Misalignment vs Topology in Axion-Like Models

Cosmological axions, an important dark matter candidate, are generated when a scalar field with a spontaneously broken O(2) invariance develops an explicitly O(2)-breaking tilt cosmologically, leading to coherent production of long-wavelength modes which could be dark matter. It appears that the production efficiency of this mechanism is low, despite possible production from topological structures. To understand this better, we examine production in O(N) generalizations. In particular we highlight the importance of how fast the explicit O(N)-breaking potential turns on.

==> Ancillary/Code/3Code/pcg-cpp-master/LICENSE-APACHE.txt <==
                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "{}"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright {yyyy} {name of copyright owner}

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


==> Ancillary/Code/3Code/pcg-cpp-master/LICENSE-MIT.txt <==
Copyright (c) 2014-2017 Melissa O'Neill and PCG Project contributors

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> Ancillary/Code/4Code/pcg-cpp-master/LICENSE-APACHE.txt <==
                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "{}"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright {yyyy} {name of copyright owner}

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


==> Ancillary/Code/4Code/pcg-cpp-master/LICENSE-MIT.txt <==
Copyright (c) 2014-2017 Melissa O'Neill and PCG Project contributors

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> Ancillary/Code/5Code/5Code/pcg-cpp-master/LICENSE-APACHE.txt <==
                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "{}"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright {yyyy} {name of copyright owner}

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


==> Ancillary/Code/5Code/5Code/pcg-cpp-master/LICENSE-MIT.txt <==
Copyright (c) 2014-2017 Melissa O'Neill and PCG Project contributors

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> Ancillary/Code/README.txt <==
Needs fftw-3.3.8 or higher. Install to ./*Code/fftwLib after downloading from https://www.fftw.org/download.html. 
To install fftw to a custom directory, install with 

./configure --prefix="./fftwLib"
make
make install

from the fftw package.

Then build the simulation code using the included makefile. This needs a compiler that supports c++17 language standard, or higher. Was built using gcc-9.
--------------------------------------------------------------------------------------------------------


Run parameters can be adjusted in ./Axions/globalConstants.hpp. Output can be adjusted in ./Axions/main.cpp.
Mass growth rate is fixed in ./update.cpp and ./analysis.cpp by hand and not as a configurable parameter in globalConstants.hpp and needs to be manually adjusted accordingly.

==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt40.txt <==
27,262486,2.64099e+08
81,184881,1.47548e+08
135,8.752e+06,9.32069e+08
189,9.29342e+06,4.73512e+08
243,1.47482e+07,3.12704e+08
297,2.06999e+07,1.66749e+08
351,2.27306e+07,1.18286e+08
405,2.43545e+07,8.96927e+07
459,2.7327e+07,7.47458e+07
513,2.75678e+07,5.89688e+07
567,2.29386e+07,5.35927e+07
621,1.63155e+07,5.80666e+07
675,1.0821e+07,5.66444e+07
729,1.00597e+07,4.49578e+07
783,1.33651e+07,3.19316e+07
837,1.4875e+07,2.41097e+07
891,1.19873e+07,2.44969e+07
945,7.80254e+06,2.52348e+07
999,7.69609e+06,2.12007e+07
1053,9.89931e+06,1.55386e+07
1107,8.89272e+06,1.46141e+07
1161,6.02404e+06,1.55832e+07
1215,6.48853e+06,1.283e+07
1269,7.62119e+06,9.99272e+06
1323,5.58874e+06,1.08834e+07
1377,4.94914e+06,1.00944e+07
1431,6.21036e+06,7.64541e+06
1485,4.73657e+06,8.162e+06
1539,4.31312e+06,7.63379e+06
1593,5.09062e+06,6.07131e+06
1647,3.68696e+06,6.7552e+06
1701,4.21091e+06,5.49123e+06
1755,3.92105e+06,5.21733e+06
1809,3.26092e+06,5.28062e+06
1863,3.81572e+06,4.27586e+06
1917,2.84449e+06,4.74245e+06
1971,3.47031e+06,3.7276e+06
2025,2.67772e+06,4.09551e+06
2079,3.08105e+06,3.35009e+06
2133,2.49437e+06,3.59975e+06
2187,2.77292e+06,3.01936e+06
2241,2.29218e+06,3.21489e+06
2295,2.57835e+06,2.67996e+06
2349,2.09261e+06,2.89013e+06
2403,2.41332e+06,2.37775e+06
2457,1.92607e+06,2.61096e+06
2511,2.19109e+06,2.18578e+06
2565,1.86423e+06,2.29441e+06
2619,1.89322e+06,2.11449e+06
2673,1.89736e+06,1.94377e+06
2727,1.62872e+06,2.03925e+06
2781,1.82833e+06,1.73058e+06
2835,1.59783e+06,1.79358e+06
2889,1.54512e+06,1.72279e+06
2943,1.65661e+06,1.51225e+06
2997,1.41728e+06,1.60697e+06
3051,1.41725e+06,1.50788e+06
3105,1.49966e+06,1.34102e+06
3159,1.3084e+06,1.41075e+06
3213,1.25588e+06,1.37126e+06
3267,1.35588e+06,1.20561e+06
3321,1.26495e+06,1.20206e+06
3375,1.12694e+06,1.24417e+06
3429,1.1646e+06,1.1452e+06
3483,1.2139e+06,1.03744e+06
3537,1.12134e+06,1.04854e+06
3591,1.01428e+06,1.07608e+06
3645,1.02122e+06,1.0145e+06
3699,1.07309e+06,917954
3753,1.05363e+06,880369
3807,965737,900223
3861,893696,910354
3915,885606,871716
3969,915836,804373
3971,904326,811717
3999,876504,810328


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt41.txt <==
27,262490,2.64102e+08
81,184935,1.47418e+08
135,8.73646e+06,9.28812e+08
189,9.27074e+06,4.73722e+08
243,1.47313e+07,3.12223e+08
297,2.07217e+07,1.66572e+08
351,2.27874e+07,1.17926e+08
405,2.44709e+07,8.93541e+07
459,2.76018e+07,7.40301e+07
513,2.80182e+07,5.82302e+07
567,2.33304e+07,5.34736e+07
621,1.65209e+07,5.8686e+07
675,1.09859e+07,5.70116e+07
729,1.02092e+07,4.54852e+07
783,1.36113e+07,3.21444e+07
837,1.51763e+07,2.41657e+07
891,1.21933e+07,2.47213e+07
945,7.99409e+06,2.53184e+07
999,7.83847e+06,2.14355e+07
1053,1.00374e+07,1.56811e+07
1107,9.0549e+06,1.47242e+07
1161,6.22501e+06,1.55943e+07
1215,6.58327e+06,1.30155e+07
1269,7.71685e+06,1.01288e+07
1323,5.7628e+06,1.08978e+07
1377,5.05725e+06,1.01841e+07
1431,6.26522e+06,7.77676e+06
1485,4.87777e+06,8.18653e+06
1539,4.40194e+06,7.69968e+06
1593,5.13127e+06,6.18391e+06
1647,3.83054e+06,6.74123e+06
1701,4.23195e+06,5.60397e+06
1755,4.01819e+06,5.24191e+06
1809,3.33032e+06,5.32633e+06
1863,3.85379e+06,4.34965e+06
1917,2.94454e+06,4.74823e+06
1971,3.47917e+06,3.8187e+06
2025,2.78485e+06,4.08567e+06
2079,3.07956e+06,3.44286e+06
2133,2.59811e+06,3.58558e+06
2187,2.76926e+06,3.106e+06
2241,2.38625e+06,3.20358e+06
2295,2.58195e+06,2.75112e+06
2349,2.16675e+06,2.89339e+06
2403,2.43339e+06,2.42796e+06
2457,1.96982e+06,2.63732e+06
2511,2.24069e+06,2.20122e+06
2565,1.87384e+06,2.34848e+06
2619,1.95998e+06,2.11141e+06
2673,1.90615e+06,1.99123e+06
2727,1.66664e+06,2.06096e+06
2781,1.87338e+06,1.74072e+06
2835,1.60742e+06,1.83471e+06
2889,1.58588e+06,1.73569e+06
2943,1.68776e+06,1.53028e+06
2997,1.43257e+06,1.63808e+06
3051,1.45172e+06,1.52135e+06
3105,1.52649e+06,1.35881e+06
3159,1.32496e+06,1.43642e+06
3213,1.28454e+06,1.38556e+06
3267,1.38294e+06,1.21961e+06
3321,1.28049e+06,1.2247e+06
3375,1.14664e+06,1.26276e+06
3429,1.19144e+06,1.15652e+06
3483,1.23513e+06,1.05188e+06
3537,1.13649e+06,1.06701e+06
3591,1.033e+06,1.09118e+06
3645,1.04448e+06,1.02516e+06
3699,1.09339e+06,929860
3753,1.06804e+06,896071
3807,979307,915933
3861,911568,921959
3915,906876,880025
3969,935907,812845
3971,924975,819708
3999,888860,824538


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt42.txt <==
27,262499,2.64092e+08
81,184779,1.47229e+08
135,8.73254e+06,9.29209e+08
189,9.27492e+06,4.74183e+08
243,1.47345e+07,3.12995e+08
297,2.0689e+07,1.66805e+08
351,2.27293e+07,1.1809e+08
405,2.44025e+07,8.95509e+07
459,2.75455e+07,7.42126e+07
513,2.79923e+07,5.8324e+07
567,2.34011e+07,5.3381e+07
621,1.66449e+07,5.83088e+07
675,1.09976e+07,5.70467e+07
729,1.0087e+07,4.56331e+07
783,1.35345e+07,3.22248e+07
837,1.52198e+07,2.39383e+07
891,1.22376e+07,2.45772e+07
945,7.96445e+06,2.53502e+07
999,7.76514e+06,2.1536e+07
1053,1.00655e+07,1.56001e+07
1107,9.11714e+06,1.46101e+07
1161,6.17691e+06,1.56804e+07
1215,6.56615e+06,1.30181e+07
1269,7.76514e+06,1.00555e+07
1323,5.75931e+06,1.09241e+07
1377,5.03254e+06,1.02126e+07
1431,6.29086e+06,7.7502e+06
1485,4.88961e+06,8.17386e+06
1539,4.37024e+06,7.73436e+06
1593,5.16951e+06,6.13346e+06
1647,3.81e+06,6.76771e+06
1701,4.22872e+06,5.60301e+06
1755,4.03899e+06,5.22094e+06
1809,3.3001e+06,5.35629e+06
1863,3.88274e+06,4.3147e+06
1917,2.91774e+06,4.77337e+06
1971,3.49834e+06,3.79224e+06
2025,2.7675e+06,4.09985e+06
2079,3.09013e+06,3.42514e+06
2133,2.58638e+06,3.59125e+06
2187,2.77568e+06,3.09489e+06
2241,2.37415e+06,3.21073e+06
2295,2.59015e+06,2.73657e+06
2349,2.1508e+06,2.90399e+06
2403,2.44733e+06,2.40932e+06
2457,1.94904e+06,2.65149e+06
2511,2.25549e+06,2.18383e+06
2565,1.85806e+06,2.35705e+06
2619,1.96297e+06,2.10382e+06
2673,1.90809e+06,1.98321e+06
2727,1.65505e+06,2.06662e+06
2781,1.88088e+06,1.7302e+06
2835,1.59731e+06,1.83812e+06
2889,1.58603e+06,1.73132e+06
2943,1.69154e+06,1.52315e+06
2997,1.41953e+06,1.64455e+06
3051,1.456e+06,1.51347e+06
3105,1.5317e+06,1.35086e+06
3159,1.31021e+06,1.44489e+06
3213,1.28287e+06,1.38319e+06
3267,1.3947e+06,1.20635e+06
3321,1.27392e+06,1.22672e+06
3375,1.13231e+06,1.27134e+06
3429,1.19577e+06,1.1497e+06
3483,1.2458e+06,1.0401e+06
3537,1.13083e+06,1.06853e+06
3591,1.01865e+06,1.09987e+06
3645,1.04254e+06,1.0237e+06
3699,1.10441e+06,918166
3753,1.07525e+06,887548
3807,972860,918363
3861,898022,930354
3915,898768,884247
3969,938173,809097
3971,925306,817461
3999,882271,826989


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt43.txt <==
27,262488,2.64099e+08
81,184836,1.47367e+08
135,8.73667e+06,9.29159e+08
189,9.2701e+06,4.73094e+08
243,1.47518e+07,3.12405e+08
297,2.07386e+07,1.66587e+08
351,2.27571e+07,1.18139e+08
405,2.44096e+07,8.94717e+07
459,2.76603e+07,7.35948e+07
513,2.84463e+07,5.76115e+07
567,2.42794e+07,5.23613e+07
621,1.76982e+07,5.73488e+07
675,1.16216e+07,5.74114e+07
729,9.97755e+06,4.71634e+07
783,1.33075e+07,3.37468e+07
837,1.55548e+07,2.41869e+07
891,1.29418e+07,2.4365e+07
945,8.33159e+06,2.56336e+07
999,7.66236e+06,2.23932e+07
1053,1.01648e+07,1.60492e+07
1107,9.53908e+06,1.4688e+07
1161,6.40086e+06,1.59637e+07
1215,6.52747e+06,1.35522e+07
1269,7.99948e+06,1.02373e+07
1323,6.01957e+06,1.10634e+07
1377,5.03358e+06,1.06191e+07
1431,6.47558e+06,7.89948e+06
1485,5.07805e+06,8.33057e+06
1539,4.40883e+06,8.01301e+06
1593,5.33942e+06,6.2649e+06
1647,3.92184e+06,6.94276e+06
1701,4.30859e+06,5.77763e+06
1755,4.18516e+06,5.33011e+06
1809,3.36312e+06,5.5233e+06
1863,3.9969e+06,4.42475e+06
1917,3.00327e+06,4.89667e+06
1971,3.57852e+06,3.90674e+06
2025,2.86465e+06,4.19288e+06
2079,3.15263e+06,3.53684e+06
2133,2.67944e+06,3.66961e+06
2187,2.83093e+06,3.19773e+06
2241,2.45971e+06,3.27863e+06
2295,2.64257e+06,2.82772e+06
2349,2.2259e+06,2.97045e+06
2403,2.50397e+06,2.48241e+06
2457,2.00887e+06,2.71912e+06
2511,2.31874e+06,2.24263e+06
2565,1.90187e+06,2.4277e+06
2619,2.03075e+06,2.15034e+06
2673,1.94171e+06,2.05507e+06
2727,1.71637e+06,2.10902e+06
2781,1.92839e+06,1.78076e+06
2835,1.63092e+06,1.8986e+06
2889,1.64779e+06,1.76323e+06
2943,1.72578e+06,1.57504e+06
2997,1.45349e+06,1.69479e+06
3051,1.51341e+06,1.5404e+06
3105,1.56457e+06,1.39519e+06
3159,1.33734e+06,1.49261e+06
3213,1.33331e+06,1.40882e+06
3267,1.43379e+06,1.23884e+06
3321,1.29388e+06,1.2733e+06
3375,1.16601e+06,1.30462e+06
3429,1.24162e+06,1.17071e+06
3483,1.27761e+06,1.07031e+06
3537,1.15043e+06,1.10727e+06
3591,1.04668e+06,1.13042e+06
3645,1.08057e+06,1.04468e+06
3699,1.13733e+06,941442
3753,1.09706e+06,917847
3807,992536,949111
3861,925365,953761
3915,932780,901246
3969,970769,825973
3971,958618,833768
3999,901380,854120


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt44.txt <==
27,262464,2.64095e+08
81,184684,1.47153e+08
135,8.73318e+06,9.29533e+08
189,9.26222e+06,4.73798e+08
243,1.47391e+07,3.12822e+08
297,2.06667e+07,1.66864e+08
351,2.26016e+07,1.18043e+08
405,2.40886e+07,9.00464e+07
459,2.69666e+07,7.49744e+07
513,2.71678e+07,5.90409e+07
567,2.24531e+07,5.38376e+07
621,1.57075e+07,5.86978e+07
675,1.02985e+07,5.6952e+07
729,9.9698e+06,4.45636e+07
783,1.35884e+07,3.09208e+07
837,1.482e+07,2.3664e+07
891,1.15791e+07,2.47224e+07
945,7.52345e+06,2.52174e+07
999,7.77449e+06,2.0736e+07
1053,9.95347e+06,1.51028e+07
1107,8.65969e+06,1.46605e+07
1161,5.88542e+06,1.54641e+07
1215,6.56532e+06,1.24774e+07
1269,7.52423e+06,9.91047e+06
1323,5.43894e+06,1.08352e+07
1377,4.96525e+06,9.85175e+06
1431,6.14322e+06,7.54115e+06
1485,4.60834e+06,8.11998e+06
1539,4.32129e+06,7.43452e+06
1593,4.99917e+06,6.02412e+06
1647,3.61171e+06,6.66886e+06
1701,4.20334e+06,5.34305e+06
1755,3.81638e+06,5.19679e+06
1809,3.23951e+06,5.16578e+06
1863,3.74921e+06,4.23164e+06
1917,2.79104e+06,4.67682e+06
1971,3.44615e+06,3.63834e+06
2025,2.60755e+06,4.05807e+06
2079,3.07191e+06,3.25542e+06
2133,2.41929e+06,3.57753e+06
2187,2.76719e+06,2.93152e+06
2241,2.2179e+06,3.20106e+06
2295,2.57298e+06,2.60271e+06
2349,2.02683e+06,2.87034e+06
2403,2.40367e+06,2.3168e+06
2457,1.87595e+06,2.58501e+06
2511,2.16308e+06,2.14653e+06
2565,1.84644e+06,2.2478e+06
2619,1.83657e+06,2.10499e+06
2673,1.90307e+06,1.88051e+06
2727,1.57236e+06,2.03403e+06
2781,1.811e+06,1.69356e+06
2835,1.59087e+06,1.74826e+06
2889,1.48426e+06,1.72788e+06
2943,1.65638e+06,1.46627e+06
2997,1.40571e+06,1.57133e+06
3051,1.36011e+06,1.51419e+06
3105,1.49548e+06,1.30387e+06
3159,1.30836e+06,1.37059e+06
3213,1.20622e+06,1.37483e+06
3267,1.33023e+06,1.19121e+06
3321,1.27472e+06,1.15861e+06
3375,1.10464e+06,1.22841e+06
3429,1.11824e+06,1.15071e+06
3483,1.19997e+06,1.01723e+06
3537,1.1323e+06,1.00838e+06
3591,1.00142e+06,1.05644e+06
3645,979832,1.01938e+06
3699,1.04092e+06,916572
3753,1.05133e+06,855451
3807,974811,866679
3861,886633,890408
3915,856302,870381
3969,879688,809335
3971,868189,816619
3999,883553,781156


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt45.txt <==
27,262491,2.64096e+08
81,184707,1.47164e+08
135,8.72879e+06,9.27371e+08
189,9.24527e+06,4.7366e+08
243,1.46557e+07,3.13424e+08
297,2.05283e+07,1.66898e+08
351,2.24697e+07,1.18127e+08
405,2.40383e+07,8.96029e+07
459,2.70394e+07,7.44425e+07
513,2.73684e+07,5.85032e+07
567,2.2884e+07,5.3375e+07
621,1.64585e+07,5.76355e+07
675,1.10515e+07,5.61936e+07
729,9.99884e+06,4.55178e+07
783,1.31688e+07,3.25217e+07
837,1.48561e+07,2.39742e+07
891,1.21006e+07,2.43489e+07
945,7.96902e+06,2.51959e+07
999,7.63285e+06,2.15589e+07
1053,9.88993e+06,1.5562e+07
1107,8.99761e+06,1.46286e+07
1161,6.14192e+06,1.56189e+07
1215,6.48445e+06,1.29922e+07
1269,7.64009e+06,1.0071e+07
1323,5.70395e+06,1.08876e+07
1377,4.98471e+06,1.01645e+07
1431,6.19599e+06,7.73346e+06
1485,4.83024e+06,8.15681e+06
1539,4.3369e+06,7.66869e+06
1593,5.07647e+06,6.15009e+06
1647,3.78335e+06,6.70836e+06
1701,4.17394e+06,5.57688e+06
1755,3.97835e+06,5.20916e+06
1809,3.27694e+06,5.30617e+06
1863,3.81513e+06,4.31372e+06
1917,2.89909e+06,4.72945e+06
1971,3.44218e+06,3.7851e+06
2025,2.74521e+06,4.06275e+06
2079,3.04603e+06,3.41418e+06
2133,2.55775e+06,3.56538e+06
2187,2.7422e+06,3.07557e+06
2241,2.34545e+06,3.18892e+06
2295,2.55793e+06,2.72154e+06
2349,2.12931e+06,2.87982e+06
2403,2.41261e+06,2.39933e+06
2457,1.93557e+06,2.62417e+06
2511,2.21537e+06,2.1816e+06
2565,1.8539e+06,2.32322e+06
2619,1.924e+06,2.1042e+06
2673,1.89277e+06,1.9644e+06
2727,1.64001e+06,2.04691e+06
2781,1.84497e+06,1.73011e+06
2835,1.59737e+06,1.80815e+06
2889,1.559e+06,1.72608e+06
2943,1.6635e+06,1.52011e+06
2997,1.42263e+06,1.61516e+06
3051,1.42995e+06,1.51002e+06
3105,1.50349e+06,1.3506e+06
3159,1.31278e+06,1.41929e+06
3213,1.26757e+06,1.37309e+06
3267,1.36173e+06,1.21186e+06
3321,1.26658e+06,1.21175e+06
3375,1.13435e+06,1.24884e+06
3429,1.17329e+06,1.14822e+06
3483,1.2177e+06,1.04395e+06
3537,1.12513e+06,1.05469e+06
3591,1.02222e+06,1.07868e+06
3645,1.02915e+06,1.0169e+06
3699,1.07684e+06,923394
3753,1.05562e+06,886906
3807,970643,904134
3861,902054,911295
3915,893776,872764
3969,920636,807950
3971,909950,814634
3999,881584,813465


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt46.txt <==
27,262483,2.64107e+08
81,185081,1.47484e+08
135,8.75345e+06,9.31638e+08
189,9.2642e+06,4.74034e+08
243,1.47322e+07,3.127e+08
297,2.07135e+07,1.66588e+08
351,2.2744e+07,1.18243e+08
405,2.44494e+07,8.94978e+07
459,2.76829e+07,7.40489e+07
513,2.82689e+07,5.8294e+07
567,2.37548e+07,5.32922e+07
621,1.69297e+07,5.84544e+07
675,1.10566e+07,5.77764e+07
729,1.00604e+07,4.61895e+07
783,1.36373e+07,3.24124e+07
837,1.54688e+07,2.40513e+07
891,1.25376e+07,2.45571e+07
945,8.05952e+06,2.55376e+07
999,7.72164e+06,2.18428e+07
1053,1.01692e+07,1.57004e+07
1107,9.33405e+06,1.45389e+07
1161,6.21216e+06,1.58218e+07
1215,6.53029e+06,1.32241e+07
1269,7.91664e+06,1.00258e+07
1323,5.84642e+06,1.09585e+07
1377,4.99115e+06,1.03799e+07
1431,6.41207e+06,7.72901e+06
1485,4.94605e+06,8.22987e+06
1539,4.36218e+06,7.83257e+06
1593,5.26948e+06,6.13142e+06
1647,3.824e+06,6.83623e+06
1701,4.26457e+06,5.64334e+06
1755,4.10289e+06,5.23645e+06
1809,3.29556e+06,5.42768e+06
1863,3.9539e+06,4.31539e+06
1917,2.91755e+06,4.83396e+06
1971,3.55607e+06,3.79378e+06
2025,2.77692e+06,4.14854e+06
2079,3.13483e+06,3.43159e+06
2133,2.59858e+06,3.63422e+06
2187,2.81638e+06,3.10084e+06
2241,2.38285e+06,3.25033e+06
2295,2.63102e+06,2.74241e+06
2349,2.15594e+06,2.94177e+06
2403,2.48739e+06,2.41245e+06
2457,1.95348e+06,2.68684e+06
2511,2.28871e+06,2.19171e+06
2565,1.86919e+06,2.38143e+06
2619,1.98309e+06,2.1216e+06
2673,1.93112e+06,1.99559e+06
2727,1.66202e+06,2.09151e+06
2781,1.90858e+06,1.73606e+06
2835,1.60852e+06,1.8574e+06
2889,1.59698e+06,1.7497e+06
2943,1.71723e+06,1.52704e+06
2997,1.42846e+06,1.66239e+06
3051,1.46533e+06,1.5307e+06
3105,1.55367e+06,1.35574e+06
3159,1.32236e+06,1.45712e+06
3213,1.28979e+06,1.3994e+06
3267,1.41133e+06,1.21369e+06
3321,1.28993e+06,1.23381e+06
3375,1.13906e+06,1.28572e+06
3429,1.20316e+06,1.16331e+06
3483,1.26043e+06,1.0468e+06
3537,1.14536e+06,1.07451e+06
3591,1.0268e+06,1.11058e+06
3645,1.04771e+06,1.03662e+06
3699,1.1129e+06,927869
3753,1.08806e+06,892959
3807,986198,922717
3861,908527,936501
3915,906034,892853
3969,944313,818316
3971,931436,826667
3999,893649,832073


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt47.txt <==
27,262487,2.64102e+08
81,184972,1.4738e+08
135,8.7407e+06,9.30005e+08
189,9.27613e+06,4.7411e+08
243,1.47275e+07,3.1348e+08
297,2.06426e+07,1.67102e+08
351,2.26435e+07,1.17938e+08
405,2.42586e+07,8.96925e+07
459,2.72842e+07,7.45908e+07
513,2.75739e+07,5.8694e+07
567,2.28147e+07,5.39639e+07
621,1.60007e+07,5.89084e+07
675,1.0507e+07,5.71286e+07
729,1.00192e+07,4.50016e+07
783,1.35901e+07,3.13905e+07
837,1.50247e+07,2.36733e+07
891,1.18975e+07,2.45533e+07
945,7.7406e+06,2.52062e+07
999,7.7277e+06,2.10919e+07
1053,9.96472e+06,1.53234e+07
1107,8.89581e+06,1.45108e+07
1161,6.03143e+06,1.54961e+07
1215,6.50506e+06,1.27419e+07
1269,7.61374e+06,9.92727e+06
1323,5.61739e+06,1.0786e+07
1377,4.9579e+06,1.00125e+07
1431,6.16897e+06,7.62247e+06
1485,4.77554e+06,8.05535e+06
1539,4.29759e+06,7.58198e+06
1593,5.0519e+06,6.05107e+06
1647,3.74219e+06,6.62771e+06
1701,4.13677e+06,5.51036e+06
1755,3.95788e+06,5.12504e+06
1809,3.22723e+06,5.26401e+06
1863,3.80163e+06,4.24315e+06
1917,2.8576e+06,4.68375e+06
1971,3.42538e+06,3.7245e+06
2025,2.71273e+06,4.01977e+06
2079,3.02491e+06,3.36125e+06
2133,2.53385e+06,3.52404e+06
2187,2.71645e+06,3.03574e+06
2241,2.32526e+06,3.14958e+06
2295,2.53668e+06,2.68372e+06
2349,2.10377e+06,2.84995e+06
2403,2.40138e+06,2.35957e+06
2457,1.90122e+06,2.60647e+06
2511,2.21671e+06,2.13585e+06
2565,1.81152e+06,2.3191e+06
2619,1.92659e+06,2.05994e+06
2673,1.86823e+06,1.94499e+06
2727,1.61495e+06,2.03175e+06
2781,1.85063e+06,1.68948e+06
2835,1.55738e+06,1.80881e+06
2889,1.55088e+06,1.70008e+06
2943,1.66492e+06,1.48619e+06
2997,1.3837e+06,1.61817e+06
3051,1.42268e+06,1.48727e+06
3105,1.50677e+06,1.31923e+06
3159,1.28025e+06,1.41931e+06
3213,1.2514e+06,1.36032e+06
3267,1.37007e+06,1.17966e+06
3321,1.24997e+06,1.20065e+06
3375,1.10406e+06,1.25053e+06
3429,1.16949e+06,1.12874e+06
3483,1.22423e+06,1.01651e+06
3537,1.10899e+06,1.04623e+06
3591,993771,1.08154e+06
3645,1.01802e+06,1.00637e+06
3699,1.08293e+06,899587
3753,1.05565e+06,868120
3807,952505,900469
3861,876805,914195
3915,878579,868182
3969,920209,792200
3971,906932,800898
3999,862053,812530


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt48.txt <==
27,262481,2.64099e+08
81,185080,1.47665e+08
135,8.75854e+06,9.31178e+08
189,9.29077e+06,4.74672e+08
243,1.47345e+07,3.1393e+08
297,2.0652e+07,1.67058e+08
351,2.26405e+07,1.18049e+08
405,2.42378e+07,8.93241e+07
459,2.72632e+07,7.42241e+07
513,2.76354e+07,5.83266e+07
567,2.30778e+07,5.33804e+07
621,1.6436e+07,5.81907e+07
675,1.08876e+07,5.68298e+07
729,1.00466e+07,4.53899e+07
783,1.34287e+07,3.20755e+07
837,1.50676e+07,2.40464e+07
891,1.21477e+07,2.46071e+07
945,7.94558e+06,2.52398e+07
999,7.77227e+06,2.12755e+07
1053,9.9652e+06,1.56047e+07
1107,9.00856e+06,1.46805e+07
1161,6.16745e+06,1.55412e+07
1215,6.54628e+06,1.28812e+07
1269,7.65535e+06,1.00879e+07
1323,5.71572e+06,1.08436e+07
1377,5.01146e+06,1.01254e+07
1431,6.22127e+06,7.71708e+06
1485,4.83314e+06,8.14227e+06
1539,4.35781e+06,7.64907e+06
1593,5.097e+06,6.13011e+06
1647,3.7799e+06,6.71316e+06
1701,4.20862e+06,5.54487e+06
1755,3.96657e+06,5.2318e+06
1809,3.30857e+06,5.27666e+06
1863,3.81395e+06,4.32421e+06
1917,2.91987e+06,4.71167e+06
1971,3.44795e+06,3.78675e+06
2025,2.75506e+06,4.0634e+06
2079,3.05395e+06,3.41029e+06
2133,2.56784e+06,3.56651e+06
2187,2.74466e+06,3.08063e+06
2241,2.36298e+06,3.1776e+06
2295,2.55218e+06,2.73593e+06
2349,2.15456e+06,2.86111e+06
2403,2.39978e+06,2.41851e+06
2457,1.9611e+06,2.60702e+06
2511,2.21199e+06,2.19102e+06
2565,1.85792e+06,2.32656e+06
2619,1.94421e+06,2.09252e+06
2673,1.8788e+06,1.98316e+06
2727,1.66176e+06,2.03325e+06
2781,1.84767e+06,1.73356e+06
2835,1.5889e+06,1.82212e+06
2889,1.58351e+06,1.70992e+06
2943,1.65912e+06,1.52871e+06
2997,1.4164e+06,1.62616e+06
3051,1.45397e+06,1.4942e+06
3105,1.50306e+06,1.35476e+06
3159,1.30092e+06,1.43408e+06
3213,1.28587e+06,1.36231e+06
3267,1.37486e+06,1.20484e+06
3321,1.25352e+06,1.22672e+06
3375,1.13326e+06,1.25401e+06
3429,1.19349e+06,1.13568e+06
3483,1.22547e+06,1.0412e+06
3537,1.11254e+06,1.06875e+06
3591,1.01716e+06,1.08677e+06
3645,1.04423e+06,1.0085e+06
3699,1.09333e+06,913456
3753,1.05522e+06,890353
3807,958608,917067
3861,896047,919510
3915,902086,869605
3969,936544,798597
3971,925219,805818
3999,870796,824918


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt49.txt <==
27,262482,2.6411e+08
81,185066,1.47579e+08
135,8.75954e+06,9.31263e+08
189,9.28184e+06,4.72919e+08
243,1.4745e+07,3.11957e+08
297,2.06699e+07,1.66441e+08
351,2.26248e+07,1.18051e+08
405,2.42101e+07,8.98628e+07
459,2.72667e+07,7.4484e+07
513,2.77386e+07,5.84642e+07
567,2.33457e+07,5.31998e+07
621,1.6821e+07,5.78715e+07
675,1.11877e+07,5.70762e+07
729,1.00553e+07,4.61976e+07
783,1.33618e+07,3.28493e+07
837,1.51809e+07,2.41785e+07
891,1.24062e+07,2.44807e+07
945,8.16695e+06,2.52719e+07
999,7.69825e+06,2.18328e+07
1053,9.97573e+06,1.58207e+07
1107,9.23066e+06,1.45744e+07
1161,6.28884e+06,1.56719e+07
1215,6.48133e+06,1.32164e+07
1269,7.78293e+06,1.0123e+07
1323,5.85661e+06,1.08879e+07
1377,4.99243e+06,1.03371e+07
1431,6.3e+06,7.78619e+06
1485,4.94652e+06,8.17961e+06
1539,4.35269e+06,7.80196e+06
1593,5.19131e+06,6.15682e+06
1647,3.836e+06,6.79053e+06
1701,4.22682e+06,5.64545e+06
1755,4.05971e+06,5.2455e+06
1809,3.31608e+06,5.37647e+06
1863,3.88733e+06,4.35011e+06
1917,2.94273e+06,4.78214e+06
1971,3.49998e+06,3.825e+06
2025,2.7876e+06,4.11361e+06
2079,3.09633e+06,3.44775e+06
2133,2.60039e+06,3.6104e+06
2187,2.7848e+06,3.1116e+06
2241,2.38605e+06,3.22659e+06
2295,2.59753e+06,2.7553e+06
2349,2.16762e+06,2.91166e+06
2403,2.44377e+06,2.43605e+06
2457,1.98091e+06,2.64402e+06
2511,2.23666e+06,2.22202e+06
2565,1.896e+06,2.34371e+06
2619,1.94998e+06,2.13603e+06
2673,1.92074e+06,1.99126e+06
2727,1.67904e+06,2.0629e+06
2781,1.85945e+06,1.76665e+06
2835,1.63278e+06,1.8241e+06
2889,1.58744e+06,1.74599e+06
2943,1.67626e+06,1.5521e+06
2997,1.45955e+06,1.62499e+06
3051,1.45469e+06,1.52875e+06
3105,1.51224e+06,1.3815e+06
3159,1.34562e+06,1.42838e+06
3213,1.29836e+06,1.38293e+06
3267,1.36737e+06,1.24199e+06
3321,1.28277e+06,1.23177e+06
3375,1.16982e+06,1.25168e+06
3429,1.19439e+06,1.16186e+06
3483,1.22098e+06,1.07136e+06
3537,1.13998e+06,1.07167e+06
3591,1.05409e+06,1.08103e+06
3645,1.05417e+06,1.02398e+06
3699,1.08296e+06,944996
3753,1.05811e+06,910638
3807,987415,915770
3861,931658,912172
3915,920637,875215
3969,933178,820983
3971,925613,825181
3999,900910,820784


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt50.txt <==
27,262494,2.64121e+08
81,185211,1.47537e+08
135,8.75596e+06,9.30188e+08
189,9.26794e+06,4.73315e+08
243,1.4719e+07,3.1272e+08
297,2.06691e+07,1.67121e+08
351,2.26996e+07,1.18567e+08
405,2.43323e+07,8.97023e+07
459,2.73962e+07,7.44955e+07
513,2.77672e+07,5.86693e+07
567,2.31261e+07,5.3578e+07
621,1.63518e+07,5.84706e+07
675,1.07545e+07,5.71511e+07
729,1.01026e+07,4.50686e+07
783,1.36114e+07,3.15789e+07
837,1.50663e+07,2.40202e+07
891,1.19998e+07,2.4745e+07
945,7.80204e+06,2.53671e+07
999,7.77625e+06,2.11813e+07
1053,1.00349e+07,1.54661e+07
1107,8.9401e+06,1.46538e+07
1161,6.00172e+06,1.5681e+07
1215,6.54956e+06,1.28159e+07
1269,7.69373e+06,9.95039e+06
1323,5.57754e+06,1.09555e+07
1377,4.97326e+06,1.00901e+07
1431,6.25853e+06,7.62554e+06
1485,4.72371e+06,8.21653e+06
1539,4.33591e+06,7.61818e+06
1593,5.11341e+06,6.06349e+06
1647,3.68754e+06,6.76861e+06
1701,4.22437e+06,5.4824e+06
1755,3.93002e+06,5.22931e+06
1809,3.26245e+06,5.28572e+06
1863,3.83085e+06,4.26926e+06
1917,2.84921e+06,4.74629e+06
1971,3.47455e+06,3.7297e+06
2025,2.69164e+06,4.08809e+06
2079,3.07407e+06,3.36518e+06
2133,2.51375e+06,3.58542e+06
2187,2.76397e+06,3.03413e+06
2241,2.30917e+06,3.20429e+06
2295,2.57605e+06,2.68493e+06
2349,2.09654e+06,2.89228e+06
2403,2.42824e+06,2.36827e+06
2457,1.90696e+06,2.6319e+06
2511,2.22685e+06,2.1576e+06
2565,1.83085e+06,2.32965e+06
2619,1.92387e+06,2.09046e+06
2673,1.89227e+06,1.95061e+06
2727,1.61551e+06,2.05575e+06
2781,1.86283e+06,1.70248e+06
2835,1.57283e+06,1.81779e+06
2889,1.55095e+06,1.7216e+06
2943,1.68115e+06,1.49301e+06
2997,1.39277e+06,1.63005e+06
3051,1.42346e+06,1.50548e+06
3105,1.52284e+06,1.32323e+06
3159,1.2911e+06,1.42714e+06
3213,1.25032e+06,1.3783e+06
3267,1.37913e+06,1.18821e+06
3321,1.26446e+06,1.20414e+06
3375,1.10799e+06,1.26223e+06
3429,1.16993e+06,1.14309e+06
3483,1.23343e+06,1.02288e+06
3537,1.12124e+06,1.04967e+06
3591,999438,1.08986e+06
3645,1.01863e+06,1.01871e+06
3699,1.08632e+06,909114
3753,1.06396e+06,873262
3807,962121,904007
3861,884121,919017
3915,882988,875235
3969,923452,799975
3971,910454,808428
3999,869370,816860


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt51.txt <==
27,262479,2.64095e+08
81,184964,1.47358e+08
135,8.73881e+06,9.3026e+08
189,9.27279e+06,4.73977e+08
243,1.47273e+07,3.12838e+08
297,2.06946e+07,1.66292e+08
351,2.27298e+07,1.17659e+08
405,2.43503e+07,8.94876e+07
459,2.73962e+07,7.43313e+07
513,2.77202e+07,5.84983e+07
567,2.301e+07,5.35288e+07
621,1.61288e+07,5.88235e+07
675,1.04718e+07,5.75618e+07
729,9.97366e+06,4.52361e+07
783,1.36294e+07,3.14413e+07
837,1.50442e+07,2.37369e+07
891,1.18269e+07,2.48281e+07
945,7.61991e+06,2.55622e+07
999,7.79812e+06,2.11206e+07
1053,1.00655e+07,1.53141e+07
1107,8.84612e+06,1.4729e+07
1161,5.94952e+06,1.57533e+07
1215,6.61349e+06,1.27136e+07
1269,7.67408e+06,9.99012e+06
1323,5.5211e+06,1.1007e+07
1377,5.0184e+06,1.00192e+07
1431,6.24733e+06,7.64968e+06
1485,4.69166e+06,8.21981e+06
1539,4.36913e+06,7.57484e+06
1593,5.09324e+06,6.07956e+06
1647,3.66884e+06,6.77323e+06
1701,4.25083e+06,5.45468e+06
1755,3.89775e+06,5.23866e+06
1809,3.28049e+06,5.26068e+06
1863,3.81696e+06,4.2751e+06
1917,2.83886e+06,4.74382e+06
1971,3.48714e+06,3.70976e+06
2025,2.66247e+06,4.10617e+06
2079,3.10135e+06,3.32892e+06
2133,2.4788e+06,3.61087e+06
2187,2.79013e+06,3.00189e+06
2241,2.27903e+06,3.22326e+06
2295,2.5933e+06,2.66384e+06
2349,2.08025e+06,2.89909e+06
2403,2.42762e+06,2.36317e+06
2457,1.91558e+06,2.61716e+06
2511,2.20028e+06,2.17578e+06
2565,1.86232e+06,2.29517e+06
2619,1.88749e+06,2.11738e+06
2673,1.91333e+06,1.92723e+06
2727,1.60962e+06,2.05528e+06
2781,1.84021e+06,1.71817e+06
2835,1.60405e+06,1.78567e+06
2889,1.52659e+06,1.73829e+06
2943,1.67056e+06,1.49917e+06
2997,1.4205e+06,1.60215e+06
3051,1.40284e+06,1.51886e+06
3105,1.50962e+06,1.33179e+06
3159,1.31475e+06,1.40413e+06
3213,1.24341e+06,1.38035e+06
3267,1.35699e+06,1.20382e+06
3321,1.27584e+06,1.19203e+06
3375,1.1217e+06,1.24765e+06
3429,1.15422e+06,1.15292e+06
3483,1.21867e+06,1.0326e+06
3537,1.13179e+06,1.03872e+06
3591,1.01258e+06,1.07626e+06
3645,1.01135e+06,1.02145e+06
3699,1.07013e+06,919471
3753,1.06102e+06,873380
3807,973743,892610
3861,893949,908985
3915,879278,875803
3969,909661,808546
3971,897813,816094
3999,881483,805479


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt52.txt <==
27,262481,2.64101e+08
81,184607,1.4708e+08
135,8.73416e+06,9.3201e+08
189,9.26536e+06,4.73516e+08
243,1.46919e+07,3.12985e+08
297,2.06073e+07,1.66572e+08
351,2.26027e+07,1.17884e+08
405,2.42406e+07,8.96586e+07
459,2.73242e+07,7.42686e+07
513,2.77639e+07,5.85989e+07
567,2.33469e+07,5.32909e+07
621,1.67668e+07,5.80113e+07
675,1.10155e+07,5.74105e+07
729,9.96821e+06,4.60845e+07
783,1.33694e+07,3.2478e+07
837,1.51485e+07,2.42151e+07
891,1.23515e+07,2.45709e+07
945,8.02199e+06,2.5457e+07
999,7.7084e+06,2.16561e+07
1053,9.99165e+06,1.57715e+07
1107,9.14362e+06,1.46769e+07
1161,6.19467e+06,1.57295e+07
1215,6.54303e+06,1.30498e+07
1269,7.71523e+06,1.01788e+07
1323,5.76544e+06,1.09432e+07
1377,5.03881e+06,1.02001e+07
1431,6.24134e+06,7.83337e+06
1485,4.88226e+06,8.19747e+06
1539,4.38252e+06,7.71644e+06
1593,5.12134e+06,6.20822e+06
1647,3.82229e+06,6.75483e+06
1701,4.22234e+06,5.61569e+06
1755,4.00627e+06,5.26959e+06
1809,3.3249e+06,5.33177e+06
1863,3.84414e+06,4.36858e+06
1917,2.9392e+06,4.75453e+06
1971,3.4789e+06,3.81803e+06
2025,2.77259e+06,4.10236e+06
2079,3.08737e+06,3.42925e+06
2133,2.57767e+06,3.6102e+06
2187,2.78109e+06,3.09168e+06
2241,2.36343e+06,3.22747e+06
2295,2.59057e+06,2.74278e+06
2349,2.15216e+06,2.90559e+06
2403,2.43402e+06,2.4283e+06
2457,1.96866e+06,2.63727e+06
2511,2.22481e+06,2.21751e+06
2565,1.89066e+06,2.33215e+06
2619,1.9322e+06,2.13751e+06
2673,1.92115e+06,1.9757e+06
2727,1.66222e+06,2.06244e+06
2781,1.85569e+06,1.75639e+06
2835,1.62606e+06,1.81682e+06
2889,1.56853e+06,1.75007e+06
2943,1.68006e+06,1.53596e+06
2997,1.44921e+06,1.62165e+06
3051,1.43681e+06,1.53302e+06
3105,1.51754e+06,1.36562e+06
3159,1.3373e+06,1.42471e+06
3213,1.27717e+06,1.39057e+06
3267,1.37027e+06,1.22911e+06
3321,1.2876e+06,1.21756e+06
3375,1.15014e+06,1.25826e+06
3429,1.17867e+06,1.16576e+06
3483,1.22866e+06,1.05572e+06
3537,1.14367e+06,1.05937e+06
3591,1.03601e+06,1.08705e+06
3645,1.03544e+06,1.03029e+06
3699,1.0831e+06,936204
3753,1.06688e+06,894663
3807,984331,909646
3861,914499,917027
3915,903197,880147
3969,927074,817149
3971,916842,823436
3999,892951,818709


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt53.txt <==
27,262475,2.641e+08
81,184847,1.47308e+08
135,8.73807e+06,9.30693e+08
189,9.28349e+06,4.75187e+08
243,1.47458e+07,3.13612e+08
297,2.06885e+07,1.663e+08
351,2.26829e+07,1.17693e+08
405,2.42643e+07,8.95828e+07
459,2.72763e+07,7.45582e+07
513,2.75601e+07,5.87046e+07
567,2.27876e+07,5.40114e+07
621,1.59396e+07,5.90447e+07
675,1.04644e+07,5.73342e+07
729,1.00598e+07,4.4841e+07
783,1.37119e+07,3.10176e+07
837,1.50829e+07,2.36996e+07
891,1.19085e+07,2.46629e+07
945,7.76731e+06,2.51918e+07
999,7.76286e+06,2.10466e+07
1053,1.00344e+07,1.51993e+07
1107,8.92199e+06,1.45093e+07
1161,6.00776e+06,1.55286e+07
1215,6.52838e+06,1.26667e+07
1269,7.67189e+06,9.83371e+06
1323,5.58005e+06,1.08253e+07
1377,4.95676e+06,9.99333e+06
1431,6.22817e+06,7.53103e+06
1485,4.72765e+06,8.11466e+06
1539,4.32119e+06,7.53355e+06
1593,5.07362e+06,6.01396e+06
1647,3.70297e+06,6.66606e+06
1701,4.18104e+06,5.44783e+06
1755,3.92696e+06,5.14934e+06
1809,3.24989e+06,5.22882e+06
1863,3.79582e+06,4.23309e+06
1917,2.85622e+06,4.68195e+06
1971,3.43047e+06,3.70913e+06
2025,2.70343e+06,4.01951e+06
2079,3.03228e+06,3.34949e+06
2133,2.52701e+06,3.52279e+06
2187,2.72037e+06,3.0283e+06
2241,2.32511e+06,3.14601e+06
2295,2.53239e+06,2.68404e+06
2349,2.11273e+06,2.83824e+06
2403,2.38832e+06,2.36703e+06
2457,1.91807e+06,2.5869e+06
2511,2.20149e+06,2.1459e+06
2565,1.82032e+06,2.30754e+06
2619,1.927e+06,2.05697e+06
2673,1.85564e+06,1.95454e+06
2727,1.6323e+06,2.01305e+06
2781,1.83855e+06,1.69666e+06
2835,1.5561e+06,1.80797e+06
2889,1.5647e+06,1.68582e+06
2943,1.64898e+06,1.49752e+06
2997,1.38576e+06,1.61433e+06
3051,1.43765e+06,1.47215e+06
3105,1.49304e+06,1.32864e+06
3159,1.27408e+06,1.42313e+06
3213,1.2668e+06,1.34573e+06
3267,1.36773e+06,1.17949e+06
3321,1.23516e+06,1.21155e+06
3375,1.10895e+06,1.24502e+06
3429,1.18156e+06,1.11728e+06
3483,1.21866e+06,1.01924e+06
3537,1.09622e+06,1.05539e+06
3591,995625,1.07881e+06
3645,1.02946e+06,995944
3699,1.08522e+06,896271
3753,1.04525e+06,874979
3807,942872,906919
3861,878963,911193
3915,889186,858668
3969,928385,784584
3971,916441,792285
3999,854797,817300


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt54.txt <==
27,262494,2.64131e+08
81,184904,1.4741e+08
135,8.74065e+06,9.29948e+08
189,9.27283e+06,4.74119e+08
243,1.47381e+07,3.13413e+08
297,2.0683e+07,1.66697e+08
351,2.26647e+07,1.18061e+08
405,2.42615e+07,8.95491e+07
459,2.73394e+07,7.42201e+07
513,2.77689e+07,5.82839e+07
567,2.33203e+07,5.29059e+07
621,1.66867e+07,5.80045e+07
675,1.094e+07,5.7323e+07
729,9.96721e+06,4.59405e+07
783,1.35026e+07,3.22796e+07
837,1.52721e+07,2.38761e+07
891,1.23449e+07,2.45072e+07
945,8.00038e+06,2.54802e+07
999,7.73188e+06,2.16404e+07
1053,1.00804e+07,1.56005e+07
1107,9.19067e+06,1.45695e+07
1161,6.21208e+06,1.56853e+07
1215,6.5151e+06,1.31054e+07
1269,7.80346e+06,1.00335e+07
1323,5.82636e+06,1.08644e+07
1377,4.96905e+06,1.03192e+07
1431,6.33684e+06,7.70649e+06
1485,4.92471e+06,8.16719e+06
1539,4.32777e+06,7.793e+06
1593,5.22778e+06,6.0937e+06
1647,3.79623e+06,6.80255e+06
1701,4.23409e+06,5.60654e+06
1755,4.07507e+06,5.20306e+06
1809,3.26735e+06,5.40414e+06
1863,3.93556e+06,4.27629e+06
1917,2.88163e+06,4.82455e+06
1971,3.54613e+06,3.75753e+06
2025,2.73874e+06,4.14218e+06
2079,3.13048e+06,3.39751e+06
2133,2.5616e+06,3.6277e+06
2187,2.81338e+06,3.06793e+06
2241,2.34851e+06,3.24649e+06
2295,2.62842e+06,2.70951e+06
2349,2.12667e+06,2.9366e+06
2403,2.47786e+06,2.39112e+06
2457,1.93903e+06,2.6688e+06
2511,2.26344e+06,2.18667e+06
2565,1.87311e+06,2.35058e+06
2619,1.94822e+06,2.12573e+06
2673,1.93519e+06,1.96697e+06
2727,1.64186e+06,2.08564e+06
2781,1.88799e+06,1.73183e+06
2835,1.61621e+06,1.82807e+06
2889,1.56743e+06,1.75427e+06
2943,1.70724e+06,1.51639e+06
2997,1.43447e+06,1.63754e+06
3051,1.43732e+06,1.53561e+06
3105,1.54209e+06,1.3482e+06
3159,1.33038e+06,1.4333e+06
3213,1.26915e+06,1.40019e+06
3267,1.38878e+06,1.21685e+06
3321,1.29597e+06,1.21342e+06
3375,1.13964e+06,1.26995e+06
3429,1.17987e+06,1.16786e+06
3483,1.24376e+06,1.04673e+06
3537,1.15041e+06,1.05693e+06
3591,1.03034e+06,1.0944e+06
3645,1.0329e+06,1.03569e+06
3699,1.09229e+06,932346
3753,1.07956e+06,888364
3807,989106,909387
3861,909333,924960
3915,896519,889462
3969,928242,820290
3971,915963,828179
3999,896978,819222


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt55.txt <==
27,262463,2.64105e+08
81,184534,1.47038e+08
135,8.73213e+06,9.30252e+08
189,9.28431e+06,4.74665e+08
243,1.4773e+07,3.12805e+08
297,2.07231e+07,1.66397e+08
351,2.2679e+07,1.17905e+08
405,2.42514e+07,8.96349e+07
459,2.73606e+07,7.40886e+07
513,2.78929e+07,5.81585e+07
567,2.34284e+07,5.33194e+07
621,1.66665e+07,5.85416e+07
675,1.08179e+07,5.77424e+07
729,9.94203e+06,4.60411e+07
783,1.35908e+07,3.22519e+07
837,1.53895e+07,2.39347e+07
891,1.24155e+07,2.45003e+07
945,7.92295e+06,2.55362e+07
999,7.65485e+06,2.16954e+07
1053,1.01755e+07,1.54407e+07
1107,9.25298e+06,1.45473e+07
1161,6.10574e+06,1.58196e+07
1215,6.51489e+06,1.30405e+07
1269,7.8941e+06,9.9378e+06
1323,5.74692e+06,1.09633e+07
1377,4.94426e+06,1.02809e+07
1431,6.4044e+06,7.61562e+06
1485,4.85266e+06,8.22387e+06
1539,4.32604e+06,7.75061e+06
1593,5.25111e+06,6.05305e+06
1647,3.73332e+06,6.83727e+06
1701,4.26906e+06,5.53288e+06
1755,4.03669e+06,5.23388e+06
1809,3.25552e+06,5.3828e+06
1863,3.94176e+06,4.24699e+06
1917,2.84691e+06,4.83212e+06
1971,3.56392e+06,3.70983e+06
2025,2.69612e+06,4.16951e+06
2079,3.14475e+06,3.35531e+06
2133,2.52068e+06,3.64842e+06
2187,2.82531e+06,3.03425e+06
2241,2.3162e+06,3.25348e+06
2295,2.63485e+06,2.68435e+06
2349,2.10084e+06,2.9406e+06
2403,2.48394e+06,2.36626e+06
2457,1.91574e+06,2.67276e+06
2511,2.26617e+06,2.16915e+06
2565,1.85555e+06,2.34992e+06
2619,1.94257e+06,2.11895e+06
2673,1.92834e+06,1.95928e+06
2727,1.6271e+06,2.08439e+06
2781,1.8933e+06,1.7144e+06
2835,1.59589e+06,1.83358e+06
2889,1.56456e+06,1.74563e+06
2943,1.7101e+06,1.50223e+06
2997,1.41068e+06,1.6468e+06
3051,1.43863e+06,1.52436e+06
3105,1.54831e+06,1.3323e+06
3159,1.30703e+06,1.44307e+06
3213,1.26282e+06,1.39605e+06
3267,1.40206e+06,1.19662e+06
3321,1.28334e+06,1.21508e+06
3375,1.11624e+06,1.28098e+06
3429,1.18361e+06,1.15683e+06
3483,1.25683e+06,1.02762e+06
3537,1.13931e+06,1.05802e+06
3591,1.00682e+06,1.10624e+06
3645,1.02699e+06,1.03381e+06
3699,1.10433e+06,915879
3753,1.08572e+06,876353
3807,977121,911991
3861,890454,933300
3915,887453,890530
3969,933419,810458
3971,918844,820130
3999,881674,825105


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/axionNumTilt56.txt <==
27,262494,2.64106e+08
81,185008,1.4745e+08
135,8.7449e+06,9.31125e+08
189,9.26543e+06,4.74304e+08
243,1.47262e+07,3.12553e+08
297,2.06511e+07,1.66942e+08
351,2.25897e+07,1.18102e+08
405,2.41335e+07,8.96377e+07
459,2.71074e+07,7.45166e+07
513,2.74234e+07,5.85459e+07
567,2.28407e+07,5.3637e+07
621,1.62467e+07,5.8296e+07
675,1.07874e+07,5.67221e+07
729,1.00246e+07,4.53609e+07
783,1.34666e+07,3.18074e+07
837,1.50273e+07,2.3769e+07
891,1.20671e+07,2.4506e+07
945,7.90179e+06,2.51956e+07
999,7.68602e+06,2.13835e+07
1053,9.99388e+06,1.53593e+07
1107,9.03219e+06,1.45194e+07
1161,6.07887e+06,1.56171e+07
1215,6.47501e+06,1.28822e+07
1269,7.72486e+06,9.90639e+06
1323,5.66538e+06,1.08524e+07
1377,4.9181e+06,1.01549e+07
1431,6.27713e+06,7.58318e+06
1485,4.78979e+06,8.13965e+06
1539,4.27996e+06,7.67513e+06
1593,5.16234e+06,6.00019e+06
1647,3.69091e+06,6.76443e+06
1701,4.20716e+06,5.49284e+06
1755,3.9799e+06,5.16581e+06
1809,3.22016e+06,5.33066e+06
1863,3.8728e+06,4.22288e+06
1917,2.82033e+06,4.76849e+06
1971,3.50223e+06,3.7e+06
2025,2.67303e+06,4.10092e+06
2079,3.09584e+06,3.33389e+06
2133,2.49805e+06,3.60114e+06
2187,2.78336e+06,3.01011e+06
2241,2.29214e+06,3.21971e+06
2295,2.59961e+06,2.66006e+06
2349,2.07356e+06,2.9128e+06
2403,2.45312e+06,2.34539e+06
2457,1.89118e+06,2.64637e+06
2511,2.23453e+06,2.15066e+06
2565,1.84066e+06,2.3198e+06
2619,1.90644e+06,2.1069e+06
2673,1.91707e+06,1.92788e+06
2727,1.60291e+06,2.06669e+06
2781,1.86165e+06,1.70484e+06
2835,1.5933e+06,1.79976e+06
2889,1.53214e+06,1.73893e+06
2943,1.68553e+06,1.49065e+06
2997,1.41123e+06,1.61403e+06
3051,1.40814e+06,1.51919e+06
3105,1.52093e+06,1.3268e+06
3159,1.30834e+06,1.41335e+06
3213,1.24382e+06,1.3842e+06
3267,1.3683e+06,1.19877e+06
3321,1.27637e+06,1.19506e+06
3375,1.11688e+06,1.25503e+06
3429,1.16038e+06,1.15134e+06
3483,1.22769e+06,1.02882e+06
3537,1.13091e+06,1.0425e+06
3591,1.0076e+06,1.08335e+06
3645,1.01462e+06,1.02182e+06
3699,1.08033e+06,914422
3753,1.06745e+06,871204
3807,971057,897666
3861,887232,917277
3915,876724,880639
3969,914271,807718
3971,900896,816465
3999,879800,809252


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt40.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt41.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt42.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt43.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt44.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt45.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt46.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt47.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt48.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt49.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt50.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt51.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt52.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt53.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt54.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt55.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/runParamsTilt56.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt40.txt <==
1921286889 1840055949 -1453577431 -244534255 Thread: 45 
1921286889 1840055949 -1453577431 -244534255 Thread: 62 
1921286889 1840055949 -1453577431 -244534255 Thread: 19 
1921286889 1840055949 -1453577431 -244534255 Thread: 53 
1921286889 1840055949 -1453577431 -244534255 Thread: 4 
1921286889 1840055949 -1453577431 -244534255 Thread: 51 
1921286889 1840055949 -1453577431 -244534255 Thread: 18 
1921286889 1840055949 -1453577431 -244534255 Thread: 38 
1921286889 1840055949 -1453577431 -244534255 Thread: 14 
1921286889 1840055949 -1453577431 -244534255 Thread: 57 
1921286889 1840055949 -1453577431 -244534255 Thread: 52 
1921286889 1840055949 -1453577431 -244534255 Thread: 58 
1921286889 1840055949 -1453577431 -244534255 Thread: 11 
1921286889 1840055949 -1453577431 -244534255 Thread: 43 
1921286889 1840055949 -1453577431 -244534255 Thread: 42 
1921286889 1840055949 -1453577431 -244534255 Thread: 29 
1921286889 1840055949 -1453577431 -244534255 Thread: 55 
1921286889 1840055949 -1453577431 -244534255 Thread: 54 
1921286889 1840055949 -1453577431 -244534255 Thread: 27 
1921286889 1840055949 -1453577431 -244534255 Thread: 35 
1921286889 1840055949 -1453577431 -244534255 Thread: 24 
1921286889 1840055949 -1453577431 -244534255 Thread: 25 
1921286889 1840055949 -1453577431 -244534255 Thread: 17 
1921286889 1840055949 -1453577431 -244534255 Thread: 31 
1921286889 1840055949 -1453577431 -244534255 Thread: 32 
1921286889 1840055949 -1453577431 -244534255 Thread: 33 
1921286889 1840055949 -1453577431 -244534255 Thread: 20 
1921286889 1840055949 -1453577431 -244534255 Thread: 0 
1921286889 1840055949 -1453577431 -244534255 Thread: 34 
1921286889 1840055949 -1453577431 -244534255 Thread: 12 
1921286889 1840055949 -1453577431 -244534255 Thread: 50 
1921286889 1840055949 -1453577431 -244534255 Thread: 63 
1921286889 1840055949 -1453577431 -244534255 Thread: 46 
1921286889 1840055949 -1453577431 -244534255 Thread: 23 
1921286889 1840055949 -1453577431 -244534255 Thread: 37 
1921286889 1840055949 -1453577431 -244534255 Thread: 1 
1921286889 1840055949 -1453577431 -244534255 Thread: 7 
1921286889 1840055949 -1453577431 -244534255 Thread: 36 
1921286889 1840055949 -1453577431 -244534255 Thread: 26 
1921286889 1840055949 -1453577431 -244534255 Thread: 59 
1921286889 1840055949 -1453577431 -244534255 Thread: 47 
1921286889 1840055949 -1453577431 -244534255 Thread: 61 
1921286889 1840055949 -1453577431 -244534255 Thread: 22 
1921286889 1840055949 -1453577431 -244534255 Thread: 30 
1921286889 1840055949 -1453577431 -244534255 Thread: 16 
1921286889 1840055949 -1453577431 -244534255 Thread: 49 
1921286889 1840055949 -1453577431 -244534255 Thread: 3 
1921286889 1840055949 -1453577431 -244534255 Thread: 9 
1921286889 1840055949 -1453577431 -244534255 Thread: 44 
1921286889 1840055949 -1453577431 -244534255 Thread: 15 
1921286889 1840055949 -1453577431 -244534255 Thread: 21 
1921286889 1840055949 -1453577431 -244534255 Thread: 6 
1921286889 1840055949 -1453577431 -244534255 Thread: 39 
1921286889 1840055949 -1453577431 -244534255 Thread: 13 
1921286889 1840055949 -1453577431 -244534255 Thread: 56 
1921286889 1840055949 -1453577431 -244534255 Thread: 48 
1921286889 1840055949 -1453577431 -244534255 Thread: 41 
1921286889 1840055949 -1453577431 -244534255 Thread: 5 
1921286889 1840055949 -1453577431 -244534255 Thread: 40 
1921286889 1840055949 -1453577431 -244534255 Thread: 28 
1921286889 1840055949 -1453577431 -244534255 Thread: 60 
1921286889 1840055949 -1453577431 -244534255 Thread: 2 
1921286889 1840055949 -1453577431 -244534255 Thread: 8 
1921286889 1840055949 -1453577431 -244534255 Thread: 10 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt41.txt <==
-876138307 144929495 -1630546367 -1455443956 Thread: 31 
-876138307 144929495 -1630546367 -1455443956 Thread: 47 
-876138307 144929495 -1630546367 -1455443956 Thread: 45 
-876138307 144929495 -1630546367 -1455443956 Thread: 2 
-876138307 144929495 -1630546367 -1455443956 Thread: 59 
-876138307 144929495 -1630546367 -1455443956 Thread: 5 
-876138307 144929495 -1630546367 -1455443956 Thread: 44 
-876138307 144929495 -1630546367 -1455443956 Thread: 9 
-876138307 144929495 -1630546367 -1455443956 Thread: 41 
-876138307 144929495 -1630546367 -1455443956 Thread: 28 
-876138307 144929495 -1630546367 -1455443956 Thread: 34 
-876138307 144929495 -1630546367 -1455443956 Thread: 61 
-876138307 144929495 -1630546367 -1455443956 Thread: 60 
-876138307 144929495 -1630546367 -1455443956 Thread: 1 
-876138307 144929495 -1630546367 -1455443956 Thread: 63 
-876138307 144929495 -1630546367 -1455443956 Thread: 4 
-876138307 144929495 -1630546367 -1455443956 Thread: 3 
-876138307 144929495 -1630546367 -1455443956 Thread: 20 
-876138307 144929495 -1630546367 -1455443956 Thread: 19 
-876138307 144929495 -1630546367 -1455443956 Thread: 62 
-876138307 144929495 -1630546367 -1455443956 Thread: 38 
-876138307 144929495 -1630546367 -1455443956 Thread: 22 
-876138307 144929495 -1630546367 -1455443956 Thread: 32 
-876138307 144929495 -1630546367 -1455443956 Thread: 6 
-876138307 144929495 -1630546367 -1455443956 Thread: 15 
-876138307 144929495 -1630546367 -1455443956 Thread: 23 
-876138307 144929495 -1630546367 -1455443956 Thread: 24 
-876138307 144929495 -1630546367 -1455443956 Thread: 25 
-876138307 144929495 -1630546367 -1455443956 Thread: 26 
-876138307 144929495 -1630546367 -1455443956 Thread: 0 
-876138307 144929495 -1630546367 -1455443956 Thread: 57 
-876138307 144929495 -1630546367 -1455443956 Thread: 42 
-876138307 144929495 -1630546367 -1455443956 Thread: 48 
-876138307 144929495 -1630546367 -1455443956 Thread: 30 
-876138307 144929495 -1630546367 -1455443956 Thread: 55 
-876138307 144929495 -1630546367 -1455443956 Thread: 36 
-876138307 144929495 -1630546367 -1455443956 Thread: 17 
-876138307 144929495 -1630546367 -1455443956 Thread: 39 
-876138307 144929495 -1630546367 -1455443956 Thread: 40 
-876138307 144929495 -1630546367 -1455443956 Thread: 54 
-876138307 144929495 -1630546367 -1455443956 Thread: 49 
-876138307 144929495 -1630546367 -1455443956 Thread: 33 
-876138307 144929495 -1630546367 -1455443956 Thread: 52 
-876138307 144929495 -1630546367 -1455443956 Thread: 51 
-876138307 144929495 -1630546367 -1455443956 Thread: 16 
-876138307 144929495 -1630546367 -1455443956 Thread: 37 
-876138307 144929495 -1630546367 -1455443956 Thread: 8 
-876138307 144929495 -1630546367 -1455443956 Thread: 14 
-876138307 144929495 -1630546367 -1455443956 Thread: 29 
-876138307 144929495 -1630546367 -1455443956 Thread: 12 
-876138307 144929495 -1630546367 -1455443956 Thread: 50 
-876138307 144929495 -1630546367 -1455443956 Thread: 53 
-876138307 144929495 -1630546367 -1455443956 Thread: 58 
-876138307 144929495 -1630546367 -1455443956 Thread: 27 
-876138307 144929495 -1630546367 -1455443956 Thread: 46 
-876138307 144929495 -1630546367 -1455443956 Thread: 10 
-876138307 144929495 -1630546367 -1455443956 Thread: 56 
-876138307 144929495 -1630546367 -1455443956 Thread: 21 
-876138307 144929495 -1630546367 -1455443956 Thread: 13 
-876138307 144929495 -1630546367 -1455443956 Thread: 11 
-876138307 144929495 -1630546367 -1455443956 Thread: 7 
-876138307 144929495 -1630546367 -1455443956 Thread: 18 
-876138307 144929495 -1630546367 -1455443956 Thread: 35 
-876138307 144929495 -1630546367 -1455443956 Thread: 43 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt42.txt <==
753411652 127202455 1537562683 -253016972 Thread: 51 
753411652 127202455 1537562683 -253016972 Thread: 52 
753411652 127202455 1537562683 -253016972 Thread: 54 
753411652 127202455 1537562683 -253016972 Thread: 29 
753411652 127202455 1537562683 -253016972 Thread: 22 
753411652 127202455 1537562683 -253016972 Thread: 56 
753411652 127202455 1537562683 -253016972 Thread: 26 
753411652 127202455 1537562683 -253016972 Thread: 11 
753411652 127202455 1537562683 -253016972 Thread: 62 
753411652 127202455 1537562683 -253016972 Thread: 17 
753411652 127202455 1537562683 -253016972 Thread: 23 
753411652 127202455 1537562683 -253016972 Thread: 0 
753411652 127202455 1537562683 -253016972 Thread: 13 
753411652 127202455 1537562683 -253016972 Thread: 35 
753411652 127202455 1537562683 -253016972 Thread: 34 
753411652 127202455 1537562683 -253016972 Thread: 25 
753411652 127202455 1537562683 -253016972 Thread: 15 
753411652 127202455 1537562683 -253016972 Thread: 14 
753411652 127202455 1537562683 -253016972 Thread: 10 
753411652 127202455 1537562683 -253016972 Thread: 16 
753411652 127202455 1537562683 -253016972 Thread: 12 
753411652 127202455 1537562683 -253016972 Thread: 36 
753411652 127202455 1537562683 -253016972 Thread: 20 
753411652 127202455 1537562683 -253016972 Thread: 19 
753411652 127202455 1537562683 -253016972 Thread: 45 
753411652 127202455 1537562683 -253016972 Thread: 46 
753411652 127202455 1537562683 -253016972 Thread: 40 
753411652 127202455 1537562683 -253016972 Thread: 1 
753411652 127202455 1537562683 -253016972 Thread: 43 
753411652 127202455 1537562683 -253016972 Thread: 18 
753411652 127202455 1537562683 -253016972 Thread: 61 
753411652 127202455 1537562683 -253016972 Thread: 58 
753411652 127202455 1537562683 -253016972 Thread: 2 
753411652 127202455 1537562683 -253016972 Thread: 41 
753411652 127202455 1537562683 -253016972 Thread: 27 
753411652 127202455 1537562683 -253016972 Thread: 48 
753411652 127202455 1537562683 -253016972 Thread: 59 
753411652 127202455 1537562683 -253016972 Thread: 33 
753411652 127202455 1537562683 -253016972 Thread: 31 
753411652 127202455 1537562683 -253016972 Thread: 6 
753411652 127202455 1537562683 -253016972 Thread: 44 
753411652 127202455 1537562683 -253016972 Thread: 24 
753411652 127202455 1537562683 -253016972 Thread: 37 
753411652 127202455 1537562683 -253016972 Thread: 55 
753411652 127202455 1537562683 -253016972 Thread: 21 
753411652 127202455 1537562683 -253016972 Thread: 32 
753411652 127202455 1537562683 -253016972 Thread: 50 
753411652 127202455 1537562683 -253016972 Thread: 8 
753411652 127202455 1537562683 -253016972 Thread: 53 
753411652 127202455 1537562683 -253016972 Thread: 9 
753411652 127202455 1537562683 -253016972 Thread: 3 
753411652 127202455 1537562683 -253016972 Thread: 63 
753411652 127202455 1537562683 -253016972 Thread: 38 
753411652 127202455 1537562683 -253016972 Thread: 49 
753411652 127202455 1537562683 -253016972 Thread: 4 
753411652 127202455 1537562683 -253016972 Thread: 42 
753411652 127202455 1537562683 -253016972 Thread: 39 
753411652 127202455 1537562683 -253016972 Thread: 47 
753411652 127202455 1537562683 -253016972 Thread: 30 
753411652 127202455 1537562683 -253016972 Thread: 28 
753411652 127202455 1537562683 -253016972 Thread: 57 
753411652 127202455 1537562683 -253016972 Thread: 5 
753411652 127202455 1537562683 -253016972 Thread: 7 
753411652 127202455 1537562683 -253016972 Thread: 60 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt43.txt <==
1860382534 1695347180 1833076431 -1963803661 Thread: 20 
1860382534 1695347180 1833076431 -1963803661 Thread: 17 
1860382534 1695347180 1833076431 -1963803661 Thread: 21 
1860382534 1695347180 1833076431 -1963803661 Thread: 19 
1860382534 1695347180 1833076431 -1963803661 Thread: 10 
1860382534 1695347180 1833076431 -1963803661 Thread: 2 
1860382534 1695347180 1833076431 -1963803661 Thread: 22 
1860382534 1695347180 1833076431 -1963803661 Thread: 32 
1860382534 1695347180 1833076431 -1963803661 Thread: 41 
1860382534 1695347180 1833076431 -1963803661 Thread: 50 
1860382534 1695347180 1833076431 -1963803661 Thread: 9 
1860382534 1695347180 1833076431 -1963803661 Thread: 4 
1860382534 1695347180 1833076431 -1963803661 Thread: 8 
1860382534 1695347180 1833076431 -1963803661 Thread: 7 
1860382534 1695347180 1833076431 -1963803661 Thread: 30 
1860382534 1695347180 1833076431 -1963803661 Thread: 15 
1860382534 1695347180 1833076431 -1963803661 Thread: 55 
1860382534 1695347180 1833076431 -1963803661 Thread: 23 
1860382534 1695347180 1833076431 -1963803661 Thread: 6 
1860382534 1695347180 1833076431 -1963803661 Thread: 28 
1860382534 1695347180 1833076431 -1963803661 Thread: 18 
1860382534 1695347180 1833076431 -1963803661 Thread: 33 
1860382534 1695347180 1833076431 -1963803661 Thread: 14 
1860382534 1695347180 1833076431 -1963803661 Thread: 34 
1860382534 1695347180 1833076431 -1963803661 Thread: 36 
1860382534 1695347180 1833076431 -1963803661 Thread: 38 
1860382534 1695347180 1833076431 -1963803661 Thread: 27 
1860382534 1695347180 1833076431 -1963803661 Thread: 53 
1860382534 1695347180 1833076431 -1963803661 Thread: 29 
1860382534 1695347180 1833076431 -1963803661 Thread: 37 
1860382534 1695347180 1833076431 -1963803661 Thread: 39 
1860382534 1695347180 1833076431 -1963803661 Thread: 40 
1860382534 1695347180 1833076431 -1963803661 Thread: 35 
1860382534 1695347180 1833076431 -1963803661 Thread: 13 
1860382534 1695347180 1833076431 -1963803661 Thread: 54 
1860382534 1695347180 1833076431 -1963803661 Thread: 47 
1860382534 1695347180 1833076431 -1963803661 Thread: 16 
1860382534 1695347180 1833076431 -1963803661 Thread: 24 
1860382534 1695347180 1833076431 -1963803661 Thread: 25 
1860382534 1695347180 1833076431 -1963803661 Thread: 49 
1860382534 1695347180 1833076431 -1963803661 Thread: 3 
1860382534 1695347180 1833076431 -1963803661 Thread: 31 
1860382534 1695347180 1833076431 -1963803661 Thread: 60 
1860382534 1695347180 1833076431 -1963803661 Thread: 58 
1860382534 1695347180 1833076431 -1963803661 Thread: 11 
1860382534 1695347180 1833076431 -1963803661 Thread: 57 
1860382534 1695347180 1833076431 -1963803661 Thread: 26 
1860382534 1695347180 1833076431 -1963803661 Thread: 52 
1860382534 1695347180 1833076431 -1963803661 Thread: 59 
1860382534 1695347180 1833076431 -1963803661 Thread: 46 
1860382534 1695347180 1833076431 -1963803661 Thread: 44 
1860382534 1695347180 1833076431 -1963803661 Thread: 5 
1860382534 1695347180 1833076431 -1963803661 Thread: 43 
1860382534 1695347180 1833076431 -1963803661 Thread: 61 
1860382534 1695347180 1833076431 -1963803661 Thread: 51 
1860382534 1695347180 1833076431 -1963803661 Thread: 12 
1860382534 1695347180 1833076431 -1963803661 Thread: 42 
1860382534 1695347180 1833076431 -1963803661 Thread: 1 
1860382534 1695347180 1833076431 -1963803661 Thread: 56 
1860382534 1695347180 1833076431 -1963803661 Thread: 0 
1860382534 1695347180 1833076431 -1963803661 Thread: 45 
1860382534 1695347180 1833076431 -1963803661 Thread: 63 
1860382534 1695347180 1833076431 -1963803661 Thread: 48 
1860382534 1695347180 1833076431 -1963803661 Thread: 62 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt44.txt <==
-1620161955 -958858061 -613159504 -1420835016 Thread: 55 
-1620161955 -958858061 -613159504 -1420835016 Thread: 56 
-1620161955 -958858061 -613159504 -1420835016 Thread: 32 
-1620161955 -958858061 -613159504 -1420835016 Thread: 2 
-1620161955 -958858061 -613159504 -1420835016 Thread: 42 
-1620161955 -958858061 -613159504 -1420835016 Thread: 50 
-1620161955 -958858061 -613159504 -1420835016 Thread: 11 
-1620161955 -958858061 -613159504 -1420835016 Thread: 13 
-1620161955 -958858061 -613159504 -1420835016 Thread: 12 
-1620161955 -958858061 -613159504 -1420835016 Thread: 59 
-1620161955 -958858061 -613159504 -1420835016 Thread: 35 
-1620161955 -958858061 -613159504 -1420835016 Thread: 3 
-1620161955 -958858061 -613159504 -1420835016 Thread: 28 
-1620161955 -958858061 -613159504 -1420835016 Thread: 27 
-1620161955 -958858061 -613159504 -1420835016 Thread: 14 
-1620161955 -958858061 -613159504 -1420835016 Thread: 43 
-1620161955 -958858061 -613159504 -1420835016 Thread: 62 
-1620161955 -958858061 -613159504 -1420835016 Thread: 10 
-1620161955 -958858061 -613159504 -1420835016 Thread: 26 
-1620161955 -958858061 -613159504 -1420835016 Thread: 39 
-1620161955 -958858061 -613159504 -1420835016 Thread: 19 
-1620161955 -958858061 -613159504 -1420835016 Thread: 34 
-1620161955 -958858061 -613159504 -1420835016 Thread: 9 
-1620161955 -958858061 -613159504 -1420835016 Thread: 41 
-1620161955 -958858061 -613159504 -1420835016 Thread: 37 
-1620161955 -958858061 -613159504 -1420835016 Thread: 15 
-1620161955 -958858061 -613159504 -1420835016 Thread: 20 
-1620161955 -958858061 -613159504 -1420835016 Thread: 33 
-1620161955 -958858061 -613159504 -1420835016 Thread: 21 
-1620161955 -958858061 -613159504 -1420835016 Thread: 25 
-1620161955 -958858061 -613159504 -1420835016 Thread: 16 
-1620161955 -958858061 -613159504 -1420835016 Thread: 44 
-1620161955 -958858061 -613159504 -1420835016 Thread: 36 
-1620161955 -958858061 -613159504 -1420835016 Thread: 38 
-1620161955 -958858061 -613159504 -1420835016 Thread: 61 
-1620161955 -958858061 -613159504 -1420835016 Thread: 31 
-1620161955 -958858061 -613159504 -1420835016 Thread: 63 
-1620161955 -958858061 -613159504 -1420835016 Thread: 49 
-1620161955 -958858061 -613159504 -1420835016 Thread: 46 
-1620161955 -958858061 -613159504 -1420835016 Thread: 40 
-1620161955 -958858061 -613159504 -1420835016 Thread: 51 
-1620161955 -958858061 -613159504 -1420835016 Thread: 1 
-1620161955 -958858061 -613159504 -1420835016 Thread: 18 
-1620161955 -958858061 -613159504 -1420835016 Thread: 45 
-1620161955 -958858061 -613159504 -1420835016 Thread: 53 
-1620161955 -958858061 -613159504 -1420835016 Thread: 48 
-1620161955 -958858061 -613159504 -1420835016 Thread: 17 
-1620161955 -958858061 -613159504 -1420835016 Thread: 54 
-1620161955 -958858061 -613159504 -1420835016 Thread: 57 
-1620161955 -958858061 -613159504 -1420835016 Thread: 0 
-1620161955 -958858061 -613159504 -1420835016 Thread: 7 
-1620161955 -958858061 -613159504 -1420835016 Thread: 24 
-1620161955 -958858061 -613159504 -1420835016 Thread: 47 
-1620161955 -958858061 -613159504 -1420835016 Thread: 6 
-1620161955 -958858061 -613159504 -1420835016 Thread: 60 
-1620161955 -958858061 -613159504 -1420835016 Thread: 23 
-1620161955 -958858061 -613159504 -1420835016 Thread: 30 
-1620161955 -958858061 -613159504 -1420835016 Thread: 29 
-1620161955 -958858061 -613159504 -1420835016 Thread: 8 
-1620161955 -958858061 -613159504 -1420835016 Thread: 5 
-1620161955 -958858061 -613159504 -1420835016 Thread: 4 
-1620161955 -958858061 -613159504 -1420835016 Thread: 22 
-1620161955 -958858061 -613159504 -1420835016 Thread: 52 
-1620161955 -958858061 -613159504 -1420835016 Thread: 58 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt45.txt <==
895477626 2072523453 -620888025 -1053356877 Thread: 0 
895477626 2072523453 -620888025 -1053356877 Thread: 24 
895477626 2072523453 -620888025 -1053356877 Thread: 2 
895477626 2072523453 -620888025 -1053356877 Thread: 1 
895477626 2072523453 -620888025 -1053356877 Thread: 13 
895477626 2072523453 -620888025 -1053356877 Thread: 47 
895477626 2072523453 -620888025 -1053356877 Thread: 9 
895477626 2072523453 -620888025 -1053356877 Thread: 51 
895477626 2072523453 -620888025 -1053356877 Thread: 26 
895477626 2072523453 -620888025 -1053356877 Thread: 62 
895477626 2072523453 -620888025 -1053356877 Thread: 61 
895477626 2072523453 -620888025 -1053356877 Thread: 63 
895477626 2072523453 -620888025 -1053356877 Thread: 5 
895477626 2072523453 -620888025 -1053356877 Thread: 6 
895477626 2072523453 -620888025 -1053356877 Thread: 32 
895477626 2072523453 -620888025 -1053356877 Thread: 4 
895477626 2072523453 -620888025 -1053356877 Thread: 11 
895477626 2072523453 -620888025 -1053356877 Thread: 53 
895477626 2072523453 -620888025 -1053356877 Thread: 20 
895477626 2072523453 -620888025 -1053356877 Thread: 17 
895477626 2072523453 -620888025 -1053356877 Thread: 3 
895477626 2072523453 -620888025 -1053356877 Thread: 58 
895477626 2072523453 -620888025 -1053356877 Thread: 55 
895477626 2072523453 -620888025 -1053356877 Thread: 40 
895477626 2072523453 -620888025 -1053356877 Thread: 56 
895477626 2072523453 -620888025 -1053356877 Thread: 59 
895477626 2072523453 -620888025 -1053356877 Thread: 44 
895477626 2072523453 -620888025 -1053356877 Thread: 41 
895477626 2072523453 -620888025 -1053356877 Thread: 22 
895477626 2072523453 -620888025 -1053356877 Thread: 23 
895477626 2072523453 -620888025 -1053356877 Thread: 38 
895477626 2072523453 -620888025 -1053356877 Thread: 15 
895477626 2072523453 -620888025 -1053356877 Thread: 31 
895477626 2072523453 -620888025 -1053356877 Thread: 39 
895477626 2072523453 -620888025 -1053356877 Thread: 54 
895477626 2072523453 -620888025 -1053356877 Thread: 57 
895477626 2072523453 -620888025 -1053356877 Thread: 19 
895477626 2072523453 -620888025 -1053356877 Thread: 18 
895477626 2072523453 -620888025 -1053356877 Thread: 10 
895477626 2072523453 -620888025 -1053356877 Thread: 12 
895477626 2072523453 -620888025 -1053356877 Thread: 7 
895477626 2072523453 -620888025 -1053356877 Thread: 45 
895477626 2072523453 -620888025 -1053356877 Thread: 14 
895477626 2072523453 -620888025 -1053356877 Thread: 16 
895477626 2072523453 -620888025 -1053356877 Thread: 21 
895477626 2072523453 -620888025 -1053356877 Thread: 52 
895477626 2072523453 -620888025 -1053356877 Thread: 8 
895477626 2072523453 -620888025 -1053356877 Thread: 43 
895477626 2072523453 -620888025 -1053356877 Thread: 30 
895477626 2072523453 -620888025 -1053356877 Thread: 29 
895477626 2072523453 -620888025 -1053356877 Thread: 46 
895477626 2072523453 -620888025 -1053356877 Thread: 60 
895477626 2072523453 -620888025 -1053356877 Thread: 42 
895477626 2072523453 -620888025 -1053356877 Thread: 34 
895477626 2072523453 -620888025 -1053356877 Thread: 27 
895477626 2072523453 -620888025 -1053356877 Thread: 50 
895477626 2072523453 -620888025 -1053356877 Thread: 25 
895477626 2072523453 -620888025 -1053356877 Thread: 28 
895477626 2072523453 -620888025 -1053356877 Thread: 48 
895477626 2072523453 -620888025 -1053356877 Thread: 49 
895477626 2072523453 -620888025 -1053356877 Thread: 37 
895477626 2072523453 -620888025 -1053356877 Thread: 36 
895477626 2072523453 -620888025 -1053356877 Thread: 35 
895477626 2072523453 -620888025 -1053356877 Thread: 33 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt46.txt <==
764228530 2121828669 -817454107 1885004581 Thread: 41 
764228530 2121828669 -817454107 1885004581 Thread: 8 
764228530 2121828669 -817454107 1885004581 Thread: 29 
764228530 2121828669 -817454107 1885004581 Thread: 62 
764228530 2121828669 -817454107 1885004581 Thread: 53 
764228530 2121828669 -817454107 1885004581 Thread: 27 
764228530 2121828669 -817454107 1885004581 Thread: 60 
764228530 2121828669 -817454107 1885004581 Thread: 58 
764228530 2121828669 -817454107 1885004581 Thread: 30 
764228530 2121828669 -817454107 1885004581 Thread: 42 
764228530 2121828669 -817454107 1885004581 Thread: 57 
764228530 2121828669 -817454107 1885004581 Thread: 22 
764228530 2121828669 -817454107 1885004581 Thread: 34 
764228530 2121828669 -817454107 1885004581 Thread: 26 
764228530 2121828669 -817454107 1885004581 Thread: 52 
764228530 2121828669 -817454107 1885004581 Thread: 39 
764228530 2121828669 -817454107 1885004581 Thread: 31 
764228530 2121828669 -817454107 1885004581 Thread: 51 
764228530 2121828669 -817454107 1885004581 Thread: 43 
764228530 2121828669 -817454107 1885004581 Thread: 33 
764228530 2121828669 -817454107 1885004581 Thread: 56 
764228530 2121828669 -817454107 1885004581 Thread: 63 
764228530 2121828669 -817454107 1885004581 Thread: 45 
764228530 2121828669 -817454107 1885004581 Thread: 21 
764228530 2121828669 -817454107 1885004581 Thread: 7 
764228530 2121828669 -817454107 1885004581 Thread: 23 
764228530 2121828669 -817454107 1885004581 Thread: 17 
764228530 2121828669 -817454107 1885004581 Thread: 25 
764228530 2121828669 -817454107 1885004581 Thread: 38 
764228530 2121828669 -817454107 1885004581 Thread: 20 
764228530 2121828669 -817454107 1885004581 Thread: 36 
764228530 2121828669 -817454107 1885004581 Thread: 40 
764228530 2121828669 -817454107 1885004581 Thread: 59 
764228530 2121828669 -817454107 1885004581 Thread: 55 
764228530 2121828669 -817454107 1885004581 Thread: 6 
764228530 2121828669 -817454107 1885004581 Thread: 4 
764228530 2121828669 -817454107 1885004581 Thread: 48 
764228530 2121828669 -817454107 1885004581 Thread: 11 
764228530 2121828669 -817454107 1885004581 Thread: 44 
764228530 2121828669 -817454107 1885004581 Thread: 14 
764228530 2121828669 -817454107 1885004581 Thread: 16 
764228530 2121828669 -817454107 1885004581 Thread: 15 
764228530 2121828669 -817454107 1885004581 Thread: 24 
764228530 2121828669 -817454107 1885004581 Thread: 12 
764228530 2121828669 -817454107 1885004581 Thread: 18 
764228530 2121828669 -817454107 1885004581 Thread: 19 
764228530 2121828669 -817454107 1885004581 Thread: 10 
764228530 2121828669 -817454107 1885004581 Thread: 9 
764228530 2121828669 -817454107 1885004581 Thread: 13 
764228530 2121828669 -817454107 1885004581 Thread: 0 
764228530 2121828669 -817454107 1885004581 Thread: 2 
764228530 2121828669 -817454107 1885004581 Thread: 47 
764228530 2121828669 -817454107 1885004581 Thread: 5 
764228530 2121828669 -817454107 1885004581 Thread: 32 
764228530 2121828669 -817454107 1885004581 Thread: 46 
764228530 2121828669 -817454107 1885004581 Thread: 49 
764228530 2121828669 -817454107 1885004581 Thread: 35 
764228530 2121828669 -817454107 1885004581 Thread: 37 
764228530 2121828669 -817454107 1885004581 Thread: 61 
764228530 2121828669 -817454107 1885004581 Thread: 1 
764228530 2121828669 -817454107 1885004581 Thread: 3 
764228530 2121828669 -817454107 1885004581 Thread: 54 
764228530 2121828669 -817454107 1885004581 Thread: 28 
764228530 2121828669 -817454107 1885004581 Thread: 50 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt47.txt <==
-537725424 -1738413139 -727423657 -1940309162 Thread: 0 
-537725424 -1738413139 -727423657 -1940309162 Thread: 10 
-537725424 -1738413139 -727423657 -1940309162 Thread: 26 
-537725424 -1738413139 -727423657 -1940309162 Thread: 24 
-537725424 -1738413139 -727423657 -1940309162 Thread: 21 
-537725424 -1738413139 -727423657 -1940309162 Thread: 3 
-537725424 -1738413139 -727423657 -1940309162 Thread: 40 
-537725424 -1738413139 -727423657 -1940309162 Thread: 35 
-537725424 -1738413139 -727423657 -1940309162 Thread: 2 
-537725424 -1738413139 -727423657 -1940309162 Thread: 15 
-537725424 -1738413139 -727423657 -1940309162 Thread: 62 
-537725424 -1738413139 -727423657 -1940309162 Thread: 16 
-537725424 -1738413139 -727423657 -1940309162 Thread: 56 
-537725424 -1738413139 -727423657 -1940309162 Thread: 34 
-537725424 -1738413139 -727423657 -1940309162 Thread: 37 
-537725424 -1738413139 -727423657 -1940309162 Thread: 29 
-537725424 -1738413139 -727423657 -1940309162 Thread: 28 
-537725424 -1738413139 -727423657 -1940309162 Thread: 57 
-537725424 -1738413139 -727423657 -1940309162 Thread: 1 
-537725424 -1738413139 -727423657 -1940309162 Thread: 11 
-537725424 -1738413139 -727423657 -1940309162 Thread: 7 
-537725424 -1738413139 -727423657 -1940309162 Thread: 27 
-537725424 -1738413139 -727423657 -1940309162 Thread: 55 
-537725424 -1738413139 -727423657 -1940309162 Thread: 4 
-537725424 -1738413139 -727423657 -1940309162 Thread: 22 
-537725424 -1738413139 -727423657 -1940309162 Thread: 12 
-537725424 -1738413139 -727423657 -1940309162 Thread: 19 
-537725424 -1738413139 -727423657 -1940309162 Thread: 13 
-537725424 -1738413139 -727423657 -1940309162 Thread: 14 
-537725424 -1738413139 -727423657 -1940309162 Thread: 61 
-537725424 -1738413139 -727423657 -1940309162 Thread: 36 
-537725424 -1738413139 -727423657 -1940309162 Thread: 45 
-537725424 -1738413139 -727423657 -1940309162 Thread: 47 
-537725424 -1738413139 -727423657 -1940309162 Thread: 63 
-537725424 -1738413139 -727423657 -1940309162 Thread: 23 
-537725424 -1738413139 -727423657 -1940309162 Thread: 48 
-537725424 -1738413139 -727423657 -1940309162 Thread: 58 
-537725424 -1738413139 -727423657 -1940309162 Thread: 32 
-537725424 -1738413139 -727423657 -1940309162 Thread: 46 
-537725424 -1738413139 -727423657 -1940309162 Thread: 31 
-537725424 -1738413139 -727423657 -1940309162 Thread: 30 
-537725424 -1738413139 -727423657 -1940309162 Thread: 33 
-537725424 -1738413139 -727423657 -1940309162 Thread: 51 
-537725424 -1738413139 -727423657 -1940309162 Thread: 50 
-537725424 -1738413139 -727423657 -1940309162 Thread: 20 
-537725424 -1738413139 -727423657 -1940309162 Thread: 52 
-537725424 -1738413139 -727423657 -1940309162 Thread: 17 
-537725424 -1738413139 -727423657 -1940309162 Thread: 53 
-537725424 -1738413139 -727423657 -1940309162 Thread: 54 
-537725424 -1738413139 -727423657 -1940309162 Thread: 49 
-537725424 -1738413139 -727423657 -1940309162 Thread: 9 
-537725424 -1738413139 -727423657 -1940309162 Thread: 18 
-537725424 -1738413139 -727423657 -1940309162 Thread: 25 
-537725424 -1738413139 -727423657 -1940309162 Thread: 8 
-537725424 -1738413139 -727423657 -1940309162 Thread: 60 
-537725424 -1738413139 -727423657 -1940309162 Thread: 42 
-537725424 -1738413139 -727423657 -1940309162 Thread: 41 
-537725424 -1738413139 -727423657 -1940309162 Thread: 59 
-537725424 -1738413139 -727423657 -1940309162 Thread: 39 
-537725424 -1738413139 -727423657 -1940309162 Thread: 44 
-537725424 -1738413139 -727423657 -1940309162 Thread: 43 
-537725424 -1738413139 -727423657 -1940309162 Thread: 6 
-537725424 -1738413139 -727423657 -1940309162 Thread: 38 
-537725424 -1738413139 -727423657 -1940309162 Thread: 5 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt48.txt <==
188434277 -1945714146 -850457906 -647801747 Thread: 30 
188434277 -1945714146 -850457906 -647801747 Thread: 25 
188434277 -1945714146 -850457906 -647801747 Thread: 14 
188434277 -1945714146 -850457906 -647801747 Thread: 26 
188434277 -1945714146 -850457906 -647801747 Thread: 58 
188434277 -1945714146 -850457906 -647801747 Thread: 13 
188434277 -1945714146 -850457906 -647801747 Thread: 20 
188434277 -1945714146 -850457906 -647801747 Thread: 36 
188434277 -1945714146 -850457906 -647801747 Thread: 32 
188434277 -1945714146 -850457906 -647801747 Thread: 12 
188434277 -1945714146 -850457906 -647801747 Thread: 22 
188434277 -1945714146 -850457906 -647801747 Thread: 62 
188434277 -1945714146 -850457906 -647801747 Thread: 49 
188434277 -1945714146 -850457906 -647801747 Thread: 0 
188434277 -1945714146 -850457906 -647801747 Thread: 60 
188434277 -1945714146 -850457906 -647801747 Thread: 39 
188434277 -1945714146 -850457906 -647801747 Thread: 56 
188434277 -1945714146 -850457906 -647801747 Thread: 8 
188434277 -1945714146 -850457906 -647801747 Thread: 4 
188434277 -1945714146 -850457906 -647801747 Thread: 48 
188434277 -1945714146 -850457906 -647801747 Thread: 18 
188434277 -1945714146 -850457906 -647801747 Thread: 19 
188434277 -1945714146 -850457906 -647801747 Thread: 37 
188434277 -1945714146 -850457906 -647801747 Thread: 17 
188434277 -1945714146 -850457906 -647801747 Thread: 23 
188434277 -1945714146 -850457906 -647801747 Thread: 55 
188434277 -1945714146 -850457906 -647801747 Thread: 1 
188434277 -1945714146 -850457906 -647801747 Thread: 24 
188434277 -1945714146 -850457906 -647801747 Thread: 59 
188434277 -1945714146 -850457906 -647801747 Thread: 6 
188434277 -1945714146 -850457906 -647801747 Thread: 45 
188434277 -1945714146 -850457906 -647801747 Thread: 11 
188434277 -1945714146 -850457906 -647801747 Thread: 57 
188434277 -1945714146 -850457906 -647801747 Thread: 44 
188434277 -1945714146 -850457906 -647801747 Thread: 2 
188434277 -1945714146 -850457906 -647801747 Thread: 41 
188434277 -1945714146 -850457906 -647801747 Thread: 38 
188434277 -1945714146 -850457906 -647801747 Thread: 35 
188434277 -1945714146 -850457906 -647801747 Thread: 7 
188434277 -1945714146 -850457906 -647801747 Thread: 50 
188434277 -1945714146 -850457906 -647801747 Thread: 63 
188434277 -1945714146 -850457906 -647801747 Thread: 9 
188434277 -1945714146 -850457906 -647801747 Thread: 29 
188434277 -1945714146 -850457906 -647801747 Thread: 10 
188434277 -1945714146 -850457906 -647801747 Thread: 28 
188434277 -1945714146 -850457906 -647801747 Thread: 40 
188434277 -1945714146 -850457906 -647801747 Thread: 3 
188434277 -1945714146 -850457906 -647801747 Thread: 53 
188434277 -1945714146 -850457906 -647801747 Thread: 46 
188434277 -1945714146 -850457906 -647801747 Thread: 16 
188434277 -1945714146 -850457906 -647801747 Thread: 15 
188434277 -1945714146 -850457906 -647801747 Thread: 42 
188434277 -1945714146 -850457906 -647801747 Thread: 47 
188434277 -1945714146 -850457906 -647801747 Thread: 51 
188434277 -1945714146 -850457906 -647801747 Thread: 5 
188434277 -1945714146 -850457906 -647801747 Thread: 34 
188434277 -1945714146 -850457906 -647801747 Thread: 21 
188434277 -1945714146 -850457906 -647801747 Thread: 54 
188434277 -1945714146 -850457906 -647801747 Thread: 27 
188434277 -1945714146 -850457906 -647801747 Thread: 33 
188434277 -1945714146 -850457906 -647801747 Thread: 52 
188434277 -1945714146 -850457906 -647801747 Thread: 61 
188434277 -1945714146 -850457906 -647801747 Thread: 43 
188434277 -1945714146 -850457906 -647801747 Thread: 31 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt49.txt <==
1378999004 -1843524125 1330046332 -1806381654 Thread: 43 
1378999004 -1843524125 1330046332 -1806381654 Thread: 10 
1378999004 -1843524125 1330046332 -1806381654 Thread: 49 
1378999004 -1843524125 1330046332 -1806381654 Thread: 22 
1378999004 -1843524125 1330046332 -1806381654 Thread: 8 
1378999004 -1843524125 1330046332 -1806381654 Thread: 41 
1378999004 -1843524125 1330046332 -1806381654 Thread: 11 
1378999004 -1843524125 1330046332 -1806381654 Thread: 21 
1378999004 -1843524125 1330046332 -1806381654 Thread: 54 
1378999004 -1843524125 1330046332 -1806381654 Thread: 19 
1378999004 -1843524125 1330046332 -1806381654 Thread: 28 
1378999004 -1843524125 1330046332 -1806381654 Thread: 25 
1378999004 -1843524125 1330046332 -1806381654 Thread: 13 
1378999004 -1843524125 1330046332 -1806381654 Thread: 34 
1378999004 -1843524125 1330046332 -1806381654 Thread: 3 
1378999004 -1843524125 1330046332 -1806381654 Thread: 29 
1378999004 -1843524125 1330046332 -1806381654 Thread: 14 
1378999004 -1843524125 1330046332 -1806381654 Thread: 27 
1378999004 -1843524125 1330046332 -1806381654 Thread: 15 
1378999004 -1843524125 1330046332 -1806381654 Thread: 37 
1378999004 -1843524125 1330046332 -1806381654 Thread: 62 
1378999004 -1843524125 1330046332 -1806381654 Thread: 51 
1378999004 -1843524125 1330046332 -1806381654 Thread: 16 
1378999004 -1843524125 1330046332 -1806381654 Thread: 17 
1378999004 -1843524125 1330046332 -1806381654 Thread: 18 
1378999004 -1843524125 1330046332 -1806381654 Thread: 59 
1378999004 -1843524125 1330046332 -1806381654 Thread: 32 
1378999004 -1843524125 1330046332 -1806381654 Thread: 57 
1378999004 -1843524125 1330046332 -1806381654 Thread: 40 
1378999004 -1843524125 1330046332 -1806381654 Thread: 26 
1378999004 -1843524125 1330046332 -1806381654 Thread: 35 
1378999004 -1843524125 1330046332 -1806381654 Thread: 53 
1378999004 -1843524125 1330046332 -1806381654 Thread: 24 
1378999004 -1843524125 1330046332 -1806381654 Thread: 0 
1378999004 -1843524125 1330046332 -1806381654 Thread: 44 
1378999004 -1843524125 1330046332 -1806381654 Thread: 45 
1378999004 -1843524125 1330046332 -1806381654 Thread: 33 
1378999004 -1843524125 1330046332 -1806381654 Thread: 42 
1378999004 -1843524125 1330046332 -1806381654 Thread: 12 
1378999004 -1843524125 1330046332 -1806381654 Thread: 1 
1378999004 -1843524125 1330046332 -1806381654 Thread: 2 
1378999004 -1843524125 1330046332 -1806381654 Thread: 56 
1378999004 -1843524125 1330046332 -1806381654 Thread: 31 
1378999004 -1843524125 1330046332 -1806381654 Thread: 60 
1378999004 -1843524125 1330046332 -1806381654 Thread: 7 
1378999004 -1843524125 1330046332 -1806381654 Thread: 36 
1378999004 -1843524125 1330046332 -1806381654 Thread: 9 
1378999004 -1843524125 1330046332 -1806381654 Thread: 6 
1378999004 -1843524125 1330046332 -1806381654 Thread: 38 
1378999004 -1843524125 1330046332 -1806381654 Thread: 20 
1378999004 -1843524125 1330046332 -1806381654 Thread: 5 
1378999004 -1843524125 1330046332 -1806381654 Thread: 52 
1378999004 -1843524125 1330046332 -1806381654 Thread: 23 
1378999004 -1843524125 1330046332 -1806381654 Thread: 39 
1378999004 -1843524125 1330046332 -1806381654 Thread: 58 
1378999004 -1843524125 1330046332 -1806381654 Thread: 50 
1378999004 -1843524125 1330046332 -1806381654 Thread: 47 
1378999004 -1843524125 1330046332 -1806381654 Thread: 48 
1378999004 -1843524125 1330046332 -1806381654 Thread: 4 
1378999004 -1843524125 1330046332 -1806381654 Thread: 30 
1378999004 -1843524125 1330046332 -1806381654 Thread: 61 
1378999004 -1843524125 1330046332 -1806381654 Thread: 55 
1378999004 -1843524125 1330046332 -1806381654 Thread: 63 
1378999004 -1843524125 1330046332 -1806381654 Thread: 46 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt50.txt <==
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 47 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 21 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 31 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 37 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 18 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 63 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 12 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 39 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 35 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 36 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 5 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 40 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 19 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 17 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 53 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 42 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 28 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 57 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 27 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 41 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 58 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 25 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 43 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 4 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 38 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 26 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 55 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 34 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 7 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 32 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 61 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 33 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 3 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 10 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 44 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 56 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 16 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 62 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 2 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 15 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 23 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 50 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 13 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 51 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 60 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 1 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 11 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 46 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 9 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 0 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 22 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 45 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 49 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 48 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 54 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 59 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 52 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 14 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 6 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 29 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 30 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 24 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 8 
-1185481413 -2109631513 -1790292413 -2112317073 Thread: 20 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt51.txt <==
1641699369 -949580933 -455246802 278277377 Thread: 54 
1641699369 -949580933 -455246802 278277377 Thread: 9 
1641699369 -949580933 -455246802 278277377 Thread: 8 
1641699369 -949580933 -455246802 278277377 Thread: 37 
1641699369 -949580933 -455246802 278277377 Thread: 38 
1641699369 -949580933 -455246802 278277377 Thread: 3 
1641699369 -949580933 -455246802 278277377 Thread: 40 
1641699369 -949580933 -455246802 278277377 Thread: 1 
1641699369 -949580933 -455246802 278277377 Thread: 2 
1641699369 -949580933 -455246802 278277377 Thread: 0 
1641699369 -949580933 -455246802 278277377 Thread: 35 
1641699369 -949580933 -455246802 278277377 Thread: 25 
1641699369 -949580933 -455246802 278277377 Thread: 19 
1641699369 -949580933 -455246802 278277377 Thread: 16 
1641699369 -949580933 -455246802 278277377 Thread: 36 
1641699369 -949580933 -455246802 278277377 Thread: 20 
1641699369 -949580933 -455246802 278277377 Thread: 28 
1641699369 -949580933 -455246802 278277377 Thread: 27 
1641699369 -949580933 -455246802 278277377 Thread: 34 
1641699369 -949580933 -455246802 278277377 Thread: 63 
1641699369 -949580933 -455246802 278277377 Thread: 26 
1641699369 -949580933 -455246802 278277377 Thread: 57 
1641699369 -949580933 -455246802 278277377 Thread: 52 
1641699369 -949580933 -455246802 278277377 Thread: 55 
1641699369 -949580933 -455246802 278277377 Thread: 50 
1641699369 -949580933 -455246802 278277377 Thread: 11 
1641699369 -949580933 -455246802 278277377 Thread: 12 
1641699369 -949580933 -455246802 278277377 Thread: 5 
1641699369 -949580933 -455246802 278277377 Thread: 18 
1641699369 -949580933 -455246802 278277377 Thread: 6 
1641699369 -949580933 -455246802 278277377 Thread: 46 
1641699369 -949580933 -455246802 278277377 Thread: 39 
1641699369 -949580933 -455246802 278277377 Thread: 15 
1641699369 -949580933 -455246802 278277377 Thread: 31 
1641699369 -949580933 -455246802 278277377 Thread: 29 
1641699369 -949580933 -455246802 278277377 Thread: 48 
1641699369 -949580933 -455246802 278277377 Thread: 30 
1641699369 -949580933 -455246802 278277377 Thread: 17 
1641699369 -949580933 -455246802 278277377 Thread: 42 
1641699369 -949580933 -455246802 278277377 Thread: 4 
1641699369 -949580933 -455246802 278277377 Thread: 44 
1641699369 -949580933 -455246802 278277377 Thread: 45 
1641699369 -949580933 -455246802 278277377 Thread: 61 
1641699369 -949580933 -455246802 278277377 Thread: 32 
1641699369 -949580933 -455246802 278277377 Thread: 22 
1641699369 -949580933 -455246802 278277377 Thread: 43 
1641699369 -949580933 -455246802 278277377 Thread: 62 
1641699369 -949580933 -455246802 278277377 Thread: 58 
1641699369 -949580933 -455246802 278277377 Thread: 13 
1641699369 -949580933 -455246802 278277377 Thread: 33 
1641699369 -949580933 -455246802 278277377 Thread: 10 
1641699369 -949580933 -455246802 278277377 Thread: 53 
1641699369 -949580933 -455246802 278277377 Thread: 49 
1641699369 -949580933 -455246802 278277377 Thread: 14 
1641699369 -949580933 -455246802 278277377 Thread: 21 
1641699369 -949580933 -455246802 278277377 Thread: 41 
1641699369 -949580933 -455246802 278277377 Thread: 23 
1641699369 -949580933 -455246802 278277377 Thread: 24 
1641699369 -949580933 -455246802 278277377 Thread: 59 
1641699369 -949580933 -455246802 278277377 Thread: 60 
1641699369 -949580933 -455246802 278277377 Thread: 56 
1641699369 -949580933 -455246802 278277377 Thread: 47 
1641699369 -949580933 -455246802 278277377 Thread: 51 
1641699369 -949580933 -455246802 278277377 Thread: 7 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt52.txt <==
1942429460 121086199 -1044561835 -136050951 Thread: 0 
1942429460 121086199 -1044561835 -136050951 Thread: 34 
1942429460 121086199 -1044561835 -136050951 Thread: 58 
1942429460 121086199 -1044561835 -136050951 Thread: 22 
1942429460 121086199 -1044561835 -136050951 Thread: 61 
1942429460 121086199 -1044561835 -136050951 Thread: 13 
1942429460 121086199 -1044561835 -136050951 Thread: 56 
1942429460 121086199 -1044561835 -136050951 Thread: 16 
1942429460 121086199 -1044561835 -136050951 Thread: 2 
1942429460 121086199 -1044561835 -136050951 Thread: 52 
1942429460 121086199 -1044561835 -136050951 Thread: 1 
1942429460 121086199 -1044561835 -136050951 Thread: 39 
1942429460 121086199 -1044561835 -136050951 Thread: 50 
1942429460 121086199 -1044561835 -136050951 Thread: 29 
1942429460 121086199 -1044561835 -136050951 Thread: 54 
1942429460 121086199 -1044561835 -136050951 Thread: 59 
1942429460 121086199 -1044561835 -136050951 Thread: 44 
1942429460 121086199 -1044561835 -136050951 Thread: 7 
1942429460 121086199 -1044561835 -136050951 Thread: 41 
1942429460 121086199 -1044561835 -136050951 Thread: 20 
1942429460 121086199 -1044561835 -136050951 Thread: 46 
1942429460 121086199 -1044561835 -136050951 Thread: 30 
1942429460 121086199 -1044561835 -136050951 Thread: 19 
1942429460 121086199 -1044561835 -136050951 Thread: 31 
1942429460 121086199 -1044561835 -136050951 Thread: 3 
1942429460 121086199 -1044561835 -136050951 Thread: 63 
1942429460 121086199 -1044561835 -136050951 Thread: 40 
1942429460 121086199 -1044561835 -136050951 Thread: 6 
1942429460 121086199 -1044561835 -136050951 Thread: 24 
1942429460 121086199 -1044561835 -136050951 Thread: 21 
1942429460 121086199 -1044561835 -136050951 Thread: 25 
1942429460 121086199 -1044561835 -136050951 Thread: 37 
1942429460 121086199 -1044561835 -136050951 Thread: 51 
1942429460 121086199 -1044561835 -136050951 Thread: 17 
1942429460 121086199 -1044561835 -136050951 Thread: 35 
1942429460 121086199 -1044561835 -136050951 Thread: 5 
1942429460 121086199 -1044561835 -136050951 Thread: 38 
1942429460 121086199 -1044561835 -136050951 Thread: 49 
1942429460 121086199 -1044561835 -136050951 Thread: 53 
1942429460 121086199 -1044561835 -136050951 Thread: 14 
1942429460 121086199 -1044561835 -136050951 Thread: 15 
1942429460 121086199 -1044561835 -136050951 Thread: 4 
1942429460 121086199 -1044561835 -136050951 Thread: 42 
1942429460 121086199 -1044561835 -136050951 Thread: 10 
1942429460 121086199 -1044561835 -136050951 Thread: 26 
1942429460 121086199 -1044561835 -136050951 Thread: 55 
1942429460 121086199 -1044561835 -136050951 Thread: 27 
1942429460 121086199 -1044561835 -136050951 Thread: 43 
1942429460 121086199 -1044561835 -136050951 Thread: 48 
1942429460 121086199 -1044561835 -136050951 Thread: 23 
1942429460 121086199 -1044561835 -136050951 Thread: 33 
1942429460 121086199 -1044561835 -136050951 Thread: 60 
1942429460 121086199 -1044561835 -136050951 Thread: 18 
1942429460 121086199 -1044561835 -136050951 Thread: 57 
1942429460 121086199 -1044561835 -136050951 Thread: 45 
1942429460 121086199 -1044561835 -136050951 Thread: 12 
1942429460 121086199 -1044561835 -136050951 Thread: 9 
1942429460 121086199 -1044561835 -136050951 Thread: 36 
1942429460 121086199 -1044561835 -136050951 Thread: 47 
1942429460 121086199 -1044561835 -136050951 Thread: 32 
1942429460 121086199 -1044561835 -136050951 Thread: 28 
1942429460 121086199 -1044561835 -136050951 Thread: 62 
1942429460 121086199 -1044561835 -136050951 Thread: 8 
1942429460 121086199 -1044561835 -136050951 Thread: 11 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt53.txt <==
-232290499 -1519018326 1508098993 162708748 Thread: 51 
-232290499 -1519018326 1508098993 162708748 Thread: 10 
-232290499 -1519018326 1508098993 162708748 Thread: 23 
-232290499 -1519018326 1508098993 162708748 Thread: 52 
-232290499 -1519018326 1508098993 162708748 Thread: 59 
-232290499 -1519018326 1508098993 162708748 Thread: 49 
-232290499 -1519018326 1508098993 162708748 Thread: 26 
-232290499 -1519018326 1508098993 162708748 Thread: 25 
-232290499 -1519018326 1508098993 162708748 Thread: 6 
-232290499 -1519018326 1508098993 162708748 Thread: 43 
-232290499 -1519018326 1508098993 162708748 Thread: 0 
-232290499 -1519018326 1508098993 162708748 Thread: 16 
-232290499 -1519018326 1508098993 162708748 Thread: 63 
-232290499 -1519018326 1508098993 162708748 Thread: 21 
-232290499 -1519018326 1508098993 162708748 Thread: 3 
-232290499 -1519018326 1508098993 162708748 Thread: 38 
-232290499 -1519018326 1508098993 162708748 Thread: 15 
-232290499 -1519018326 1508098993 162708748 Thread: 44 
-232290499 -1519018326 1508098993 162708748 Thread: 30 
-232290499 -1519018326 1508098993 162708748 Thread: 29 
-232290499 -1519018326 1508098993 162708748 Thread: 31 
-232290499 -1519018326 1508098993 162708748 Thread: 20 
-232290499 -1519018326 1508098993 162708748 Thread: 14 
-232290499 -1519018326 1508098993 162708748 Thread: 22 
-232290499 -1519018326 1508098993 162708748 Thread: 53 
-232290499 -1519018326 1508098993 162708748 Thread: 4 
-232290499 -1519018326 1508098993 162708748 Thread: 48 
-232290499 -1519018326 1508098993 162708748 Thread: 47 
-232290499 -1519018326 1508098993 162708748 Thread: 5 
-232290499 -1519018326 1508098993 162708748 Thread: 62 
-232290499 -1519018326 1508098993 162708748 Thread: 11 
-232290499 -1519018326 1508098993 162708748 Thread: 12 
-232290499 -1519018326 1508098993 162708748 Thread: 35 
-232290499 -1519018326 1508098993 162708748 Thread: 34 
-232290499 -1519018326 1508098993 162708748 Thread: 8 
-232290499 -1519018326 1508098993 162708748 Thread: 42 
-232290499 -1519018326 1508098993 162708748 Thread: 28 
-232290499 -1519018326 1508098993 162708748 Thread: 36 
-232290499 -1519018326 1508098993 162708748 Thread: 9 
-232290499 -1519018326 1508098993 162708748 Thread: 41 
-232290499 -1519018326 1508098993 162708748 Thread: 7 
-232290499 -1519018326 1508098993 162708748 Thread: 55 
-232290499 -1519018326 1508098993 162708748 Thread: 56 
-232290499 -1519018326 1508098993 162708748 Thread: 27 
-232290499 -1519018326 1508098993 162708748 Thread: 24 
-232290499 -1519018326 1508098993 162708748 Thread: 45 
-232290499 -1519018326 1508098993 162708748 Thread: 57 
-232290499 -1519018326 1508098993 162708748 Thread: 13 
-232290499 -1519018326 1508098993 162708748 Thread: 33 
-232290499 -1519018326 1508098993 162708748 Thread: 39 
-232290499 -1519018326 1508098993 162708748 Thread: 32 
-232290499 -1519018326 1508098993 162708748 Thread: 37 
-232290499 -1519018326 1508098993 162708748 Thread: 61 
-232290499 -1519018326 1508098993 162708748 Thread: 18 
-232290499 -1519018326 1508098993 162708748 Thread: 1 
-232290499 -1519018326 1508098993 162708748 Thread: 2 
-232290499 -1519018326 1508098993 162708748 Thread: 46 
-232290499 -1519018326 1508098993 162708748 Thread: 40 
-232290499 -1519018326 1508098993 162708748 Thread: 19 
-232290499 -1519018326 1508098993 162708748 Thread: 17 
-232290499 -1519018326 1508098993 162708748 Thread: 58 
-232290499 -1519018326 1508098993 162708748 Thread: 60 
-232290499 -1519018326 1508098993 162708748 Thread: 54 
-232290499 -1519018326 1508098993 162708748 Thread: 50 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt54.txt <==
1538118738 317309484 1838060823 1273588181 Thread: 9 
1538118738 317309484 1838060823 1273588181 Thread: 16 
1538118738 317309484 1838060823 1273588181 Thread: 15 
1538118738 317309484 1838060823 1273588181 Thread: 37 
1538118738 317309484 1838060823 1273588181 Thread: 30 
1538118738 317309484 1838060823 1273588181 Thread: 61 
1538118738 317309484 1838060823 1273588181 Thread: 13 
1538118738 317309484 1838060823 1273588181 Thread: 8 
1538118738 317309484 1838060823 1273588181 Thread: 48 
1538118738 317309484 1838060823 1273588181 Thread: 34 
1538118738 317309484 1838060823 1273588181 Thread: 53 
1538118738 317309484 1838060823 1273588181 Thread: 35 
1538118738 317309484 1838060823 1273588181 Thread: 62 
1538118738 317309484 1838060823 1273588181 Thread: 4 
1538118738 317309484 1838060823 1273588181 Thread: 3 
1538118738 317309484 1838060823 1273588181 Thread: 44 
1538118738 317309484 1838060823 1273588181 Thread: 43 
1538118738 317309484 1838060823 1273588181 Thread: 2 
1538118738 317309484 1838060823 1273588181 Thread: 46 
1538118738 317309484 1838060823 1273588181 Thread: 21 
1538118738 317309484 1838060823 1273588181 Thread: 27 
1538118738 317309484 1838060823 1273588181 Thread: 22 
1538118738 317309484 1838060823 1273588181 Thread: 39 
1538118738 317309484 1838060823 1273588181 Thread: 17 
1538118738 317309484 1838060823 1273588181 Thread: 31 
1538118738 317309484 1838060823 1273588181 Thread: 28 
1538118738 317309484 1838060823 1273588181 Thread: 59 
1538118738 317309484 1838060823 1273588181 Thread: 52 
1538118738 317309484 1838060823 1273588181 Thread: 57 
1538118738 317309484 1838060823 1273588181 Thread: 0 
1538118738 317309484 1838060823 1273588181 Thread: 54 
1538118738 317309484 1838060823 1273588181 Thread: 60 
1538118738 317309484 1838060823 1273588181 Thread: 41 
1538118738 317309484 1838060823 1273588181 Thread: 42 
1538118738 317309484 1838060823 1273588181 Thread: 63 
1538118738 317309484 1838060823 1273588181 Thread: 24 
1538118738 317309484 1838060823 1273588181 Thread: 26 
1538118738 317309484 1838060823 1273588181 Thread: 19 
1538118738 317309484 1838060823 1273588181 Thread: 20 
1538118738 317309484 1838060823 1273588181 Thread: 56 
1538118738 317309484 1838060823 1273588181 Thread: 58 
1538118738 317309484 1838060823 1273588181 Thread: 51 
1538118738 317309484 1838060823 1273588181 Thread: 1 
1538118738 317309484 1838060823 1273588181 Thread: 10 
1538118738 317309484 1838060823 1273588181 Thread: 47 
1538118738 317309484 1838060823 1273588181 Thread: 11 
1538118738 317309484 1838060823 1273588181 Thread: 25 
1538118738 317309484 1838060823 1273588181 Thread: 6 
1538118738 317309484 1838060823 1273588181 Thread: 45 
1538118738 317309484 1838060823 1273588181 Thread: 50 
1538118738 317309484 1838060823 1273588181 Thread: 7 
1538118738 317309484 1838060823 1273588181 Thread: 36 
1538118738 317309484 1838060823 1273588181 Thread: 23 
1538118738 317309484 1838060823 1273588181 Thread: 12 
1538118738 317309484 1838060823 1273588181 Thread: 55 
1538118738 317309484 1838060823 1273588181 Thread: 29 
1538118738 317309484 1838060823 1273588181 Thread: 5 
1538118738 317309484 1838060823 1273588181 Thread: 14 
1538118738 317309484 1838060823 1273588181 Thread: 18 
1538118738 317309484 1838060823 1273588181 Thread: 38 
1538118738 317309484 1838060823 1273588181 Thread: 40 
1538118738 317309484 1838060823 1273588181 Thread: 32 
1538118738 317309484 1838060823 1273588181 Thread: 33 
1538118738 317309484 1838060823 1273588181 Thread: 49 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt55.txt <==
-900283622 -1437881933 1521830991 1215462820 Thread: 52 
-900283622 -1437881933 1521830991 1215462820 Thread: 55 
-900283622 -1437881933 1521830991 1215462820 Thread: 46 
-900283622 -1437881933 1521830991 1215462820 Thread: 42 
-900283622 -1437881933 1521830991 1215462820 Thread: 20 
-900283622 -1437881933 1521830991 1215462820 Thread: 21 
-900283622 -1437881933 1521830991 1215462820 Thread: 40 
-900283622 -1437881933 1521830991 1215462820 Thread: 44 
-900283622 -1437881933 1521830991 1215462820 Thread: 7 
-900283622 -1437881933 1521830991 1215462820 Thread: 3 
-900283622 -1437881933 1521830991 1215462820 Thread: 43 
-900283622 -1437881933 1521830991 1215462820 Thread: 63 
-900283622 -1437881933 1521830991 1215462820 Thread: 38 
-900283622 -1437881933 1521830991 1215462820 Thread: 14 
-900283622 -1437881933 1521830991 1215462820 Thread: 27 
-900283622 -1437881933 1521830991 1215462820 Thread: 37 
-900283622 -1437881933 1521830991 1215462820 Thread: 19 
-900283622 -1437881933 1521830991 1215462820 Thread: 28 
-900283622 -1437881933 1521830991 1215462820 Thread: 23 
-900283622 -1437881933 1521830991 1215462820 Thread: 10 
-900283622 -1437881933 1521830991 1215462820 Thread: 34 
-900283622 -1437881933 1521830991 1215462820 Thread: 8 
-900283622 -1437881933 1521830991 1215462820 Thread: 36 
-900283622 -1437881933 1521830991 1215462820 Thread: 25 
-900283622 -1437881933 1521830991 1215462820 Thread: 24 
-900283622 -1437881933 1521830991 1215462820 Thread: 31 
-900283622 -1437881933 1521830991 1215462820 Thread: 53 
-900283622 -1437881933 1521830991 1215462820 Thread: 0 
-900283622 -1437881933 1521830991 1215462820 Thread: 32 
-900283622 -1437881933 1521830991 1215462820 Thread: 4 
-900283622 -1437881933 1521830991 1215462820 Thread: 48 
-900283622 -1437881933 1521830991 1215462820 Thread: 9 
-900283622 -1437881933 1521830991 1215462820 Thread: 41 
-900283622 -1437881933 1521830991 1215462820 Thread: 56 
-900283622 -1437881933 1521830991 1215462820 Thread: 6 
-900283622 -1437881933 1521830991 1215462820 Thread: 13 
-900283622 -1437881933 1521830991 1215462820 Thread: 39 
-900283622 -1437881933 1521830991 1215462820 Thread: 50 
-900283622 -1437881933 1521830991 1215462820 Thread: 18 
-900283622 -1437881933 1521830991 1215462820 Thread: 57 
-900283622 -1437881933 1521830991 1215462820 Thread: 11 
-900283622 -1437881933 1521830991 1215462820 Thread: 35 
-900283622 -1437881933 1521830991 1215462820 Thread: 17 
-900283622 -1437881933 1521830991 1215462820 Thread: 2 
-900283622 -1437881933 1521830991 1215462820 Thread: 33 
-900283622 -1437881933 1521830991 1215462820 Thread: 26 
-900283622 -1437881933 1521830991 1215462820 Thread: 22 
-900283622 -1437881933 1521830991 1215462820 Thread: 62 
-900283622 -1437881933 1521830991 1215462820 Thread: 61 
-900283622 -1437881933 1521830991 1215462820 Thread: 29 
-900283622 -1437881933 1521830991 1215462820 Thread: 12 
-900283622 -1437881933 1521830991 1215462820 Thread: 54 
-900283622 -1437881933 1521830991 1215462820 Thread: 47 
-900283622 -1437881933 1521830991 1215462820 Thread: 1 
-900283622 -1437881933 1521830991 1215462820 Thread: 59 
-900283622 -1437881933 1521830991 1215462820 Thread: 15 
-900283622 -1437881933 1521830991 1215462820 Thread: 16 
-900283622 -1437881933 1521830991 1215462820 Thread: 45 
-900283622 -1437881933 1521830991 1215462820 Thread: 60 
-900283622 -1437881933 1521830991 1215462820 Thread: 51 
-900283622 -1437881933 1521830991 1215462820 Thread: 58 
-900283622 -1437881933 1521830991 1215462820 Thread: 5 
-900283622 -1437881933 1521830991 1215462820 Thread: 30 
-900283622 -1437881933 1521830991 1215462820 Thread: 49 


==> Ancillary/Data/3Fields/constMass/Data/_1024_08_40/seedTilt56.txt <==
-54502693 493993704 449261215 -1133704203 Thread: 36 
-54502693 493993704 449261215 -1133704203 Thread: 32 
-54502693 493993704 449261215 -1133704203 Thread: 48 
-54502693 493993704 449261215 -1133704203 Thread: 58 
-54502693 493993704 449261215 -1133704203 Thread: 12 
-54502693 493993704 449261215 -1133704203 Thread: 1 
-54502693 493993704 449261215 -1133704203 Thread: 19 
-54502693 493993704 449261215 -1133704203 Thread: 38 
-54502693 493993704 449261215 -1133704203 Thread: 14 
-54502693 493993704 449261215 -1133704203 Thread: 20 
-54502693 493993704 449261215 -1133704203 Thread: 13 
-54502693 493993704 449261215 -1133704203 Thread: 54 
-54502693 493993704 449261215 -1133704203 Thread: 28 
-54502693 493993704 449261215 -1133704203 Thread: 27 
-54502693 493993704 449261215 -1133704203 Thread: 5 
-54502693 493993704 449261215 -1133704203 Thread: 16 
-54502693 493993704 449261215 -1133704203 Thread: 4 
-54502693 493993704 449261215 -1133704203 Thread: 18 
-54502693 493993704 449261215 -1133704203 Thread: 11 
-54502693 493993704 449261215 -1133704203 Thread: 59 
-54502693 493993704 449261215 -1133704203 Thread: 31 
-54502693 493993704 449261215 -1133704203 Thread: 17 
-54502693 493993704 449261215 -1133704203 Thread: 23 
-54502693 493993704 449261215 -1133704203 Thread: 44 
-54502693 493993704 449261215 -1133704203 Thread: 41 
-54502693 493993704 449261215 -1133704203 Thread: 15 
-54502693 493993704 449261215 -1133704203 Thread: 7 
-54502693 493993704 449261215 -1133704203 Thread: 37 
-54502693 493993704 449261215 -1133704203 Thread: 51 
-54502693 493993704 449261215 -1133704203 Thread: 63 
-54502693 493993704 449261215 -1133704203 Thread: 26 
-54502693 493993704 449261215 -1133704203 Thread: 55 
-54502693 493993704 449261215 -1133704203 Thread: 42 
-54502693 493993704 449261215 -1133704203 Thread: 62 
-54502693 493993704 449261215 -1133704203 Thread: 57 
-54502693 493993704 449261215 -1133704203 Thread: 24 
-54502693 493993704 449261215 -1133704203 Thread: 39 
-54502693 493993704 449261215 -1133704203 Thread: 49 
-54502693 493993704 449261215 -1133704203 Thread: 40 
-54502693 493993704 449261215 -1133704203 Thread: 34 
-54502693 493993704 449261215 -1133704203 Thread: 61 
-54502693 493993704 449261215 -1133704203 Thread: 52 
-54502693 493993704 449261215 -1133704203 Thread: 53 
-54502693 493993704 449261215 -1133704203 Thread: 45 
-54502693 493993704 449261215 -1133704203 Thread: 9 
-54502693 493993704 449261215 -1133704203 Thread: 6 
-54502693 493993704 449261215 -1133704203 Thread: 60 
-54502693 493993704 449261215 -1133704203 Thread: 56 
-54502693 493993704 449261215 -1133704203 Thread: 0 
-54502693 493993704 449261215 -1133704203 Thread: 47 
-54502693 493993704 449261215 -1133704203 Thread: 35 
-54502693 493993704 449261215 -1133704203 Thread: 33 
-54502693 493993704 449261215 -1133704203 Thread: 46 
-54502693 493993704 449261215 -1133704203 Thread: 3 
-54502693 493993704 449261215 -1133704203 Thread: 8 
-54502693 493993704 449261215 -1133704203 Thread: 2 
-54502693 493993704 449261215 -1133704203 Thread: 50 
-54502693 493993704 449261215 -1133704203 Thread: 43 
-54502693 493993704 449261215 -1133704203 Thread: 25 
-54502693 493993704 449261215 -1133704203 Thread: 21 
-54502693 493993704 449261215 -1133704203 Thread: 29 
-54502693 493993704 449261215 -1133704203 Thread: 30 
-54502693 493993704 449261215 -1133704203 Thread: 22 
-54502693 493993704 449261215 -1133704203 Thread: 10 


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/axionNumTilt41.txt <==
27,281675,2.63779e+08
81,1.34896e+06,1.44014e+09
135,7.11293e+06,1.09392e+09
189,1.17128e+07,5.59977e+08
243,1.6037e+07,3.1232e+08
297,2.00691e+07,1.91421e+08
351,2.36665e+07,1.28035e+08
405,2.65713e+07,9.27252e+07
459,2.82447e+07,7.22313e+07
513,2.78402e+07,6.04853e+07
567,2.43589e+07,5.61173e+07
621,1.78556e+07,5.7747e+07
675,1.13256e+07,5.90175e+07
729,9.60864e+06,5.11863e+07
783,1.30728e+07,3.57057e+07
837,1.54383e+07,2.63311e+07
891,1.26524e+07,2.60343e+07
945,8.03713e+06,2.78038e+07
999,7.67504e+06,2.34932e+07
1053,1.02159e+07,1.70462e+07
1107,9.39015e+06,1.57092e+07
1161,6.28997e+06,1.68377e+07
1215,6.592e+06,1.413e+07
1269,7.90496e+06,1.09555e+07
1323,5.911e+06,1.16283e+07
1377,5.10508e+06,1.09418e+07
1431,6.34977e+06,8.39891e+06
1485,4.90857e+06,8.85689e+06
1539,4.4597e+06,8.24801e+06
1593,5.24616e+06,6.59153e+06
1647,3.79603e+06,7.27969e+06
1701,4.31728e+06,5.98277e+06
1755,3.97413e+06,5.72936e+06
1809,3.38883e+06,5.67709e+06
1863,3.89181e+06,4.66861e+06
1917,2.93157e+06,5.10946e+06
1971,3.54588e+06,4.06114e+06
2025,2.70303e+06,4.4734e+06
2079,3.18231e+06,3.62415e+06
2133,2.50473e+06,3.93651e+06
2187,2.89788e+06,3.23223e+06
2241,2.29191e+06,3.51826e+06
2295,2.67978e+06,2.87178e+06
2349,2.10207e+06,3.16188e+06
2403,2.45451e+06,2.59828e+06
2457,2.00938e+06,2.78639e+06
2511,2.14557e+06,2.46562e+06
2565,2.04142e+06,2.35814e+06
2619,1.80459e+06,2.40749e+06
2673,2.02643e+06,2.03347e+06
2727,1.67467e+06,2.19384e+06
2781,1.74657e+06,1.98939e+06
2835,1.77575e+06,1.81732e+06
2889,1.48612e+06,1.95045e+06
2943,1.60546e+06,1.72355e+06
2997,1.59722e+06,1.60963e+06
3051,1.3571e+06,1.71531e+06
3105,1.41586e+06,1.56186e+06
3159,1.48286e+06,1.40184e+06
3213,1.30086e+06,1.46763e+06
3267,1.21946e+06,1.45392e+06
3321,1.31477e+06,1.28871e+06
3375,1.29886e+06,1.22116e+06
3429,1.14922e+06,1.27505e+06
3483,1.08233e+06,1.26279e+06
3537,1.13933e+06,1.14589e+06
3591,1.17189e+06,1.05233e+06
3645,1.10069e+06,1.05048e+06
3699,995400,1.08104e+06
3753,947763,1.06616e+06
3807,967823,996080
3861,1.00245e+06,915058
3915,1.00318e+06,864716
3969,960674,852785
3971,968173,844962
3999,866653,906938


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/axionNumTilt42.txt <==
27,281650,2.63776e+08
81,1.34743e+06,1.4378e+09
135,7.11128e+06,1.0931e+09
189,1.1718e+07,5.60885e+08
243,1.60336e+07,3.13398e+08
297,2.0066e+07,1.91027e+08
351,2.37578e+07,1.2735e+08
405,2.6894e+07,9.18494e+07
459,2.89086e+07,7.12319e+07
513,2.88327e+07,5.95596e+07
567,2.54784e+07,5.55537e+07
621,1.8836e+07,5.77562e+07
675,1.19796e+07,5.9588e+07
729,9.9503e+06,5.20864e+07
783,1.32584e+07,3.72846e+07
837,1.59158e+07,2.68961e+07
891,1.32625e+07,2.63343e+07
945,8.51467e+06,2.80346e+07
999,7.86233e+06,2.42907e+07
1053,1.04601e+07,1.76221e+07
1107,9.81669e+06,1.59432e+07
1161,6.57573e+06,1.72294e+07
1215,6.75644e+06,1.46233e+07
1269,8.19683e+06,1.12321e+07
1323,6.1605e+06,1.19234e+07
1377,5.27188e+06,1.12935e+07
1431,6.58144e+06,8.63654e+06
1485,5.09393e+06,9.12789e+06
1539,4.63087e+06,8.49511e+06
1593,5.42743e+06,6.80631e+06
1647,3.95246e+06,7.48971e+06
1701,4.47278e+06,6.17531e+06
1755,4.11817e+06,5.92043e+06
1809,3.52743e+06,5.84685e+06
1863,4.02636e+06,4.82767e+06
1917,3.05526e+06,5.26424e+06
1971,3.67054e+06,4.19936e+06
2025,2.81369e+06,4.6141e+06
2079,3.29729e+06,3.7466e+06
2133,2.60533e+06,4.0627e+06
2187,3.00253e+06,3.34312e+06
2241,2.38679e+06,3.62796e+06
2295,2.77239e+06,2.977e+06
2349,2.19069e+06,3.25996e+06
2403,2.54006e+06,2.69333e+06
2457,2.08884e+06,2.87716e+06
2511,2.22933e+06,2.54623e+06
2565,2.11211e+06,2.4453e+06
2619,1.87797e+06,2.48425e+06
2673,2.10458e+06,2.10062e+06
2727,1.73119e+06,2.27673e+06
2781,1.81579e+06,2.05353e+06
2835,1.8483e+06,1.87355e+06
2889,1.53492e+06,2.0251e+06
2943,1.6647e+06,1.78406e+06
2997,1.66498e+06,1.65792e+06
3051,1.40536e+06,1.77686e+06
3105,1.46503e+06,1.61938e+06
3159,1.54475e+06,1.44502e+06
3213,1.35107e+06,1.51781e+06
3267,1.25748e+06,1.51152e+06
3321,1.36396e+06,1.33327e+06
3375,1.35662e+06,1.2558e+06
3429,1.19399e+06,1.3184e+06
3483,1.11294e+06,1.31603e+06
3537,1.17507e+06,1.19217e+06
3591,1.222e+06,1.0835e+06
3645,1.15393e+06,1.07675e+06
3699,1.03707e+06,1.1152e+06
3753,975793,1.11009e+06
3807,992001,1.04145e+06
3861,1.03319e+06,953003
3915,1.04349e+06,892737
3969,1.00641e+06,874579
3971,1.01281e+06,867634
3999,889136,947251


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/axionNumTilt43.txt <==
27,281631,2.6376e+08
81,1.34827e+06,1.43873e+09
135,7.10614e+06,1.09436e+09
189,1.16965e+07,5.60065e+08
243,1.60279e+07,3.12352e+08
297,2.00818e+07,1.91267e+08
351,2.37441e+07,1.27705e+08
405,2.67596e+07,9.22633e+07
459,2.86123e+07,7.16478e+07
513,2.83023e+07,6.01889e+07
567,2.47284e+07,5.64225e+07
621,1.8038e+07,5.82193e+07
675,1.13709e+07,5.92173e+07
729,9.59234e+06,5.16634e+07
783,1.32051e+07,3.61462e+07
837,1.5787e+07,2.60218e+07
891,1.28916e+07,2.60352e+07
945,8.09004e+06,2.78575e+07
999,7.63388e+06,2.37709e+07
1053,1.03829e+07,1.69632e+07
1107,9.58696e+06,1.56665e+07
1161,6.28443e+06,1.69865e+07
1215,6.60057e+06,1.4224e+07
1269,8.0778e+06,1.08839e+07
1323,5.94965e+06,1.16995e+07
1377,5.08993e+06,1.10541e+07
1431,6.48556e+06,8.34034e+06
1485,4.92949e+06,8.92913e+06
1539,4.46954e+06,8.32053e+06
1593,5.35328e+06,6.5623e+06
1647,3.78187e+06,7.36808e+06
1701,4.38484e+06,5.97915e+06
1755,4.01202e+06,5.76757e+06
1809,3.39365e+06,5.73568e+06
1863,3.96845e+06,4.65204e+06
1917,2.91346e+06,5.18373e+06
1971,3.62706e+06,4.02876e+06
2025,2.67925e+06,4.55492e+06
2079,3.25576e+06,3.59438e+06
2133,2.48359e+06,4.00705e+06
2187,2.96365e+06,3.20718e+06
2241,2.27328e+06,3.57643e+06
2295,2.73926e+06,2.85114e+06
2349,2.08593e+06,3.21238e+06
2403,2.50054e+06,2.59067e+06
2457,2.01026e+06,2.81581e+06
2511,2.16491e+06,2.48073e+06
2565,2.06744e+06,2.36321e+06
2619,1.79811e+06,2.44322e+06
2673,2.06618e+06,2.02394e+06
2727,1.67326e+06,2.22178e+06
2781,1.75703e+06,2.00648e+06
2835,1.80847e+06,1.81133e+06
2889,1.47998e+06,1.97956e+06
2943,1.61944e+06,1.73453e+06
2997,1.6252e+06,1.60625e+06
3051,1.35356e+06,1.73925e+06
3105,1.42324e+06,1.57579e+06
3159,1.51155e+06,1.39613e+06
3213,1.30694e+06,1.48114e+06
3267,1.21272e+06,1.47821e+06
3321,1.33109e+06,1.29232e+06
3375,1.32488e+06,1.2152e+06
3429,1.15447e+06,1.287e+06
3483,1.07432e+06,1.28601e+06
3537,1.14457e+06,1.15704e+06
3591,1.1942e+06,1.04819e+06
3645,1.12097e+06,1.0474e+06
3699,999878,1.09097e+06
3753,941862,1.0848e+06
3807,965374,1.01151e+06
3861,1.01133e+06,920533
3915,1.02115e+06,862187
3969,979667,849016
3971,987505,840932
3999,862229,922442


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/axionNumTilt44.txt <==
27,281635,2.63768e+08
81,1.3475e+06,1.43876e+09
135,7.11129e+06,1.09476e+09
189,1.16946e+07,5.60192e+08
243,1.59603e+07,3.12476e+08
297,1.99301e+07,1.91061e+08
351,2.34818e+07,1.27548e+08
405,2.63686e+07,9.24205e+07
459,2.80315e+07,7.22113e+07
513,2.75693e+07,6.09751e+07
567,2.40045e+07,5.69413e+07
621,1.76135e+07,5.8255e+07
675,1.14916e+07,5.83554e+07
729,9.91616e+06,5.01874e+07
783,1.29113e+07,3.63181e+07
837,1.51307e+07,2.66467e+07
891,1.25347e+07,2.59161e+07
945,8.18165e+06,2.72599e+07
999,7.66024e+06,2.3498e+07
1053,1.00187e+07,1.71605e+07
1107,9.30438e+06,1.56497e+07
1161,6.29281e+06,1.67184e+07
1215,6.53826e+06,1.4074e+07
1269,7.81929e+06,1.09751e+07
1323,5.85231e+06,1.15957e+07
1377,5.09157e+06,1.08802e+07
1431,6.30364e+06,8.38119e+06
1485,4.84056e+06,8.86527e+06
1539,4.46593e+06,8.19295e+06
1593,5.19545e+06,6.60117e+06
1647,3.76394e+06,7.26631e+06
1701,4.32304e+06,5.94589e+06
1755,3.91291e+06,5.76542e+06
1809,3.40082e+06,5.63932e+06
1863,3.85585e+06,4.67919e+06
1917,2.92158e+06,5.09714e+06
1971,3.53887e+06,4.04421e+06
2025,2.67606e+06,4.48007e+06
2079,3.18944e+06,3.59693e+06
2133,2.47346e+06,3.9503e+06
2187,2.90559e+06,3.20724e+06
2241,2.27038e+06,3.52307e+06
2295,2.67467e+06,2.86336e+06
2349,2.09847e+06,3.15151e+06
2403,2.43091e+06,2.6095e+06
2457,2.02508e+06,2.75943e+06
2511,2.10995e+06,2.48855e+06
2565,2.05929e+06,2.33194e+06
2619,1.78133e+06,2.41817e+06
2673,2.02197e+06,2.02774e+06
2727,1.68255e+06,2.17787e+06
2781,1.71602e+06,2.00875e+06
2835,1.78765e+06,1.79818e+06
2889,1.48434e+06,1.94395e+06
2943,1.57723e+06,1.74164e+06
2997,1.60915e+06,1.59195e+06
3051,1.36074e+06,1.70421e+06
3105,1.38939e+06,1.57856e+06
3159,1.4827e+06,1.39588e+06
3213,1.31438e+06,1.44968e+06
3267,1.20319e+06,1.46221e+06
3321,1.29417e+06,1.30077e+06
3375,1.30815e+06,1.2073e+06
3429,1.16377e+06,1.25697e+06
3483,1.06979e+06,1.26832e+06
3537,1.11332e+06,1.16348e+06
3591,1.16479e+06,1.05355e+06
3645,1.11679e+06,1.03166e+06
3699,1.01113e+06,1.06266e+06
3753,943425,1.06501e+06
3807,945921,1.01012e+06
3861,979894,930003
3915,994104,868395
3969,967459,843265
3971,971127,838709
3999,853219,913974


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/axionNumTilt45.txt <==
27,281657,2.63788e+08
81,1.35139e+06,1.44379e+09
135,7.11307e+06,1.09285e+09
189,1.17057e+07,5.59077e+08
243,1.59924e+07,3.12956e+08
297,1.99693e+07,1.91202e+08
351,2.35348e+07,1.27717e+08
405,2.64719e+07,9.26034e+07
459,2.8299e+07,7.18224e+07
513,2.81401e+07,6.00103e+07
567,2.48804e+07,5.57875e+07
621,1.84589e+07,5.75292e+07
675,1.18066e+07,5.87963e+07
729,9.70837e+06,5.17068e+07
783,1.29139e+07,3.70833e+07
837,1.55815e+07,2.66355e+07
891,1.30369e+07,2.58329e+07
945,8.34509e+06,2.76444e+07
999,7.57371e+06,2.4245e+07
1053,1.02348e+07,1.73702e+07
1107,9.69134e+06,1.56555e+07
1161,6.42247e+06,1.70587e+07
1215,6.54389e+06,1.45469e+07
1269,8.09897e+06,1.10338e+07
1323,6.06601e+06,1.17636e+07
1377,5.0969e+06,1.1246e+07
1431,6.50717e+06,8.48206e+06
1485,5.01088e+06,9.00289e+06
1539,4.49051e+06,8.4435e+06
1593,5.3886e+06,6.65881e+06
1647,3.84002e+06,7.44377e+06
1701,4.39846e+06,6.0838e+06
1755,4.06829e+06,5.8202e+06
1809,3.42287e+06,5.81283e+06
1863,3.99934e+06,4.72076e+06
1917,2.95704e+06,5.23689e+06
1971,3.64201e+06,4.10857e+06
2025,2.73032e+06,4.58507e+06
2079,3.26798e+06,3.66696e+06
2133,2.52943e+06,4.03753e+06
2187,2.98088e+06,3.26539e+06
2241,2.3081e+06,3.61547e+06
2295,2.76357e+06,2.89579e+06
2349,2.11108e+06,3.25512e+06
2403,2.53281e+06,2.62049e+06
2457,2.02595e+06,2.86158e+06
2511,2.1986e+06,2.50524e+06
2565,2.08794e+06,2.39632e+06
2619,1.81803e+06,2.47632e+06
2673,2.09716e+06,2.04347e+06
2727,1.6871e+06,2.2563e+06
2781,1.77698e+06,2.03303e+06
2835,1.83721e+06,1.82739e+06
2889,1.49219e+06,2.0104e+06
2943,1.63556e+06,1.75958e+06
2997,1.65303e+06,1.61892e+06
3051,1.3689e+06,1.76219e+06
3105,1.43316e+06,1.60277e+06
3159,1.53309e+06,1.41177e+06
3213,1.32745e+06,1.49587e+06
3267,1.22208e+06,1.50223e+06
3321,1.34322e+06,1.31254e+06
3375,1.34681e+06,1.22568e+06
3429,1.17418e+06,1.29849e+06
3483,1.08318e+06,1.30634e+06
3537,1.15102e+06,1.17872e+06
3591,1.2085e+06,1.0623e+06
3645,1.14155e+06,1.05486e+06
3699,1.01757e+06,1.10023e+06
3753,951480,1.1005e+06
3807,970107,1.03048e+06
3861,1.0179e+06,937198
3915,1.03347e+06,873466
3969,997067,855367
3971,1.00372e+06,848282
3999,867163,939029


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/axionNumTilt46.txt <==
27,281665,2.6381e+08
81,1.35027e+06,1.44094e+09
135,7.11125e+06,1.09303e+09
189,1.17232e+07,5.58854e+08
243,1.60248e+07,3.12332e+08
297,1.99884e+07,1.91982e+08
351,2.35055e+07,1.28547e+08
405,2.63315e+07,9.31039e+07
459,2.79236e+07,7.27292e+07
513,2.73694e+07,6.13916e+07
567,2.36787e+07,5.7444e+07
621,1.72058e+07,5.86475e+07
675,1.11059e+07,5.86628e+07
729,9.74812e+06,5.00508e+07
783,1.30638e+07,3.54493e+07
837,1.51401e+07,2.62682e+07
891,1.22054e+07,2.62126e+07
945,7.90994e+06,2.73268e+07
999,7.70292e+06,2.30975e+07
1053,1.00795e+07,1.68481e+07
1107,9.07272e+06,1.56909e+07
1161,6.1155e+06,1.66383e+07
1215,6.5957e+06,1.37977e+07
1269,7.73273e+06,1.08423e+07
1323,5.66384e+06,1.16048e+07
1377,5.10746e+06,1.06728e+07
1431,6.24342e+06,8.26707e+06
1485,4.68583e+06,8.87012e+06
1539,4.49431e+06,7.98725e+06
1593,5.08956e+06,6.56005e+06
1647,3.69266e+06,7.19036e+06
1701,4.31236e+06,5.82327e+06
1755,3.79643e+06,5.75403e+06
1809,3.40846e+06,5.50598e+06
1863,3.76013e+06,4.6591e+06
1917,2.90818e+06,4.99653e+06
1971,3.47237e+06,4.00974e+06
2025,2.64442e+06,4.413e+06
2079,3.14107e+06,3.55476e+06
2133,2.43711e+06,3.89859e+06
2187,2.86452e+06,3.16522e+06
2241,2.23857e+06,3.47563e+06
2295,2.63172e+06,2.82992e+06
2349,2.07761e+06,3.10111e+06
2403,2.38167e+06,2.5877e+06
2457,2.01545e+06,2.70421e+06
2511,2.06048e+06,2.47259e+06
2565,2.04571e+06,2.28675e+06
2619,1.7491e+06,2.39236e+06
2673,1.98709e+06,2.00673e+06
2727,1.67551e+06,2.13245e+06
2781,1.67615e+06,1.99558e+06
2835,1.76528e+06,1.77218e+06
2889,1.47452e+06,1.90695e+06
2943,1.54207e+06,1.72958e+06
2997,1.58862e+06,1.56907e+06
3051,1.35128e+06,1.6726e+06
3105,1.36054e+06,1.56547e+06
3159,1.45797e+06,1.38051e+06
3213,1.30678e+06,1.42066e+06
3267,1.1873e+06,1.44118e+06
3321,1.26663e+06,1.29119e+06
3375,1.28955e+06,1.19174e+06
3429,1.15556e+06,1.23304e+06
3483,1.05604e+06,1.25014e+06
3537,1.09043e+06,1.15405e+06
3591,1.14416e+06,1.04301e+06
3645,1.10565e+06,1.01414e+06
3699,1.00392e+06,1.04261e+06
3753,931093,1.04996e+06
3807,926439,1.00185e+06
3861,958313,924109
3915,976729,859502
3969,957115,829162
3971,959070,826073
3999,837582,904796


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/axionNumTilt47.txt <==
27,281675,2.63792e+08
81,1.34997e+06,1.44146e+09
135,7.11061e+06,1.09328e+09
189,1.17123e+07,5.59108e+08
243,1.60125e+07,3.12008e+08
297,2.00211e+07,1.91035e+08
351,2.36616e+07,1.27889e+08
405,2.66898e+07,9.24872e+07
459,2.85461e+07,7.20064e+07
513,2.8254e+07,6.07013e+07
567,2.47793e+07,5.65186e+07
621,1.81929e+07,5.79497e+07
675,1.14488e+07,5.95002e+07
729,9.58662e+06,5.17468e+07
783,1.30963e+07,3.62867e+07
837,1.56327e+07,2.62685e+07
891,1.27843e+07,2.61324e+07
945,8.05978e+06,2.79063e+07
999,7.59195e+06,2.39428e+07
1053,1.03337e+07,1.70297e+07
1107,9.53747e+06,1.56982e+07
1161,6.21628e+06,1.7139e+07
1215,6.59048e+06,1.43094e+07
1269,8.08925e+06,1.09069e+07
1323,5.87818e+06,1.18288e+07
1377,5.08392e+06,1.11184e+07
1431,6.51775e+06,8.34985e+06
1485,4.86454e+06,9.04408e+06
1539,4.48938e+06,8.34902e+06
1593,5.36325e+06,6.59246e+06
1647,3.73061e+06,7.46677e+06
1701,4.43519e+06,5.96203e+06
1755,3.97151e+06,5.83517e+06
1809,3.41569e+06,5.74377e+06
1863,3.96194e+06,4.69011e+06
1917,2.90195e+06,5.22509e+06
1971,3.64506e+06,4.04075e+06
2025,2.65793e+06,4.5947e+06
2079,3.28067e+06,3.59683e+06
2133,2.46193e+06,4.0459e+06
2187,2.98757e+06,3.20705e+06
2241,2.25722e+06,3.61179e+06
2295,2.75132e+06,2.86145e+06
2349,2.08691e+06,3.22924e+06
2403,2.49541e+06,2.61288e+06
2457,2.03055e+06,2.81313e+06
2511,2.14131e+06,2.51712e+06
2565,2.1034e+06,2.34259e+06
2619,1.77464e+06,2.47731e+06
2673,2.07804e+06,2.02678e+06
2727,1.69002e+06,2.21711e+06
2781,1.73095e+06,2.04112e+06
2835,1.83542e+06,1.79797e+06
2889,1.48278e+06,1.98639e+06
2943,1.59724e+06,1.76409e+06
2997,1.65206e+06,1.59123e+06
3051,1.36184e+06,1.74015e+06
3105,1.39687e+06,1.60781e+06
3159,1.52319e+06,1.39422e+06
3213,1.33434e+06,1.46405e+06
3267,1.19952e+06,1.49706e+06
3321,1.31142e+06,1.31709e+06
3375,1.34183e+06,1.20783e+06
3429,1.17971e+06,1.27111e+06
3483,1.06845e+06,1.2973e+06
3537,1.12178e+06,1.18319e+06
3591,1.19083e+06,1.05743e+06
3645,1.14325e+06,1.03393e+06
3699,1.02295e+06,1.07624e+06
3753,944345,1.08745e+06
3807,949409,1.03004e+06
3861,993907,940407
3915,1.0164e+06,871398
3969,990282,845223
3971,994393,840339
3999,854467,933402


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/axionNumTilt48.txt <==
27,281704,2.63782e+08
81,1.34978e+06,1.44054e+09
135,7.12111e+06,1.09361e+09
189,1.17389e+07,5.60085e+08
243,1.6048e+07,3.12532e+08
297,2.0088e+07,1.91013e+08
351,2.37386e+07,1.27419e+08
405,2.67189e+07,9.20794e+07
459,2.84603e+07,7.17105e+07
513,2.79798e+07,6.06603e+07
567,2.42135e+07,5.68291e+07
621,1.74361e+07,5.88206e+07
675,1.10809e+07,5.92629e+07
729,9.78237e+06,5.05361e+07
783,1.32751e+07,3.56841e+07
837,1.54379e+07,2.61779e+07
891,1.23614e+07,2.63614e+07
945,7.9474e+06,2.76277e+07
999,7.82038e+06,2.32988e+07
1053,1.0237e+07,1.69724e+07
1107,9.21902e+06,1.57734e+07
1161,6.22173e+06,1.67945e+07
1215,6.70356e+06,1.39458e+07
1269,7.84163e+06,1.09609e+07
1323,5.77704e+06,1.1688e+07
1377,5.20875e+06,1.07693e+07
1431,6.30131e+06,8.40955e+06
1485,4.80982e+06,8.90009e+06
1539,4.55779e+06,8.10264e+06
1593,5.1504e+06,6.6504e+06
1647,3.79935e+06,7.22915e+06
1701,4.33934e+06,5.94248e+06
1755,3.89024e+06,5.77651e+06
1809,3.45606e+06,5.58248e+06
1863,3.81202e+06,4.7176e+06
1917,2.97664e+06,5.03774e+06
1971,3.49725e+06,4.0853e+06
2025,2.72176e+06,4.43092e+06
2079,3.15263e+06,3.63365e+06
2133,2.51609e+06,3.90326e+06
2187,2.86856e+06,3.24492e+06
2241,2.30958e+06,3.4816e+06
2295,2.64286e+06,2.89288e+06
2349,2.12825e+06,3.12094e+06
2403,2.41314e+06,2.62272e+06
2457,2.0361e+06,2.74786e+06
2511,2.11405e+06,2.48052e+06
2565,2.04881e+06,2.34029e+06
2619,1.80197e+06,2.39723e+06
2673,2.00433e+06,2.04159e+06
2727,1.69473e+06,2.16548e+06
2781,1.72165e+06,2.00084e+06
2835,1.77122e+06,1.81246e+06
2889,1.50145e+06,1.92652e+06
2943,1.57976e+06,1.73723e+06
2997,1.59313e+06,1.60571e+06
3051,1.37266e+06,1.69264e+06
3105,1.39813e+06,1.56917e+06
3159,1.46804e+06,1.40759e+06
3213,1.31409e+06,1.44881e+06
3267,1.22002e+06,1.44585e+06
3321,1.29507e+06,1.29823e+06
3375,1.29385e+06,1.21895e+06
3429,1.16171e+06,1.25808e+06
3483,1.08295e+06,1.25607e+06
3537,1.12112e+06,1.15562e+06
3591,1.15731e+06,1.059e+06
3645,1.10546e+06,1.0407e+06
3699,1.01007e+06,1.06296e+06
3753,953205,1.05606e+06
3807,956673,1.00025e+06
3861,982762,926751
3915,987684,873119
3969,956737,851649
3971,961006,846526
3999,864334,904030


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/axionNumTilt49.txt <==
27,281714,2.63771e+08
81,1.34793e+06,1.43622e+09
135,7.10685e+06,1.09317e+09
189,1.16797e+07,5.59346e+08
243,1.59562e+07,3.13855e+08
297,1.99104e+07,1.92141e+08
351,2.34543e+07,1.2837e+08
405,2.63213e+07,9.30733e+07
459,2.79381e+07,7.25949e+07
513,2.74059e+07,6.11629e+07
567,2.37617e+07,5.69848e+07
621,1.72754e+07,5.82379e+07
675,1.10237e+07,5.86702e+07
729,9.54641e+06,5.04573e+07
783,1.29565e+07,3.5304e+07
837,1.509e+07,2.61299e+07
891,1.22035e+07,2.60405e+07
945,7.82972e+06,2.74185e+07
999,7.60011e+06,2.3125e+07
1053,1.00112e+07,1.67956e+07
1107,9.08975e+06,1.56143e+07
1161,6.10712e+06,1.66675e+07
1215,6.51829e+06,1.38379e+07
1269,7.71896e+06,1.08265e+07
1323,5.68614e+06,1.15738e+07
1377,5.06289e+06,1.06898e+07
1431,6.20774e+06,8.28595e+06
1485,4.72007e+06,8.81416e+06
1539,4.44469e+06,8.02731e+06
1593,5.07391e+06,6.56171e+06
1647,3.71362e+06,7.15519e+06
1701,4.25582e+06,5.85845e+06
1755,3.8269e+06,5.7048e+06
1809,3.36892e+06,5.52851e+06
1863,3.75674e+06,4.64787e+06
1917,2.90073e+06,4.9895e+06
1971,3.44454e+06,4.01923e+06
2025,2.65662e+06,4.38575e+06
2079,3.10286e+06,3.57364e+06
2133,2.45731e+06,3.86265e+06
2187,2.82456e+06,3.18818e+06
2241,2.25505e+06,3.44428e+06
2295,2.60368e+06,2.84171e+06
2349,2.07676e+06,3.08799e+06
2403,2.37741e+06,2.57841e+06
2457,1.98703e+06,2.71756e+06
2511,2.08498e+06,2.43691e+06
2565,1.99997e+06,2.31612e+06
2619,1.77164e+06,2.35884e+06
2673,1.97211e+06,2.00848e+06
2727,1.64717e+06,2.14786e+06
2781,1.70561e+06,1.95758e+06
2835,1.73434e+06,1.78892e+06
2889,1.45962e+06,1.911e+06
2943,1.56887e+06,1.69471e+06
2997,1.56186e+06,1.58288e+06
3051,1.32937e+06,1.68341e+06
3105,1.38544e+06,1.53392e+06
3159,1.4526e+06,1.37616e+06
3213,1.27199e+06,1.44297e+06
3267,1.18876e+06,1.43207e+06
3321,1.28807e+06,1.26427e+06
3375,1.27893e+06,1.19244e+06
3429,1.12591e+06,1.25143e+06
3483,1.05027e+06,1.24826e+06
3537,1.10811e+06,1.13171e+06
3591,1.15176e+06,1.02933e+06
3645,1.08832e+06,1.02182e+06
3699,979259,1.05699e+06
3753,921809,1.05182e+06
3807,936222,987594
3861,973946,904867
3915,983310,848090
3969,948762,830346
3971,954524,824071
3999,839944,897245


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/axionNumTilt50.txt <==
27,281687,2.63782e+08
81,1.35005e+06,1.44138e+09
135,7.10748e+06,1.09395e+09
189,1.17003e+07,5.5941e+08
243,1.5995e+07,3.12534e+08
297,2.0001e+07,1.91393e+08
351,2.36285e+07,1.27921e+08
405,2.66052e+07,9.2521e+07
459,2.83262e+07,7.2086e+07
513,2.794e+07,6.04432e+07
567,2.44658e+07,5.62205e+07
621,1.79953e+07,5.77229e+07
675,1.14965e+07,5.8929e+07
729,9.73621e+06,5.10957e+07
783,1.30416e+07,3.62284e+07
837,1.54614e+07,2.63856e+07
891,1.27305e+07,2.60163e+07
945,8.13096e+06,2.77083e+07
999,7.68749e+06,2.36008e+07
1053,1.02291e+07,1.71063e+07
1107,9.42237e+06,1.57839e+07
1161,6.296e+06,1.69156e+07
1215,6.6293e+06,1.41393e+07
1269,7.9436e+06,1.10041e+07
1323,5.89461e+06,1.17163e+07
1377,5.14547e+06,1.09617e+07
1431,6.39839e+06,8.4219e+06
1485,4.87907e+06,8.96033e+06
1539,4.5248e+06,8.22898e+06
1593,5.26217e+06,6.64493e+06
1647,3.78837e+06,7.34631e+06
1701,4.38558e+06,5.96819e+06
1755,3.94546e+06,5.82122e+06
1809,3.44463e+06,5.66525e+06
1863,3.89292e+06,4.71797e+06
1917,2.95429e+06,5.13022e+06
1971,3.57264e+06,4.07734e+06
2025,2.70596e+06,4.51172e+06
2079,3.21685e+06,3.6281e+06
2133,2.50339e+06,3.97574e+06
2187,2.92832e+06,3.23667e+06
2241,2.29719e+06,3.54719e+06
2295,2.69597e+06,2.88867e+06
2349,2.12229e+06,3.17069e+06
2403,2.4569e+06,2.62561e+06
2457,2.03714e+06,2.78563e+06
2511,2.1441e+06,2.49364e+06
2565,2.06474e+06,2.3628e+06
2619,1.80453e+06,2.4325e+06
2673,2.04583e+06,2.03724e+06
2727,1.6836e+06,2.20871e+06
2781,1.7444e+06,2.01191e+06
2835,1.80245e+06,1.81264e+06
2889,1.48818e+06,1.96729e+06
2943,1.6037e+06,1.74428e+06
2997,1.62283e+06,1.60427e+06
3051,1.36303e+06,1.72675e+06
3105,1.40896e+06,1.58514e+06
3159,1.50092e+06,1.40232e+06
3213,1.31787e+06,1.46773e+06
3267,1.21393e+06,1.47365e+06
3321,1.31603e+06,1.30204e+06
3375,1.32023e+06,1.21633e+06
3429,1.16472e+06,1.27488e+06
3483,1.07728e+06,1.2804e+06
3537,1.13287e+06,1.16444e+06
3591,1.18343e+06,1.05483e+06
3645,1.12369e+06,1.04247e+06
3699,1.01052e+06,1.07933e+06
3753,946502,1.07853e+06
3807,957800,1.01588e+06
3861,996905,930734
3915,1.00935e+06,870175
3969,976589,849654
3971,981877,843743
3999,861497,921155


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/runParamsTilt41.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/runParamsTilt42.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/runParamsTilt43.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/runParamsTilt44.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/runParamsTilt45.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/runParamsTilt46.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/runParamsTilt47.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/runParamsTilt48.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/runParamsTilt49.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/runParamsTilt50.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/seedTilt41.txt <==
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 58 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 63 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 7 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 6 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 22 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 42 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 61 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 43 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 32 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 26 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 1 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 51 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 60 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 14 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 11 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 59 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 38 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 55 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 53 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 52 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 0 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 8 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 39 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 62 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 16 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 13 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 10 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 9 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 29 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 46 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 23 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 30 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 18 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 50 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 57 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 33 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 2 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 4 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 48 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 24 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 31 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 41 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 34 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 45 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 54 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 40 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 36 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 17 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 49 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 56 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 35 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 37 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 27 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 21 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 3 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 5 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 25 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 20 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 19 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 28 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 12 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 15 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 44 
-2024776451 -1380825641 -1853756807 -1850687287 Thread: 47 


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/seedTilt42.txt <==
-728068960 1599755540 1777696214 -2100501101 Thread: 50 
-728068960 1599755540 1777696214 -2100501101 Thread: 6 
-728068960 1599755540 1777696214 -2100501101 Thread: 45 
-728068960 1599755540 1777696214 -2100501101 Thread: 63 
-728068960 1599755540 1777696214 -2100501101 Thread: 0 
-728068960 1599755540 1777696214 -2100501101 Thread: 51 
-728068960 1599755540 1777696214 -2100501101 Thread: 37 
-728068960 1599755540 1777696214 -2100501101 Thread: 7 
-728068960 1599755540 1777696214 -2100501101 Thread: 33 
-728068960 1599755540 1777696214 -2100501101 Thread: 35 
-728068960 1599755540 1777696214 -2100501101 Thread: 48 
-728068960 1599755540 1777696214 -2100501101 Thread: 1 
-728068960 1599755540 1777696214 -2100501101 Thread: 5 
-728068960 1599755540 1777696214 -2100501101 Thread: 61 
-728068960 1599755540 1777696214 -2100501101 Thread: 56 
-728068960 1599755540 1777696214 -2100501101 Thread: 62 
-728068960 1599755540 1777696214 -2100501101 Thread: 47 
-728068960 1599755540 1777696214 -2100501101 Thread: 49 
-728068960 1599755540 1777696214 -2100501101 Thread: 12 
-728068960 1599755540 1777696214 -2100501101 Thread: 36 
-728068960 1599755540 1777696214 -2100501101 Thread: 20 
-728068960 1599755540 1777696214 -2100501101 Thread: 32 
-728068960 1599755540 1777696214 -2100501101 Thread: 19 
-728068960 1599755540 1777696214 -2100501101 Thread: 34 
-728068960 1599755540 1777696214 -2100501101 Thread: 27 
-728068960 1599755540 1777696214 -2100501101 Thread: 3 
-728068960 1599755540 1777696214 -2100501101 Thread: 4 
-728068960 1599755540 1777696214 -2100501101 Thread: 54 
-728068960 1599755540 1777696214 -2100501101 Thread: 40 
-728068960 1599755540 1777696214 -2100501101 Thread: 22 
-728068960 1599755540 1777696214 -2100501101 Thread: 58 
-728068960 1599755540 1777696214 -2100501101 Thread: 8 
-728068960 1599755540 1777696214 -2100501101 Thread: 25 
-728068960 1599755540 1777696214 -2100501101 Thread: 59 
-728068960 1599755540 1777696214 -2100501101 Thread: 13 
-728068960 1599755540 1777696214 -2100501101 Thread: 43 
-728068960 1599755540 1777696214 -2100501101 Thread: 44 
-728068960 1599755540 1777696214 -2100501101 Thread: 53 
-728068960 1599755540 1777696214 -2100501101 Thread: 18 
-728068960 1599755540 1777696214 -2100501101 Thread: 14 
-728068960 1599755540 1777696214 -2100501101 Thread: 16 
-728068960 1599755540 1777696214 -2100501101 Thread: 15 
-728068960 1599755540 1777696214 -2100501101 Thread: 11 
-728068960 1599755540 1777696214 -2100501101 Thread: 30 
-728068960 1599755540 1777696214 -2100501101 Thread: 31 
-728068960 1599755540 1777696214 -2100501101 Thread: 21 
-728068960 1599755540 1777696214 -2100501101 Thread: 28 
-728068960 1599755540 1777696214 -2100501101 Thread: 23 
-728068960 1599755540 1777696214 -2100501101 Thread: 26 
-728068960 1599755540 1777696214 -2100501101 Thread: 39 
-728068960 1599755540 1777696214 -2100501101 Thread: 24 
-728068960 1599755540 1777696214 -2100501101 Thread: 2 
-728068960 1599755540 1777696214 -2100501101 Thread: 52 
-728068960 1599755540 1777696214 -2100501101 Thread: 55 
-728068960 1599755540 1777696214 -2100501101 Thread: 57 
-728068960 1599755540 1777696214 -2100501101 Thread: 42 
-728068960 1599755540 1777696214 -2100501101 Thread: 29 
-728068960 1599755540 1777696214 -2100501101 Thread: 41 
-728068960 1599755540 1777696214 -2100501101 Thread: 17 
-728068960 1599755540 1777696214 -2100501101 Thread: 60 
-728068960 1599755540 1777696214 -2100501101 Thread: 9 
-728068960 1599755540 1777696214 -2100501101 Thread: 10 
-728068960 1599755540 1777696214 -2100501101 Thread: 46 
-728068960 1599755540 1777696214 -2100501101 Thread: 38 


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/seedTilt43.txt <==
1658907622 671572641 938163605 2128749708 Thread: 36 
1658907622 671572641 938163605 2128749708 Thread: 50 
1658907622 671572641 938163605 2128749708 Thread: 48 
1658907622 671572641 938163605 2128749708 Thread: 34 
1658907622 671572641 938163605 2128749708 Thread: 33 
1658907622 671572641 938163605 2128749708 Thread: 43 
1658907622 671572641 938163605 2128749708 Thread: 42 
1658907622 671572641 938163605 2128749708 Thread: 3 
1658907622 671572641 938163605 2128749708 Thread: 41 
1658907622 671572641 938163605 2128749708 Thread: 45 
1658907622 671572641 938163605 2128749708 Thread: 26 
1658907622 671572641 938163605 2128749708 Thread: 57 
1658907622 671572641 938163605 2128749708 Thread: 9 
1658907622 671572641 938163605 2128749708 Thread: 32 
1658907622 671572641 938163605 2128749708 Thread: 10 
1658907622 671572641 938163605 2128749708 Thread: 30 
1658907622 671572641 938163605 2128749708 Thread: 22 
1658907622 671572641 938163605 2128749708 Thread: 19 
1658907622 671572641 938163605 2128749708 Thread: 8 
1658907622 671572641 938163605 2128749708 Thread: 29 
1658907622 671572641 938163605 2128749708 Thread: 49 
1658907622 671572641 938163605 2128749708 Thread: 27 
1658907622 671572641 938163605 2128749708 Thread: 44 
1658907622 671572641 938163605 2128749708 Thread: 37 
1658907622 671572641 938163605 2128749708 Thread: 40 
1658907622 671572641 938163605 2128749708 Thread: 18 
1658907622 671572641 938163605 2128749708 Thread: 21 
1658907622 671572641 938163605 2128749708 Thread: 16 
1658907622 671572641 938163605 2128749708 Thread: 23 
1658907622 671572641 938163605 2128749708 Thread: 24 
1658907622 671572641 938163605 2128749708 Thread: 17 
1658907622 671572641 938163605 2128749708 Thread: 61 
1658907622 671572641 938163605 2128749708 Thread: 58 
1658907622 671572641 938163605 2128749708 Thread: 6 
1658907622 671572641 938163605 2128749708 Thread: 54 
1658907622 671572641 938163605 2128749708 Thread: 62 
1658907622 671572641 938163605 2128749708 Thread: 53 
1658907622 671572641 938163605 2128749708 Thread: 56 
1658907622 671572641 938163605 2128749708 Thread: 59 
1658907622 671572641 938163605 2128749708 Thread: 1 
1658907622 671572641 938163605 2128749708 Thread: 2 
1658907622 671572641 938163605 2128749708 Thread: 39 
1658907622 671572641 938163605 2128749708 Thread: 5 
1658907622 671572641 938163605 2128749708 Thread: 11 
1658907622 671572641 938163605 2128749708 Thread: 0 
1658907622 671572641 938163605 2128749708 Thread: 35 
1658907622 671572641 938163605 2128749708 Thread: 15 
1658907622 671572641 938163605 2128749708 Thread: 28 
1658907622 671572641 938163605 2128749708 Thread: 52 
1658907622 671572641 938163605 2128749708 Thread: 12 
1658907622 671572641 938163605 2128749708 Thread: 13 
1658907622 671572641 938163605 2128749708 Thread: 20 
1658907622 671572641 938163605 2128749708 Thread: 4 
1658907622 671572641 938163605 2128749708 Thread: 14 
1658907622 671572641 938163605 2128749708 Thread: 55 
1658907622 671572641 938163605 2128749708 Thread: 47 
1658907622 671572641 938163605 2128749708 Thread: 38 
1658907622 671572641 938163605 2128749708 Thread: 51 
1658907622 671572641 938163605 2128749708 Thread: 63 
1658907622 671572641 938163605 2128749708 Thread: 7 
1658907622 671572641 938163605 2128749708 Thread: 25 
1658907622 671572641 938163605 2128749708 Thread: 46 
1658907622 671572641 938163605 2128749708 Thread: 31 
1658907622 671572641 938163605 2128749708 Thread: 60 


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/seedTilt44.txt <==
-1033058903 1801019555 -61500653 1658299547 Thread: 60 
-1033058903 1801019555 -61500653 1658299547 Thread: 48 
-1033058903 1801019555 -61500653 1658299547 Thread: 38 
-1033058903 1801019555 -61500653 1658299547 Thread: 39 
-1033058903 1801019555 -61500653 1658299547 Thread: 21 
-1033058903 1801019555 -61500653 1658299547 Thread: 58 
-1033058903 1801019555 -61500653 1658299547 Thread: 63 
-1033058903 1801019555 -61500653 1658299547 Thread: 24 
-1033058903 1801019555 -61500653 1658299547 Thread: 32 
-1033058903 1801019555 -61500653 1658299547 Thread: 28 
-1033058903 1801019555 -61500653 1658299547 Thread: 30 
-1033058903 1801019555 -61500653 1658299547 Thread: 33 
-1033058903 1801019555 -61500653 1658299547 Thread: 53 
-1033058903 1801019555 -61500653 1658299547 Thread: 51 
-1033058903 1801019555 -61500653 1658299547 Thread: 27 
-1033058903 1801019555 -61500653 1658299547 Thread: 23 
-1033058903 1801019555 -61500653 1658299547 Thread: 45 
-1033058903 1801019555 -61500653 1658299547 Thread: 50 
-1033058903 1801019555 -61500653 1658299547 Thread: 36 
-1033058903 1801019555 -61500653 1658299547 Thread: 55 
-1033058903 1801019555 -61500653 1658299547 Thread: 15 
-1033058903 1801019555 -61500653 1658299547 Thread: 29 
-1033058903 1801019555 -61500653 1658299547 Thread: 35 
-1033058903 1801019555 -61500653 1658299547 Thread: 25 
-1033058903 1801019555 -61500653 1658299547 Thread: 40 
-1033058903 1801019555 -61500653 1658299547 Thread: 3 
-1033058903 1801019555 -61500653 1658299547 Thread: 4 
-1033058903 1801019555 -61500653 1658299547 Thread: 11 
-1033058903 1801019555 -61500653 1658299547 Thread: 22 
-1033058903 1801019555 -61500653 1658299547 Thread: 47 
-1033058903 1801019555 -61500653 1658299547 Thread: 49 
-1033058903 1801019555 -61500653 1658299547 Thread: 52 
-1033058903 1801019555 -61500653 1658299547 Thread: 37 
-1033058903 1801019555 -61500653 1658299547 Thread: 41 
-1033058903 1801019555 -61500653 1658299547 Thread: 46 
-1033058903 1801019555 -61500653 1658299547 Thread: 8 
-1033058903 1801019555 -61500653 1658299547 Thread: 9 
-1033058903 1801019555 -61500653 1658299547 Thread: 16 
-1033058903 1801019555 -61500653 1658299547 Thread: 17 
-1033058903 1801019555 -61500653 1658299547 Thread: 61 
-1033058903 1801019555 -61500653 1658299547 Thread: 26 
-1033058903 1801019555 -61500653 1658299547 Thread: 20 
-1033058903 1801019555 -61500653 1658299547 Thread: 42 
-1033058903 1801019555 -61500653 1658299547 Thread: 13 
-1033058903 1801019555 -61500653 1658299547 Thread: 14 
-1033058903 1801019555 -61500653 1658299547 Thread: 10 
-1033058903 1801019555 -61500653 1658299547 Thread: 56 
-1033058903 1801019555 -61500653 1658299547 Thread: 0 
-1033058903 1801019555 -61500653 1658299547 Thread: 31 
-1033058903 1801019555 -61500653 1658299547 Thread: 1 
-1033058903 1801019555 -61500653 1658299547 Thread: 44 
-1033058903 1801019555 -61500653 1658299547 Thread: 7 
-1033058903 1801019555 -61500653 1658299547 Thread: 59 
-1033058903 1801019555 -61500653 1658299547 Thread: 57 
-1033058903 1801019555 -61500653 1658299547 Thread: 34 
-1033058903 1801019555 -61500653 1658299547 Thread: 12 
-1033058903 1801019555 -61500653 1658299547 Thread: 5 
-1033058903 1801019555 -61500653 1658299547 Thread: 2 
-1033058903 1801019555 -61500653 1658299547 Thread: 6 
-1033058903 1801019555 -61500653 1658299547 Thread: 62 
-1033058903 1801019555 -61500653 1658299547 Thread: 54 
-1033058903 1801019555 -61500653 1658299547 Thread: 18 
-1033058903 1801019555 -61500653 1658299547 Thread: 19 
-1033058903 1801019555 -61500653 1658299547 Thread: 43 


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/seedTilt45.txt <==
-1037116368 215183086 -1647930577 -441461303 Thread: 42 
-1037116368 215183086 -1647930577 -441461303 Thread: 31 
-1037116368 215183086 -1647930577 -441461303 Thread: 14 
-1037116368 215183086 -1647930577 -441461303 Thread: 46 
-1037116368 215183086 -1647930577 -441461303 Thread: 8 
-1037116368 215183086 -1647930577 -441461303 Thread: 51 
-1037116368 215183086 -1647930577 -441461303 Thread: 6 
-1037116368 215183086 -1647930577 -441461303 Thread: 15 
-1037116368 215183086 -1647930577 -441461303 Thread: 2 
-1037116368 215183086 -1647930577 -441461303 Thread: 28 
-1037116368 215183086 -1647930577 -441461303 Thread: 34 
-1037116368 215183086 -1647930577 -441461303 Thread: 39 
-1037116368 215183086 -1647930577 -441461303 Thread: 9 
-1037116368 215183086 -1647930577 -441461303 Thread: 57 
-1037116368 215183086 -1647930577 -441461303 Thread: 33 
-1037116368 215183086 -1647930577 -441461303 Thread: 4 
-1037116368 215183086 -1647930577 -441461303 Thread: 20 
-1037116368 215183086 -1647930577 -441461303 Thread: 12 
-1037116368 215183086 -1647930577 -441461303 Thread: 5 
-1037116368 215183086 -1647930577 -441461303 Thread: 61 
-1037116368 215183086 -1647930577 -441461303 Thread: 23 
-1037116368 215183086 -1647930577 -441461303 Thread: 30 
-1037116368 215183086 -1647930577 -441461303 Thread: 45 
-1037116368 215183086 -1647930577 -441461303 Thread: 24 
-1037116368 215183086 -1647930577 -441461303 Thread: 7 
-1037116368 215183086 -1647930577 -441461303 Thread: 35 
-1037116368 215183086 -1647930577 -441461303 Thread: 59 
-1037116368 215183086 -1647930577 -441461303 Thread: 13 
-1037116368 215183086 -1647930577 -441461303 Thread: 19 
-1037116368 215183086 -1647930577 -441461303 Thread: 27 
-1037116368 215183086 -1647930577 -441461303 Thread: 25 
-1037116368 215183086 -1647930577 -441461303 Thread: 63 
-1037116368 215183086 -1647930577 -441461303 Thread: 54 
-1037116368 215183086 -1647930577 -441461303 Thread: 60 
-1037116368 215183086 -1647930577 -441461303 Thread: 55 
-1037116368 215183086 -1647930577 -441461303 Thread: 41 
-1037116368 215183086 -1647930577 -441461303 Thread: 50 
-1037116368 215183086 -1647930577 -441461303 Thread: 37 
-1037116368 215183086 -1647930577 -441461303 Thread: 48 
-1037116368 215183086 -1647930577 -441461303 Thread: 52 
-1037116368 215183086 -1647930577 -441461303 Thread: 16 
-1037116368 215183086 -1647930577 -441461303 Thread: 18 
-1037116368 215183086 -1647930577 -441461303 Thread: 36 
-1037116368 215183086 -1647930577 -441461303 Thread: 49 
-1037116368 215183086 -1647930577 -441461303 Thread: 40 
-1037116368 215183086 -1647930577 -441461303 Thread: 53 
-1037116368 215183086 -1647930577 -441461303 Thread: 0 
-1037116368 215183086 -1647930577 -441461303 Thread: 10 
-1037116368 215183086 -1647930577 -441461303 Thread: 22 
-1037116368 215183086 -1647930577 -441461303 Thread: 38 
-1037116368 215183086 -1647930577 -441461303 Thread: 44 
-1037116368 215183086 -1647930577 -441461303 Thread: 47 
-1037116368 215183086 -1647930577 -441461303 Thread: 43 
-1037116368 215183086 -1647930577 -441461303 Thread: 11 
-1037116368 215183086 -1647930577 -441461303 Thread: 17 
-1037116368 215183086 -1647930577 -441461303 Thread: 62 
-1037116368 215183086 -1647930577 -441461303 Thread: 26 
-1037116368 215183086 -1647930577 -441461303 Thread: 21 
-1037116368 215183086 -1647930577 -441461303 Thread: 32 
-1037116368 215183086 -1647930577 -441461303 Thread: 56 
-1037116368 215183086 -1647930577 -441461303 Thread: 29 
-1037116368 215183086 -1647930577 -441461303 Thread: 1 
-1037116368 215183086 -1647930577 -441461303 Thread: 3 
-1037116368 215183086 -1647930577 -441461303 Thread: 58 


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/seedTilt46.txt <==
-2043293025 610483991 1065467382 1759743148 Thread: 62 
-2043293025 610483991 1065467382 1759743148 Thread: 34 
-2043293025 610483991 1065467382 1759743148 Thread: 41 
-2043293025 610483991 1065467382 1759743148 Thread: 53 
-2043293025 610483991 1065467382 1759743148 Thread: 5 
-2043293025 610483991 1065467382 1759743148 Thread: 6 
-2043293025 610483991 1065467382 1759743148 Thread: 49 
-2043293025 610483991 1065467382 1759743148 Thread: 30 
-2043293025 610483991 1065467382 1759743148 Thread: 33 
-2043293025 610483991 1065467382 1759743148 Thread: 28 
-2043293025 610483991 1065467382 1759743148 Thread: 59 
-2043293025 610483991 1065467382 1759743148 Thread: 1 
-2043293025 610483991 1065467382 1759743148 Thread: 4 
-2043293025 610483991 1065467382 1759743148 Thread: 12 
-2043293025 610483991 1065467382 1759743148 Thread: 0 
-2043293025 610483991 1065467382 1759743148 Thread: 20 
-2043293025 610483991 1065467382 1759743148 Thread: 24 
-2043293025 610483991 1065467382 1759743148 Thread: 36 
-2043293025 610483991 1065467382 1759743148 Thread: 32 
-2043293025 610483991 1065467382 1759743148 Thread: 27 
-2043293025 610483991 1065467382 1759743148 Thread: 35 
-2043293025 610483991 1065467382 1759743148 Thread: 23 
-2043293025 610483991 1065467382 1759743148 Thread: 61 
-2043293025 610483991 1065467382 1759743148 Thread: 25 
-2043293025 610483991 1065467382 1759743148 Thread: 37 
-2043293025 610483991 1065467382 1759743148 Thread: 58 
-2043293025 610483991 1065467382 1759743148 Thread: 39 
-2043293025 610483991 1065467382 1759743148 Thread: 10 
-2043293025 610483991 1065467382 1759743148 Thread: 46 
-2043293025 610483991 1065467382 1759743148 Thread: 50 
-2043293025 610483991 1065467382 1759743148 Thread: 3 
-2043293025 610483991 1065467382 1759743148 Thread: 38 
-2043293025 610483991 1065467382 1759743148 Thread: 60 
-2043293025 610483991 1065467382 1759743148 Thread: 17 
-2043293025 610483991 1065467382 1759743148 Thread: 18 
-2043293025 610483991 1065467382 1759743148 Thread: 14 
-2043293025 610483991 1065467382 1759743148 Thread: 8 
-2043293025 610483991 1065467382 1759743148 Thread: 42 
-2043293025 610483991 1065467382 1759743148 Thread: 11 
-2043293025 610483991 1065467382 1759743148 Thread: 13 
-2043293025 610483991 1065467382 1759743148 Thread: 16 
-2043293025 610483991 1065467382 1759743148 Thread: 51 
-2043293025 610483991 1065467382 1759743148 Thread: 45 
-2043293025 610483991 1065467382 1759743148 Thread: 9 
-2043293025 610483991 1065467382 1759743148 Thread: 48 
-2043293025 610483991 1065467382 1759743148 Thread: 7 
-2043293025 610483991 1065467382 1759743148 Thread: 47 
-2043293025 610483991 1065467382 1759743148 Thread: 43 
-2043293025 610483991 1065467382 1759743148 Thread: 2 
-2043293025 610483991 1065467382 1759743148 Thread: 44 
-2043293025 610483991 1065467382 1759743148 Thread: 31 
-2043293025 610483991 1065467382 1759743148 Thread: 19 
-2043293025 610483991 1065467382 1759743148 Thread: 56 
-2043293025 610483991 1065467382 1759743148 Thread: 52 
-2043293025 610483991 1065467382 1759743148 Thread: 63 
-2043293025 610483991 1065467382 1759743148 Thread: 54 
-2043293025 610483991 1065467382 1759743148 Thread: 29 
-2043293025 610483991 1065467382 1759743148 Thread: 26 
-2043293025 610483991 1065467382 1759743148 Thread: 57 
-2043293025 610483991 1065467382 1759743148 Thread: 22 
-2043293025 610483991 1065467382 1759743148 Thread: 15 
-2043293025 610483991 1065467382 1759743148 Thread: 21 
-2043293025 610483991 1065467382 1759743148 Thread: 40 
-2043293025 610483991 1065467382 1759743148 Thread: 55 


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/seedTilt47.txt <==
1784509752 770701412 299866842 1234295502 Thread: 33 
1784509752 770701412 299866842 1234295502 Thread: 4 
1784509752 770701412 299866842 1234295502 Thread: 2 
1784509752 770701412 299866842 1234295502 Thread: 51 
1784509752 770701412 299866842 1234295502 Thread: 58 
1784509752 770701412 299866842 1234295502 Thread: 54 
1784509752 770701412 299866842 1234295502 Thread: 50 
1784509752 770701412 299866842 1234295502 Thread: 16 
1784509752 770701412 299866842 1234295502 Thread: 22 
1784509752 770701412 299866842 1234295502 Thread: 48 
1784509752 770701412 299866842 1234295502 Thread: 24 
1784509752 770701412 299866842 1234295502 Thread: 11 
1784509752 770701412 299866842 1234295502 Thread: 37 
1784509752 770701412 299866842 1234295502 Thread: 17 
1784509752 770701412 299866842 1234295502 Thread: 34 
1784509752 770701412 299866842 1234295502 Thread: 62 
1784509752 770701412 299866842 1234295502 Thread: 21 
1784509752 770701412 299866842 1234295502 Thread: 56 
1784509752 770701412 299866842 1234295502 Thread: 18 
1784509752 770701412 299866842 1234295502 Thread: 14 
1784509752 770701412 299866842 1234295502 Thread: 43 
1784509752 770701412 299866842 1234295502 Thread: 10 
1784509752 770701412 299866842 1234295502 Thread: 29 
1784509752 770701412 299866842 1234295502 Thread: 39 
1784509752 770701412 299866842 1234295502 Thread: 36 
1784509752 770701412 299866842 1234295502 Thread: 45 
1784509752 770701412 299866842 1234295502 Thread: 3 
1784509752 770701412 299866842 1234295502 Thread: 28 
1784509752 770701412 299866842 1234295502 Thread: 12 
1784509752 770701412 299866842 1234295502 Thread: 26 
1784509752 770701412 299866842 1234295502 Thread: 30 
1784509752 770701412 299866842 1234295502 Thread: 57 
1784509752 770701412 299866842 1234295502 Thread: 47 
1784509752 770701412 299866842 1234295502 Thread: 0 
1784509752 770701412 299866842 1234295502 Thread: 35 
1784509752 770701412 299866842 1234295502 Thread: 27 
1784509752 770701412 299866842 1234295502 Thread: 40 
1784509752 770701412 299866842 1234295502 Thread: 41 
1784509752 770701412 299866842 1234295502 Thread: 31 
1784509752 770701412 299866842 1234295502 Thread: 32 
1784509752 770701412 299866842 1234295502 Thread: 1 
1784509752 770701412 299866842 1234295502 Thread: 42 
1784509752 770701412 299866842 1234295502 Thread: 20 
1784509752 770701412 299866842 1234295502 Thread: 6 
1784509752 770701412 299866842 1234295502 Thread: 63 
1784509752 770701412 299866842 1234295502 Thread: 15 
1784509752 770701412 299866842 1234295502 Thread: 38 
1784509752 770701412 299866842 1234295502 Thread: 5 
1784509752 770701412 299866842 1234295502 Thread: 49 
1784509752 770701412 299866842 1234295502 Thread: 53 
1784509752 770701412 299866842 1234295502 Thread: 7 
1784509752 770701412 299866842 1234295502 Thread: 44 
1784509752 770701412 299866842 1234295502 Thread: 9 
1784509752 770701412 299866842 1234295502 Thread: 19 
1784509752 770701412 299866842 1234295502 Thread: 60 
1784509752 770701412 299866842 1234295502 Thread: 52 
1784509752 770701412 299866842 1234295502 Thread: 8 
1784509752 770701412 299866842 1234295502 Thread: 46 
1784509752 770701412 299866842 1234295502 Thread: 13 
1784509752 770701412 299866842 1234295502 Thread: 61 
1784509752 770701412 299866842 1234295502 Thread: 25 
1784509752 770701412 299866842 1234295502 Thread: 59 
1784509752 770701412 299866842 1234295502 Thread: 55 
1784509752 770701412 299866842 1234295502 Thread: 23 


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/seedTilt48.txt <==
1944972167 -1076825948 -1542364387 1655718045 Thread: 20 
1944972167 -1076825948 -1542364387 1655718045 Thread: 17 
1944972167 -1076825948 -1542364387 1655718045 Thread: 58 
1944972167 -1076825948 -1542364387 1655718045 Thread: 43 
1944972167 -1076825948 -1542364387 1655718045 Thread: 42 
1944972167 -1076825948 -1542364387 1655718045 Thread: 48 
1944972167 -1076825948 -1542364387 1655718045 Thread: 35 
1944972167 -1076825948 -1542364387 1655718045 Thread: 54 
1944972167 -1076825948 -1542364387 1655718045 Thread: 5 
1944972167 -1076825948 -1542364387 1655718045 Thread: 45 
1944972167 -1076825948 -1542364387 1655718045 Thread: 32 
1944972167 -1076825948 -1542364387 1655718045 Thread: 47 
1944972167 -1076825948 -1542364387 1655718045 Thread: 40 
1944972167 -1076825948 -1542364387 1655718045 Thread: 46 
1944972167 -1076825948 -1542364387 1655718045 Thread: 51 
1944972167 -1076825948 -1542364387 1655718045 Thread: 56 
1944972167 -1076825948 -1542364387 1655718045 Thread: 4 
1944972167 -1076825948 -1542364387 1655718045 Thread: 7 
1944972167 -1076825948 -1542364387 1655718045 Thread: 12 
1944972167 -1076825948 -1542364387 1655718045 Thread: 41 
1944972167 -1076825948 -1542364387 1655718045 Thread: 57 
1944972167 -1076825948 -1542364387 1655718045 Thread: 52 
1944972167 -1076825948 -1542364387 1655718045 Thread: 34 
1944972167 -1076825948 -1542364387 1655718045 Thread: 14 
1944972167 -1076825948 -1542364387 1655718045 Thread: 61 
1944972167 -1076825948 -1542364387 1655718045 Thread: 60 
1944972167 -1076825948 -1542364387 1655718045 Thread: 21 
1944972167 -1076825948 -1542364387 1655718045 Thread: 36 
1944972167 -1076825948 -1542364387 1655718045 Thread: 0 
1944972167 -1076825948 -1542364387 1655718045 Thread: 19 
1944972167 -1076825948 -1542364387 1655718045 Thread: 15 
1944972167 -1076825948 -1542364387 1655718045 Thread: 30 
1944972167 -1076825948 -1542364387 1655718045 Thread: 39 
1944972167 -1076825948 -1542364387 1655718045 Thread: 44 
1944972167 -1076825948 -1542364387 1655718045 Thread: 10 
1944972167 -1076825948 -1542364387 1655718045 Thread: 9 
1944972167 -1076825948 -1542364387 1655718045 Thread: 13 
1944972167 -1076825948 -1542364387 1655718045 Thread: 63 
1944972167 -1076825948 -1542364387 1655718045 Thread: 49 
1944972167 -1076825948 -1542364387 1655718045 Thread: 28 
1944972167 -1076825948 -1542364387 1655718045 Thread: 25 
1944972167 -1076825948 -1542364387 1655718045 Thread: 53 
1944972167 -1076825948 -1542364387 1655718045 Thread: 59 
1944972167 -1076825948 -1542364387 1655718045 Thread: 55 
1944972167 -1076825948 -1542364387 1655718045 Thread: 8 
1944972167 -1076825948 -1542364387 1655718045 Thread: 18 
1944972167 -1076825948 -1542364387 1655718045 Thread: 3 
1944972167 -1076825948 -1542364387 1655718045 Thread: 6 
1944972167 -1076825948 -1542364387 1655718045 Thread: 11 
1944972167 -1076825948 -1542364387 1655718045 Thread: 50 
1944972167 -1076825948 -1542364387 1655718045 Thread: 29 
1944972167 -1076825948 -1542364387 1655718045 Thread: 27 
1944972167 -1076825948 -1542364387 1655718045 Thread: 31 
1944972167 -1076825948 -1542364387 1655718045 Thread: 16 
1944972167 -1076825948 -1542364387 1655718045 Thread: 1 
1944972167 -1076825948 -1542364387 1655718045 Thread: 2 
1944972167 -1076825948 -1542364387 1655718045 Thread: 62 
1944972167 -1076825948 -1542364387 1655718045 Thread: 33 
1944972167 -1076825948 -1542364387 1655718045 Thread: 22 
1944972167 -1076825948 -1542364387 1655718045 Thread: 24 
1944972167 -1076825948 -1542364387 1655718045 Thread: 23 
1944972167 -1076825948 -1542364387 1655718045 Thread: 37 
1944972167 -1076825948 -1542364387 1655718045 Thread: 26 
1944972167 -1076825948 -1542364387 1655718045 Thread: 38 


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/seedTilt49.txt <==
-2047105928 82658380 -1947229128 -1107245710 Thread: 40 
-2047105928 82658380 -1947229128 -1107245710 Thread: 3 
-2047105928 82658380 -1947229128 -1107245710 Thread: 13 
-2047105928 82658380 -1947229128 -1107245710 Thread: 41 
-2047105928 82658380 -1947229128 -1107245710 Thread: 55 
-2047105928 82658380 -1947229128 -1107245710 Thread: 47 
-2047105928 82658380 -1947229128 -1107245710 Thread: 52 
-2047105928 82658380 -1947229128 -1107245710 Thread: 18 
-2047105928 82658380 -1947229128 -1107245710 Thread: 48 
-2047105928 82658380 -1947229128 -1107245710 Thread: 53 
-2047105928 82658380 -1947229128 -1107245710 Thread: 22 
-2047105928 82658380 -1947229128 -1107245710 Thread: 21 
-2047105928 82658380 -1947229128 -1107245710 Thread: 45 
-2047105928 82658380 -1947229128 -1107245710 Thread: 28 
-2047105928 82658380 -1947229128 -1107245710 Thread: 59 
-2047105928 82658380 -1947229128 -1107245710 Thread: 54 
-2047105928 82658380 -1947229128 -1107245710 Thread: 51 
-2047105928 82658380 -1947229128 -1107245710 Thread: 56 
-2047105928 82658380 -1947229128 -1107245710 Thread: 62 
-2047105928 82658380 -1947229128 -1107245710 Thread: 8 
-2047105928 82658380 -1947229128 -1107245710 Thread: 31 
-2047105928 82658380 -1947229128 -1107245710 Thread: 39 
-2047105928 82658380 -1947229128 -1107245710 Thread: 33 
-2047105928 82658380 -1947229128 -1107245710 Thread: 29 
-2047105928 82658380 -1947229128 -1107245710 Thread: 16 
-2047105928 82658380 -1947229128 -1107245710 Thread: 46 
-2047105928 82658380 -1947229128 -1107245710 Thread: 4 
-2047105928 82658380 -1947229128 -1107245710 Thread: 57 
-2047105928 82658380 -1947229128 -1107245710 Thread: 63 
-2047105928 82658380 -1947229128 -1107245710 Thread: 12 
-2047105928 82658380 -1947229128 -1107245710 Thread: 14 
-2047105928 82658380 -1947229128 -1107245710 Thread: 1 
-2047105928 82658380 -1947229128 -1107245710 Thread: 2 
-2047105928 82658380 -1947229128 -1107245710 Thread: 6 
-2047105928 82658380 -1947229128 -1107245710 Thread: 5 
-2047105928 82658380 -1947229128 -1107245710 Thread: 36 
-2047105928 82658380 -1947229128 -1107245710 Thread: 49 
-2047105928 82658380 -1947229128 -1107245710 Thread: 24 
-2047105928 82658380 -1947229128 -1107245710 Thread: 58 
-2047105928 82658380 -1947229128 -1107245710 Thread: 32 
-2047105928 82658380 -1947229128 -1107245710 Thread: 44 
-2047105928 82658380 -1947229128 -1107245710 Thread: 0 
-2047105928 82658380 -1947229128 -1107245710 Thread: 37 
-2047105928 82658380 -1947229128 -1107245710 Thread: 50 
-2047105928 82658380 -1947229128 -1107245710 Thread: 9 
-2047105928 82658380 -1947229128 -1107245710 Thread: 7 
-2047105928 82658380 -1947229128 -1107245710 Thread: 10 
-2047105928 82658380 -1947229128 -1107245710 Thread: 61 
-2047105928 82658380 -1947229128 -1107245710 Thread: 60 
-2047105928 82658380 -1947229128 -1107245710 Thread: 17 
-2047105928 82658380 -1947229128 -1107245710 Thread: 43 
-2047105928 82658380 -1947229128 -1107245710 Thread: 27 
-2047105928 82658380 -1947229128 -1107245710 Thread: 30 
-2047105928 82658380 -1947229128 -1107245710 Thread: 38 
-2047105928 82658380 -1947229128 -1107245710 Thread: 19 
-2047105928 82658380 -1947229128 -1107245710 Thread: 26 
-2047105928 82658380 -1947229128 -1107245710 Thread: 20 
-2047105928 82658380 -1947229128 -1107245710 Thread: 35 
-2047105928 82658380 -1947229128 -1107245710 Thread: 15 
-2047105928 82658380 -1947229128 -1107245710 Thread: 42 
-2047105928 82658380 -1947229128 -1107245710 Thread: 25 
-2047105928 82658380 -1947229128 -1107245710 Thread: 23 
-2047105928 82658380 -1947229128 -1107245710 Thread: 11 
-2047105928 82658380 -1947229128 -1107245710 Thread: 34 


==> Ancillary/Data/3Fields/constMass/Data/_1024_10_40/seedTilt50.txt <==
-1544856646 -784966780 -893856340 1335087407 Thread: 23 
-1544856646 -784966780 -893856340 1335087407 Thread: 60 
-1544856646 -784966780 -893856340 1335087407 Thread: 26 
-1544856646 -784966780 -893856340 1335087407 Thread: 33 
-1544856646 -784966780 -893856340 1335087407 Thread: 49 
-1544856646 -784966780 -893856340 1335087407 Thread: 27 
-1544856646 -784966780 -893856340 1335087407 Thread: 1 
-1544856646 -784966780 -893856340 1335087407 Thread: 53 
-1544856646 -784966780 -893856340 1335087407 Thread: 59 
-1544856646 -784966780 -893856340 1335087407 Thread: 28 
-1544856646 -784966780 -893856340 1335087407 Thread: 19 
-1544856646 -784966780 -893856340 1335087407 Thread: 22 
-1544856646 -784966780 -893856340 1335087407 Thread: 56 
-1544856646 -784966780 -893856340 1335087407 Thread: 30 
-1544856646 -784966780 -893856340 1335087407 Thread: 44 
-1544856646 -784966780 -893856340 1335087407 Thread: 21 
-1544856646 -784966780 -893856340 1335087407 Thread: 24 
-1544856646 -784966780 -893856340 1335087407 Thread: 20 
-1544856646 -784966780 -893856340 1335087407 Thread: 15 
-1544856646 -784966780 -893856340 1335087407 Thread: 50 
-1544856646 -784966780 -893856340 1335087407 Thread: 32 
-1544856646 -784966780 -893856340 1335087407 Thread: 55 
-1544856646 -784966780 -893856340 1335087407 Thread: 43 
-1544856646 -784966780 -893856340 1335087407 Thread: 51 
-1544856646 -784966780 -893856340 1335087407 Thread: 2 
-1544856646 -784966780 -893856340 1335087407 Thread: 13 
-1544856646 -784966780 -893856340 1335087407 Thread: 47 
-1544856646 -784966780 -893856340 1335087407 Thread: 52 
-1544856646 -784966780 -893856340 1335087407 Thread: 25 
-1544856646 -784966780 -893856340 1335087407 Thread: 10 
-1544856646 -784966780 -893856340 1335087407 Thread: 0 
-1544856646 -784966780 -893856340 1335087407 Thread: 36 
-1544856646 -784966780 -893856340 1335087407 Thread: 7 
-1544856646 -784966780 -893856340 1335087407 Thread: 9 
-1544856646 -784966780 -893856340 1335087407 Thread: 5 
-1544856646 -784966780 -893856340 1335087407 Thread: 14 
-1544856646 -784966780 -893856340 1335087407 Thread: 3 
-1544856646 -784966780 -893856340 1335087407 Thread: 4 
-1544856646 -784966780 -893856340 1335087407 Thread: 41 
-1544856646 -784966780 -893856340 1335087407 Thread: 46 
-1544856646 -784966780 -893856340 1335087407 Thread: 63 
-1544856646 -784966780 -893856340 1335087407 Thread: 45 
-1544856646 -784966780 -893856340 1335087407 Thread: 8 
-1544856646 -784966780 -893856340 1335087407 Thread: 16 
-1544856646 -784966780 -893856340 1335087407 Thread: 61 
-1544856646 -784966780 -893856340 1335087407 Thread: 57 
-1544856646 -784966780 -893856340 1335087407 Thread: 58 
-1544856646 -784966780 -893856340 1335087407 Thread: 62 
-1544856646 -784966780 -893856340 1335087407 Thread: 29 
-1544856646 -784966780 -893856340 1335087407 Thread: 34 
-1544856646 -784966780 -893856340 1335087407 Thread: 40 
-1544856646 -784966780 -893856340 1335087407 Thread: 11 
-1544856646 -784966780 -893856340 1335087407 Thread: 17 
-1544856646 -784966780 -893856340 1335087407 Thread: 39 
-1544856646 -784966780 -893856340 1335087407 Thread: 38 
-1544856646 -784966780 -893856340 1335087407 Thread: 31 
-1544856646 -784966780 -893856340 1335087407 Thread: 42 
-1544856646 -784966780 -893856340 1335087407 Thread: 12 
-1544856646 -784966780 -893856340 1335087407 Thread: 35 
-1544856646 -784966780 -893856340 1335087407 Thread: 18 
-1544856646 -784966780 -893856340 1335087407 Thread: 54 
-1544856646 -784966780 -893856340 1335087407 Thread: 6 
-1544856646 -784966780 -893856340 1335087407 Thread: 48 
-1544856646 -784966780 -893856340 1335087407 Thread: 37 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt41.txt <==
27,316811,2.78654e+08
81,6.0057e+06,2.75117e+09
135,9.95511e+06,8.58304e+08
189,1.33429e+07,4.81862e+08
243,1.65668e+07,3.07296e+08
297,1.97454e+07,2.03718e+08
351,2.29025e+07,1.39699e+08
405,2.58279e+07,1.00907e+08
459,2.80204e+07,7.76078e+07
513,2.84002e+07,6.41928e+07
567,2.55966e+07,5.87517e+07
621,1.92143e+07,5.97033e+07
675,1.21016e+07,6.14226e+07
729,9.78734e+06,5.36746e+07
783,1.32097e+07,3.8426e+07
837,1.58885e+07,2.81045e+07
891,1.30743e+07,2.72435e+07
945,8.14321e+06,2.91677e+07
999,7.63185e+06,2.54069e+07
1053,1.04322e+07,1.82458e+07
1107,9.64177e+06,1.65047e+07
1161,6.26537e+06,1.8086e+07
1215,6.66231e+06,1.51635e+07
1269,8.11003e+06,1.17153e+07
1323,5.85981e+06,1.2662e+07
1377,5.13316e+06,1.17797e+07
1431,6.55942e+06,8.88932e+06
1485,4.84808e+06,9.62056e+06
1539,4.5994e+06,8.7095e+06
1593,5.38289e+06,7.03296e+06
1647,3.73181e+06,7.9006e+06
1701,4.52408e+06,6.24764e+06
1755,3.90186e+06,6.26165e+06
1809,3.52935e+06,5.94298e+06
1863,3.93082e+06,5.01237e+06
1917,2.97166e+06,5.42419e+06
1971,3.65297e+06,4.28871e+06
2025,2.66856e+06,4.82766e+06
2079,3.30865e+06,3.78715e+06
2133,2.45872e+06,4.25534e+06
2187,3.02036e+06,3.36587e+06
2241,2.27345e+06,3.78008e+06
2295,2.73072e+06,3.05339e+06
2349,2.15405e+06,3.33019e+06
2403,2.39773e+06,2.8567e+06
2457,2.16814e+06,2.82698e+06
2511,2.01241e+06,2.77734e+06
2565,2.19737e+06,2.38639e+06
2619,1.75249e+06,2.62284e+06
2673,2.00097e+06,2.2138e+06
2727,1.82946e+06,2.19911e+06
2781,1.61741e+06,2.25168e+06
2835,1.8331e+06,1.90201e+06
2889,1.60366e+06,1.97137e+06
2943,1.47619e+06,1.96443e+06
2997,1.64724e+06,1.68519e+06
3051,1.498e+06,1.70176e+06
3105,1.31586e+06,1.76221e+06
3159,1.4266e+06,1.55916e+06
3213,1.44982e+06,1.43736e+06
3267,1.26177e+06,1.5143e+06
3321,1.1808e+06,1.50114e+06
3375,1.26834e+06,1.33982e+06
3429,1.29068e+06,1.23842e+06
3483,1.17257e+06,1.26724e+06
3537,1.05689e+06,1.29903e+06
3591,1.04777e+06,1.24063e+06
3645,1.10195e+06,1.1269e+06
3699,1.12341e+06,1.04437e+06
3753,1.06982e+06,1.03144e+06
3807,979323,1.05407e+06
3861,909797,1.06062e+06
3915,880463,1.03492e+06
3969,883810,982603
3970,877958,986711
3999,945466,900950


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt42.txt <==
27,316798,2.78615e+08
81,6.00564e+06,2.75479e+09
135,9.94964e+06,8.5916e+08
189,1.33488e+07,4.82152e+08
243,1.65807e+07,3.06759e+08
297,1.97589e+07,2.03157e+08
351,2.29001e+07,1.39732e+08
405,2.58174e+07,1.01011e+08
459,2.79477e+07,7.77797e+07
513,2.82415e+07,6.47116e+07
567,2.53915e+07,5.93892e+07
621,1.90568e+07,6.03273e+07
675,1.21409e+07,6.12955e+07
729,9.92311e+06,5.33693e+07
783,1.31657e+07,3.86026e+07
837,1.57978e+07,2.82349e+07
891,1.30671e+07,2.72919e+07
945,8.23129e+06,2.90314e+07
999,7.60986e+06,2.54707e+07
1053,1.03755e+07,1.82728e+07
1107,9.67384e+06,1.64573e+07
1161,6.30293e+06,1.80099e+07
1215,6.59427e+06,1.52471e+07
1269,8.12389e+06,1.16695e+07
1323,5.88135e+06,1.2621e+07
1377,5.09468e+06,1.18007e+07
1431,6.56871e+06,8.86584e+06
1485,4.85007e+06,9.60375e+06
1539,4.58174e+06,8.70438e+06
1593,5.39142e+06,7.01403e+06
1647,3.72051e+06,7.90041e+06
1701,4.52045e+06,6.2382e+06
1755,3.90503e+06,6.24519e+06
1809,3.51615e+06,5.94508e+06
1863,3.93927e+06,4.99305e+06
1917,2.95569e+06,5.43036e+06
1971,3.6622e+06,4.26997e+06
2025,2.65196e+06,4.83683e+06
2079,3.31744e+06,3.76972e+06
2133,2.4441e+06,4.26292e+06
2187,3.02605e+06,3.35282e+06
2241,2.26472e+06,3.78041e+06
2295,2.7299e+06,3.04758e+06
2349,2.15347e+06,3.32317e+06
2403,2.38771e+06,2.85982e+06
2457,2.178e+06,2.81038e+06
2511,1.99534e+06,2.78826e+06
2565,2.20548e+06,2.37286e+06
2619,1.74857e+06,2.6207e+06
2673,1.98873e+06,2.22054e+06
2727,1.84144e+06,2.18237e+06
2781,1.60637e+06,2.25699e+06
2835,1.82641e+06,1.90375e+06
2889,1.61516e+06,1.95593e+06
2943,1.46467e+06,1.97087e+06
2997,1.6374e+06,1.69012e+06
3051,1.51081e+06,1.68535e+06
3105,1.31483e+06,1.75858e+06
3159,1.40989e+06,1.57059e+06
3213,1.4515e+06,1.43197e+06
3267,1.2754e+06,1.49791e+06
3321,1.17646e+06,1.5014e+06
3375,1.25056e+06,1.35251e+06
3429,1.2862e+06,1.23926e+06
3483,1.18582e+06,1.25193e+06
3537,1.06727e+06,1.28636e+06
3591,1.04056e+06,1.24388e+06
3645,1.08415e+06,1.13983e+06
3699,1.11175e+06,1.052e+06
3753,1.07322e+06,1.02576e+06
3807,993500,1.03881e+06
3861,923896,1.04558e+06
3915,885607,1.02778e+06
3969,877275,985926
3970,873279,988398
3999,949232,895207


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt43.txt <==
27,316817,2.78623e+08
81,6.00375e+06,2.75063e+09
135,9.93387e+06,8.59144e+08
189,1.32965e+07,4.81536e+08
243,1.64948e+07,3.06962e+08
297,1.96394e+07,2.03767e+08
351,2.2758e+07,1.40073e+08
405,2.56748e+07,1.01197e+08
459,2.78476e+07,7.77352e+07
513,2.81907e+07,6.47917e+07
567,2.52962e+07,5.95007e+07
621,1.87719e+07,6.06742e+07
675,1.16412e+07,6.23423e+07
729,9.67371e+06,5.36616e+07
783,1.34382e+07,3.76107e+07
837,1.60014e+07,2.76927e+07
891,1.29097e+07,2.75287e+07
945,7.95692e+06,2.93691e+07
999,7.65429e+06,2.51199e+07
1053,1.05262e+07,1.78869e+07
1107,9.56882e+06,1.65238e+07
1161,6.1565e+06,1.80781e+07
1215,6.65936e+06,1.49649e+07
1269,8.1058e+06,1.1598e+07
1323,5.77865e+06,1.26082e+07
1377,5.08164e+06,1.16716e+07
1431,6.55493e+06,8.77373e+06
1485,4.78605e+06,9.55275e+06
1539,4.54649e+06,8.63118e+06
1593,5.38028e+06,6.92813e+06
1647,3.65553e+06,7.86988e+06
1701,4.50898e+06,6.15511e+06
1755,3.87001e+06,6.1974e+06
1809,3.47241e+06,5.90542e+06
1863,3.93465e+06,4.92162e+06
1917,2.89823e+06,5.41329e+06
1971,3.66546e+06,4.19875e+06
2025,2.59695e+06,4.82597e+06
2079,3.32081e+06,3.70485e+06
2133,2.39264e+06,4.25387e+06
2187,3.03235e+06,3.29111e+06
2241,2.21191e+06,3.77818e+06
2295,2.74273e+06,2.98556e+06
2349,2.09659e+06,3.33069e+06
2403,2.40336e+06,2.79898e+06
2457,2.13316e+06,2.81076e+06
2511,1.98281e+06,2.75851e+06
2565,2.20835e+06,2.32967e+06
2619,1.69018e+06,2.63913e+06
2673,2.01377e+06,2.15902e+06
2727,1.81408e+06,2.1722e+06
2781,1.564e+06,2.26426e+06
2835,1.85475e+06,1.84396e+06
2889,1.585e+06,1.95267e+06
2943,1.42235e+06,1.9817e+06
2997,1.65998e+06,1.6406e+06
3051,1.50249e+06,1.66435e+06
3105,1.26598e+06,1.77766e+06
3159,1.40587e+06,1.54955e+06
3213,1.47051e+06,1.38935e+06
3267,1.25293e+06,1.49391e+06
3321,1.13675e+06,1.51458e+06
3375,1.24543e+06,1.33575e+06
3429,1.30288e+06,1.20275e+06
3483,1.1806e+06,1.23546e+06
3537,1.03389e+06,1.29605e+06
3591,1.01033e+06,1.25173e+06
3645,1.07996e+06,1.12498e+06
3699,1.12665e+06,1.02049e+06
3753,1.08459e+06,997577
3807,986156,1.0277e+06
3861,898894,1.05059e+06
3915,854228,1.03905e+06
3969,851281,993078
3970,845984,996666
3999,958583,871336


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt44.txt <==
27,316795,2.78584e+08
81,6.00331e+06,2.75417e+09
135,9.9453e+06,8.57897e+08
189,1.33281e+07,4.81246e+08
243,1.65544e+07,3.06785e+08
297,1.97257e+07,2.03523e+08
351,2.28449e+07,1.40167e+08
405,2.57336e+07,1.01793e+08
459,2.7821e+07,7.83413e+07
513,2.80403e+07,6.53026e+07
567,2.50114e+07,6.00343e+07
621,1.85174e+07,6.10807e+07
675,1.17261e+07,6.16359e+07
729,9.87786e+06,5.31173e+07
783,1.33598e+07,3.77332e+07
837,1.57022e+07,2.80988e+07
891,1.27206e+07,2.75865e+07
945,7.9976e+06,2.90718e+07
999,7.69622e+06,2.48768e+07
1053,1.03602e+07,1.80041e+07
1107,9.40581e+06,1.65767e+07
1161,6.16823e+06,1.78685e+07
1215,6.63798e+06,1.49005e+07
1269,7.97347e+06,1.16134e+07
1323,5.71248e+06,1.25741e+07
1377,5.11122e+06,1.15486e+07
1431,6.44608e+06,8.80293e+06
1485,4.73646e+06,9.5337e+06
1539,4.57848e+06,8.5352e+06
1593,5.25793e+06,6.99822e+06
1647,3.68972e+06,7.77145e+06
1701,4.46095e+06,6.15916e+06
1755,3.81956e+06,6.20136e+06
1809,3.50119e+06,5.83413e+06
1863,3.84125e+06,4.97691e+06
1917,2.95205e+06,5.32105e+06
1971,3.57079e+06,4.26151e+06
2025,2.64879e+06,4.7387e+06
2079,3.23594e+06,3.75968e+06
2133,2.44094e+06,4.17542e+06
2187,2.95305e+06,3.34192e+06
2241,2.25704e+06,3.70758e+06
2295,2.67326e+06,3.02717e+06
2349,2.12873e+06,3.27626e+06
2403,2.35978e+06,2.81736e+06
2457,2.12719e+06,2.79581e+06
2511,1.99303e+06,2.72619e+06
2565,2.15176e+06,2.36532e+06
2619,1.72983e+06,2.58196e+06
2673,1.97358e+06,2.17827e+06
2727,1.79416e+06,2.17513e+06
2781,1.59647e+06,2.21654e+06
2835,1.80454e+06,1.87514e+06
2889,1.57595e+06,1.94594e+06
2943,1.4562e+06,1.93414e+06
2997,1.62076e+06,1.66224e+06
3051,1.4724e+06,1.67978e+06
3105,1.29811e+06,1.73444e+06
3159,1.40519e+06,1.53639e+06
3213,1.42405e+06,1.42016e+06
3267,1.24203e+06,1.49261e+06
3321,1.1659e+06,1.47635e+06
3375,1.24955e+06,1.31979e+06
3429,1.2676e+06,1.22372e+06
3483,1.15204e+06,1.25139e+06
3537,1.04184e+06,1.27903e+06
3591,1.03442e+06,1.22008e+06
3645,1.08615e+06,1.10949e+06
3699,1.10496e+06,1.03041e+06
3753,1.05145e+06,1.01841e+06
3807,963086,1.04003e+06
3861,895638,1.04549e+06
3915,866934,1.01992e+06
3969,869508,969115
3970,863910,973004
3999,931270,887541


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt45.txt <==
27,316756,2.78598e+08
81,5.99778e+06,2.75506e+09
135,9.94079e+06,8.58634e+08
189,1.33392e+07,4.81334e+08
243,1.65607e+07,3.07125e+08
297,1.97331e+07,2.03499e+08
351,2.28639e+07,1.39869e+08
405,2.57516e+07,1.01226e+08
459,2.78332e+07,7.78966e+07
513,2.80045e+07,6.4815e+07
567,2.49529e+07,5.95536e+07
621,1.84905e+07,6.03231e+07
675,1.16898e+07,6.10191e+07
729,9.79763e+06,5.24858e+07
783,1.31773e+07,3.76384e+07
837,1.55896e+07,2.78131e+07
891,1.26443e+07,2.73366e+07
945,7.8927e+06,2.89223e+07
999,7.60085e+06,2.47626e+07
1053,1.03332e+07,1.78145e+07
1107,9.34414e+06,1.64673e+07
1161,6.05932e+06,1.78351e+07
1215,6.62615e+06,1.47265e+07
1269,7.93696e+06,1.15322e+07
1323,5.62018e+06,1.25309e+07
1377,5.08661e+06,1.14423e+07
1431,6.42715e+06,8.71267e+06
1485,4.66003e+06,9.49711e+06
1539,4.5603e+06,8.45857e+06
1593,5.23999e+06,6.92197e+06
1647,3.61449e+06,7.765e+06
1701,4.47778e+06,6.06428e+06
1755,3.75182e+06,6.19488e+06
1809,3.49768e+06,5.76729e+06
1863,3.80817e+06,4.94647e+06
1917,2.91948e+06,5.28982e+06
1971,3.56442e+06,4.21225e+06
2025,2.60346e+06,4.72626e+06
2079,3.23925e+06,3.70565e+06
2133,2.39524e+06,4.17085e+06
2187,2.95346e+06,3.29707e+06
2241,2.22514e+06,3.69247e+06
2295,2.65717e+06,3.00328e+06
2349,2.12233e+06,3.24043e+06
2403,2.31997e+06,2.81871e+06
2457,2.14406e+06,2.74377e+06
2511,1.94058e+06,2.74188e+06
2565,2.16653e+06,2.31912e+06
2619,1.70508e+06,2.57334e+06
2673,1.94482e+06,2.17677e+06
2727,1.811e+06,2.13097e+06
2781,1.55742e+06,2.22467e+06
2835,1.79495e+06,1.85822e+06
2889,1.58736e+06,1.91033e+06
2943,1.41703e+06,1.94619e+06
2997,1.60778e+06,1.65145e+06
3051,1.4901e+06,1.64068e+06
3105,1.27369e+06,1.73499e+06
3159,1.37317e+06,1.54491e+06
3213,1.43476e+06,1.39042e+06
3267,1.2513e+06,1.46477e+06
3321,1.1359e+06,1.48501e+06
3375,1.2178e+06,1.33067e+06
3429,1.2719e+06,1.20233e+06
3483,1.17198e+06,1.21598e+06
3537,1.03846e+06,1.2653e+06
3591,1.0035e+06,1.23179e+06
3645,1.055e+06,1.12228e+06
3699,1.09629e+06,1.02347e+06
3753,1.0641e+06,992916
3807,979678,1.01114e+06
3861,900312,1.02761e+06
3915,854512,1.01735e+06
3969,844843,977796
3970,840725,980389
3999,942486,865302


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt46.txt <==
27,316752,2.78613e+08
81,6.00158e+06,2.75364e+09
135,9.9486e+06,8.58656e+08
189,1.33394e+07,4.81478e+08
243,1.65702e+07,3.06379e+08
297,1.97132e+07,2.03226e+08
351,2.27565e+07,1.40393e+08
405,2.55567e+07,1.01635e+08
459,2.76049e+07,7.82215e+07
513,2.78691e+07,6.49934e+07
567,2.50504e+07,5.95045e+07
621,1.88957e+07,6.02635e+07
675,1.23491e+07,6.04613e+07
729,1.01655e+07,5.28025e+07
783,1.30247e+07,3.8901e+07
837,1.54652e+07,2.88348e+07
891,1.30065e+07,2.72402e+07
945,8.47771e+06,2.85766e+07
999,7.73977e+06,2.5169e+07
1053,1.01211e+07,1.8621e+07
1107,9.56706e+06,1.6546e+07
1161,6.53356e+06,1.76602e+07
1215,6.60229e+06,1.51919e+07
1269,7.88238e+06,1.19462e+07
1323,6.02811e+06,1.23769e+07
1377,5.16568e+06,1.16959e+07
1431,6.35913e+06,9.08543e+06
1485,5.0083e+06,9.39407e+06
1539,4.56266e+06,8.73649e+06
1593,5.28102e+06,7.10684e+06
1647,3.89254e+06,7.70407e+06
1701,4.36454e+06,6.41441e+06
1755,4.0062e+06,6.127e+06
1809,3.48053e+06,5.99305e+06
1863,3.9265e+06,4.9929e+06
1917,3.01243e+06,5.37906e+06
1971,3.5902e+06,4.33817e+06
2025,2.73981e+06,4.75099e+06
2079,3.23756e+06,3.8471e+06
2133,2.52533e+06,4.18594e+06
2187,2.96332e+06,3.41264e+06
2241,2.31676e+06,3.73449e+06
2295,2.70959e+06,3.06536e+06
2349,2.14888e+06,3.3342e+06
2403,2.43314e+06,2.81529e+06
2457,2.10784e+06,2.8854e+06
2511,2.08129e+06,2.7058e+06
2565,2.14396e+06,2.43376e+06
2619,1.77053e+06,2.60472e+06
2673,2.02596e+06,2.18517e+06
2727,1.77916e+06,2.24598e+06
2781,1.65609e+06,2.21354e+06
2835,1.83642e+06,1.8951e+06
2889,1.56552e+06,2.0065e+06
2943,1.50531e+06,1.93676e+06
2997,1.65819e+06,1.67164e+06
3051,1.46609e+06,1.73009e+06
3105,1.32264e+06,1.75545e+06
3159,1.45119e+06,1.53471e+06
3213,1.43796e+06,1.44581e+06
3267,1.24311e+06,1.53031e+06
3321,1.19217e+06,1.49011e+06
3375,1.28622e+06,1.32212e+06
3429,1.28537e+06,1.24155e+06
3483,1.15464e+06,1.28239e+06
3537,1.05213e+06,1.30276e+06
3591,1.06005e+06,1.22873e+06
3645,1.11547e+06,1.11374e+06
3699,1.1252e+06,1.04151e+06
3753,1.06072e+06,1.03848e+06
3807,968150,1.06332e+06
3861,904005,1.06537e+06
3915,881592,1.03359e+06
3969,889072,977657
3970,882804,982134
3999,940202,904578


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt47.txt <==
27,316796,2.78599e+08
81,6.00291e+06,2.75298e+09
135,9.94431e+06,8.60187e+08
189,1.33414e+07,4.8237e+08
243,1.65803e+07,3.07442e+08
297,1.97642e+07,2.03586e+08
351,2.28567e+07,1.40004e+08
405,2.56907e+07,1.01278e+08
459,2.77377e+07,7.8014e+07
513,2.79351e+07,6.48131e+07
567,2.48888e+07,5.96203e+07
621,1.83937e+07,6.07141e+07
675,1.16693e+07,6.13821e+07
729,9.90006e+06,5.24398e+07
783,1.32464e+07,3.75289e+07
837,1.55363e+07,2.80679e+07
891,1.2623e+07,2.74817e+07
945,8.02065e+06,2.87603e+07
999,7.62725e+06,2.47938e+07
1053,1.02399e+07,1.79364e+07
1107,9.36176e+06,1.64326e+07
1161,6.15368e+06,1.77427e+07
1215,6.56757e+06,1.48319e+07
1269,7.90331e+06,1.15637e+07
1323,5.69717e+06,1.24623e+07
1377,5.06183e+06,1.14835e+07
1431,6.38352e+06,8.76201e+06
1485,4.72282e+06,9.4407e+06
1539,4.52525e+06,8.49004e+06
1593,5.21816e+06,6.94799e+06
1647,3.67206e+06,7.69983e+06
1701,4.39989e+06,6.14273e+06
1755,3.81715e+06,6.12102e+06
1809,3.44291e+06,5.82212e+06
1863,3.8351e+06,4.91261e+06
1917,2.90339e+06,5.30577e+06
1971,3.56111e+06,4.20882e+06
2025,2.60734e+06,4.72175e+06
2079,3.2285e+06,3.71143e+06
2133,2.39657e+06,4.16865e+06
2187,2.95486e+06,3.28954e+06
2241,2.20866e+06,3.70919e+06
2295,2.6807e+06,2.97433e+06
2349,2.0849e+06,3.27747e+06
2403,2.35596e+06,2.78044e+06
2457,2.10882e+06,2.77343e+06
2511,1.96274e+06,2.72005e+06
2565,2.15514e+06,2.32633e+06
2619,1.69641e+06,2.58e+06
2673,1.9638e+06,2.15692e+06
2727,1.78584e+06,2.15128e+06
2781,1.5695e+06,2.21174e+06
2835,1.80171e+06,1.85033e+06
2889,1.56183e+06,1.93226e+06
2943,1.43098e+06,1.93145e+06
2997,1.61962e+06,1.63842e+06
3051,1.46559e+06,1.66186e+06
3105,1.27172e+06,1.73559e+06
3159,1.39469e+06,1.52373e+06
3213,1.42794e+06,1.39512e+06
3267,1.22831e+06,1.48455e+06
3321,1.13965e+06,1.48027e+06
3375,1.23946e+06,1.30946e+06
3429,1.27425e+06,1.19873e+06
3483,1.15089e+06,1.23407e+06
3537,1.02141e+06,1.28008e+06
3591,1.00842e+06,1.22664e+06
3645,1.07281e+06,1.10517e+06
3699,1.10776e+06,1.01186e+06
3753,1.06005e+06,994949
3807,964987,1.02281e+06
3861,885619,1.03964e+06
3915,847698,1.02263e+06
3969,847566,974710
3970,842095,978482
3999,938254,867728


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt48.txt <==
27,316750,2.78542e+08
81,5.99868e+06,2.75453e+09
135,9.94957e+06,8.59952e+08
189,1.33069e+07,4.8208e+08
243,1.64962e+07,3.07174e+08
297,1.96738e+07,2.03479e+08
351,2.28338e+07,1.39812e+08
405,2.57957e+07,1.01427e+08
459,2.80192e+07,7.80028e+07
513,2.83668e+07,6.47439e+07
567,2.53707e+07,5.95439e+07
621,1.87023e+07,6.12718e+07
675,1.17024e+07,6.24203e+07
729,9.95934e+06,5.33724e+07
783,1.36629e+07,3.75911e+07
837,1.60448e+07,2.80303e+07
891,1.2905e+07,2.77136e+07
945,8.03857e+06,2.94019e+07
999,7.86273e+06,2.4951e+07
1053,1.05813e+07,1.80337e+07
1107,9.54778e+06,1.66592e+07
1161,6.25657e+06,1.80502e+07
1215,6.81163e+06,1.49023e+07
1269,8.08908e+06,1.17326e+07
1323,5.80006e+06,1.26789e+07
1377,5.23934e+06,1.15844e+07
1431,6.53108e+06,8.89723e+06
1485,4.81682e+06,9.5918e+06
1539,4.67734e+06,8.57641e+06
1593,5.31963e+06,7.07209e+06
1647,3.76701e+06,7.80912e+06
1701,4.52924e+06,6.211e+06
1755,3.87201e+06,6.25364e+06
1809,3.57503e+06,5.86074e+06
1863,3.8795e+06,5.03666e+06
1917,3.01977e+06,5.34134e+06
1971,3.60633e+06,4.3149e+06
2025,2.70827e+06,4.75815e+06
2079,3.26923e+06,3.80709e+06
2133,2.49268e+06,4.19666e+06
2187,2.98645e+06,3.38061e+06
2241,2.30164e+06,3.73024e+06
2295,2.70485e+06,3.06101e+06
2349,2.17018e+06,3.29702e+06
2403,2.38599e+06,2.85174e+06
2457,2.16813e+06,2.8122e+06
2511,2.01607e+06,2.75997e+06
2565,2.18296e+06,2.38734e+06
2619,1.76394e+06,2.59812e+06
2673,1.99188e+06,2.20926e+06
2727,1.82742e+06,2.18876e+06
2781,1.6228e+06,2.2359e+06
2835,1.82279e+06,1.8999e+06
2889,1.60378e+06,1.96054e+06
2943,1.47945e+06,1.9529e+06
2997,1.63823e+06,1.68274e+06
3051,1.49463e+06,1.69546e+06
3105,1.32079e+06,1.74934e+06
3159,1.42414e+06,1.55112e+06
3213,1.44081e+06,1.43734e+06
3267,1.25912e+06,1.50828e+06
3321,1.18437e+06,1.4893e+06
3375,1.2677e+06,1.33212e+06
3429,1.28358e+06,1.23706e+06
3483,1.16611e+06,1.26579e+06
3537,1.05523e+06,1.29362e+06
3591,1.0488e+06,1.23298e+06
3645,1.10203e+06,1.11999e+06
3699,1.121e+06,1.03976e+06
3753,1.06614e+06,1.02837e+06
3807,975899,1.05098e+06
3861,907271,1.05719e+06
3915,878504,1.03121e+06
3969,881864,979096
3970,876101,983131
3999,943505,897226


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt49.txt <==
27,316754,2.78597e+08
81,6.00094e+06,2.74838e+09
135,9.93061e+06,8.57294e+08
189,1.33052e+07,4.80725e+08
243,1.64978e+07,3.07178e+08
297,1.9621e+07,2.03927e+08
351,2.27074e+07,1.40671e+08
405,2.55706e+07,1.01837e+08
459,2.76381e+07,7.84132e+07
513,2.78472e+07,6.51836e+07
567,2.48504e+07,5.99141e+07
621,1.83907e+07,6.07494e+07
675,1.15874e+07,6.15808e+07
729,9.85778e+06,5.26553e+07
783,1.34095e+07,3.71817e+07
837,1.56718e+07,2.79828e+07
891,1.26256e+07,2.75546e+07
945,7.96602e+06,2.90053e+07
999,7.76874e+06,2.46355e+07
1053,1.03573e+07,1.78861e+07
1107,9.32537e+06,1.65947e+07
1161,6.21482e+06,1.77217e+07
1215,6.69824e+06,1.47334e+07
1269,7.87668e+06,1.16761e+07
1323,5.737e+06,1.24548e+07
1377,5.16137e+06,1.14149e+07
1431,6.3526e+06,8.84892e+06
1485,4.78246e+06,9.39631e+06
1539,4.57177e+06,8.48614e+06
1593,5.20223e+06,6.99457e+06
1647,3.73587e+06,7.66307e+06
1701,4.40467e+06,6.16248e+06
1755,3.8383e+06,6.12523e+06
1809,3.48248e+06,5.80817e+06
1863,3.82304e+06,4.95078e+06
1917,2.95885e+06,5.27456e+06
1971,3.53819e+06,4.25488e+06
2025,2.66502e+06,4.68488e+06
2079,3.20153e+06,3.76057e+06
2133,2.45563e+06,4.12804e+06
2187,2.92375e+06,3.34156e+06
2241,2.26485e+06,3.67063e+06
2295,2.65677e+06,3.01702e+06
2349,2.12014e+06,3.25951e+06
2403,2.36288e+06,2.79002e+06
2457,2.10303e+06,2.7959e+06
2511,2.00649e+06,2.69069e+06
2565,2.13066e+06,2.36413e+06
2619,1.728e+06,2.56394e+06
2673,1.97496e+06,2.15886e+06
2727,1.77271e+06,2.177e+06
2781,1.60309e+06,2.19228e+06
2835,1.80245e+06,1.86078e+06
2889,1.55527e+06,1.95011e+06
2943,1.4582e+06,1.91757e+06
2997,1.62454e+06,1.64375e+06
3051,1.45714e+06,1.68011e+06
3105,1.28976e+06,1.72909e+06
3159,1.41147e+06,1.51779e+06
3213,1.42179e+06,1.40946e+06
3267,1.22829e+06,1.4936e+06
3321,1.15832e+06,1.47227e+06
3375,1.25277e+06,1.30599e+06
3429,1.26921e+06,1.2115e+06
3483,1.14449e+06,1.24789e+06
3537,1.03029e+06,1.28003e+06
3591,1.02784e+06,1.2168e+06
3645,1.08664e+06,1.09998e+06
3699,1.10806e+06,1.01875e+06
3753,1.05189e+06,1.00913e+06
3807,958811,1.03528e+06
3861,888090,1.04416e+06
3915,858877,1.01942e+06
3969,863117,967244
3970,857169,971460
3999,931483,879787


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt50.txt <==
27,316750,2.78572e+08
81,6.00146e+06,2.75633e+09
135,9.9472e+06,8.59422e+08
189,1.33342e+07,4.81888e+08
243,1.65395e+07,3.06961e+08
297,1.96825e+07,2.03753e+08
351,2.27755e+07,1.40218e+08
405,2.57353e+07,1.01109e+08
459,2.8071e+07,7.73815e+07
513,2.86546e+07,6.3859e+07
567,2.59654e+07,5.85522e+07
621,1.94952e+07,5.9916e+07
675,1.22032e+07,6.20133e+07
729,9.88665e+06,5.39491e+07
783,1.33609e+07,3.84719e+07
837,1.60865e+07,2.82207e+07
891,1.33125e+07,2.74047e+07
945,8.34164e+06,2.92973e+07
999,7.74292e+06,2.55165e+07
1053,1.05362e+07,1.83237e+07
1107,9.80388e+06,1.66547e+07
1161,6.40726e+06,1.81597e+07
1215,6.73941e+06,1.52359e+07
1269,8.18279e+06,1.18548e+07
1323,5.96619e+06,1.26963e+07
1377,5.2163e+06,1.17976e+07
1431,6.59652e+06,9.00236e+06
1485,4.94036e+06,9.62363e+06
1539,4.65888e+06,8.75036e+06
1593,5.42002e+06,7.10519e+06
1647,3.81062e+06,7.90828e+06
1701,4.55626e+06,6.30524e+06
1755,3.95778e+06,6.28649e+06
1809,3.57891e+06,5.97209e+06
1863,3.95891e+06,5.06549e+06
1917,3.03171e+06,5.43287e+06
1971,3.66988e+06,4.34507e+06
2025,2.72795e+06,4.83147e+06
2079,3.32256e+06,3.83745e+06
2133,2.51484e+06,4.25695e+06
2187,3.03206e+06,3.41294e+06
2241,2.32381e+06,3.78287e+06
2295,2.74523e+06,3.09352e+06
2349,2.18982e+06,3.34593e+06
2403,2.42319e+06,2.88166e+06
2457,2.18905e+06,2.8524e+06
2511,2.04619e+06,2.78946e+06
2565,2.21286e+06,2.413e+06
2619,1.78075e+06,2.63567e+06
2673,2.02487e+06,2.23087e+06
2727,1.8453e+06,2.22132e+06
2781,1.63966e+06,2.26772e+06
2835,1.85619e+06,1.91383e+06
2889,1.62e+06,1.98941e+06
2943,1.49052e+06,1.98488e+06
2997,1.66867e+06,1.6946e+06
3051,1.51886e+06,1.71179e+06
3105,1.3277e+06,1.77985e+06
3159,1.44001e+06,1.57461e+06
3213,1.47147e+06,1.444e+06
3267,1.27935e+06,1.52362e+06
3321,1.18927e+06,1.51873e+06
3375,1.27769e+06,1.3562e+06
3429,1.30885e+06,1.24491e+06
3483,1.19282e+06,1.27122e+06
3537,1.07032e+06,1.30846e+06
3591,1.05451e+06,1.25609e+06
3645,1.10962e+06,1.14099e+06
3699,1.13702e+06,1.05214e+06
3753,1.08738e+06,1.0352e+06
3807,995692,1.05835e+06
3861,921233,1.06883e+06
3915,886366,1.0478e+06
3969,886462,998158
3970,880891,1.00199e+06
3999,963133,902197


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt51.txt <==
27,316787,2.78639e+08
81,6.00456e+06,2.7496e+09
135,9.93048e+06,8.58415e+08
189,1.33119e+07,4.8181e+08
243,1.65187e+07,3.07018e+08
297,1.96459e+07,2.03437e+08
351,2.26906e+07,1.40365e+08
405,2.55004e+07,1.01662e+08
459,2.74767e+07,7.85286e+07
513,2.75741e+07,6.54269e+07
567,2.45161e+07,5.99829e+07
621,1.81285e+07,6.07437e+07
675,1.16356e+07,6.08441e+07
729,9.98208e+06,5.19604e+07
783,1.32189e+07,3.74836e+07
837,1.52904e+07,2.8396e+07
891,1.24237e+07,2.73704e+07
945,7.94294e+06,2.86407e+07
999,7.69281e+06,2.46058e+07
1053,1.01941e+07,1.78907e+07
1107,9.19032e+06,1.65235e+07
1161,6.0962e+06,1.77603e+07
1215,6.69413e+06,1.45784e+07
1269,7.77496e+06,1.16885e+07
1323,5.59853e+06,1.25055e+07
1377,5.18537e+06,1.12775e+07
1431,6.27447e+06,8.85504e+06
1485,4.66386e+06,9.44748e+06
1539,4.61775e+06,8.34701e+06
1593,5.08628e+06,7.04971e+06
1647,3.7161e+06,7.60613e+06
1701,4.37902e+06,6.14257e+06
1755,3.75212e+06,6.14815e+06
1809,3.5055e+06,5.72803e+06
1863,3.73439e+06,4.98098e+06
1917,2.97544e+06,5.20205e+06
1971,3.46888e+06,4.27701e+06
2025,2.6658e+06,4.63394e+06
2079,3.15188e+06,3.76417e+06
2133,2.44659e+06,4.0945e+06
2187,2.88094e+06,3.34246e+06
2241,2.26063e+06,3.63446e+06
2295,2.61082e+06,3.02289e+06
2349,2.12646e+06,3.21702e+06
2403,2.31237e+06,2.80151e+06
2457,2.11138e+06,2.75598e+06
2511,1.96713e+06,2.69601e+06
2565,2.11492e+06,2.35016e+06
2619,1.72539e+06,2.5368e+06
2673,1.93207e+06,2.17e+06
2727,1.77942e+06,2.14516e+06
2781,1.5819e+06,2.1862e+06
2835,1.76824e+06,1.8676e+06
2889,1.5671e+06,1.91483e+06
2943,1.44046e+06,1.91034e+06
2997,1.58795e+06,1.65579e+06
3051,1.4608e+06,1.6555e+06
3105,1.28982e+06,1.70784e+06
3159,1.37872e+06,1.5272e+06
3213,1.40317e+06,1.40763e+06
3267,1.23602e+06,1.46783e+06
3321,1.15341e+06,1.45808e+06
3375,1.22534e+06,1.31278e+06
3429,1.24892e+06,1.2128e+06
3483,1.14583e+06,1.23037e+06
3537,1.03587e+06,1.25874e+06
3591,1.0178e+06,1.20994e+06
3645,1.06258e+06,1.10633e+06
3699,1.08575e+06,1.02385e+06
3753,1.04266e+06,1.00335e+06
3807,961622,1.01903e+06
3861,894164,1.02525e+06
3915,859814,1.00524e+06
3969,855427,961107
3970,850899,964077
3999,923480,874475


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt52.txt <==
27,316822,2.78576e+08
81,6.00325e+06,2.7559e+09
135,9.94558e+06,8.59487e+08
189,1.33248e+07,4.81969e+08
243,1.65198e+07,3.06546e+08
297,1.96966e+07,2.03097e+08
351,2.28662e+07,1.39885e+08
405,2.5854e+07,1.00942e+08
459,2.81302e+07,7.75668e+07
513,2.8603e+07,6.4371e+07
567,2.5829e+07,5.91267e+07
621,1.94464e+07,6.00404e+07
675,1.23518e+07,6.13629e+07
729,9.91915e+06,5.40943e+07
783,1.32274e+07,3.894e+07
837,1.5961e+07,2.84042e+07
891,1.32791e+07,2.73667e+07
945,8.31318e+06,2.93565e+07
999,7.66818e+06,2.56579e+07
1053,1.05205e+07,1.83511e+07
1107,9.78677e+06,1.6669e+07
1161,6.34928e+06,1.82337e+07
1215,6.71491e+06,1.52746e+07
1269,8.2079e+06,1.18196e+07
1323,5.91996e+06,1.27812e+07
1377,5.18398e+06,1.18599e+07
1431,6.63496e+06,8.95473e+06
1485,4.88487e+06,9.71597e+06
1539,4.66028e+06,8.74823e+06
1593,5.43048e+06,7.10817e+06
1647,3.76604e+06,7.96934e+06
1701,4.58414e+06,6.27616e+06
1755,3.92869e+06,6.33011e+06
1809,3.58162e+06,5.96935e+06
1863,3.96067e+06,5.06725e+06
1917,3.01333e+06,5.45462e+06
1971,3.68262e+06,4.33843e+06
2025,2.70299e+06,4.86115e+06
2079,3.33956e+06,3.826e+06
2133,2.48678e+06,4.29091e+06
2187,3.05253e+06,3.39534e+06
2241,2.29688e+06,3.8145e+06
2295,2.76189e+06,3.07824e+06
2349,2.17642e+06,3.36058e+06
2403,2.42272e+06,2.88281e+06
2457,2.19545e+06,2.84772e+06
2511,2.02905e+06,2.80721e+06
2565,2.2274e+06,2.40202e+06
2619,1.76567e+06,2.65239e+06
2673,2.02397e+06,2.23203e+06
2727,1.85524e+06,2.21325e+06
2781,1.6242e+06,2.28312e+06
2835,1.85703e+06,1.91529e+06
2889,1.62782e+06,1.98284e+06
2943,1.48086e+06,1.99335e+06
2997,1.66571e+06,1.70001e+06
3051,1.52522e+06,1.7067e+06
3105,1.32405e+06,1.78407e+06
3159,1.43288e+06,1.58204e+06
3213,1.47341e+06,1.44319e+06
3267,1.28397e+06,1.52032e+06
3321,1.18572e+06,1.52241e+06
3375,1.27114e+06,1.36231e+06
3429,1.30752e+06,1.24731e+06
3483,1.19664e+06,1.26859e+06
3537,1.07192e+06,1.30773e+06
3591,1.05055e+06,1.25983e+06
3645,1.10305e+06,1.14703e+06
3699,1.13321e+06,1.05611e+06
3753,1.08909e+06,1.03414e+06
3807,1.00129e+06,1.05363e+06
3861,926988,1.06398e+06
3915,889343,1.0451e+06
3969,885631,998630
3970,880723,1.00188e+06
3999,962739,903179


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt53.txt <==
27,316808,2.78693e+08
81,6.01295e+06,2.7559e+09
135,9.95259e+06,8.59502e+08
189,1.33088e+07,4.81196e+08
243,1.64831e+07,3.07089e+08
297,1.96272e+07,2.03136e+08
351,2.27263e+07,1.39807e+08
405,2.55977e+07,1.01041e+08
459,2.77501e+07,7.75018e+07
513,2.81622e+07,6.40979e+07
567,2.54307e+07,5.8534e+07
621,1.9081e+07,5.97749e+07
675,1.21852e+07,6.09071e+07
729,1.00156e+07,5.2951e+07
783,1.31278e+07,3.84375e+07
837,1.55909e+07,2.84567e+07
891,1.28769e+07,2.74958e+07
945,8.22509e+06,2.90236e+07
999,7.79156e+06,2.51072e+07
1053,1.02838e+07,1.84628e+07
1107,9.45412e+06,1.67356e+07
1161,6.33832e+06,1.79364e+07
1215,6.72988e+06,1.50519e+07
1269,7.92581e+06,1.19321e+07
1323,5.82718e+06,1.26417e+07
1377,5.23114e+06,1.16232e+07
1431,6.41716e+06,9.03385e+06
1485,4.8313e+06,9.60123e+06
1539,4.66402e+06,8.62124e+06
1593,5.25027e+06,7.15388e+06
1647,3.79827e+06,7.80149e+06
1701,4.47824e+06,6.29004e+06
1755,3.86133e+06,6.2864e+06
1809,3.57231e+06,5.88805e+06
1863,3.8453e+06,5.08182e+06
1917,3.0348e+06,5.34609e+06
1971,3.57162e+06,4.35793e+06
2025,2.72256e+06,4.75799e+06
2079,3.23921e+06,3.84602e+06
2133,2.50453e+06,4.19622e+06
2187,2.96009e+06,3.41324e+06
2241,2.314e+06,3.72762e+06
2295,2.67829e+06,3.09352e+06
2349,2.18339e+06,3.29179e+06
2403,2.36478e+06,2.87734e+06
2457,2.17109e+06,2.81665e+06
2511,2.01106e+06,2.76903e+06
2565,2.17191e+06,2.40289e+06
2619,1.77001e+06,2.59836e+06
2673,1.97649e+06,2.22722e+06
2727,1.83e+06,2.19199e+06
2781,1.61958e+06,2.24336e+06
2835,1.8106e+06,1.91524e+06
2889,1.61095e+06,1.9585e+06
2943,1.47365e+06,1.96125e+06
2997,1.62668e+06,1.69665e+06
3051,1.50448e+06,1.68966e+06
3105,1.32194e+06,1.75071e+06
3159,1.40662e+06,1.57094e+06
3213,1.44068e+06,1.44033e+06
3267,1.27519e+06,1.49646e+06
3321,1.18222e+06,1.49509e+06
3375,1.24765e+06,1.35337e+06
3429,1.27661e+06,1.24653e+06
3483,1.18104e+06,1.25501e+06
3537,1.07061e+06,1.28223e+06
3591,1.04509e+06,1.23852e+06
3645,1.0838e+06,1.13886e+06
3699,1.10644e+06,1.05532e+06
3753,1.0669e+06,1.03044e+06
3807,989485,1.04144e+06
3861,923165,1.04537e+06
3915,886894,1.02571e+06
3969,879188,983285
3970,875147,985797
3999,945087,898104


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt54.txt <==
27,316791,2.78655e+08
81,6.00331e+06,2.74939e+09
135,9.93321e+06,8.58648e+08
189,1.33052e+07,4.81524e+08
243,1.65288e+07,3.07072e+08
297,1.97349e+07,2.03653e+08
351,2.28743e+07,1.39995e+08
405,2.57549e+07,1.01417e+08
459,2.78136e+07,7.81055e+07
513,2.79175e+07,6.51974e+07
567,2.47223e+07,5.99559e+07
621,1.81299e+07,6.09634e+07
675,1.14294e+07,6.13154e+07
729,9.84551e+06,5.21121e+07
783,1.33487e+07,3.70216e+07
837,1.55017e+07,2.78181e+07
891,1.23473e+07,2.74907e+07
945,7.67473e+06,2.8987e+07
999,7.66037e+06,2.44948e+07
1053,1.03364e+07,1.76283e+07
1107,9.11172e+06,1.65456e+07
1161,5.91482e+06,1.78319e+07
1215,6.69293e+06,1.45047e+07
1269,7.83943e+06,1.15152e+07
1323,5.46472e+06,1.25792e+07
1377,5.11316e+06,1.13007e+07
1431,6.36463e+06,8.67531e+06
1485,4.5311e+06,9.5363e+06
1539,4.59069e+06,8.31597e+06
1593,5.14312e+06,6.93189e+06
1647,3.56209e+06,7.7215e+06
1701,4.46873e+06,5.98989e+06
1755,3.65206e+06,6.21295e+06
1809,3.50783e+06,5.67479e+06
1863,3.72561e+06,4.95227e+06
1917,2.91179e+06,5.22066e+06
1971,3.50702e+06,4.20184e+06
2025,2.58167e+06,4.67878e+06
2079,3.19692e+06,3.68622e+06
2133,2.36901e+06,4.13523e+06
2187,2.91702e+06,3.27536e+06
2241,2.20392e+06,3.65799e+06
2295,2.61669e+06,2.99029e+06
2349,2.11357e+06,3.19929e+06
2403,2.26951e+06,2.81976e+06
2457,2.14688e+06,2.6949e+06
2511,1.89328e+06,2.74319e+06
2565,2.15503e+06,2.28792e+06
2619,1.69054e+06,2.54593e+06
2673,1.90196e+06,2.17833e+06
2727,1.81542e+06,2.08883e+06
2781,1.53004e+06,2.21437e+06
2835,1.75972e+06,1.85815e+06
2889,1.59192e+06,1.87244e+06
2943,1.3969e+06,1.93197e+06
2997,1.5735e+06,1.65315e+06
3051,1.48688e+06,1.61441e+06
3105,1.26678e+06,1.71256e+06
3159,1.34199e+06,1.54606e+06
3213,1.41421e+06,1.3832e+06
3267,1.25122e+06,1.43892e+06
3321,1.12855e+06,1.46627e+06
3375,1.1938e+06,1.32822e+06
3429,1.24982e+06,1.19944e+06
3483,1.16375e+06,1.20127e+06
3537,1.0357e+06,1.24601e+06
3591,993942,1.21897e+06
3645,1.037e+06,1.1177e+06
3699,1.07705e+06,1.02086e+06
3753,1.05028e+06,986095
3807,972213,999140
3861,896014,1.01318e+06
3915,849557,1.00396e+06
3969,837386,966947
3970,833697,969182
3999,930467,859105


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/axionNumTilt55.txt <==
27,316816,2.7862e+08
81,6.00643e+06,2.75328e+09
135,9.95113e+06,8.60285e+08
189,1.33403e+07,4.8257e+08
243,1.65331e+07,3.07844e+08
297,1.968e+07,2.04342e+08
351,2.27796e+07,1.40322e+08
405,2.56367e+07,1.01239e+08
459,2.77023e+07,7.77171e+07
513,2.79475e+07,6.44077e+07
567,2.50161e+07,5.90579e+07
621,1.86702e+07,5.98704e+07
675,1.1913e+07,6.07358e+07
729,9.84666e+06,5.28537e+07
783,1.32018e+07,3.78194e+07
837,1.56818e+07,2.79006e+07
891,1.28622e+07,2.7169e+07
945,8.10719e+06,2.88051e+07
999,7.61321e+06,2.49863e+07
1053,1.03401e+07,1.79193e+07
1107,9.48778e+06,1.64515e+07
1161,6.20408e+06,1.78371e+07
1215,6.64982e+06,1.48176e+07
1269,7.98073e+06,1.16293e+07
1323,5.75385e+06,1.25251e+07
1377,5.14946e+06,1.14852e+07
1431,6.42942e+06,8.8414e+06
1485,4.78284e+06,9.47781e+06
1539,4.59701e+06,8.5118e+06
1593,5.25442e+06,7.01133e+06
1647,3.73426e+06,7.72613e+06
1701,4.45007e+06,6.17985e+06
1755,3.85553e+06,6.16873e+06
1809,3.50285e+06,5.84479e+06
1863,3.86303e+06,4.96185e+06
1917,2.96052e+06,5.32562e+06
1971,3.58551e+06,4.25532e+06
2025,2.66093e+06,4.73617e+06
2079,3.24738e+06,3.75879e+06
2133,2.45146e+06,4.17487e+06
2187,2.9651e+06,3.34106e+06
2241,2.26388e+06,3.71103e+06
2295,2.68722e+06,3.02319e+06
2349,2.13466e+06,3.28034e+06
2403,2.36951e+06,2.81731e+06
2457,2.13823e+06,2.79414e+06
2511,1.99546e+06,2.73324e+06
2565,2.16563e+06,2.3601e+06
2619,1.73535e+06,2.58459e+06
2673,1.9778e+06,2.18307e+06
2727,1.80558e+06,2.17254e+06
2781,1.599e+06,2.2213e+06
2835,1.81219e+06,1.87544e+06
2889,1.58548e+06,1.94476e+06
2943,1.4557e+06,1.94169e+06
2997,1.62739e+06,1.66284e+06
3051,1.48478e+06,1.67487e+06
3105,1.29875e+06,1.74063e+06
3159,1.40413e+06,1.5437e+06
3213,1.43501e+06,1.41613e+06
3267,1.25262e+06,1.48889e+06
3321,1.16448e+06,1.48365e+06
3375,1.24646e+06,1.32826e+06
3429,1.27538e+06,1.22205e+06
3483,1.16559e+06,1.24433e+06
3537,1.04821e+06,1.27864e+06
3591,1.03022e+06,1.22894e+06
3645,1.07974e+06,1.1204e+06
3699,1.10577e+06,1.03439e+06
3753,1.06141e+06,1.01398e+06
3807,977224,1.03164e+06
3861,907537,1.03917e+06
3915,872889,1.01871e+06
3969,869330,973208
3970,864604,976338
3999,937704,886059


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt41.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt42.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt44.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt45.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt46.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt47.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt48.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt50.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt51.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt52.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt53.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt54.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt55.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt56.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/runParamsTilt59.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt41.txt <==
365669744 1406168786 -1397519854 1899971993 Thread: 32 
365669744 1406168786 -1397519854 1899971993 Thread: 25 
365669744 1406168786 -1397519854 1899971993 Thread: 23 
365669744 1406168786 -1397519854 1899971993 Thread: 42 
365669744 1406168786 -1397519854 1899971993 Thread: 36 
365669744 1406168786 -1397519854 1899971993 Thread: 52 
365669744 1406168786 -1397519854 1899971993 Thread: 54 
365669744 1406168786 -1397519854 1899971993 Thread: 28 
365669744 1406168786 -1397519854 1899971993 Thread: 26 
365669744 1406168786 -1397519854 1899971993 Thread: 29 
365669744 1406168786 -1397519854 1899971993 Thread: 59 
365669744 1406168786 -1397519854 1899971993 Thread: 43 
365669744 1406168786 -1397519854 1899971993 Thread: 60 
365669744 1406168786 -1397519854 1899971993 Thread: 14 
365669744 1406168786 -1397519854 1899971993 Thread: 37 
365669744 1406168786 -1397519854 1899971993 Thread: 47 
365669744 1406168786 -1397519854 1899971993 Thread: 31 
365669744 1406168786 -1397519854 1899971993 Thread: 50 
365669744 1406168786 -1397519854 1899971993 Thread: 20 
365669744 1406168786 -1397519854 1899971993 Thread: 11 
365669744 1406168786 -1397519854 1899971993 Thread: 8 
365669744 1406168786 -1397519854 1899971993 Thread: 17 
365669744 1406168786 -1397519854 1899971993 Thread: 46 
365669744 1406168786 -1397519854 1899971993 Thread: 33 
365669744 1406168786 -1397519854 1899971993 Thread: 19 
365669744 1406168786 -1397519854 1899971993 Thread: 13 
365669744 1406168786 -1397519854 1899971993 Thread: 48 
365669744 1406168786 -1397519854 1899971993 Thread: 27 
365669744 1406168786 -1397519854 1899971993 Thread: 9 
365669744 1406168786 -1397519854 1899971993 Thread: 58 
365669744 1406168786 -1397519854 1899971993 Thread: 1 
365669744 1406168786 -1397519854 1899971993 Thread: 39 
365669744 1406168786 -1397519854 1899971993 Thread: 56 
365669744 1406168786 -1397519854 1899971993 Thread: 18 
365669744 1406168786 -1397519854 1899971993 Thread: 49 
365669744 1406168786 -1397519854 1899971993 Thread: 2 
365669744 1406168786 -1397519854 1899971993 Thread: 15 
365669744 1406168786 -1397519854 1899971993 Thread: 6 
365669744 1406168786 -1397519854 1899971993 Thread: 30 
365669744 1406168786 -1397519854 1899971993 Thread: 3 
365669744 1406168786 -1397519854 1899971993 Thread: 35 
365669744 1406168786 -1397519854 1899971993 Thread: 63 
365669744 1406168786 -1397519854 1899971993 Thread: 62 
365669744 1406168786 -1397519854 1899971993 Thread: 38 
365669744 1406168786 -1397519854 1899971993 Thread: 0 
365669744 1406168786 -1397519854 1899971993 Thread: 5 
365669744 1406168786 -1397519854 1899971993 Thread: 24 
365669744 1406168786 -1397519854 1899971993 Thread: 55 
365669744 1406168786 -1397519854 1899971993 Thread: 40 
365669744 1406168786 -1397519854 1899971993 Thread: 61 
365669744 1406168786 -1397519854 1899971993 Thread: 51 
365669744 1406168786 -1397519854 1899971993 Thread: 53 
365669744 1406168786 -1397519854 1899971993 Thread: 16 
365669744 1406168786 -1397519854 1899971993 Thread: 45 
365669744 1406168786 -1397519854 1899971993 Thread: 44 
365669744 1406168786 -1397519854 1899971993 Thread: 4 
365669744 1406168786 -1397519854 1899971993 Thread: 57 
365669744 1406168786 -1397519854 1899971993 Thread: 7 
365669744 1406168786 -1397519854 1899971993 Thread: 12 
365669744 1406168786 -1397519854 1899971993 Thread: 41 
365669744 1406168786 -1397519854 1899971993 Thread: 21 
365669744 1406168786 -1397519854 1899971993 Thread: 22 
365669744 1406168786 -1397519854 1899971993 Thread: 34 
365669744 1406168786 -1397519854 1899971993 Thread: 10 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt42.txt <==
-252854522 -155661902 -740810473 -960234749 Thread: 59 
-252854522 -155661902 -740810473 -960234749 Thread: 50 
-252854522 -155661902 -740810473 -960234749 Thread: 20 
-252854522 -155661902 -740810473 -960234749 Thread: 5 
-252854522 -155661902 -740810473 -960234749 Thread: 17 
-252854522 -155661902 -740810473 -960234749 Thread: 18 
-252854522 -155661902 -740810473 -960234749 Thread: 21 
-252854522 -155661902 -740810473 -960234749 Thread: 54 
-252854522 -155661902 -740810473 -960234749 Thread: 57 
-252854522 -155661902 -740810473 -960234749 Thread: 4 
-252854522 -155661902 -740810473 -960234749 Thread: 46 
-252854522 -155661902 -740810473 -960234749 Thread: 3 
-252854522 -155661902 -740810473 -960234749 Thread: 38 
-252854522 -155661902 -740810473 -960234749 Thread: 35 
-252854522 -155661902 -740810473 -960234749 Thread: 2 
-252854522 -155661902 -740810473 -960234749 Thread: 45 
-252854522 -155661902 -740810473 -960234749 Thread: 63 
-252854522 -155661902 -740810473 -960234749 Thread: 47 
-252854522 -155661902 -740810473 -960234749 Thread: 32 
-252854522 -155661902 -740810473 -960234749 Thread: 22 
-252854522 -155661902 -740810473 -960234749 Thread: 9 
-252854522 -155661902 -740810473 -960234749 Thread: 12 
-252854522 -155661902 -740810473 -960234749 Thread: 19 
-252854522 -155661902 -740810473 -960234749 Thread: 6 
-252854522 -155661902 -740810473 -960234749 Thread: 14 
-252854522 -155661902 -740810473 -960234749 Thread: 8 
-252854522 -155661902 -740810473 -960234749 Thread: 13 
-252854522 -155661902 -740810473 -960234749 Thread: 56 
-252854522 -155661902 -740810473 -960234749 Thread: 10 
-252854522 -155661902 -740810473 -960234749 Thread: 1 
-252854522 -155661902 -740810473 -960234749 Thread: 41 
-252854522 -155661902 -740810473 -960234749 Thread: 16 
-252854522 -155661902 -740810473 -960234749 Thread: 36 
-252854522 -155661902 -740810473 -960234749 Thread: 53 
-252854522 -155661902 -740810473 -960234749 Thread: 24 
-252854522 -155661902 -740810473 -960234749 Thread: 44 
-252854522 -155661902 -740810473 -960234749 Thread: 55 
-252854522 -155661902 -740810473 -960234749 Thread: 30 
-252854522 -155661902 -740810473 -960234749 Thread: 51 
-252854522 -155661902 -740810473 -960234749 Thread: 52 
-252854522 -155661902 -740810473 -960234749 Thread: 23 
-252854522 -155661902 -740810473 -960234749 Thread: 28 
-252854522 -155661902 -740810473 -960234749 Thread: 25 
-252854522 -155661902 -740810473 -960234749 Thread: 33 
-252854522 -155661902 -740810473 -960234749 Thread: 26 
-252854522 -155661902 -740810473 -960234749 Thread: 27 
-252854522 -155661902 -740810473 -960234749 Thread: 31 
-252854522 -155661902 -740810473 -960234749 Thread: 29 
-252854522 -155661902 -740810473 -960234749 Thread: 61 
-252854522 -155661902 -740810473 -960234749 Thread: 15 
-252854522 -155661902 -740810473 -960234749 Thread: 40 
-252854522 -155661902 -740810473 -960234749 Thread: 62 
-252854522 -155661902 -740810473 -960234749 Thread: 42 
-252854522 -155661902 -740810473 -960234749 Thread: 39 
-252854522 -155661902 -740810473 -960234749 Thread: 37 
-252854522 -155661902 -740810473 -960234749 Thread: 60 
-252854522 -155661902 -740810473 -960234749 Thread: 48 
-252854522 -155661902 -740810473 -960234749 Thread: 58 
-252854522 -155661902 -740810473 -960234749 Thread: 49 
-252854522 -155661902 -740810473 -960234749 Thread: 11 
-252854522 -155661902 -740810473 -960234749 Thread: 34 
-252854522 -155661902 -740810473 -960234749 Thread: 0 
-252854522 -155661902 -740810473 -960234749 Thread: 43 
-252854522 -155661902 -740810473 -960234749 Thread: 7 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt44.txt <==
-1249559535 -1147955978 1708960080 -2097809848 Thread: 53 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 55 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 45 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 8 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 16 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 59 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 0 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 56 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 57 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 17 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 46 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 19 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 61 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 54 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 23 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 18 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 14 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 21 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 43 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 34 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 41 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 49 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 12 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 36 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 9 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 6 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 22 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 28 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 29 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 5 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 58 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 10 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 63 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 1 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 62 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 32 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 48 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 60 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 13 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 38 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 42 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 37 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 31 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 30 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 27 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 39 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 24 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 47 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 3 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 7 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 50 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 25 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 51 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 52 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 35 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 15 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 40 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 33 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 44 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 26 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 11 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 2 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 4 
-1249559535 -1147955978 1708960080 -2097809848 Thread: 20 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt45.txt <==
636812078 1631622650 640502891 348917171 Thread: 41 
636812078 1631622650 640502891 348917171 Thread: 33 
636812078 1631622650 640502891 348917171 Thread: 34 
636812078 1631622650 640502891 348917171 Thread: 37 
636812078 1631622650 640502891 348917171 Thread: 1 
636812078 1631622650 640502891 348917171 Thread: 30 
636812078 1631622650 640502891 348917171 Thread: 47 
636812078 1631622650 640502891 348917171 Thread: 25 
636812078 1631622650 640502891 348917171 Thread: 32 
636812078 1631622650 640502891 348917171 Thread: 7 
636812078 1631622650 640502891 348917171 Thread: 5 
636812078 1631622650 640502891 348917171 Thread: 62 
636812078 1631622650 640502891 348917171 Thread: 28 
636812078 1631622650 640502891 348917171 Thread: 21 
636812078 1631622650 640502891 348917171 Thread: 35 
636812078 1631622650 640502891 348917171 Thread: 22 
636812078 1631622650 640502891 348917171 Thread: 31 
636812078 1631622650 640502891 348917171 Thread: 29 
636812078 1631622650 640502891 348917171 Thread: 26 
636812078 1631622650 640502891 348917171 Thread: 4 
636812078 1631622650 640502891 348917171 Thread: 3 
636812078 1631622650 640502891 348917171 Thread: 20 
636812078 1631622650 640502891 348917171 Thread: 53 
636812078 1631622650 640502891 348917171 Thread: 8 
636812078 1631622650 640502891 348917171 Thread: 27 
636812078 1631622650 640502891 348917171 Thread: 23 
636812078 1631622650 640502891 348917171 Thread: 2 
636812078 1631622650 640502891 348917171 Thread: 17 
636812078 1631622650 640502891 348917171 Thread: 52 
636812078 1631622650 640502891 348917171 Thread: 51 
636812078 1631622650 640502891 348917171 Thread: 48 
636812078 1631622650 640502891 348917171 Thread: 14 
636812078 1631622650 640502891 348917171 Thread: 58 
636812078 1631622650 640502891 348917171 Thread: 61 
636812078 1631622650 640502891 348917171 Thread: 50 
636812078 1631622650 640502891 348917171 Thread: 63 
636812078 1631622650 640502891 348917171 Thread: 0 
636812078 1631622650 640502891 348917171 Thread: 6 
636812078 1631622650 640502891 348917171 Thread: 44 
636812078 1631622650 640502891 348917171 Thread: 43 
636812078 1631622650 640502891 348917171 Thread: 12 
636812078 1631622650 640502891 348917171 Thread: 19 
636812078 1631622650 640502891 348917171 Thread: 11 
636812078 1631622650 640502891 348917171 Thread: 18 
636812078 1631622650 640502891 348917171 Thread: 60 
636812078 1631622650 640502891 348917171 Thread: 16 
636812078 1631622650 640502891 348917171 Thread: 9 
636812078 1631622650 640502891 348917171 Thread: 39 
636812078 1631622650 640502891 348917171 Thread: 10 
636812078 1631622650 640502891 348917171 Thread: 59 
636812078 1631622650 640502891 348917171 Thread: 55 
636812078 1631622650 640502891 348917171 Thread: 57 
636812078 1631622650 640502891 348917171 Thread: 56 
636812078 1631622650 640502891 348917171 Thread: 54 
636812078 1631622650 640502891 348917171 Thread: 42 
636812078 1631622650 640502891 348917171 Thread: 40 
636812078 1631622650 640502891 348917171 Thread: 38 
636812078 1631622650 640502891 348917171 Thread: 24 
636812078 1631622650 640502891 348917171 Thread: 45 
636812078 1631622650 640502891 348917171 Thread: 15 
636812078 1631622650 640502891 348917171 Thread: 46 
636812078 1631622650 640502891 348917171 Thread: 36 
636812078 1631622650 640502891 348917171 Thread: 13 
636812078 1631622650 640502891 348917171 Thread: 49 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt46.txt <==
1519594552 1346963295 827100123 -2093611807 Thread: 52 
1519594552 1346963295 827100123 -2093611807 Thread: 37 
1519594552 1346963295 827100123 -2093611807 Thread: 40 
1519594552 1346963295 827100123 -2093611807 Thread: 36 
1519594552 1346963295 827100123 -2093611807 Thread: 55 
1519594552 1346963295 827100123 -2093611807 Thread: 61 
1519594552 1346963295 827100123 -2093611807 Thread: 54 
1519594552 1346963295 827100123 -2093611807 Thread: 43 
1519594552 1346963295 827100123 -2093611807 Thread: 3 
1519594552 1346963295 827100123 -2093611807 Thread: 17 
1519594552 1346963295 827100123 -2093611807 Thread: 47 
1519594552 1346963295 827100123 -2093611807 Thread: 50 
1519594552 1346963295 827100123 -2093611807 Thread: 38 
1519594552 1346963295 827100123 -2093611807 Thread: 48 
1519594552 1346963295 827100123 -2093611807 Thread: 45 
1519594552 1346963295 827100123 -2093611807 Thread: 11 
1519594552 1346963295 827100123 -2093611807 Thread: 8 
1519594552 1346963295 827100123 -2093611807 Thread: 58 
1519594552 1346963295 827100123 -2093611807 Thread: 59 
1519594552 1346963295 827100123 -2093611807 Thread: 26 
1519594552 1346963295 827100123 -2093611807 Thread: 42 
1519594552 1346963295 827100123 -2093611807 Thread: 56 
1519594552 1346963295 827100123 -2093611807 Thread: 31 
1519594552 1346963295 827100123 -2093611807 Thread: 4 
1519594552 1346963295 827100123 -2093611807 Thread: 12 
1519594552 1346963295 827100123 -2093611807 Thread: 19 
1519594552 1346963295 827100123 -2093611807 Thread: 23 
1519594552 1346963295 827100123 -2093611807 Thread: 13 
1519594552 1346963295 827100123 -2093611807 Thread: 35 
1519594552 1346963295 827100123 -2093611807 Thread: 63 
1519594552 1346963295 827100123 -2093611807 Thread: 32 
1519594552 1346963295 827100123 -2093611807 Thread: 6 
1519594552 1346963295 827100123 -2093611807 Thread: 22 
1519594552 1346963295 827100123 -2093611807 Thread: 57 
1519594552 1346963295 827100123 -2093611807 Thread: 14 
1519594552 1346963295 827100123 -2093611807 Thread: 15 
1519594552 1346963295 827100123 -2093611807 Thread: 27 
1519594552 1346963295 827100123 -2093611807 Thread: 18 
1519594552 1346963295 827100123 -2093611807 Thread: 5 
1519594552 1346963295 827100123 -2093611807 Thread: 10 
1519594552 1346963295 827100123 -2093611807 Thread: 2 
1519594552 1346963295 827100123 -2093611807 Thread: 7 
1519594552 1346963295 827100123 -2093611807 Thread: 0 
1519594552 1346963295 827100123 -2093611807 Thread: 46 
1519594552 1346963295 827100123 -2093611807 Thread: 51 
1519594552 1346963295 827100123 -2093611807 Thread: 53 
1519594552 1346963295 827100123 -2093611807 Thread: 39 
1519594552 1346963295 827100123 -2093611807 Thread: 29 
1519594552 1346963295 827100123 -2093611807 Thread: 41 
1519594552 1346963295 827100123 -2093611807 Thread: 28 
1519594552 1346963295 827100123 -2093611807 Thread: 24 
1519594552 1346963295 827100123 -2093611807 Thread: 1 
1519594552 1346963295 827100123 -2093611807 Thread: 33 
1519594552 1346963295 827100123 -2093611807 Thread: 30 
1519594552 1346963295 827100123 -2093611807 Thread: 62 
1519594552 1346963295 827100123 -2093611807 Thread: 49 
1519594552 1346963295 827100123 -2093611807 Thread: 9 
1519594552 1346963295 827100123 -2093611807 Thread: 44 
1519594552 1346963295 827100123 -2093611807 Thread: 21 
1519594552 1346963295 827100123 -2093611807 Thread: 34 
1519594552 1346963295 827100123 -2093611807 Thread: 25 
1519594552 1346963295 827100123 -2093611807 Thread: 60 
1519594552 1346963295 827100123 -2093611807 Thread: 20 
1519594552 1346963295 827100123 -2093611807 Thread: 16 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt47.txt <==
-1516777208 610537879 -2123598504 1762862047 Thread: 63 
-1516777208 610537879 -2123598504 1762862047 Thread: 56 
-1516777208 610537879 -2123598504 1762862047 Thread: 18 
-1516777208 610537879 -2123598504 1762862047 Thread: 31 
-1516777208 610537879 -2123598504 1762862047 Thread: 14 
-1516777208 610537879 -2123598504 1762862047 Thread: 9 
-1516777208 610537879 -2123598504 1762862047 Thread: 51 
-1516777208 610537879 -2123598504 1762862047 Thread: 33 
-1516777208 610537879 -2123598504 1762862047 Thread: 55 
-1516777208 610537879 -2123598504 1762862047 Thread: 37 
-1516777208 610537879 -2123598504 1762862047 Thread: 57 
-1516777208 610537879 -2123598504 1762862047 Thread: 54 
-1516777208 610537879 -2123598504 1762862047 Thread: 60 
-1516777208 610537879 -2123598504 1762862047 Thread: 58 
-1516777208 610537879 -2123598504 1762862047 Thread: 62 
-1516777208 610537879 -2123598504 1762862047 Thread: 23 
-1516777208 610537879 -2123598504 1762862047 Thread: 43 
-1516777208 610537879 -2123598504 1762862047 Thread: 47 
-1516777208 610537879 -2123598504 1762862047 Thread: 22 
-1516777208 610537879 -2123598504 1762862047 Thread: 40 
-1516777208 610537879 -2123598504 1762862047 Thread: 45 
-1516777208 610537879 -2123598504 1762862047 Thread: 16 
-1516777208 610537879 -2123598504 1762862047 Thread: 41 
-1516777208 610537879 -2123598504 1762862047 Thread: 29 
-1516777208 610537879 -2123598504 1762862047 Thread: 44 
-1516777208 610537879 -2123598504 1762862047 Thread: 39 
-1516777208 610537879 -2123598504 1762862047 Thread: 25 
-1516777208 610537879 -2123598504 1762862047 Thread: 24 
-1516777208 610537879 -2123598504 1762862047 Thread: 26 
-1516777208 610537879 -2123598504 1762862047 Thread: 61 
-1516777208 610537879 -2123598504 1762862047 Thread: 10 
-1516777208 610537879 -2123598504 1762862047 Thread: 49 
-1516777208 610537879 -2123598504 1762862047 Thread: 42 
-1516777208 610537879 -2123598504 1762862047 Thread: 5 
-1516777208 610537879 -2123598504 1762862047 Thread: 6 
-1516777208 610537879 -2123598504 1762862047 Thread: 53 
-1516777208 610537879 -2123598504 1762862047 Thread: 28 
-1516777208 610537879 -2123598504 1762862047 Thread: 46 
-1516777208 610537879 -2123598504 1762862047 Thread: 38 
-1516777208 610537879 -2123598504 1762862047 Thread: 20 
-1516777208 610537879 -2123598504 1762862047 Thread: 13 
-1516777208 610537879 -2123598504 1762862047 Thread: 1 
-1516777208 610537879 -2123598504 1762862047 Thread: 15 
-1516777208 610537879 -2123598504 1762862047 Thread: 11 
-1516777208 610537879 -2123598504 1762862047 Thread: 35 
-1516777208 610537879 -2123598504 1762862047 Thread: 34 
-1516777208 610537879 -2123598504 1762862047 Thread: 48 
-1516777208 610537879 -2123598504 1762862047 Thread: 3 
-1516777208 610537879 -2123598504 1762862047 Thread: 8 
-1516777208 610537879 -2123598504 1762862047 Thread: 27 
-1516777208 610537879 -2123598504 1762862047 Thread: 36 
-1516777208 610537879 -2123598504 1762862047 Thread: 50 
-1516777208 610537879 -2123598504 1762862047 Thread: 17 
-1516777208 610537879 -2123598504 1762862047 Thread: 59 
-1516777208 610537879 -2123598504 1762862047 Thread: 7 
-1516777208 610537879 -2123598504 1762862047 Thread: 4 
-1516777208 610537879 -2123598504 1762862047 Thread: 21 
-1516777208 610537879 -2123598504 1762862047 Thread: 19 
-1516777208 610537879 -2123598504 1762862047 Thread: 52 
-1516777208 610537879 -2123598504 1762862047 Thread: 0 
-1516777208 610537879 -2123598504 1762862047 Thread: 12 
-1516777208 610537879 -2123598504 1762862047 Thread: 32 
-1516777208 610537879 -2123598504 1762862047 Thread: 30 
-1516777208 610537879 -2123598504 1762862047 Thread: 2 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt48.txt <==
-837439807 1372724206 1551705197 -696570425 Thread: 56 
-837439807 1372724206 1551705197 -696570425 Thread: 46 
-837439807 1372724206 1551705197 -696570425 Thread: 53 
-837439807 1372724206 1551705197 -696570425 Thread: 33 
-837439807 1372724206 1551705197 -696570425 Thread: 23 
-837439807 1372724206 1551705197 -696570425 Thread: 27 
-837439807 1372724206 1551705197 -696570425 Thread: 10 
-837439807 1372724206 1551705197 -696570425 Thread: 8 
-837439807 1372724206 1551705197 -696570425 Thread: 14 
-837439807 1372724206 1551705197 -696570425 Thread: 38 
-837439807 1372724206 1551705197 -696570425 Thread: 49 
-837439807 1372724206 1551705197 -696570425 Thread: 11 
-837439807 1372724206 1551705197 -696570425 Thread: 45 
-837439807 1372724206 1551705197 -696570425 Thread: 41 
-837439807 1372724206 1551705197 -696570425 Thread: 9 
-837439807 1372724206 1551705197 -696570425 Thread: 20 
-837439807 1372724206 1551705197 -696570425 Thread: 17 
-837439807 1372724206 1551705197 -696570425 Thread: 24 
-837439807 1372724206 1551705197 -696570425 Thread: 59 
-837439807 1372724206 1551705197 -696570425 Thread: 55 
-837439807 1372724206 1551705197 -696570425 Thread: 31 
-837439807 1372724206 1551705197 -696570425 Thread: 13 
-837439807 1372724206 1551705197 -696570425 Thread: 60 
-837439807 1372724206 1551705197 -696570425 Thread: 7 
-837439807 1372724206 1551705197 -696570425 Thread: 47 
-837439807 1372724206 1551705197 -696570425 Thread: 2 
-837439807 1372724206 1551705197 -696570425 Thread: 1 
-837439807 1372724206 1551705197 -696570425 Thread: 61 
-837439807 1372724206 1551705197 -696570425 Thread: 57 
-837439807 1372724206 1551705197 -696570425 Thread: 6 
-837439807 1372724206 1551705197 -696570425 Thread: 32 
-837439807 1372724206 1551705197 -696570425 Thread: 37 
-837439807 1372724206 1551705197 -696570425 Thread: 21 
-837439807 1372724206 1551705197 -696570425 Thread: 50 
-837439807 1372724206 1551705197 -696570425 Thread: 25 
-837439807 1372724206 1551705197 -696570425 Thread: 19 
-837439807 1372724206 1551705197 -696570425 Thread: 42 
-837439807 1372724206 1551705197 -696570425 Thread: 15 
-837439807 1372724206 1551705197 -696570425 Thread: 18 
-837439807 1372724206 1551705197 -696570425 Thread: 43 
-837439807 1372724206 1551705197 -696570425 Thread: 44 
-837439807 1372724206 1551705197 -696570425 Thread: 0 
-837439807 1372724206 1551705197 -696570425 Thread: 63 
-837439807 1372724206 1551705197 -696570425 Thread: 52 
-837439807 1372724206 1551705197 -696570425 Thread: 62 
-837439807 1372724206 1551705197 -696570425 Thread: 28 
-837439807 1372724206 1551705197 -696570425 Thread: 35 
-837439807 1372724206 1551705197 -696570425 Thread: 34 
-837439807 1372724206 1551705197 -696570425 Thread: 30 
-837439807 1372724206 1551705197 -696570425 Thread: 29 
-837439807 1372724206 1551705197 -696570425 Thread: 39 
-837439807 1372724206 1551705197 -696570425 Thread: 36 
-837439807 1372724206 1551705197 -696570425 Thread: 5 
-837439807 1372724206 1551705197 -696570425 Thread: 48 
-837439807 1372724206 1551705197 -696570425 Thread: 3 
-837439807 1372724206 1551705197 -696570425 Thread: 51 
-837439807 1372724206 1551705197 -696570425 Thread: 58 
-837439807 1372724206 1551705197 -696570425 Thread: 54 
-837439807 1372724206 1551705197 -696570425 Thread: 40 
-837439807 1372724206 1551705197 -696570425 Thread: 22 
-837439807 1372724206 1551705197 -696570425 Thread: 16 
-837439807 1372724206 1551705197 -696570425 Thread: 26 
-837439807 1372724206 1551705197 -696570425 Thread: 4 
-837439807 1372724206 1551705197 -696570425 Thread: 12 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt50.txt <==
-18154636 1940755601 -547804108 -438559297 Thread: 27 
-18154636 1940755601 -547804108 -438559297 Thread: 55 
-18154636 1940755601 -547804108 -438559297 Thread: 0 
-18154636 1940755601 -547804108 -438559297 Thread: 54 
-18154636 1940755601 -547804108 -438559297 Thread: 53 
-18154636 1940755601 -547804108 -438559297 Thread: 48 
-18154636 1940755601 -547804108 -438559297 Thread: 57 
-18154636 1940755601 -547804108 -438559297 Thread: 10 
-18154636 1940755601 -547804108 -438559297 Thread: 59 
-18154636 1940755601 -547804108 -438559297 Thread: 39 
-18154636 1940755601 -547804108 -438559297 Thread: 20 
-18154636 1940755601 -547804108 -438559297 Thread: 30 
-18154636 1940755601 -547804108 -438559297 Thread: 47 
-18154636 1940755601 -547804108 -438559297 Thread: 58 
-18154636 1940755601 -547804108 -438559297 Thread: 60 
-18154636 1940755601 -547804108 -438559297 Thread: 3 
-18154636 1940755601 -547804108 -438559297 Thread: 15 
-18154636 1940755601 -547804108 -438559297 Thread: 26 
-18154636 1940755601 -547804108 -438559297 Thread: 46 
-18154636 1940755601 -547804108 -438559297 Thread: 22 
-18154636 1940755601 -547804108 -438559297 Thread: 50 
-18154636 1940755601 -547804108 -438559297 Thread: 51 
-18154636 1940755601 -547804108 -438559297 Thread: 28 
-18154636 1940755601 -547804108 -438559297 Thread: 52 
-18154636 1940755601 -547804108 -438559297 Thread: 36 
-18154636 1940755601 -547804108 -438559297 Thread: 17 
-18154636 1940755601 -547804108 -438559297 Thread: 7 
-18154636 1940755601 -547804108 -438559297 Thread: 6 
-18154636 1940755601 -547804108 -438559297 Thread: 1 
-18154636 1940755601 -547804108 -438559297 Thread: 8 
-18154636 1940755601 -547804108 -438559297 Thread: 4 
-18154636 1940755601 -547804108 -438559297 Thread: 45 
-18154636 1940755601 -547804108 -438559297 Thread: 2 
-18154636 1940755601 -547804108 -438559297 Thread: 18 
-18154636 1940755601 -547804108 -438559297 Thread: 14 
-18154636 1940755601 -547804108 -438559297 Thread: 19 
-18154636 1940755601 -547804108 -438559297 Thread: 21 
-18154636 1940755601 -547804108 -438559297 Thread: 49 
-18154636 1940755601 -547804108 -438559297 Thread: 29 
-18154636 1940755601 -547804108 -438559297 Thread: 63 
-18154636 1940755601 -547804108 -438559297 Thread: 31 
-18154636 1940755601 -547804108 -438559297 Thread: 41 
-18154636 1940755601 -547804108 -438559297 Thread: 38 
-18154636 1940755601 -547804108 -438559297 Thread: 25 
-18154636 1940755601 -547804108 -438559297 Thread: 61 
-18154636 1940755601 -547804108 -438559297 Thread: 62 
-18154636 1940755601 -547804108 -438559297 Thread: 42 
-18154636 1940755601 -547804108 -438559297 Thread: 56 
-18154636 1940755601 -547804108 -438559297 Thread: 23 
-18154636 1940755601 -547804108 -438559297 Thread: 43 
-18154636 1940755601 -547804108 -438559297 Thread: 24 
-18154636 1940755601 -547804108 -438559297 Thread: 5 
-18154636 1940755601 -547804108 -438559297 Thread: 12 
-18154636 1940755601 -547804108 -438559297 Thread: 11 
-18154636 1940755601 -547804108 -438559297 Thread: 13 
-18154636 1940755601 -547804108 -438559297 Thread: 44 
-18154636 1940755601 -547804108 -438559297 Thread: 9 
-18154636 1940755601 -547804108 -438559297 Thread: 40 
-18154636 1940755601 -547804108 -438559297 Thread: 33 
-18154636 1940755601 -547804108 -438559297 Thread: 34 
-18154636 1940755601 -547804108 -438559297 Thread: 35 
-18154636 1940755601 -547804108 -438559297 Thread: 37 
-18154636 1940755601 -547804108 -438559297 Thread: 32 
-18154636 1940755601 -547804108 -438559297 Thread: 16 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt51.txt <==
1617418203 307303328 -1019534772 409830880 Thread: 55 
1617418203 307303328 -1019534772 409830880 Thread: 51 
1617418203 307303328 -1019534772 409830880 Thread: 0 
1617418203 307303328 -1019534772 409830880 Thread: 29 
1617418203 307303328 -1019534772 409830880 Thread: 59 
1617418203 307303328 -1019534772 409830880 Thread: 60 
1617418203 307303328 -1019534772 409830880 Thread: 62 
1617418203 307303328 -1019534772 409830880 Thread: 57 
1617418203 307303328 -1019534772 409830880 Thread: 48 
1617418203 307303328 -1019534772 409830880 Thread: 18 
1617418203 307303328 -1019534772 409830880 Thread: 58 
1617418203 307303328 -1019534772 409830880 Thread: 61 
1617418203 307303328 -1019534772 409830880 Thread: 31 
1617418203 307303328 -1019534772 409830880 Thread: 8 
1617418203 307303328 -1019534772 409830880 Thread: 10 
1617418203 307303328 -1019534772 409830880 Thread: 42 
1617418203 307303328 -1019534772 409830880 Thread: 12 
1617418203 307303328 -1019534772 409830880 Thread: 56 
1617418203 307303328 -1019534772 409830880 Thread: 53 
1617418203 307303328 -1019534772 409830880 Thread: 11 
1617418203 307303328 -1019534772 409830880 Thread: 14 
1617418203 307303328 -1019534772 409830880 Thread: 15 
1617418203 307303328 -1019534772 409830880 Thread: 50 
1617418203 307303328 -1019534772 409830880 Thread: 34 
1617418203 307303328 -1019534772 409830880 Thread: 20 
1617418203 307303328 -1019534772 409830880 Thread: 35 
1617418203 307303328 -1019534772 409830880 Thread: 44 
1617418203 307303328 -1019534772 409830880 Thread: 52 
1617418203 307303328 -1019534772 409830880 Thread: 46 
1617418203 307303328 -1019534772 409830880 Thread: 6 
1617418203 307303328 -1019534772 409830880 Thread: 22 
1617418203 307303328 -1019534772 409830880 Thread: 37 
1617418203 307303328 -1019534772 409830880 Thread: 28 
1617418203 307303328 -1019534772 409830880 Thread: 30 
1617418203 307303328 -1019534772 409830880 Thread: 33 
1617418203 307303328 -1019534772 409830880 Thread: 38 
1617418203 307303328 -1019534772 409830880 Thread: 36 
1617418203 307303328 -1019534772 409830880 Thread: 7 
1617418203 307303328 -1019534772 409830880 Thread: 4 
1617418203 307303328 -1019534772 409830880 Thread: 32 
1617418203 307303328 -1019534772 409830880 Thread: 21 
1617418203 307303328 -1019534772 409830880 Thread: 23 
1617418203 307303328 -1019534772 409830880 Thread: 41 
1617418203 307303328 -1019534772 409830880 Thread: 47 
1617418203 307303328 -1019534772 409830880 Thread: 45 
1617418203 307303328 -1019534772 409830880 Thread: 2 
1617418203 307303328 -1019534772 409830880 Thread: 39 
1617418203 307303328 -1019534772 409830880 Thread: 26 
1617418203 307303328 -1019534772 409830880 Thread: 19 
1617418203 307303328 -1019534772 409830880 Thread: 9 
1617418203 307303328 -1019534772 409830880 Thread: 49 
1617418203 307303328 -1019534772 409830880 Thread: 43 
1617418203 307303328 -1019534772 409830880 Thread: 40 
1617418203 307303328 -1019534772 409830880 Thread: 25 
1617418203 307303328 -1019534772 409830880 Thread: 27 
1617418203 307303328 -1019534772 409830880 Thread: 13 
1617418203 307303328 -1019534772 409830880 Thread: 24 
1617418203 307303328 -1019534772 409830880 Thread: 1 
1617418203 307303328 -1019534772 409830880 Thread: 63 
1617418203 307303328 -1019534772 409830880 Thread: 5 
1617418203 307303328 -1019534772 409830880 Thread: 54 
1617418203 307303328 -1019534772 409830880 Thread: 16 
1617418203 307303328 -1019534772 409830880 Thread: 17 
1617418203 307303328 -1019534772 409830880 Thread: 3 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt52.txt <==
508705383 603864244 -1568971810 -1973926448 Thread: 48 
508705383 603864244 -1568971810 -1973926448 Thread: 7 
508705383 603864244 -1568971810 -1973926448 Thread: 20 
508705383 603864244 -1568971810 -1973926448 Thread: 10 
508705383 603864244 -1568971810 -1973926448 Thread: 25 
508705383 603864244 -1568971810 -1973926448 Thread: 24 
508705383 603864244 -1568971810 -1973926448 Thread: 13 
508705383 603864244 -1568971810 -1973926448 Thread: 39 
508705383 603864244 -1568971810 -1973926448 Thread: 54 
508705383 603864244 -1568971810 -1973926448 Thread: 18 
508705383 603864244 -1568971810 -1973926448 Thread: 51 
508705383 603864244 -1568971810 -1973926448 Thread: 31 
508705383 603864244 -1568971810 -1973926448 Thread: 28 
508705383 603864244 -1568971810 -1973926448 Thread: 55 
508705383 603864244 -1568971810 -1973926448 Thread: 29 
508705383 603864244 -1568971810 -1973926448 Thread: 14 
508705383 603864244 -1568971810 -1973926448 Thread: 21 
508705383 603864244 -1568971810 -1973926448 Thread: 56 
508705383 603864244 -1568971810 -1973926448 Thread: 43 
508705383 603864244 -1568971810 -1973926448 Thread: 19 
508705383 603864244 -1568971810 -1973926448 Thread: 38 
508705383 603864244 -1568971810 -1973926448 Thread: 62 
508705383 603864244 -1568971810 -1973926448 Thread: 32 
508705383 603864244 -1568971810 -1973926448 Thread: 4 
508705383 603864244 -1568971810 -1973926448 Thread: 40 
508705383 603864244 -1568971810 -1973926448 Thread: 17 
508705383 603864244 -1568971810 -1973926448 Thread: 16 
508705383 603864244 -1568971810 -1973926448 Thread: 3 
508705383 603864244 -1568971810 -1973926448 Thread: 44 
508705383 603864244 -1568971810 -1973926448 Thread: 0 
508705383 603864244 -1568971810 -1973926448 Thread: 27 
508705383 603864244 -1568971810 -1973926448 Thread: 58 
508705383 603864244 -1568971810 -1973926448 Thread: 59 
508705383 603864244 -1568971810 -1973926448 Thread: 47 
508705383 603864244 -1568971810 -1973926448 Thread: 37 
508705383 603864244 -1568971810 -1973926448 Thread: 26 
508705383 603864244 -1568971810 -1973926448 Thread: 61 
508705383 603864244 -1568971810 -1973926448 Thread: 9 
508705383 603864244 -1568971810 -1973926448 Thread: 1 
508705383 603864244 -1568971810 -1973926448 Thread: 5 
508705383 603864244 -1568971810 -1973926448 Thread: 60 
508705383 603864244 -1568971810 -1973926448 Thread: 63 
508705383 603864244 -1568971810 -1973926448 Thread: 42 
508705383 603864244 -1568971810 -1973926448 Thread: 41 
508705383 603864244 -1568971810 -1973926448 Thread: 2 
508705383 603864244 -1568971810 -1973926448 Thread: 57 
508705383 603864244 -1568971810 -1973926448 Thread: 35 
508705383 603864244 -1568971810 -1973926448 Thread: 53 
508705383 603864244 -1568971810 -1973926448 Thread: 12 
508705383 603864244 -1568971810 -1973926448 Thread: 34 
508705383 603864244 -1568971810 -1973926448 Thread: 30 
508705383 603864244 -1568971810 -1973926448 Thread: 22 
508705383 603864244 -1568971810 -1973926448 Thread: 15 
508705383 603864244 -1568971810 -1973926448 Thread: 23 
508705383 603864244 -1568971810 -1973926448 Thread: 33 
508705383 603864244 -1568971810 -1973926448 Thread: 52 
508705383 603864244 -1568971810 -1973926448 Thread: 49 
508705383 603864244 -1568971810 -1973926448 Thread: 50 
508705383 603864244 -1568971810 -1973926448 Thread: 45 
508705383 603864244 -1568971810 -1973926448 Thread: 8 
508705383 603864244 -1568971810 -1973926448 Thread: 46 
508705383 603864244 -1568971810 -1973926448 Thread: 36 
508705383 603864244 -1568971810 -1973926448 Thread: 11 
508705383 603864244 -1568971810 -1973926448 Thread: 6 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt53.txt <==
996506132 -1529935772 -243978327 -782314157 Thread: 63 
996506132 -1529935772 -243978327 -782314157 Thread: 60 
996506132 -1529935772 -243978327 -782314157 Thread: 51 
996506132 -1529935772 -243978327 -782314157 Thread: 57 
996506132 -1529935772 -243978327 -782314157 Thread: 56 
996506132 -1529935772 -243978327 -782314157 Thread: 52 
996506132 -1529935772 -243978327 -782314157 Thread: 24 
996506132 -1529935772 -243978327 -782314157 Thread: 15 
996506132 -1529935772 -243978327 -782314157 Thread: 21 
996506132 -1529935772 -243978327 -782314157 Thread: 14 
996506132 -1529935772 -243978327 -782314157 Thread: 30 
996506132 -1529935772 -243978327 -782314157 Thread: 29 
996506132 -1529935772 -243978327 -782314157 Thread: 42 
996506132 -1529935772 -243978327 -782314157 Thread: 43 
996506132 -1529935772 -243978327 -782314157 Thread: 46 
996506132 -1529935772 -243978327 -782314157 Thread: 53 
996506132 -1529935772 -243978327 -782314157 Thread: 5 
996506132 -1529935772 -243978327 -782314157 Thread: 18 
996506132 -1529935772 -243978327 -782314157 Thread: 32 
996506132 -1529935772 -243978327 -782314157 Thread: 12 
996506132 -1529935772 -243978327 -782314157 Thread: 50 
996506132 -1529935772 -243978327 -782314157 Thread: 49 
996506132 -1529935772 -243978327 -782314157 Thread: 62 
996506132 -1529935772 -243978327 -782314157 Thread: 0 
996506132 -1529935772 -243978327 -782314157 Thread: 61 
996506132 -1529935772 -243978327 -782314157 Thread: 48 
996506132 -1529935772 -243978327 -782314157 Thread: 47 
996506132 -1529935772 -243978327 -782314157 Thread: 33 
996506132 -1529935772 -243978327 -782314157 Thread: 54 
996506132 -1529935772 -243978327 -782314157 Thread: 59 
996506132 -1529935772 -243978327 -782314157 Thread: 4 
996506132 -1529935772 -243978327 -782314157 Thread: 3 
996506132 -1529935772 -243978327 -782314157 Thread: 7 
996506132 -1529935772 -243978327 -782314157 Thread: 2 
996506132 -1529935772 -243978327 -782314157 Thread: 1 
996506132 -1529935772 -243978327 -782314157 Thread: 37 
996506132 -1529935772 -243978327 -782314157 Thread: 38 
996506132 -1529935772 -243978327 -782314157 Thread: 34 
996506132 -1529935772 -243978327 -782314157 Thread: 40 
996506132 -1529935772 -243978327 -782314157 Thread: 35 
996506132 -1529935772 -243978327 -782314157 Thread: 16 
996506132 -1529935772 -243978327 -782314157 Thread: 22 
996506132 -1529935772 -243978327 -782314157 Thread: 9 
996506132 -1529935772 -243978327 -782314157 Thread: 6 
996506132 -1529935772 -243978327 -782314157 Thread: 39 
996506132 -1529935772 -243978327 -782314157 Thread: 25 
996506132 -1529935772 -243978327 -782314157 Thread: 55 
996506132 -1529935772 -243978327 -782314157 Thread: 20 
996506132 -1529935772 -243978327 -782314157 Thread: 27 
996506132 -1529935772 -243978327 -782314157 Thread: 19 
996506132 -1529935772 -243978327 -782314157 Thread: 17 
996506132 -1529935772 -243978327 -782314157 Thread: 58 
996506132 -1529935772 -243978327 -782314157 Thread: 23 
996506132 -1529935772 -243978327 -782314157 Thread: 44 
996506132 -1529935772 -243978327 -782314157 Thread: 8 
996506132 -1529935772 -243978327 -782314157 Thread: 13 
996506132 -1529935772 -243978327 -782314157 Thread: 36 
996506132 -1529935772 -243978327 -782314157 Thread: 10 
996506132 -1529935772 -243978327 -782314157 Thread: 11 
996506132 -1529935772 -243978327 -782314157 Thread: 26 
996506132 -1529935772 -243978327 -782314157 Thread: 28 
996506132 -1529935772 -243978327 -782314157 Thread: 31 
996506132 -1529935772 -243978327 -782314157 Thread: 41 
996506132 -1529935772 -243978327 -782314157 Thread: 45 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt54.txt <==
-11543776 -558385802 1772497420 -842247711 Thread: 40 
-11543776 -558385802 1772497420 -842247711 Thread: 20 
-11543776 -558385802 1772497420 -842247711 Thread: 43 
-11543776 -558385802 1772497420 -842247711 Thread: 28 
-11543776 -558385802 1772497420 -842247711 Thread: 9 
-11543776 -558385802 1772497420 -842247711 Thread: 44 
-11543776 -558385802 1772497420 -842247711 Thread: 50 
-11543776 -558385802 1772497420 -842247711 Thread: 51 
-11543776 -558385802 1772497420 -842247711 Thread: 31 
-11543776 -558385802 1772497420 -842247711 Thread: 36 
-11543776 -558385802 1772497420 -842247711 Thread: 21 
-11543776 -558385802 1772497420 -842247711 Thread: 41 
-11543776 -558385802 1772497420 -842247711 Thread: 63 
-11543776 -558385802 1772497420 -842247711 Thread: 33 
-11543776 -558385802 1772497420 -842247711 Thread: 42 
-11543776 -558385802 1772497420 -842247711 Thread: 34 
-11543776 -558385802 1772497420 -842247711 Thread: 49 
-11543776 -558385802 1772497420 -842247711 Thread: 48 
-11543776 -558385802 1772497420 -842247711 Thread: 10 
-11543776 -558385802 1772497420 -842247711 Thread: 23 
-11543776 -558385802 1772497420 -842247711 Thread: 57 
-11543776 -558385802 1772497420 -842247711 Thread: 32 
-11543776 -558385802 1772497420 -842247711 Thread: 4 
-11543776 -558385802 1772497420 -842247711 Thread: 16 
-11543776 -558385802 1772497420 -842247711 Thread: 22 
-11543776 -558385802 1772497420 -842247711 Thread: 13 
-11543776 -558385802 1772497420 -842247711 Thread: 47 
-11543776 -558385802 1772497420 -842247711 Thread: 38 
-11543776 -558385802 1772497420 -842247711 Thread: 18 
-11543776 -558385802 1772497420 -842247711 Thread: 62 
-11543776 -558385802 1772497420 -842247711 Thread: 58 
-11543776 -558385802 1772497420 -842247711 Thread: 15 
-11543776 -558385802 1772497420 -842247711 Thread: 29 
-11543776 -558385802 1772497420 -842247711 Thread: 24 
-11543776 -558385802 1772497420 -842247711 Thread: 60 
-11543776 -558385802 1772497420 -842247711 Thread: 53 
-11543776 -558385802 1772497420 -842247711 Thread: 54 
-11543776 -558385802 1772497420 -842247711 Thread: 8 
-11543776 -558385802 1772497420 -842247711 Thread: 17 
-11543776 -558385802 1772497420 -842247711 Thread: 56 
-11543776 -558385802 1772497420 -842247711 Thread: 5 
-11543776 -558385802 1772497420 -842247711 Thread: 2 
-11543776 -558385802 1772497420 -842247711 Thread: 37 
-11543776 -558385802 1772497420 -842247711 Thread: 27 
-11543776 -558385802 1772497420 -842247711 Thread: 30 
-11543776 -558385802 1772497420 -842247711 Thread: 7 
-11543776 -558385802 1772497420 -842247711 Thread: 52 
-11543776 -558385802 1772497420 -842247711 Thread: 55 
-11543776 -558385802 1772497420 -842247711 Thread: 11 
-11543776 -558385802 1772497420 -842247711 Thread: 14 
-11543776 -558385802 1772497420 -842247711 Thread: 46 
-11543776 -558385802 1772497420 -842247711 Thread: 25 
-11543776 -558385802 1772497420 -842247711 Thread: 19 
-11543776 -558385802 1772497420 -842247711 Thread: 26 
-11543776 -558385802 1772497420 -842247711 Thread: 61 
-11543776 -558385802 1772497420 -842247711 Thread: 1 
-11543776 -558385802 1772497420 -842247711 Thread: 6 
-11543776 -558385802 1772497420 -842247711 Thread: 39 
-11543776 -558385802 1772497420 -842247711 Thread: 45 
-11543776 -558385802 1772497420 -842247711 Thread: 59 
-11543776 -558385802 1772497420 -842247711 Thread: 3 
-11543776 -558385802 1772497420 -842247711 Thread: 0 
-11543776 -558385802 1772497420 -842247711 Thread: 12 
-11543776 -558385802 1772497420 -842247711 Thread: 35 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt55.txt <==
56700973 -660919533 508996287 -609733773 Thread: 19 
56700973 -660919533 508996287 -609733773 Thread: 50 
56700973 -660919533 508996287 -609733773 Thread: 10 
56700973 -660919533 508996287 -609733773 Thread: 25 
56700973 -660919533 508996287 -609733773 Thread: 21 
56700973 -660919533 508996287 -609733773 Thread: 13 
56700973 -660919533 508996287 -609733773 Thread: 63 
56700973 -660919533 508996287 -609733773 Thread: 31 
56700973 -660919533 508996287 -609733773 Thread: 48 
56700973 -660919533 508996287 -609733773 Thread: 5 
56700973 -660919533 508996287 -609733773 Thread: 36 
56700973 -660919533 508996287 -609733773 Thread: 23 
56700973 -660919533 508996287 -609733773 Thread: 29 
56700973 -660919533 508996287 -609733773 Thread: 7 
56700973 -660919533 508996287 -609733773 Thread: 12 
56700973 -660919533 508996287 -609733773 Thread: 35 
56700973 -660919533 508996287 -609733773 Thread: 62 
56700973 -660919533 508996287 -609733773 Thread: 28 
56700973 -660919533 508996287 -609733773 Thread: 26 
56700973 -660919533 508996287 -609733773 Thread: 8 
56700973 -660919533 508996287 -609733773 Thread: 0 
56700973 -660919533 508996287 -609733773 Thread: 18 
56700973 -660919533 508996287 -609733773 Thread: 1 
56700973 -660919533 508996287 -609733773 Thread: 47 
56700973 -660919533 508996287 -609733773 Thread: 59 
56700973 -660919533 508996287 -609733773 Thread: 52 
56700973 -660919533 508996287 -609733773 Thread: 53 
56700973 -660919533 508996287 -609733773 Thread: 45 
56700973 -660919533 508996287 -609733773 Thread: 37 
56700973 -660919533 508996287 -609733773 Thread: 43 
56700973 -660919533 508996287 -609733773 Thread: 30 
56700973 -660919533 508996287 -609733773 Thread: 24 
56700973 -660919533 508996287 -609733773 Thread: 61 
56700973 -660919533 508996287 -609733773 Thread: 9 
56700973 -660919533 508996287 -609733773 Thread: 16 
56700973 -660919533 508996287 -609733773 Thread: 14 
56700973 -660919533 508996287 -609733773 Thread: 15 
56700973 -660919533 508996287 -609733773 Thread: 51 
56700973 -660919533 508996287 -609733773 Thread: 44 
56700973 -660919533 508996287 -609733773 Thread: 49 
56700973 -660919533 508996287 -609733773 Thread: 54 
56700973 -660919533 508996287 -609733773 Thread: 46 
56700973 -660919533 508996287 -609733773 Thread: 2 
56700973 -660919533 508996287 -609733773 Thread: 22 
56700973 -660919533 508996287 -609733773 Thread: 33 
56700973 -660919533 508996287 -609733773 Thread: 57 
56700973 -660919533 508996287 -609733773 Thread: 27 
56700973 -660919533 508996287 -609733773 Thread: 20 
56700973 -660919533 508996287 -609733773 Thread: 34 
56700973 -660919533 508996287 -609733773 Thread: 55 
56700973 -660919533 508996287 -609733773 Thread: 17 
56700973 -660919533 508996287 -609733773 Thread: 39 
56700973 -660919533 508996287 -609733773 Thread: 56 
56700973 -660919533 508996287 -609733773 Thread: 32 
56700973 -660919533 508996287 -609733773 Thread: 58 
56700973 -660919533 508996287 -609733773 Thread: 11 
56700973 -660919533 508996287 -609733773 Thread: 6 
56700973 -660919533 508996287 -609733773 Thread: 4 
56700973 -660919533 508996287 -609733773 Thread: 38 
56700973 -660919533 508996287 -609733773 Thread: 60 
56700973 -660919533 508996287 -609733773 Thread: 41 
56700973 -660919533 508996287 -609733773 Thread: 42 
56700973 -660919533 508996287 -609733773 Thread: 3 
56700973 -660919533 508996287 -609733773 Thread: 40 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt56.txt <==
213633384 133219621 -695570057 1207514371 Thread: 49 
213633384 133219621 -695570057 1207514371 Thread: 4 
213633384 133219621 -695570057 1207514371 Thread: 16 
213633384 133219621 -695570057 1207514371 Thread: 0 
213633384 133219621 -695570057 1207514371 Thread: 17 
213633384 133219621 -695570057 1207514371 Thread: 28 
213633384 133219621 -695570057 1207514371 Thread: 5 
213633384 133219621 -695570057 1207514371 Thread: 7 
213633384 133219621 -695570057 1207514371 Thread: 11 
213633384 133219621 -695570057 1207514371 Thread: 8 
213633384 133219621 -695570057 1207514371 Thread: 2 
213633384 133219621 -695570057 1207514371 Thread: 10 
213633384 133219621 -695570057 1207514371 Thread: 43 
213633384 133219621 -695570057 1207514371 Thread: 48 
213633384 133219621 -695570057 1207514371 Thread: 60 
213633384 133219621 -695570057 1207514371 Thread: 63 
213633384 133219621 -695570057 1207514371 Thread: 14 
213633384 133219621 -695570057 1207514371 Thread: 20 
213633384 133219621 -695570057 1207514371 Thread: 38 
213633384 133219621 -695570057 1207514371 Thread: 27 
213633384 133219621 -695570057 1207514371 Thread: 37 
213633384 133219621 -695570057 1207514371 Thread: 31 
213633384 133219621 -695570057 1207514371 Thread: 36 
213633384 133219621 -695570057 1207514371 Thread: 58 
213633384 133219621 -695570057 1207514371 Thread: 61 
213633384 133219621 -695570057 1207514371 Thread: 25 
213633384 133219621 -695570057 1207514371 Thread: 21 
213633384 133219621 -695570057 1207514371 Thread: 18 
213633384 133219621 -695570057 1207514371 Thread: 24 
213633384 133219621 -695570057 1207514371 Thread: 13 
213633384 133219621 -695570057 1207514371 Thread: 56 
213633384 133219621 -695570057 1207514371 Thread: 54 
213633384 133219621 -695570057 1207514371 Thread: 26 
213633384 133219621 -695570057 1207514371 Thread: 35 
213633384 133219621 -695570057 1207514371 Thread: 33 
213633384 133219621 -695570057 1207514371 Thread: 46 
213633384 133219621 -695570057 1207514371 Thread: 42 
213633384 133219621 -695570057 1207514371 Thread: 29 
213633384 133219621 -695570057 1207514371 Thread: 57 
213633384 133219621 -695570057 1207514371 Thread: 12 
213633384 133219621 -695570057 1207514371 Thread: 44 
213633384 133219621 -695570057 1207514371 Thread: 55 
213633384 133219621 -695570057 1207514371 Thread: 15 
213633384 133219621 -695570057 1207514371 Thread: 19 
213633384 133219621 -695570057 1207514371 Thread: 32 
213633384 133219621 -695570057 1207514371 Thread: 30 
213633384 133219621 -695570057 1207514371 Thread: 22 
213633384 133219621 -695570057 1207514371 Thread: 6 
213633384 133219621 -695570057 1207514371 Thread: 1 
213633384 133219621 -695570057 1207514371 Thread: 3 
213633384 133219621 -695570057 1207514371 Thread: 52 
213633384 133219621 -695570057 1207514371 Thread: 53 
213633384 133219621 -695570057 1207514371 Thread: 62 
213633384 133219621 -695570057 1207514371 Thread: 51 
213633384 133219621 -695570057 1207514371 Thread: 45 
213633384 133219621 -695570057 1207514371 Thread: 50 
213633384 133219621 -695570057 1207514371 Thread: 47 
213633384 133219621 -695570057 1207514371 Thread: 59 
213633384 133219621 -695570057 1207514371 Thread: 23 
213633384 133219621 -695570057 1207514371 Thread: 9 
213633384 133219621 -695570057 1207514371 Thread: 39 
213633384 133219621 -695570057 1207514371 Thread: 34 
213633384 133219621 -695570057 1207514371 Thread: 41 
213633384 133219621 -695570057 1207514371 Thread: 40 


==> Ancillary/Data/3Fields/constMass/Data/_1024_12_40/seedTilt59.txt <==
558193906 -1510293164 277778019 878662191 Thread: 55 
558193906 -1510293164 277778019 878662191 Thread: 11 
558193906 -1510293164 277778019 878662191 Thread: 59 
558193906 -1510293164 277778019 878662191 Thread: 28 
558193906 -1510293164 277778019 878662191 Thread: 37 
558193906 -1510293164 277778019 878662191 Thread: 46 
558193906 -1510293164 277778019 878662191 Thread: 25 
558193906 -1510293164 277778019 878662191 Thread: 23 
558193906 -1510293164 277778019 878662191 Thread: 21 
558193906 -1510293164 277778019 878662191 Thread: 22 
558193906 -1510293164 277778019 878662191 Thread: 24 
558193906 -1510293164 277778019 878662191 Thread: 20 
558193906 -1510293164 277778019 878662191 Thread: 3 
558193906 -1510293164 277778019 878662191 Thread: 1 
558193906 -1510293164 277778019 878662191 Thread: 10 
558193906 -1510293164 277778019 878662191 Thread: 16 
558193906 -1510293164 277778019 878662191 Thread: 62 
558193906 -1510293164 277778019 878662191 Thread: 40 
558193906 -1510293164 277778019 878662191 Thread: 18 
558193906 -1510293164 277778019 878662191 Thread: 35 
558193906 -1510293164 277778019 878662191 Thread: 36 
558193906 -1510293164 277778019 878662191 Thread: 26 
558193906 -1510293164 277778019 878662191 Thread: 38 
558193906 -1510293164 277778019 878662191 Thread: 44 
558193906 -1510293164 277778019 878662191 Thread: 27 
558193906 -1510293164 277778019 878662191 Thread: 15 
558193906 -1510293164 277778019 878662191 Thread: 7 
558193906 -1510293164 277778019 878662191 Thread: 56 
558193906 -1510293164 277778019 878662191 Thread: 60 
558193906 -1510293164 277778019 878662191 Thread: 41 
558193906 -1510293164 277778019 878662191 Thread: 53 
558193906 -1510293164 277778019 878662191 Thread: 30 
558193906 -1510293164 277778019 878662191 Thread: 12 
558193906 -1510293164 277778019 878662191 Thread: 9 
558193906 -1510293164 277778019 878662191 Thread: 39 
558193906 -1510293164 277778019 878662191 Thread: 17 
558193906 -1510293164 277778019 878662191 Thread: 63 
558193906 -1510293164 277778019 878662191 Thread: 52 
558193906 -1510293164 277778019 878662191 Thread: 47 
558193906 -1510293164 277778019 878662191 Thread: 5 
558193906 -1510293164 277778019 878662191 Thread: 42 
558193906 -1510293164 277778019 878662191 Thread: 45 
558193906 -1510293164 277778019 878662191 Thread: 61 
558193906 -1510293164 277778019 878662191 Thread: 2 
558193906 -1510293164 277778019 878662191 Thread: 6 
558193906 -1510293164 277778019 878662191 Thread: 29 
558193906 -1510293164 277778019 878662191 Thread: 13 
558193906 -1510293164 277778019 878662191 Thread: 32 
558193906 -1510293164 277778019 878662191 Thread: 19 
558193906 -1510293164 277778019 878662191 Thread: 57 
558193906 -1510293164 277778019 878662191 Thread: 58 
558193906 -1510293164 277778019 878662191 Thread: 31 
558193906 -1510293164 277778019 878662191 Thread: 49 
558193906 -1510293164 277778019 878662191 Thread: 43 
558193906 -1510293164 277778019 878662191 Thread: 51 
558193906 -1510293164 277778019 878662191 Thread: 48 
558193906 -1510293164 277778019 878662191 Thread: 4 
558193906 -1510293164 277778019 878662191 Thread: 50 
558193906 -1510293164 277778019 878662191 Thread: 54 
558193906 -1510293164 277778019 878662191 Thread: 0 
558193906 -1510293164 277778019 878662191 Thread: 14 
558193906 -1510293164 277778019 878662191 Thread: 8 
558193906 -1510293164 277778019 878662191 Thread: 33 
558193906 -1510293164 277778019 878662191 Thread: 34 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt42.txt <==
27,883863,8.92827e+08
81,501826,6.426e+08
135,2.02278e+07,4.54099e+09
189,2.05977e+07,2.29749e+09
243,3.22488e+07,1.54708e+09
297,4.50771e+07,8.29865e+08
351,4.965e+07,5.95787e+08
405,5.42068e+07,4.45262e+08
459,6.41662e+07,3.48983e+08
513,7.23537e+07,2.55296e+08
567,7.40043e+07,2.09448e+08
621,7.39013e+07,1.87977e+08
675,7.17642e+07,1.7607e+08
729,6.15479e+07,1.60122e+08
783,4.52002e+07,1.62914e+08
837,3.11507e+07,1.68925e+08
891,2.5928e+07,1.48648e+08
945,3.09948e+07,1.15923e+08
999,3.90582e+07,8.69624e+07
1053,4.14531e+07,7.18899e+07
1107,3.51468e+07,7.19438e+07
1161,2.46186e+07,7.45247e+07
1215,1.94116e+07,7.16408e+07
1269,2.29286e+07,5.85451e+07
1323,2.79944e+07,4.56318e+07
1377,2.59349e+07,4.25227e+07
1431,1.86388e+07,4.57115e+07
1485,1.57651e+07,4.40162e+07
1539,1.94565e+07,3.51661e+07
1593,2.11404e+07,2.96463e+07
1647,1.63282e+07,3.15526e+07
1701,1.30671e+07,3.18663e+07
1755,1.58347e+07,2.57765e+07
1809,1.67228e+07,2.2489e+07
1863,1.25094e+07,2.45351e+07
1917,1.16841e+07,2.30718e+07
1971,1.42186e+07,1.85021e+07
2025,1.21842e+07,1.89856e+07
2079,9.87681e+06,1.94224e+07
2133,1.19698e+07,1.57381e+07
2187,1.0996e+07,1.54833e+07
2241,8.71854e+06,1.63482e+07
2295,1.05509e+07,1.32513e+07
2349,9.55891e+06,1.31971e+07
2403,7.90685e+06,1.37146e+07
2457,9.55361e+06,1.11311e+07
2511,7.88427e+06,1.19299e+07
2565,7.65848e+06,1.11896e+07
2619,8.48768e+06,9.64988e+06
2673,6.55991e+06,1.07569e+07
2727,7.73495e+06,8.91116e+06
2781,6.70839e+06,9.29915e+06
2835,6.52209e+06,8.78885e+06
2889,6.93725e+06,7.86563e+06
2943,5.66398e+06,8.4907e+06
2997,6.67547e+06,7.04678e+06
3051,5.28219e+06,7.87263e+06
3105,6.18378e+06,6.55963e+06
3159,5.14405e+06,7.11059e+06
3213,5.66738e+06,6.18896e+06
3267,4.98137e+06,6.45745e+06
3321,5.21401e+06,5.85577e+06
3375,4.75923e+06,5.94951e+06
3429,4.90404e+06,5.46078e+06
3483,4.50451e+06,5.53012e+06
3537,4.69922e+06,5.03006e+06
3591,4.19366e+06,5.21654e+06
3645,4.5362e+06,4.62325e+06
3699,3.86369e+06,4.97835e+06
3753,4.39185e+06,4.25166e+06
3807,3.61242e+06,4.71306e+06
3861,4.18718e+06,3.97648e+06
3915,3.52729e+06,4.33643e+06
3969,3.81709e+06,3.88205e+06
4023,3.61421e+06,3.85185e+06
4077,3.33993e+06,3.91103e+06
4131,3.6886e+06,3.41782e+06
4185,3.06548e+06,3.78965e+06
4239,3.44007e+06,3.30034e+06
4293,3.19834e+06,3.34039e+06
4347,2.94946e+06,3.40842e+06
4401,3.31444e+06,2.94139e+06
4455,2.8308e+06,3.21026e+06
4509,2.90589e+06,3.0142e+06
4563,3.07246e+06,2.73438e+06
4617,2.6068e+06,3.00345e+06
4671,2.78109e+06,2.73654e+06
4725,2.86075e+06,2.54685e+06
4779,2.44801e+06,2.78169e+06
4833,2.58939e+06,2.55587e+06
4887,2.71392e+06,2.34182e+06
4941,2.34769e+06,2.54523e+06
4966,2.65123e+06,2.24553e+06
4995,2.35129e+06,2.44686e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt43.txt <==
27,883927,8.92852e+08
81,502212,6.43899e+08
135,2.02517e+07,4.54107e+09
189,2.06099e+07,2.29994e+09
243,3.22546e+07,1.54669e+09
297,4.51531e+07,8.29535e+08
351,4.98034e+07,5.95038e+08
405,5.43953e+07,4.43797e+08
459,6.42995e+07,3.48877e+08
513,7.22437e+07,2.55338e+08
567,7.33958e+07,2.09732e+08
621,7.25369e+07,1.89512e+08
675,6.94394e+07,1.78541e+08
729,5.86369e+07,1.62944e+08
783,4.27729e+07,1.63716e+08
837,3.00657e+07,1.66136e+08
891,2.60433e+07,1.4423e+08
945,3.12627e+07,1.123e+08
999,3.83348e+07,8.5556e+07
1053,3.96408e+07,7.19142e+07
1107,3.31268e+07,7.19468e+07
1161,2.33794e+07,7.35215e+07
1215,1.9163e+07,6.97709e+07
1269,2.28839e+07,5.65814e+07
1323,2.71984e+07,4.4843e+07
1377,2.4475e+07,4.25987e+07
1431,1.76446e+07,4.53108e+07
1485,1.56845e+07,4.27022e+07
1539,1.93843e+07,3.38761e+07
1593,2.01418e+07,2.96559e+07
1647,1.53586e+07,3.15179e+07
1701,1.30121e+07,3.08338e+07
1755,1.57572e+07,2.49003e+07
1809,1.58304e+07,2.25796e+07
1863,1.19341e+07,2.42473e+07
1917,1.1784e+07,2.21317e+07
1971,1.37744e+07,1.8231e+07
2025,1.14631e+07,1.89845e+07
2079,9.86839e+06,1.87213e+07
2133,1.17482e+07,1.53196e+07
2187,1.03283e+07,1.55304e+07
2241,8.68469e+06,1.57699e+07
2295,1.03473e+07,1.29037e+07
2349,8.98072e+06,1.32284e+07
2403,7.95196e+06,1.31372e+07
2457,9.21411e+06,1.09883e+07
2511,7.50289e+06,1.18247e+07
2565,7.71531e+06,1.06728e+07
2619,7.99367e+06,9.70645e+06
2673,6.51487e+06,1.03675e+07
2727,7.51467e+06,8.73643e+06
2781,6.4023e+06,9.20001e+06
2835,6.52161e+06,8.42335e+06
2889,6.54405e+06,7.88314e+06
2943,5.68044e+06,8.13057e+06
2997,6.35493e+06,7.02364e+06
3051,5.21486e+06,7.61427e+06
3105,5.97577e+06,6.45374e+06
3159,4.99611e+06,6.94713e+06
3213,5.54152e+06,6.02568e+06
3267,4.79023e+06,6.3548e+06
3321,5.13029e+06,5.66861e+06
3375,4.56069e+06,5.87139e+06
3429,4.83164e+06,5.28031e+06
3483,4.32168e+06,5.45167e+06
3537,4.61528e+06,4.87675e+06
3591,4.04542e+06,5.12088e+06
3645,4.42205e+06,4.5085e+06
3699,3.76947e+06,4.84946e+06
3753,4.22735e+06,4.19459e+06
3807,3.58397e+06,4.5359e+06
3861,3.97739e+06,3.9712e+06
3915,3.53477e+06,4.14035e+06
3969,3.61615e+06,3.87536e+06
4023,3.58077e+06,3.70413e+06
4077,3.23045e+06,3.83303e+06
4131,3.54775e+06,3.3744e+06
4185,3.06334e+06,3.62603e+06
4239,3.2546e+06,3.30281e+06
4293,3.16704e+06,3.21347e+06
4347,2.87467e+06,3.31998e+06
4401,3.1608e+06,2.92778e+06
4455,2.83301e+06,3.06475e+06
4509,2.78483e+06,2.97667e+06
4563,2.96208e+06,2.69363e+06
4617,2.60682e+06,2.87017e+06
4671,2.6519e+06,2.71548e+06
4725,2.76743e+06,2.49979e+06
4779,2.44882e+06,2.65707e+06
4833,2.47393e+06,2.532e+06
4887,2.60723e+06,2.31442e+06
4941,2.34924e+06,2.42861e+06
4966,2.54125e+06,2.22463e+06
4995,2.27726e+06,2.39523e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt44.txt <==
27,883910,8.92857e+08
81,502093,6.43514e+08
135,2.02454e+07,4.54673e+09
189,2.06234e+07,2.30091e+09
243,3.22797e+07,1.54858e+09
297,4.51274e+07,8.30985e+08
351,4.97332e+07,5.97107e+08
405,5.42703e+07,4.45432e+08
459,6.41001e+07,3.49999e+08
513,7.21066e+07,2.56317e+08
567,7.35075e+07,2.10953e+08
621,7.30596e+07,1.89869e+08
675,7.04629e+07,1.77268e+08
729,5.98463e+07,1.61523e+08
783,4.35682e+07,1.63362e+08
837,3.01471e+07,1.67557e+08
891,2.58004e+07,1.45784e+08
945,3.13376e+07,1.13008e+08
999,3.89655e+07,8.48389e+07
1053,4.04279e+07,7.15091e+07
1107,3.38251e+07,7.15152e+07
1161,2.3551e+07,7.40011e+07
1215,1.89682e+07,7.06585e+07
1269,2.30322e+07,5.66627e+07
1323,2.77676e+07,4.44568e+07
1377,2.50133e+07,4.25015e+07
1431,1.77131e+07,4.57443e+07
1485,1.55958e+07,4.30799e+07
1539,1.96381e+07,3.38371e+07
1593,2.05768e+07,2.9502e+07
1647,1.547e+07,3.16897e+07
1701,1.29383e+07,3.11108e+07
1755,1.59533e+07,2.48694e+07
1809,1.61214e+07,2.2492e+07
1863,1.19438e+07,2.44267e+07
1917,1.17887e+07,2.22716e+07
1971,1.40039e+07,1.81641e+07
2025,1.15768e+07,1.9026e+07
2079,9.83489e+06,1.88896e+07
2133,1.18999e+07,1.53084e+07
2187,1.0465e+07,1.55288e+07
2241,8.65428e+06,1.59158e+07
2295,1.04707e+07,1.2902e+07
2349,9.10118e+06,1.32207e+07
2403,7.90805e+06,1.32922e+07
2457,9.3694e+06,1.09386e+07
2511,7.54476e+06,1.18808e+07
2565,7.71628e+06,1.07685e+07
2619,8.15286e+06,9.64173e+06
2673,6.45891e+06,1.05157e+07
2727,7.64795e+06,8.68748e+06
2781,6.41475e+06,9.27452e+06
2835,6.56357e+06,8.45739e+06
2889,6.62902e+06,7.8834e+06
2943,5.66426e+06,8.21729e+06
2997,6.4676e+06,6.98807e+06
3051,5.18747e+06,7.70877e+06
3105,6.07896e+06,6.42195e+06
3159,4.98115e+06,7.0254e+06
3213,5.62541e+06,6.00741e+06
3267,4.78659e+06,6.4197e+06
3321,5.20146e+06,5.65956e+06
3375,4.56207e+06,5.92757e+06
3429,4.89444e+06,5.27724e+06
3483,4.32549e+06,5.50165e+06
3537,4.67524e+06,4.87208e+06
3591,4.0479e+06,5.16915e+06
3645,4.47972e+06,4.50413e+06
3699,3.7712e+06,4.89429e+06
3753,4.27969e+06,4.19344e+06
3807,3.59165e+06,4.57322e+06
3861,4.01463e+06,3.98141e+06
3915,3.55875e+06,4.16052e+06
3969,3.63258e+06,3.9024e+06
4023,3.62024e+06,3.70775e+06
4077,3.23826e+06,3.86464e+06
4131,3.58337e+06,3.38092e+06
4185,3.08058e+06,3.64728e+06
4239,3.27147e+06,3.32402e+06
4293,3.2012e+06,3.21765e+06
4347,2.88399e+06,3.34611e+06
4401,3.18143e+06,2.94333e+06
4455,2.86234e+06,3.07074e+06
4509,2.79572e+06,2.99904e+06
4563,2.97985e+06,2.70922e+06
4617,2.6335e+06,2.87643e+06
4671,2.66623e+06,2.73258e+06
4725,2.78077e+06,2.51718e+06
4779,2.47317e+06,2.66347e+06
4833,2.49225e+06,2.54342e+06
4887,2.61672e+06,2.33327e+06
4941,2.36864e+06,2.43793e+06
4966,2.54927e+06,2.24355e+06
4995,2.30033e+06,2.4008e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt45.txt <==
27,883885,8.92882e+08
81,502256,6.43794e+08
135,2.02481e+07,4.5423e+09
189,2.06116e+07,2.29984e+09
243,3.22556e+07,1.54797e+09
297,4.51355e+07,8.3023e+08
351,4.98162e+07,5.96487e+08
405,5.44694e+07,4.45486e+08
459,6.44734e+07,3.50251e+08
513,7.26561e+07,2.55978e+08
567,7.41452e+07,2.09743e+08
621,7.35893e+07,1.89386e+08
675,7.07328e+07,1.77778e+08
729,5.97945e+07,1.61755e+08
783,4.32722e+07,1.6387e+08
837,2.98685e+07,1.6771e+08
891,2.56671e+07,1.45484e+08
945,3.12868e+07,1.13245e+08
999,3.90188e+07,8.49923e+07
1053,4.05908e+07,7.08574e+07
1107,3.37191e+07,7.14983e+07
1161,2.32957e+07,7.4107e+07
1215,1.88657e+07,7.06299e+07
1269,2.30244e+07,5.67002e+07
1323,2.78064e+07,4.4314e+07
1377,2.49392e+07,4.23623e+07
1431,1.75726e+07,4.57431e+07
1485,1.55378e+07,4.30997e+07
1539,1.96484e+07,3.38124e+07
1593,2.05672e+07,2.93966e+07
1647,1.53899e+07,3.1694e+07
1701,1.28926e+07,3.11322e+07
1755,1.59517e+07,2.48658e+07
1809,1.61193e+07,2.24389e+07
1863,1.18947e+07,2.44348e+07
1917,1.17468e+07,2.23121e+07
1971,1.4029e+07,1.81035e+07
2025,1.15556e+07,1.90179e+07
2079,9.77772e+06,1.8932e+07
2133,1.1923e+07,1.52668e+07
2187,1.04604e+07,1.55083e+07
2241,8.5901e+06,1.59704e+07
2295,1.05097e+07,1.28401e+07
2349,9.0776e+06,1.32328e+07
2403,7.86596e+06,1.33187e+07
2457,9.40946e+06,1.08802e+07
2511,7.5003e+06,1.19155e+07
2565,7.70566e+06,1.07689e+07
2619,8.17792e+06,9.60289e+06
2673,6.40123e+06,1.0562e+07
2727,7.6872e+06,8.63519e+06
2781,6.37767e+06,9.30198e+06
2835,6.5593e+06,8.45224e+06
2889,6.64268e+06,7.85725e+06
2943,5.61893e+06,8.25384e+06
2997,6.5103e+06,6.93657e+06
3051,5.12781e+06,7.75552e+06
3105,6.12699e+06,6.3679e+06
3159,4.9221e+06,7.07234e+06
3213,5.67004e+06,5.95581e+06
3267,4.73463e+06,6.4609e+06
3321,5.23878e+06,5.61596e+06
3375,4.51514e+06,5.96402e+06
3429,4.93371e+06,5.23025e+06
3483,4.27316e+06,5.54376e+06
3537,4.72123e+06,4.82147e+06
3591,3.98916e+06,5.21611e+06
3645,4.53016e+06,4.45027e+06
3699,3.71353e+06,4.94055e+06
3753,4.32276e+06,4.14781e+06
3807,3.54982e+06,4.6039e+06
3861,4.03331e+06,3.95972e+06
3915,3.55166e+06,4.15935e+06
3969,3.61072e+06,3.91649e+06
4023,3.65261e+06,3.67296e+06
4077,3.18904e+06,3.90227e+06
4131,3.6209e+06,3.34225e+06
4185,3.055e+06,3.66388e+06
4239,3.26219e+06,3.32742e+06
4293,3.23021e+06,3.18663e+06
4347,2.83807e+06,3.38093e+06
4401,3.20796e+06,2.91646e+06
4455,2.86127e+06,3.06683e+06
4509,2.75834e+06,3.02633e+06
4563,3.0194e+06,2.67096e+06
4617,2.61694e+06,2.88643e+06
4671,2.63408e+06,2.75577e+06
4725,2.82173e+06,2.47793e+06
4779,2.45847e+06,2.67213e+06
4833,2.45445e+06,2.57175e+06
4887,2.65391e+06,2.29761e+06
4941,2.3743e+06,2.42888e+06
4966,2.58316e+06,2.21135e+06
4995,2.25243e+06,2.43775e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt46.txt <==
27,883865,8.92866e+08
81,501753,6.42631e+08
135,2.02283e+07,4.54317e+09
189,2.0592e+07,2.29921e+09
243,3.22374e+07,1.54878e+09
297,4.51036e+07,8.30219e+08
351,4.97235e+07,5.97044e+08
405,5.42977e+07,4.45887e+08
459,6.42208e+07,3.49863e+08
513,7.22843e+07,2.56147e+08
567,7.36386e+07,2.09924e+08
621,7.30018e+07,1.89304e+08
675,7.02147e+07,1.77711e+08
729,5.96315e+07,1.61912e+08
783,4.36948e+07,1.63222e+08
837,3.07086e+07,1.66412e+08
891,2.63391e+07,1.44876e+08
945,3.12321e+07,1.13825e+08
999,3.83935e+07,8.67871e+07
1053,4.00398e+07,7.24199e+07
1107,3.38039e+07,7.17444e+07
1161,2.39992e+07,7.33763e+07
1215,1.94022e+07,7.01471e+07
1269,2.28525e+07,5.73965e+07
1323,2.73049e+07,4.5282e+07
1377,2.49231e+07,4.25567e+07
1431,1.80735e+07,4.53122e+07
1485,1.58097e+07,4.30306e+07
1539,1.93827e+07,3.4354e+07
1593,2.03637e+07,2.98161e+07
1647,1.5722e+07,3.14792e+07
1701,1.31592e+07,3.10441e+07
1755,1.57619e+07,2.52636e+07
1809,1.60347e+07,2.26938e+07
1863,1.22111e+07,2.42639e+07
1917,1.18411e+07,2.2384e+07
1971,1.38301e+07,1.84792e+07
2025,1.17218e+07,1.89822e+07
2079,9.99199e+06,1.88601e+07
2133,1.17503e+07,1.55934e+07
2187,1.05596e+07,1.55312e+07
2241,8.80128e+06,1.58892e+07
2295,1.0346e+07,1.31415e+07
2349,9.21342e+06,1.3198e+07
2403,7.99533e+06,1.33089e+07
2457,9.27627e+06,1.11256e+07
2511,7.69388e+06,1.18218e+07
2565,7.70227e+06,1.08739e+07
2619,8.14797e+06,9.72476e+06
2673,6.58582e+06,1.04728e+07
2727,7.56147e+06,8.85189e+06
2781,6.54401e+06,9.21943e+06
2835,6.52673e+06,8.57e+06
2889,6.68079e+06,7.89473e+06
2943,5.70445e+06,8.24972e+06
2997,6.4526e+06,7.06131e+06
3051,5.2708e+06,7.69339e+06
3105,6.03806e+06,6.51632e+06
3159,5.07153e+06,6.9997e+06
3213,5.58379e+06,6.09972e+06
3267,4.86999e+06,6.39595e+06
3321,5.16532e+06,5.74454e+06
3375,4.63812e+06,5.90639e+06
3429,4.86395e+06,5.35205e+06
3483,4.39516e+06,5.48414e+06
3537,4.64728e+06,4.94135e+06
3591,4.11311e+06,5.15338e+06
3645,4.45534e+06,4.56754e+06
3699,3.82701e+06,4.88418e+06
3753,4.26922e+06,4.24141e+06
3807,3.62507e+06,4.58235e+06
3861,4.03045e+06,4.00189e+06
3915,3.56283e+06,4.19314e+06
3969,3.67499e+06,3.89885e+06
4023,3.6026e+06,3.75651e+06
4077,3.2865e+06,3.85455e+06
4131,3.57776e+06,3.41742e+06
4185,3.09677e+06,3.66419e+06
4239,3.30503e+06,3.32364e+06
4293,3.18575e+06,3.26068e+06
4347,2.92302e+06,3.34035e+06
4401,3.19142e+06,2.96147e+06
4455,2.85616e+06,3.10404e+06
4509,2.83529e+06,2.99083e+06
4563,2.98243e+06,2.73144e+06
4617,2.63455e+06,2.90098e+06
4671,2.69907e+06,2.72891e+06
4725,2.7837e+06,2.53776e+06
4779,2.47502e+06,2.68526e+06
4833,2.52e+06,2.5424e+06
4887,2.6253e+06,2.34736e+06
4941,2.36849e+06,2.45956e+06
4966,2.55879e+06,2.25624e+06
4995,2.32135e+06,2.40423e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt47.txt <==
27,883854,8.92849e+08
81,501495,6.42497e+08
135,2.0225e+07,4.54828e+09
189,2.06215e+07,2.3024e+09
243,3.23307e+07,1.54825e+09
297,4.52448e+07,8.29564e+08
351,4.99032e+07,5.95316e+08
405,5.45751e+07,4.43898e+08
459,6.4636e+07,3.48798e+08
513,7.29497e+07,2.55582e+08
567,7.47626e+07,2.09846e+08
621,7.49157e+07,1.87689e+08
675,7.309e+07,1.74955e+08
729,6.30774e+07,1.58987e+08
783,4.66445e+07,1.6175e+08
837,3.22181e+07,1.6824e+08
891,2.62662e+07,1.49702e+08
945,3.0878e+07,1.18076e+08
999,3.92863e+07,8.80181e+07
1053,4.22089e+07,7.13914e+07
1107,3.61495e+07,7.10188e+07
1161,2.52843e+07,7.41823e+07
1215,1.93849e+07,7.26231e+07
1269,2.28681e+07,5.94063e+07
1323,2.84968e+07,4.54802e+07
1377,2.66263e+07,4.23196e+07
1431,1.89133e+07,4.60794e+07
1485,1.57182e+07,4.47888e+07
1539,1.97721e+07,3.52963e+07
1593,2.16613e+07,2.96595e+07
1647,1.65558e+07,3.18858e+07
1701,1.31168e+07,3.23259e+07
1755,1.61449e+07,2.5913e+07
1809,1.70903e+07,2.26025e+07
1863,1.26214e+07,2.48536e+07
1917,1.18136e+07,2.3366e+07
1971,1.45601e+07,1.85447e+07
2025,1.23563e+07,1.92072e+07
2079,9.94597e+06,1.97275e+07
2133,1.22582e+07,1.57857e+07
2187,1.11685e+07,1.56501e+07
2241,8.776e+06,1.66216e+07
2295,1.08141e+07,1.32822e+07
2349,9.68077e+06,1.33824e+07
2403,7.98861e+06,1.39123e+07
2457,9.79385e+06,1.11632e+07
2511,7.93918e+06,1.21394e+07
2565,7.80384e+06,1.12896e+07
2619,8.65805e+06,9.72643e+06
2673,6.59283e+06,1.09532e+07
2727,7.94521e+06,8.92288e+06
2781,6.7435e+06,9.48349e+06
2835,6.66971e+06,8.84519e+06
2889,7.03712e+06,7.97136e+06
2943,5.73578e+06,8.60923e+06
2997,6.82396e+06,7.0892e+06
3051,5.30936e+06,8.02281e+06
3105,6.34767e+06,6.57339e+06
3159,5.15655e+06,7.26191e+06
3213,5.82619e+06,6.19758e+06
3267,4.99179e+06,6.60008e+06
3321,5.36497e+06,5.86039e+06
3375,4.7673e+06,6.08503e+06
3429,5.04866e+06,5.46307e+06
3483,4.50647e+06,5.66228e+06
3537,4.84348e+06,5.02535e+06
3591,4.18817e+06,5.34721e+06
3645,4.6757e+06,4.61534e+06
3699,3.86522e+06,5.09552e+06
3753,4.50294e+06,4.26456e+06
3807,3.65073e+06,4.78776e+06
3861,4.24234e+06,4.03663e+06
3915,3.61918e+06,4.35644e+06
3969,3.81945e+06,3.98254e+06
4023,3.73304e+06,3.84329e+06
4077,3.34269e+06,4.00414e+06
4131,3.76531e+06,3.44482e+06
4185,3.12855e+06,3.82352e+06
4239,3.44942e+06,3.38065e+06
4293,3.3006e+06,3.33655e+06
4347,2.96205e+06,3.48081e+06
4401,3.35829e+06,2.98569e+06
4455,2.91593e+06,3.21521e+06
4509,2.90466e+06,3.09259e+06
4563,3.1343e+06,2.75719e+06
4617,2.6761e+06,3.01696e+06
4671,2.77821e+06,2.8108e+06
4725,2.92154e+06,2.56523e+06
4779,2.5165e+06,2.79125e+06
4833,2.58708e+06,2.6249e+06
4887,2.756e+06,2.3722e+06
4941,2.42382e+06,2.54424e+06
4966,2.68575e+06,2.28043e+06
4995,2.36372e+06,2.49824e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt48.txt <==
27,883896,8.9284e+08
81,501570,6.41992e+08
135,2.02126e+07,4.54635e+09
189,2.05996e+07,2.30058e+09
243,3.22373e+07,1.54835e+09
297,4.50833e+07,8.29433e+08
351,4.97274e+07,5.95491e+08
405,5.42869e+07,4.4521e+08
459,6.41191e+07,3.49818e+08
513,7.21763e+07,2.56027e+08
567,7.3712e+07,2.09504e+08
621,7.35504e+07,1.88071e+08
675,7.14892e+07,1.7544e+08
729,6.15302e+07,1.59498e+08
783,4.5616e+07,1.61191e+08
837,3.189e+07,1.66688e+08
891,2.644e+07,1.47341e+08
945,3.08194e+07,1.1667e+08
999,3.85226e+07,8.82052e+07
1053,4.10782e+07,7.23398e+07
1107,3.52855e+07,7.12755e+07
1161,2.49857e+07,7.37483e+07
1215,1.95549e+07,7.14926e+07
1269,2.28012e+07,5.87646e+07
1323,2.78594e+07,4.57169e+07
1377,2.589e+07,4.26559e+07
1431,1.86928e+07,4.56745e+07
1485,1.58538e+07,4.39957e+07
1539,1.95637e+07,3.50394e+07
1593,2.10439e+07,2.99178e+07
1647,1.62369e+07,3.17662e+07
1701,1.32269e+07,3.1752e+07
1755,1.59974e+07,2.56781e+07
1809,1.65739e+07,2.28119e+07
1863,1.24955e+07,2.46322e+07
1917,1.19076e+07,2.29174e+07
1971,1.42158e+07,1.86244e+07
2025,1.20705e+07,1.91989e+07
2079,1.00479e+07,1.93258e+07
2133,1.20451e+07,1.57561e+07
2187,1.08744e+07,1.56929e+07
2241,8.85638e+06,1.62827e+07
2295,1.06248e+07,1.32561e+07
2349,9.44628e+06,1.3385e+07
2403,8.06883e+06,1.36123e+07
2457,9.54746e+06,1.12142e+07
2511,7.83461e+06,1.20427e+07
2565,7.81757e+06,1.10895e+07
2619,8.39679e+06,9.79626e+06
2673,6.6373e+06,1.07415e+07
2727,7.77377e+06,8.92966e+06
2781,6.65541e+06,9.39506e+06
2835,6.64815e+06,8.72432e+06
2889,6.84602e+06,7.99759e+06
2943,5.77627e+06,8.42994e+06
2997,6.6243e+06,7.13871e+06
3051,5.33976e+06,7.86076e+06
3105,6.18769e+06,6.59884e+06
3159,5.15481e+06,7.13518e+06
3213,5.71012e+06,6.18909e+06
3267,4.96079e+06,6.51041e+06
3321,5.27417e+06,5.83761e+06
3375,4.72875e+06,6.00812e+06
3429,4.96218e+06,5.44171e+06
3483,4.48109e+06,5.58202e+06
3537,4.74217e+06,5.02191e+06
3591,4.19204e+06,5.24738e+06
3645,4.54972e+06,4.64105e+06
3699,3.89571e+06,4.97755e+06
3753,4.36468e+06,4.30541e+06
3807,3.68451e+06,4.67457e+06
3861,4.12694e+06,4.05748e+06
3915,3.61403e+06,4.2848e+06
3969,3.7678e+06,3.94933e+06
4023,3.66239e+06,3.83311e+06
4077,3.35284e+06,3.92244e+06
4131,3.66067e+06,3.46696e+06
4185,3.1386e+06,3.74759e+06
4239,3.39112e+06,3.36413e+06
4293,3.23914e+06,3.32693e+06
4347,2.97455e+06,3.40715e+06
4401,3.2727e+06,2.99804e+06
4455,2.89628e+06,3.17346e+06
4509,2.89575e+06,3.04165e+06
4563,3.05153e+06,2.77165e+06
4617,2.6718e+06,2.96584e+06
4671,2.7611e+06,2.77104e+06
4725,2.84467e+06,2.57851e+06
4779,2.5095e+06,2.74627e+06
4833,2.57866e+06,2.58101e+06
4887,2.68606e+06,2.38234e+06
4941,2.3991e+06,2.51829e+06
4966,2.62117e+06,2.28702e+06
4995,2.36763e+06,2.44794e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt49.txt <==
27,883875,8.9285e+08
81,502221,6.43689e+08
135,2.02526e+07,4.54478e+09
189,2.06365e+07,2.30133e+09
243,3.23203e+07,1.54744e+09
297,4.52285e+07,8.29937e+08
351,4.98488e+07,5.9579e+08
405,5.44202e+07,4.44956e+08
459,6.43329e+07,3.49734e+08
513,7.25282e+07,2.55395e+08
567,7.42205e+07,2.08953e+08
621,7.41884e+07,1.86917e+08
675,7.21396e+07,1.75076e+08
729,6.20134e+07,1.59234e+08
783,4.58014e+07,1.61812e+08
837,3.17409e+07,1.67692e+08
891,2.60538e+07,1.48681e+08
945,3.05432e+07,1.17823e+08
999,3.86388e+07,8.8457e+07
1053,4.1443e+07,7.15308e+07
1107,3.54614e+07,7.09728e+07
1161,2.49075e+07,7.38966e+07
1215,1.93216e+07,7.21352e+07
1269,2.26468e+07,5.92178e+07
1323,2.79526e+07,4.56269e+07
1377,2.60801e+07,4.23753e+07
1431,1.87488e+07,4.57932e+07
1485,1.57488e+07,4.43649e+07
1539,1.9482e+07,3.53088e+07
1593,2.11877e+07,2.98306e+07
1647,1.64108e+07,3.16755e+07
1701,1.31335e+07,3.2069e+07
1755,1.59208e+07,2.58974e+07
1809,1.67531e+07,2.2677e+07
1863,1.25554e+07,2.47005e+07
1917,1.18104e+07,2.31339e+07
1971,1.42723e+07,1.86526e+07
2025,1.21844e+07,1.91622e+07
2079,1.0001e+07,1.94714e+07
2133,1.20451e+07,1.58376e+07
2187,1.09775e+07,1.56551e+07
2241,8.83557e+06,1.6387e+07
2295,1.06219e+07,1.33303e+07
2349,9.52884e+06,1.33722e+07
2403,8.04932e+06,1.36984e+07
2457,9.56356e+06,1.1262e+07
2511,7.89979e+06,1.20353e+07
2565,7.78777e+06,1.11759e+07
2619,8.44754e+06,9.80737e+06
2673,6.66057e+06,1.07621e+07
2727,7.76685e+06,8.99067e+06
2781,6.71699e+06,9.39079e+06
2835,6.62472e+06,8.78689e+06
2889,6.90568e+06,7.98921e+06
2943,5.76944e+06,8.47924e+06
2997,6.66025e+06,7.14845e+06
3051,5.35165e+06,7.8902e+06
3105,6.20452e+06,6.62149e+06
3159,5.17643e+06,7.15643e+06
3213,5.71596e+06,6.21957e+06
3267,4.98806e+06,6.5225e+06
3321,5.27754e+06,5.86639e+06
3375,4.75453e+06,6.0199e+06
3429,4.97025e+06,5.46544e+06
3483,4.49826e+06,5.5983e+06
3537,4.75867e+06,5.03624e+06
3591,4.19896e+06,5.26963e+06
3645,4.57354e+06,4.64678e+06
3699,3.89387e+06,5.00598e+06
3753,4.39521e+06,4.30285e+06
3807,3.67764e+06,4.70587e+06
3861,4.15489e+06,4.0565e+06
3915,3.61804e+06,4.30387e+06
3969,3.77627e+06,3.96535e+06
4023,3.68316e+06,3.83613e+06
4077,3.35023e+06,3.94654e+06
4131,3.68173e+06,3.46836e+06
4185,3.14625e+06,3.7601e+06
4239,3.39465e+06,3.382e+06
4293,3.25835e+06,3.32842e+06
4347,2.97906e+06,3.42034e+06
4401,3.2815e+06,3.00918e+06
4455,2.90913e+06,3.17979e+06
4509,2.89999e+06,3.05421e+06
4563,3.06344e+06,2.77812e+06
4617,2.68072e+06,2.9744e+06
4671,2.7642e+06,2.7836e+06
4725,2.85839e+06,2.58178e+06
4779,2.51862e+06,2.75337e+06
4833,2.57855e+06,2.59567e+06
4887,2.69786e+06,2.38637e+06
4941,2.41274e+06,2.52006e+06
4966,2.63118e+06,2.29227e+06
4995,2.36729e+06,2.46145e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt50.txt <==
27,883854,8.92842e+08
81,501920,6.43128e+08
135,2.02292e+07,4.5391e+09
189,2.05878e+07,2.29816e+09
243,3.22442e+07,1.5465e+09
297,4.50689e+07,8.27775e+08
351,4.96273e+07,5.94996e+08
405,5.41591e+07,4.45764e+08
459,6.40399e+07,3.50622e+08
513,7.2069e+07,2.56672e+08
567,7.35589e+07,2.10709e+08
621,7.33612e+07,1.89097e+08
675,7.1306e+07,1.75782e+08
729,6.13822e+07,1.59461e+08
783,4.54243e+07,1.61529e+08
837,3.1618e+07,1.67004e+08
891,2.6185e+07,1.47682e+08
945,3.07552e+07,1.16844e+08
999,3.87144e+07,8.72474e+07
1053,4.12103e+07,7.12238e+07
1107,3.50766e+07,7.11067e+07
1161,2.46549e+07,7.38906e+07
1215,1.93488e+07,7.15688e+07
1269,2.28442e+07,5.8481e+07
1323,2.79365e+07,4.52489e+07
1377,2.57863e+07,4.24055e+07
1431,1.85129e+07,4.57096e+07
1485,1.57619e+07,4.40093e+07
1539,1.96127e+07,3.47677e+07
1593,2.10538e+07,2.96986e+07
1647,1.61294e+07,3.17735e+07
1701,1.31437e+07,3.17415e+07
1755,1.60255e+07,2.54935e+07
1809,1.65659e+07,2.26953e+07
1863,1.23899e+07,2.46369e+07
1917,1.18781e+07,2.28311e+07
1971,1.42422e+07,1.84786e+07
2025,1.19991e+07,1.91784e+07
2079,9.99155e+06,1.92929e+07
2133,1.20764e+07,1.56178e+07
2187,1.08089e+07,1.56882e+07
2241,8.81409e+06,1.62437e+07
2295,1.06476e+07,1.31507e+07
2349,9.37422e+06,1.34021e+07
2403,8.06119e+06,1.35438e+07
2457,9.54228e+06,1.11579e+07
2511,7.78216e+06,1.20343e+07
2565,7.82954e+06,1.10154e+07
2619,8.3545e+06,9.80136e+06
2673,6.62567e+06,1.06872e+07
2727,7.77057e+06,8.88567e+06
2781,6.61937e+06,9.39119e+06
2835,6.65503e+06,8.66302e+06
2889,6.81476e+06,7.99623e+06
2943,5.77342e+06,8.38739e+06
2997,6.61055e+06,7.11899e+06
3051,5.32272e+06,7.83712e+06
3105,6.18732e+06,6.56302e+06
3159,5.12608e+06,7.13115e+06
3213,5.71355e+06,6.15281e+06
3267,4.93294e+06,6.50497e+06
3321,5.27829e+06,5.80338e+06
3375,4.70323e+06,6.0031e+06
3429,4.96815e+06,5.40897e+06
3483,4.45463e+06,5.57894e+06
3537,4.75231e+06,4.98763e+06
3591,4.15993e+06,5.24998e+06
3645,4.56491e+06,4.60347e+06
3699,3.86175e+06,4.98403e+06
3753,4.37882e+06,4.26999e+06
3807,3.65778e+06,4.67552e+06
3861,4.128e+06,4.03671e+06
3915,3.60699e+06,4.26958e+06
3969,3.74498e+06,3.9507e+06
4023,3.67676e+06,3.80079e+06
4077,3.32006e+06,3.93187e+06
4131,3.67203e+06,3.43911e+06
4185,3.12364e+06,3.74186e+06
4239,3.37632e+06,3.36029e+06
4293,3.25152e+06,3.29891e+06
4347,2.94533e+06,3.41532e+06
4401,3.27794e+06,2.97846e+06
4455,2.8945e+06,3.15923e+06
4509,2.86893e+06,3.0491e+06
4563,3.06507e+06,2.7457e+06
4617,2.66124e+06,2.9604e+06
4671,2.73701e+06,2.77744e+06
4725,2.86029e+06,2.55159e+06
4779,2.5005e+06,2.74022e+06
4833,2.55277e+06,2.58987e+06
4887,2.69864e+06,2.35911e+06
4941,2.39995e+06,2.50445e+06
4966,2.63157e+06,2.26656e+06
4995,2.33958e+06,2.45894e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt51.txt <==
27,883909,8.92862e+08
81,502034,6.43328e+08
135,2.02465e+07,4.54503e+09
189,2.05903e+07,2.2973e+09
243,3.22387e+07,1.54863e+09
297,4.50803e+07,8.30941e+08
351,4.97221e+07,5.96483e+08
405,5.4312e+07,4.4537e+08
459,6.42341e+07,3.50105e+08
513,7.23303e+07,2.56177e+08
567,7.38211e+07,2.10278e+08
621,7.34545e+07,1.89134e+08
675,7.10828e+07,1.76449e+08
729,6.08394e+07,1.60336e+08
783,4.47877e+07,1.61863e+08
837,3.11132e+07,1.6677e+08
891,2.59038e+07,1.47194e+08
945,3.07779e+07,1.15758e+08
999,3.8785e+07,8.65032e+07
1053,4.11024e+07,7.10149e+07
1107,3.48399e+07,7.08412e+07
1161,2.42688e+07,7.3727e+07
1215,1.89944e+07,7.14221e+07
1269,2.27906e+07,5.76583e+07
1323,2.79376e+07,4.48635e+07
1377,2.56097e+07,4.22166e+07
1431,1.81358e+07,4.56184e+07
1485,1.55649e+07,4.36412e+07
1539,1.95542e+07,3.44756e+07
1593,2.09513e+07,2.9434e+07
1647,1.58841e+07,3.15933e+07
1701,1.29269e+07,3.16078e+07
1755,1.59661e+07,2.5244e+07
1809,1.64924e+07,2.2438e+07
1863,1.21488e+07,2.4572e+07
1917,1.17495e+07,2.26934e+07
1971,1.42303e+07,1.82222e+07
2025,1.18203e+07,1.91004e+07
2079,9.8429e+06,1.92017e+07
2133,1.20577e+07,1.5425e+07
2187,1.06794e+07,1.55886e+07
2241,8.6762e+06,1.61769e+07
2295,1.06304e+07,1.2984e+07
2349,9.24938e+06,1.33267e+07
2403,7.95609e+06,1.34761e+07
2457,9.52776e+06,1.10054e+07
2511,7.63504e+06,1.2014e+07
2565,7.79322e+06,1.08995e+07
2619,8.29104e+06,9.70627e+06
2673,6.51548e+06,1.06515e+07
2727,7.76009e+06,8.76456e+06
2781,6.49861e+06,9.37336e+06
2835,6.63261e+06,8.56281e+06
2889,6.7378e+06,7.94288e+06
2943,5.71145e+06,8.32981e+06
2997,6.57874e+06,7.03396e+06
3051,5.22947e+06,7.81586e+06
3105,6.18066e+06,6.46671e+06
3159,5.02316e+06,7.12466e+06
3213,5.71645e+06,6.05446e+06
3267,4.83099e+06,6.50706e+06
3321,5.28435e+06,5.70609e+06
3375,4.60435e+06,6.0088e+06
3429,4.97657e+06,5.31528e+06
3483,4.35884e+06,5.5842e+06
3537,4.75973e+06,4.90209e+06
3591,4.07217e+06,5.25286e+06
3645,4.56479e+06,4.52783e+06
3699,3.79278e+06,4.97375e+06
3753,4.35835e+06,4.2175e+06
3807,3.62001e+06,4.64007e+06
3861,4.0747e+06,4.01764e+06
3915,3.60851e+06,4.20252e+06
3969,3.66258e+06,3.96191e+06
4023,3.68876e+06,3.72924e+06
4077,3.25773e+06,3.92734e+06
4131,3.64436e+06,3.40557e+06
4185,3.1161e+06,3.69109e+06
4239,3.30583e+06,3.36773e+06
4293,3.25947e+06,3.23887e+06
4347,2.90133e+06,3.40052e+06
4401,3.23348e+06,2.96669e+06
4455,2.90341e+06,3.10217e+06
4509,2.81114e+06,3.05022e+06
4563,3.0395e+06,2.72107e+06
4617,2.66368e+06,2.9128e+06
4671,2.67911e+06,2.78187e+06
4725,2.84068e+06,2.5245e+06
4779,2.50398e+06,2.69488e+06
4833,2.49813e+06,2.59465e+06
4887,2.67059e+06,2.34204e+06
4941,2.41221e+06,2.45425e+06
4966,2.5986e+06,2.25506e+06
4995,2.30077e+06,2.45267e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt52.txt <==
27,883900,8.92857e+08
81,501900,6.42592e+08
135,2.0226e+07,4.54266e+09
189,2.05936e+07,2.30163e+09
243,3.22525e+07,1.54807e+09
297,4.51487e+07,8.30195e+08
351,4.97887e+07,5.9656e+08
405,5.44167e+07,4.45248e+08
459,6.4451e+07,3.49103e+08
513,7.26882e+07,2.55142e+08
567,7.4313e+07,2.09552e+08
621,7.41811e+07,1.87817e+08
675,7.21819e+07,1.75185e+08
729,6.2328e+07,1.58863e+08
783,4.64626e+07,1.60251e+08
837,3.2512e+07,1.6646e+08
891,2.65183e+07,1.48453e+08
945,3.05391e+07,1.18319e+08
999,3.8487e+07,8.91339e+07
1053,4.15283e+07,7.18535e+07
1107,3.59004e+07,7.05353e+07
1161,2.54365e+07,7.33274e+07
1215,1.95095e+07,7.21038e+07
1269,2.25085e+07,5.97793e+07
1323,2.79673e+07,4.57737e+07
1377,2.6388e+07,4.22477e+07
1431,1.90534e+07,4.56533e+07
1485,1.57612e+07,4.46553e+07
1539,1.94976e+07,3.54241e+07
1593,2.13561e+07,2.98706e+07
1647,1.66132e+07,3.16942e+07
1701,1.32106e+07,3.2159e+07
1755,1.59592e+07,2.60203e+07
1809,1.68898e+07,2.27272e+07
1863,1.26958e+07,2.47138e+07
1917,1.18488e+07,2.32581e+07
1971,1.43566e+07,1.87018e+07
2025,1.22955e+07,1.92037e+07
2079,1.00633e+07,1.9548e+07
2133,1.2118e+07,1.58756e+07
2187,1.10463e+07,1.57275e+07
2241,8.9187e+06,1.64198e+07
2295,1.06713e+07,1.33876e+07
2349,9.59048e+06,1.34277e+07
2403,8.13133e+06,1.37161e+07
2457,9.58903e+06,1.13393e+07
2511,7.97912e+06,1.20518e+07
2565,7.83696e+06,1.122e+07
2619,8.47965e+06,9.86826e+06
2673,6.73664e+06,1.07733e+07
2727,7.78878e+06,9.04717e+06
2781,6.77829e+06,9.41069e+06
2835,6.66752e+06,8.81779e+06
2889,6.93157e+06,8.04161e+06
2943,5.83522e+06,8.48444e+06
2997,6.66437e+06,7.21589e+06
3051,5.42615e+06,7.88324e+06
3105,6.20484e+06,6.68327e+06
3159,5.24592e+06,7.15192e+06
3213,5.71912e+06,6.27286e+06
3267,5.04988e+06,6.52067e+06
3321,5.2818e+06,5.91837e+06
3375,4.81242e+06,6.01745e+06
3429,4.97379e+06,5.51324e+06
3483,4.55717e+06,5.59245e+06
3537,4.75691e+06,5.08577e+06
3591,4.25762e+06,5.26335e+06
3645,4.56868e+06,4.69557e+06
3699,3.95275e+06,4.99549e+06
3753,4.38933e+06,4.35119e+06
3807,3.72937e+06,4.70025e+06
3861,4.16071e+06,4.09186e+06
3915,3.64513e+06,4.31906e+06
3969,3.81272e+06,3.97126e+06
4023,3.67705e+06,3.87906e+06
4077,3.40596e+06,3.93265e+06
4131,3.67549e+06,3.50957e+06
4185,3.17681e+06,3.76732e+06
4239,3.4267e+06,3.38627e+06
4293,3.25098e+06,3.36808e+06
4347,3.0241e+06,3.41299e+06
4401,3.28961e+06,3.03224e+06
4455,2.91705e+06,3.2032e+06
4509,2.94193e+06,3.04723e+06
4563,3.06272e+06,2.80676e+06
4617,2.69619e+06,2.98914e+06
4671,2.80051e+06,2.77986e+06
4725,2.85644e+06,2.60984e+06
4779,2.53293e+06,2.76717e+06
4833,2.61369e+06,2.59107e+06
4887,2.69958e+06,2.40934e+06
4941,2.4192e+06,2.53877e+06
4966,2.63388e+06,2.31377e+06
4995,2.40166e+06,2.45629e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt53.txt <==
27,883871,8.92861e+08
81,502037,6.43568e+08
135,2.02444e+07,4.54474e+09
189,2.06105e+07,2.29922e+09
243,3.23173e+07,1.54805e+09
297,4.52172e+07,8.29226e+08
351,4.98778e+07,5.96229e+08
405,5.44895e+07,4.46162e+08
459,6.44275e+07,3.5119e+08
513,7.24825e+07,2.57064e+08
567,7.3866e+07,2.10715e+08
621,7.33049e+07,1.89623e+08
675,7.05799e+07,1.77674e+08
729,5.99887e+07,1.61366e+08
783,4.39004e+07,1.62842e+08
837,3.05629e+07,1.66587e+08
891,2.59191e+07,1.45755e+08
945,3.103e+07,1.14198e+08
999,3.87406e+07,8.54808e+07
1053,4.05933e+07,7.10466e+07
1107,3.41927e+07,7.09733e+07
1161,2.387e+07,7.35656e+07
1215,1.89814e+07,7.07347e+07
1269,2.2818e+07,5.71907e+07
1323,2.77274e+07,4.44904e+07
1377,2.52149e+07,4.2155e+07
1431,1.79282e+07,4.54415e+07
1485,1.55309e+07,4.33048e+07
1539,1.95153e+07,3.40314e+07
1593,2.06908e+07,2.93539e+07
1647,1.56622e+07,3.15439e+07
1701,1.29345e+07,3.12232e+07
1755,1.58793e+07,2.50222e+07
1809,1.62411e+07,2.24181e+07
1863,1.20864e+07,2.43591e+07
1917,1.17295e+07,2.24288e+07
1971,1.40213e+07,1.81992e+07
2025,1.17325e+07,1.89442e+07
2079,9.8252e+06,1.89809e+07
2133,1.18801e+07,1.53867e+07
2187,1.06039e+07,1.54543e+07
2241,8.64841e+06,1.59973e+07
2295,1.04605e+07,1.29625e+07
2349,9.22435e+06,1.31608e+07
2403,7.87793e+06,1.338e+07
2457,9.40282e+06,1.09498e+07
2511,7.62973e+06,1.1857e+07
2565,7.66637e+06,1.08668e+07
2619,8.24511e+06,9.59637e+06
2673,6.46218e+06,1.05626e+07
2727,7.65729e+06,8.71779e+06
2781,6.48917e+06,9.25023e+06
2835,6.52142e+06,8.54037e+06
2889,6.7193e+06,7.83785e+06
2943,5.63216e+06,8.28953e+06
2997,6.53018e+06,6.96425e+06
3051,5.18819e+06,7.74673e+06
3105,6.10602e+06,6.43001e+06
3159,5.00745e+06,7.03842e+06
3213,5.62998e+06,6.03538e+06
3267,4.82812e+06,6.41432e+06
3321,5.19507e+06,5.69632e+06
3375,4.60671e+06,5.91755e+06
3429,4.88883e+06,5.31094e+06
3483,4.36069e+06,5.5002e+06
3537,4.68163e+06,4.89245e+06
3591,4.06464e+06,5.18306e+06
3645,4.50541e+06,4.50542e+06
3699,3.76601e+06,4.92627e+06
3753,4.3253e+06,4.17693e+06
3807,3.56616e+06,4.62114e+06
3861,4.07394e+06,3.95139e+06
3915,3.52925e+06,4.20961e+06
3969,3.67917e+06,3.88359e+06
4023,3.61962e+06,3.72877e+06
4077,3.24157e+06,3.88326e+06
4131,3.62632e+06,3.36323e+06
4185,3.0519e+06,3.69253e+06
4239,3.31819e+06,3.30249e+06
4293,3.20161e+06,3.23562e+06
4347,2.87692e+06,3.37112e+06
4401,3.2315e+06,2.91777e+06
4455,2.83844e+06,3.10925e+06
4509,2.8093e+06,3.00466e+06
4563,3.02319e+06,2.68784e+06
4617,2.605e+06,2.91726e+06
4671,2.68329e+06,2.73438e+06
4725,2.82136e+06,2.49784e+06
4779,2.4467e+06,2.70145e+06
4833,2.49914e+06,2.55272e+06
4887,2.66338e+06,2.30766e+06
4941,2.35598e+06,2.46261e+06
4966,2.5962e+06,2.21757e+06
4995,2.28408e+06,2.42902e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/axionNumTilt54.txt <==
27,883883,8.92806e+08
81,502029,6.43006e+08
135,2.02312e+07,4.5441e+09
189,2.06043e+07,2.29916e+09
243,3.22397e+07,1.54642e+09
297,4.50796e+07,8.30464e+08
351,4.97474e+07,5.97417e+08
405,5.4436e+07,4.45317e+08
459,6.45193e+07,3.49253e+08
513,7.28308e+07,2.55063e+08
567,7.45209e+07,2.09418e+08
621,7.44553e+07,1.8809e+08
675,7.24157e+07,1.75352e+08
729,6.22704e+07,1.59551e+08
783,4.59411e+07,1.62271e+08
837,3.18326e+07,1.68621e+08
891,2.63449e+07,1.48922e+08
945,3.10368e+07,1.17584e+08
999,3.9115e+07,8.79306e+07
1053,4.16982e+07,7.19752e+07
1107,3.55688e+07,7.16708e+07
1161,2.49706e+07,7.44759e+07
1215,1.96377e+07,7.18393e+07
1269,2.30695e+07,5.8913e+07
1323,2.81388e+07,4.58864e+07
1377,2.605e+07,4.28329e+07
1431,1.88197e+07,4.58767e+07
1485,1.6018e+07,4.41808e+07
1539,1.96609e+07,3.53416e+07
1593,2.11929e+07,3.00262e+07
1647,1.6432e+07,3.18578e+07
1701,1.33419e+07,3.19365e+07
1755,1.60215e+07,2.59418e+07
1809,1.67289e+07,2.28697e+07
1863,1.26646e+07,2.46999e+07
1917,1.19383e+07,2.31146e+07
1971,1.42602e+07,1.87847e+07
2025,1.22604e+07,1.9184e+07
2079,1.01024e+07,1.94646e+07
2133,1.20497e+07,1.59309e+07
2187,1.10433e+07,1.56826e+07
2241,8.91275e+06,1.63969e+07
2295,1.06297e+07,1.34055e+07
2349,9.60236e+06,1.33797e+07
2403,8.09513e+06,1.37309e+07
2457,9.58071e+06,1.13179e+07
2511,7.97655e+06,1.20339e+07
2565,7.7982e+06,1.12382e+07
2619,8.49859e+06,9.81831e+06
2673,6.70552e+06,1.07855e+07
2727,7.78e+06,9.03615e+06
2781,6.77929e+06,9.39035e+06
2835,6.63178e+06,8.83824e+06
2889,6.95481e+06,7.9968e+06
2943,5.79393e+06,8.50953e+06
2997,6.68563e+06,7.1728e+06
3051,5.39462e+06,7.89915e+06
3105,6.21036e+06,6.66317e+06
3159,5.22929e+06,7.15374e+06
3213,5.71351e+06,6.26502e+06
3267,5.04454e+06,6.51316e+06
3321,5.26852e+06,5.91659e+06
3375,4.81317e+06,6.0057e+06
3429,4.9558e+06,5.51867e+06
3483,4.55936e+06,5.57935e+06
3537,4.74159e+06,5.08939e+06
3591,4.25666e+06,5.25224e+06
3645,4.56186e+06,4.69194e+06
3699,3.94014e+06,4.99657e+06
3753,4.39878e+06,4.33172e+06
3807,3.69898e+06,4.71807e+06
3861,4.18718e+06,4.05761e+06
3915,3.6057e+06,4.34492e+06
3969,3.83568e+06,3.94099e+06
4023,3.65665e+06,3.88875e+06
4077,3.39744e+06,3.93133e+06
4131,3.69201e+06,3.48555e+06
4185,3.13976e+06,3.79265e+06
4239,3.45061e+06,3.35683e+06
4293,3.23532e+06,3.37324e+06
4347,3.00752e+06,3.42057e+06
4401,3.31285e+06,3.00435e+06
4455,2.88727e+06,3.22135e+06
4509,2.94325e+06,3.03954e+06
4563,3.07546e+06,2.78916e+06
4617,2.66492e+06,3.00923e+06
4671,2.80925e+06,2.76564e+06
4725,2.86697e+06,2.59409e+06
4779,2.50277e+06,2.78666e+06
4833,2.61881e+06,2.58082e+06
4887,2.7148e+06,2.39021e+06
4941,2.39264e+06,2.55526e+06
4966,2.65089e+06,2.29361e+06
4995,2.39421e+06,2.45711e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt42.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt43.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt44.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt45.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt46.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt47.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt48.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt49.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt50.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt51.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt52.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt53.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/runParamsTilt54.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt42.txt <==
-236539561 -1736255236 -406242498 -2009044795 Thread: 50 
-236539561 -1736255236 -406242498 -2009044795 Thread: 8 
-236539561 -1736255236 -406242498 -2009044795 Thread: 19 
-236539561 -1736255236 -406242498 -2009044795 Thread: 42 
-236539561 -1736255236 -406242498 -2009044795 Thread: 11 
-236539561 -1736255236 -406242498 -2009044795 Thread: 13 
-236539561 -1736255236 -406242498 -2009044795 Thread: 51 
-236539561 -1736255236 -406242498 -2009044795 Thread: 18 
-236539561 -1736255236 -406242498 -2009044795 Thread: 3 
-236539561 -1736255236 -406242498 -2009044795 Thread: 6 
-236539561 -1736255236 -406242498 -2009044795 Thread: 7 
-236539561 -1736255236 -406242498 -2009044795 Thread: 37 
-236539561 -1736255236 -406242498 -2009044795 Thread: 57 
-236539561 -1736255236 -406242498 -2009044795 Thread: 14 
-236539561 -1736255236 -406242498 -2009044795 Thread: 44 
-236539561 -1736255236 -406242498 -2009044795 Thread: 49 
-236539561 -1736255236 -406242498 -2009044795 Thread: 48 
-236539561 -1736255236 -406242498 -2009044795 Thread: 28 
-236539561 -1736255236 -406242498 -2009044795 Thread: 22 
-236539561 -1736255236 -406242498 -2009044795 Thread: 27 
-236539561 -1736255236 -406242498 -2009044795 Thread: 63 
-236539561 -1736255236 -406242498 -2009044795 Thread: 62 
-236539561 -1736255236 -406242498 -2009044795 Thread: 53 
-236539561 -1736255236 -406242498 -2009044795 Thread: 25 
-236539561 -1736255236 -406242498 -2009044795 Thread: 1 
-236539561 -1736255236 -406242498 -2009044795 Thread: 10 
-236539561 -1736255236 -406242498 -2009044795 Thread: 33 
-236539561 -1736255236 -406242498 -2009044795 Thread: 32 
-236539561 -1736255236 -406242498 -2009044795 Thread: 59 
-236539561 -1736255236 -406242498 -2009044795 Thread: 54 
-236539561 -1736255236 -406242498 -2009044795 Thread: 46 
-236539561 -1736255236 -406242498 -2009044795 Thread: 4 
-236539561 -1736255236 -406242498 -2009044795 Thread: 21 
-236539561 -1736255236 -406242498 -2009044795 Thread: 58 
-236539561 -1736255236 -406242498 -2009044795 Thread: 31 
-236539561 -1736255236 -406242498 -2009044795 Thread: 61 
-236539561 -1736255236 -406242498 -2009044795 Thread: 56 
-236539561 -1736255236 -406242498 -2009044795 Thread: 39 
-236539561 -1736255236 -406242498 -2009044795 Thread: 47 
-236539561 -1736255236 -406242498 -2009044795 Thread: 20 
-236539561 -1736255236 -406242498 -2009044795 Thread: 24 
-236539561 -1736255236 -406242498 -2009044795 Thread: 29 
-236539561 -1736255236 -406242498 -2009044795 Thread: 26 
-236539561 -1736255236 -406242498 -2009044795 Thread: 34 
-236539561 -1736255236 -406242498 -2009044795 Thread: 41 
-236539561 -1736255236 -406242498 -2009044795 Thread: 12 
-236539561 -1736255236 -406242498 -2009044795 Thread: 16 
-236539561 -1736255236 -406242498 -2009044795 Thread: 40 
-236539561 -1736255236 -406242498 -2009044795 Thread: 52 
-236539561 -1736255236 -406242498 -2009044795 Thread: 30 
-236539561 -1736255236 -406242498 -2009044795 Thread: 45 
-236539561 -1736255236 -406242498 -2009044795 Thread: 55 
-236539561 -1736255236 -406242498 -2009044795 Thread: 15 
-236539561 -1736255236 -406242498 -2009044795 Thread: 5 
-236539561 -1736255236 -406242498 -2009044795 Thread: 38 
-236539561 -1736255236 -406242498 -2009044795 Thread: 36 
-236539561 -1736255236 -406242498 -2009044795 Thread: 35 
-236539561 -1736255236 -406242498 -2009044795 Thread: 43 
-236539561 -1736255236 -406242498 -2009044795 Thread: 17 
-236539561 -1736255236 -406242498 -2009044795 Thread: 60 
-236539561 -1736255236 -406242498 -2009044795 Thread: 0 
-236539561 -1736255236 -406242498 -2009044795 Thread: 9 
-236539561 -1736255236 -406242498 -2009044795 Thread: 23 
-236539561 -1736255236 -406242498 -2009044795 Thread: 2 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt43.txt <==
-572382169 778263943 -2033430660 1080774119 Thread: 51 
-572382169 778263943 -2033430660 1080774119 Thread: 55 
-572382169 778263943 -2033430660 1080774119 Thread: 13 
-572382169 778263943 -2033430660 1080774119 Thread: 47 
-572382169 778263943 -2033430660 1080774119 Thread: 31 
-572382169 778263943 -2033430660 1080774119 Thread: 56 
-572382169 778263943 -2033430660 1080774119 Thread: 0 
-572382169 778263943 -2033430660 1080774119 Thread: 19 
-572382169 778263943 -2033430660 1080774119 Thread: 18 
-572382169 778263943 -2033430660 1080774119 Thread: 34 
-572382169 778263943 -2033430660 1080774119 Thread: 39 
-572382169 778263943 -2033430660 1080774119 Thread: 44 
-572382169 778263943 -2033430660 1080774119 Thread: 53 
-572382169 778263943 -2033430660 1080774119 Thread: 23 
-572382169 778263943 -2033430660 1080774119 Thread: 54 
-572382169 778263943 -2033430660 1080774119 Thread: 24 
-572382169 778263943 -2033430660 1080774119 Thread: 60 
-572382169 778263943 -2033430660 1080774119 Thread: 49 
-572382169 778263943 -2033430660 1080774119 Thread: 46 
-572382169 778263943 -2033430660 1080774119 Thread: 52 
-572382169 778263943 -2033430660 1080774119 Thread: 57 
-572382169 778263943 -2033430660 1080774119 Thread: 9 
-572382169 778263943 -2033430660 1080774119 Thread: 10 
-572382169 778263943 -2033430660 1080774119 Thread: 11 
-572382169 778263943 -2033430660 1080774119 Thread: 14 
-572382169 778263943 -2033430660 1080774119 Thread: 20 
-572382169 778263943 -2033430660 1080774119 Thread: 22 
-572382169 778263943 -2033430660 1080774119 Thread: 15 
-572382169 778263943 -2033430660 1080774119 Thread: 7 
-572382169 778263943 -2033430660 1080774119 Thread: 35 
-572382169 778263943 -2033430660 1080774119 Thread: 38 
-572382169 778263943 -2033430660 1080774119 Thread: 36 
-572382169 778263943 -2033430660 1080774119 Thread: 33 
-572382169 778263943 -2033430660 1080774119 Thread: 40 
-572382169 778263943 -2033430660 1080774119 Thread: 6 
-572382169 778263943 -2033430660 1080774119 Thread: 63 
-572382169 778263943 -2033430660 1080774119 Thread: 8 
-572382169 778263943 -2033430660 1080774119 Thread: 43 
-572382169 778263943 -2033430660 1080774119 Thread: 50 
-572382169 778263943 -2033430660 1080774119 Thread: 17 
-572382169 778263943 -2033430660 1080774119 Thread: 32 
-572382169 778263943 -2033430660 1080774119 Thread: 26 
-572382169 778263943 -2033430660 1080774119 Thread: 42 
-572382169 778263943 -2033430660 1080774119 Thread: 1 
-572382169 778263943 -2033430660 1080774119 Thread: 41 
-572382169 778263943 -2033430660 1080774119 Thread: 4 
-572382169 778263943 -2033430660 1080774119 Thread: 61 
-572382169 778263943 -2033430660 1080774119 Thread: 25 
-572382169 778263943 -2033430660 1080774119 Thread: 16 
-572382169 778263943 -2033430660 1080774119 Thread: 27 
-572382169 778263943 -2033430660 1080774119 Thread: 29 
-572382169 778263943 -2033430660 1080774119 Thread: 28 
-572382169 778263943 -2033430660 1080774119 Thread: 21 
-572382169 778263943 -2033430660 1080774119 Thread: 59 
-572382169 778263943 -2033430660 1080774119 Thread: 62 
-572382169 778263943 -2033430660 1080774119 Thread: 2 
-572382169 778263943 -2033430660 1080774119 Thread: 5 
-572382169 778263943 -2033430660 1080774119 Thread: 3 
-572382169 778263943 -2033430660 1080774119 Thread: 48 
-572382169 778263943 -2033430660 1080774119 Thread: 30 
-572382169 778263943 -2033430660 1080774119 Thread: 45 
-572382169 778263943 -2033430660 1080774119 Thread: 12 
-572382169 778263943 -2033430660 1080774119 Thread: 37 
-572382169 778263943 -2033430660 1080774119 Thread: 58 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt44.txt <==
1363420208 -1716709472 2035510688 -1417343673 Thread: 8 
1363420208 -1716709472 2035510688 -1417343673 Thread: 41 
1363420208 -1716709472 2035510688 -1417343673 Thread: 24 
1363420208 -1716709472 2035510688 -1417343673 Thread: 22 
1363420208 -1716709472 2035510688 -1417343673 Thread: 2 
1363420208 -1716709472 2035510688 -1417343673 Thread: 1 
1363420208 -1716709472 2035510688 -1417343673 Thread: 6 
1363420208 -1716709472 2035510688 -1417343673 Thread: 53 
1363420208 -1716709472 2035510688 -1417343673 Thread: 50 
1363420208 -1716709472 2035510688 -1417343673 Thread: 52 
1363420208 -1716709472 2035510688 -1417343673 Thread: 54 
1363420208 -1716709472 2035510688 -1417343673 Thread: 55 
1363420208 -1716709472 2035510688 -1417343673 Thread: 45 
1363420208 -1716709472 2035510688 -1417343673 Thread: 46 
1363420208 -1716709472 2035510688 -1417343673 Thread: 51 
1363420208 -1716709472 2035510688 -1417343673 Thread: 47 
1363420208 -1716709472 2035510688 -1417343673 Thread: 61 
1363420208 -1716709472 2035510688 -1417343673 Thread: 56 
1363420208 -1716709472 2035510688 -1417343673 Thread: 7 
1363420208 -1716709472 2035510688 -1417343673 Thread: 0 
1363420208 -1716709472 2035510688 -1417343673 Thread: 31 
1363420208 -1716709472 2035510688 -1417343673 Thread: 20 
1363420208 -1716709472 2035510688 -1417343673 Thread: 33 
1363420208 -1716709472 2035510688 -1417343673 Thread: 48 
1363420208 -1716709472 2035510688 -1417343673 Thread: 58 
1363420208 -1716709472 2035510688 -1417343673 Thread: 3 
1363420208 -1716709472 2035510688 -1417343673 Thread: 23 
1363420208 -1716709472 2035510688 -1417343673 Thread: 59 
1363420208 -1716709472 2035510688 -1417343673 Thread: 43 
1363420208 -1716709472 2035510688 -1417343673 Thread: 28 
1363420208 -1716709472 2035510688 -1417343673 Thread: 30 
1363420208 -1716709472 2035510688 -1417343673 Thread: 35 
1363420208 -1716709472 2035510688 -1417343673 Thread: 36 
1363420208 -1716709472 2035510688 -1417343673 Thread: 49 
1363420208 -1716709472 2035510688 -1417343673 Thread: 44 
1363420208 -1716709472 2035510688 -1417343673 Thread: 38 
1363420208 -1716709472 2035510688 -1417343673 Thread: 40 
1363420208 -1716709472 2035510688 -1417343673 Thread: 18 
1363420208 -1716709472 2035510688 -1417343673 Thread: 17 
1363420208 -1716709472 2035510688 -1417343673 Thread: 27 
1363420208 -1716709472 2035510688 -1417343673 Thread: 34 
1363420208 -1716709472 2035510688 -1417343673 Thread: 32 
1363420208 -1716709472 2035510688 -1417343673 Thread: 60 
1363420208 -1716709472 2035510688 -1417343673 Thread: 57 
1363420208 -1716709472 2035510688 -1417343673 Thread: 62 
1363420208 -1716709472 2035510688 -1417343673 Thread: 19 
1363420208 -1716709472 2035510688 -1417343673 Thread: 14 
1363420208 -1716709472 2035510688 -1417343673 Thread: 9 
1363420208 -1716709472 2035510688 -1417343673 Thread: 39 
1363420208 -1716709472 2035510688 -1417343673 Thread: 42 
1363420208 -1716709472 2035510688 -1417343673 Thread: 11 
1363420208 -1716709472 2035510688 -1417343673 Thread: 10 
1363420208 -1716709472 2035510688 -1417343673 Thread: 29 
1363420208 -1716709472 2035510688 -1417343673 Thread: 25 
1363420208 -1716709472 2035510688 -1417343673 Thread: 12 
1363420208 -1716709472 2035510688 -1417343673 Thread: 13 
1363420208 -1716709472 2035510688 -1417343673 Thread: 15 
1363420208 -1716709472 2035510688 -1417343673 Thread: 21 
1363420208 -1716709472 2035510688 -1417343673 Thread: 26 
1363420208 -1716709472 2035510688 -1417343673 Thread: 16 
1363420208 -1716709472 2035510688 -1417343673 Thread: 37 
1363420208 -1716709472 2035510688 -1417343673 Thread: 5 
1363420208 -1716709472 2035510688 -1417343673 Thread: 4 
1363420208 -1716709472 2035510688 -1417343673 Thread: 63 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt45.txt <==
-631460839 1542652210 376620735 1598658002 Thread: 42 
-631460839 1542652210 376620735 1598658002 Thread: 38 
-631460839 1542652210 376620735 1598658002 Thread: 43 
-631460839 1542652210 376620735 1598658002 Thread: 34 
-631460839 1542652210 376620735 1598658002 Thread: 16 
-631460839 1542652210 376620735 1598658002 Thread: 0 
-631460839 1542652210 376620735 1598658002 Thread: 3 
-631460839 1542652210 376620735 1598658002 Thread: 6 
-631460839 1542652210 376620735 1598658002 Thread: 20 
-631460839 1542652210 376620735 1598658002 Thread: 7 
-631460839 1542652210 376620735 1598658002 Thread: 5 
-631460839 1542652210 376620735 1598658002 Thread: 59 
-631460839 1542652210 376620735 1598658002 Thread: 48 
-631460839 1542652210 376620735 1598658002 Thread: 18 
-631460839 1542652210 376620735 1598658002 Thread: 28 
-631460839 1542652210 376620735 1598658002 Thread: 2 
-631460839 1542652210 376620735 1598658002 Thread: 41 
-631460839 1542652210 376620735 1598658002 Thread: 37 
-631460839 1542652210 376620735 1598658002 Thread: 39 
-631460839 1542652210 376620735 1598658002 Thread: 46 
-631460839 1542652210 376620735 1598658002 Thread: 61 
-631460839 1542652210 376620735 1598658002 Thread: 22 
-631460839 1542652210 376620735 1598658002 Thread: 60 
-631460839 1542652210 376620735 1598658002 Thread: 4 
-631460839 1542652210 376620735 1598658002 Thread: 15 
-631460839 1542652210 376620735 1598658002 Thread: 49 
-631460839 1542652210 376620735 1598658002 Thread: 50 
-631460839 1542652210 376620735 1598658002 Thread: 47 
-631460839 1542652210 376620735 1598658002 Thread: 52 
-631460839 1542652210 376620735 1598658002 Thread: 55 
-631460839 1542652210 376620735 1598658002 Thread: 32 
-631460839 1542652210 376620735 1598658002 Thread: 12 
-631460839 1542652210 376620735 1598658002 Thread: 1 
-631460839 1542652210 376620735 1598658002 Thread: 63 
-631460839 1542652210 376620735 1598658002 Thread: 27 
-631460839 1542652210 376620735 1598658002 Thread: 45 
-631460839 1542652210 376620735 1598658002 Thread: 57 
-631460839 1542652210 376620735 1598658002 Thread: 17 
-631460839 1542652210 376620735 1598658002 Thread: 58 
-631460839 1542652210 376620735 1598658002 Thread: 29 
-631460839 1542652210 376620735 1598658002 Thread: 23 
-631460839 1542652210 376620735 1598658002 Thread: 56 
-631460839 1542652210 376620735 1598658002 Thread: 31 
-631460839 1542652210 376620735 1598658002 Thread: 26 
-631460839 1542652210 376620735 1598658002 Thread: 11 
-631460839 1542652210 376620735 1598658002 Thread: 14 
-631460839 1542652210 376620735 1598658002 Thread: 24 
-631460839 1542652210 376620735 1598658002 Thread: 62 
-631460839 1542652210 376620735 1598658002 Thread: 30 
-631460839 1542652210 376620735 1598658002 Thread: 10 
-631460839 1542652210 376620735 1598658002 Thread: 9 
-631460839 1542652210 376620735 1598658002 Thread: 25 
-631460839 1542652210 376620735 1598658002 Thread: 51 
-631460839 1542652210 376620735 1598658002 Thread: 13 
-631460839 1542652210 376620735 1598658002 Thread: 54 
-631460839 1542652210 376620735 1598658002 Thread: 40 
-631460839 1542652210 376620735 1598658002 Thread: 36 
-631460839 1542652210 376620735 1598658002 Thread: 19 
-631460839 1542652210 376620735 1598658002 Thread: 8 
-631460839 1542652210 376620735 1598658002 Thread: 53 
-631460839 1542652210 376620735 1598658002 Thread: 21 
-631460839 1542652210 376620735 1598658002 Thread: 35 
-631460839 1542652210 376620735 1598658002 Thread: 44 
-631460839 1542652210 376620735 1598658002 Thread: 33 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt46.txt <==
290513496 1579177785 1567576818 406776430 Thread: 54 
290513496 1579177785 1567576818 406776430 Thread: 33 
290513496 1579177785 1567576818 406776430 Thread: 35 
290513496 1579177785 1567576818 406776430 Thread: 47 
290513496 1579177785 1567576818 406776430 Thread: 1 
290513496 1579177785 1567576818 406776430 Thread: 0 
290513496 1579177785 1567576818 406776430 Thread: 14 
290513496 1579177785 1567576818 406776430 Thread: 49 
290513496 1579177785 1567576818 406776430 Thread: 43 
290513496 1579177785 1567576818 406776430 Thread: 45 
290513496 1579177785 1567576818 406776430 Thread: 16 
290513496 1579177785 1567576818 406776430 Thread: 19 
290513496 1579177785 1567576818 406776430 Thread: 58 
290513496 1579177785 1567576818 406776430 Thread: 20 
290513496 1579177785 1567576818 406776430 Thread: 39 
290513496 1579177785 1567576818 406776430 Thread: 24 
290513496 1579177785 1567576818 406776430 Thread: 36 
290513496 1579177785 1567576818 406776430 Thread: 42 
290513496 1579177785 1567576818 406776430 Thread: 12 
290513496 1579177785 1567576818 406776430 Thread: 40 
290513496 1579177785 1567576818 406776430 Thread: 11 
290513496 1579177785 1567576818 406776430 Thread: 53 
290513496 1579177785 1567576818 406776430 Thread: 51 
290513496 1579177785 1567576818 406776430 Thread: 59 
290513496 1579177785 1567576818 406776430 Thread: 46 
290513496 1579177785 1567576818 406776430 Thread: 62 
290513496 1579177785 1567576818 406776430 Thread: 63 
290513496 1579177785 1567576818 406776430 Thread: 44 
290513496 1579177785 1567576818 406776430 Thread: 50 
290513496 1579177785 1567576818 406776430 Thread: 21 
290513496 1579177785 1567576818 406776430 Thread: 57 
290513496 1579177785 1567576818 406776430 Thread: 25 
290513496 1579177785 1567576818 406776430 Thread: 22 
290513496 1579177785 1567576818 406776430 Thread: 37 
290513496 1579177785 1567576818 406776430 Thread: 52 
290513496 1579177785 1567576818 406776430 Thread: 56 
290513496 1579177785 1567576818 406776430 Thread: 60 
290513496 1579177785 1567576818 406776430 Thread: 5 
290513496 1579177785 1567576818 406776430 Thread: 7 
290513496 1579177785 1567576818 406776430 Thread: 29 
290513496 1579177785 1567576818 406776430 Thread: 38 
290513496 1579177785 1567576818 406776430 Thread: 9 
290513496 1579177785 1567576818 406776430 Thread: 34 
290513496 1579177785 1567576818 406776430 Thread: 30 
290513496 1579177785 1567576818 406776430 Thread: 28 
290513496 1579177785 1567576818 406776430 Thread: 4 
290513496 1579177785 1567576818 406776430 Thread: 13 
290513496 1579177785 1567576818 406776430 Thread: 41 
290513496 1579177785 1567576818 406776430 Thread: 48 
290513496 1579177785 1567576818 406776430 Thread: 55 
290513496 1579177785 1567576818 406776430 Thread: 26 
290513496 1579177785 1567576818 406776430 Thread: 17 
290513496 1579177785 1567576818 406776430 Thread: 27 
290513496 1579177785 1567576818 406776430 Thread: 61 
290513496 1579177785 1567576818 406776430 Thread: 3 
290513496 1579177785 1567576818 406776430 Thread: 23 
290513496 1579177785 1567576818 406776430 Thread: 6 
290513496 1579177785 1567576818 406776430 Thread: 10 
290513496 1579177785 1567576818 406776430 Thread: 2 
290513496 1579177785 1567576818 406776430 Thread: 15 
290513496 1579177785 1567576818 406776430 Thread: 18 
290513496 1579177785 1567576818 406776430 Thread: 31 
290513496 1579177785 1567576818 406776430 Thread: 8 
290513496 1579177785 1567576818 406776430 Thread: 32 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt47.txt <==
-424624562 -1587957792 -1363102054 370349206 Thread: 60 
-424624562 -1587957792 -1363102054 370349206 Thread: 0 
-424624562 -1587957792 -1363102054 370349206 Thread: 51 
-424624562 -1587957792 -1363102054 370349206 Thread: 57 
-424624562 -1587957792 -1363102054 370349206 Thread: 59 
-424624562 -1587957792 -1363102054 370349206 Thread: 24 
-424624562 -1587957792 -1363102054 370349206 Thread: 3 
-424624562 -1587957792 -1363102054 370349206 Thread: 61 
-424624562 -1587957792 -1363102054 370349206 Thread: 5 
-424624562 -1587957792 -1363102054 370349206 Thread: 6 
-424624562 -1587957792 -1363102054 370349206 Thread: 50 
-424624562 -1587957792 -1363102054 370349206 Thread: 47 
-424624562 -1587957792 -1363102054 370349206 Thread: 17 
-424624562 -1587957792 -1363102054 370349206 Thread: 22 
-424624562 -1587957792 -1363102054 370349206 Thread: 55 
-424624562 -1587957792 -1363102054 370349206 Thread: 58 
-424624562 -1587957792 -1363102054 370349206 Thread: 15 
-424624562 -1587957792 -1363102054 370349206 Thread: 41 
-424624562 -1587957792 -1363102054 370349206 Thread: 40 
-424624562 -1587957792 -1363102054 370349206 Thread: 49 
-424624562 -1587957792 -1363102054 370349206 Thread: 16 
-424624562 -1587957792 -1363102054 370349206 Thread: 29 
-424624562 -1587957792 -1363102054 370349206 Thread: 30 
-424624562 -1587957792 -1363102054 370349206 Thread: 4 
-424624562 -1587957792 -1363102054 370349206 Thread: 33 
-424624562 -1587957792 -1363102054 370349206 Thread: 38 
-424624562 -1587957792 -1363102054 370349206 Thread: 31 
-424624562 -1587957792 -1363102054 370349206 Thread: 26 
-424624562 -1587957792 -1363102054 370349206 Thread: 7 
-424624562 -1587957792 -1363102054 370349206 Thread: 10 
-424624562 -1587957792 -1363102054 370349206 Thread: 23 
-424624562 -1587957792 -1363102054 370349206 Thread: 53 
-424624562 -1587957792 -1363102054 370349206 Thread: 62 
-424624562 -1587957792 -1363102054 370349206 Thread: 63 
-424624562 -1587957792 -1363102054 370349206 Thread: 14 
-424624562 -1587957792 -1363102054 370349206 Thread: 18 
-424624562 -1587957792 -1363102054 370349206 Thread: 8 
-424624562 -1587957792 -1363102054 370349206 Thread: 9 
-424624562 -1587957792 -1363102054 370349206 Thread: 37 
-424624562 -1587957792 -1363102054 370349206 Thread: 13 
-424624562 -1587957792 -1363102054 370349206 Thread: 44 
-424624562 -1587957792 -1363102054 370349206 Thread: 2 
-424624562 -1587957792 -1363102054 370349206 Thread: 56 
-424624562 -1587957792 -1363102054 370349206 Thread: 1 
-424624562 -1587957792 -1363102054 370349206 Thread: 27 
-424624562 -1587957792 -1363102054 370349206 Thread: 34 
-424624562 -1587957792 -1363102054 370349206 Thread: 28 
-424624562 -1587957792 -1363102054 370349206 Thread: 43 
-424624562 -1587957792 -1363102054 370349206 Thread: 48 
-424624562 -1587957792 -1363102054 370349206 Thread: 45 
-424624562 -1587957792 -1363102054 370349206 Thread: 46 
-424624562 -1587957792 -1363102054 370349206 Thread: 42 
-424624562 -1587957792 -1363102054 370349206 Thread: 39 
-424624562 -1587957792 -1363102054 370349206 Thread: 54 
-424624562 -1587957792 -1363102054 370349206 Thread: 35 
-424624562 -1587957792 -1363102054 370349206 Thread: 20 
-424624562 -1587957792 -1363102054 370349206 Thread: 11 
-424624562 -1587957792 -1363102054 370349206 Thread: 32 
-424624562 -1587957792 -1363102054 370349206 Thread: 25 
-424624562 -1587957792 -1363102054 370349206 Thread: 36 
-424624562 -1587957792 -1363102054 370349206 Thread: 12 
-424624562 -1587957792 -1363102054 370349206 Thread: 52 
-424624562 -1587957792 -1363102054 370349206 Thread: 19 
-424624562 -1587957792 -1363102054 370349206 Thread: 21 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt48.txt <==
1772427305 -49517780 2105246421 -1735869519 Thread: 60 
1772427305 -49517780 2105246421 -1735869519 Thread: 49 
1772427305 -49517780 2105246421 -1735869519 Thread: 7 
1772427305 -49517780 2105246421 -1735869519 Thread: 61 
1772427305 -49517780 2105246421 -1735869519 Thread: 38 
1772427305 -49517780 2105246421 -1735869519 Thread: 27 
1772427305 -49517780 2105246421 -1735869519 Thread: 46 
1772427305 -49517780 2105246421 -1735869519 Thread: 23 
1772427305 -49517780 2105246421 -1735869519 Thread: 25 
1772427305 -49517780 2105246421 -1735869519 Thread: 42 
1772427305 -49517780 2105246421 -1735869519 Thread: 26 
1772427305 -49517780 2105246421 -1735869519 Thread: 29 
1772427305 -49517780 2105246421 -1735869519 Thread: 21 
1772427305 -49517780 2105246421 -1735869519 Thread: 24 
1772427305 -49517780 2105246421 -1735869519 Thread: 35 
1772427305 -49517780 2105246421 -1735869519 Thread: 30 
1772427305 -49517780 2105246421 -1735869519 Thread: 36 
1772427305 -49517780 2105246421 -1735869519 Thread: 62 
1772427305 -49517780 2105246421 -1735869519 Thread: 15 
1772427305 -49517780 2105246421 -1735869519 Thread: 14 
1772427305 -49517780 2105246421 -1735869519 Thread: 11 
1772427305 -49517780 2105246421 -1735869519 Thread: 18 
1772427305 -49517780 2105246421 -1735869519 Thread: 4 
1772427305 -49517780 2105246421 -1735869519 Thread: 19 
1772427305 -49517780 2105246421 -1735869519 Thread: 17 
1772427305 -49517780 2105246421 -1735869519 Thread: 40 
1772427305 -49517780 2105246421 -1735869519 Thread: 59 
1772427305 -49517780 2105246421 -1735869519 Thread: 55 
1772427305 -49517780 2105246421 -1735869519 Thread: 16 
1772427305 -49517780 2105246421 -1735869519 Thread: 57 
1772427305 -49517780 2105246421 -1735869519 Thread: 9 
1772427305 -49517780 2105246421 -1735869519 Thread: 63 
1772427305 -49517780 2105246421 -1735869519 Thread: 33 
1772427305 -49517780 2105246421 -1735869519 Thread: 6 
1772427305 -49517780 2105246421 -1735869519 Thread: 20 
1772427305 -49517780 2105246421 -1735869519 Thread: 1 
1772427305 -49517780 2105246421 -1735869519 Thread: 8 
1772427305 -49517780 2105246421 -1735869519 Thread: 3 
1772427305 -49517780 2105246421 -1735869519 Thread: 5 
1772427305 -49517780 2105246421 -1735869519 Thread: 39 
1772427305 -49517780 2105246421 -1735869519 Thread: 44 
1772427305 -49517780 2105246421 -1735869519 Thread: 28 
1772427305 -49517780 2105246421 -1735869519 Thread: 58 
1772427305 -49517780 2105246421 -1735869519 Thread: 51 
1772427305 -49517780 2105246421 -1735869519 Thread: 53 
1772427305 -49517780 2105246421 -1735869519 Thread: 37 
1772427305 -49517780 2105246421 -1735869519 Thread: 22 
1772427305 -49517780 2105246421 -1735869519 Thread: 34 
1772427305 -49517780 2105246421 -1735869519 Thread: 32 
1772427305 -49517780 2105246421 -1735869519 Thread: 10 
1772427305 -49517780 2105246421 -1735869519 Thread: 43 
1772427305 -49517780 2105246421 -1735869519 Thread: 56 
1772427305 -49517780 2105246421 -1735869519 Thread: 54 
1772427305 -49517780 2105246421 -1735869519 Thread: 31 
1772427305 -49517780 2105246421 -1735869519 Thread: 47 
1772427305 -49517780 2105246421 -1735869519 Thread: 2 
1772427305 -49517780 2105246421 -1735869519 Thread: 13 
1772427305 -49517780 2105246421 -1735869519 Thread: 52 
1772427305 -49517780 2105246421 -1735869519 Thread: 50 
1772427305 -49517780 2105246421 -1735869519 Thread: 0 
1772427305 -49517780 2105246421 -1735869519 Thread: 45 
1772427305 -49517780 2105246421 -1735869519 Thread: 41 
1772427305 -49517780 2105246421 -1735869519 Thread: 12 
1772427305 -49517780 2105246421 -1735869519 Thread: 48 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt49.txt <==
-798564619 -1832235762 -495545958 -1389340 Thread: 22 
-798564619 -1832235762 -495545958 -1389340 Thread: 36 
-798564619 -1832235762 -495545958 -1389340 Thread: 18 
-798564619 -1832235762 -495545958 -1389340 Thread: 26 
-798564619 -1832235762 -495545958 -1389340 Thread: 35 
-798564619 -1832235762 -495545958 -1389340 Thread: 47 
-798564619 -1832235762 -495545958 -1389340 Thread: 24 
-798564619 -1832235762 -495545958 -1389340 Thread: 16 
-798564619 -1832235762 -495545958 -1389340 Thread: 62 
-798564619 -1832235762 -495545958 -1389340 Thread: 31 
-798564619 -1832235762 -495545958 -1389340 Thread: 29 
-798564619 -1832235762 -495545958 -1389340 Thread: 28 
-798564619 -1832235762 -495545958 -1389340 Thread: 30 
-798564619 -1832235762 -495545958 -1389340 Thread: 52 
-798564619 -1832235762 -495545958 -1389340 Thread: 17 
-798564619 -1832235762 -495545958 -1389340 Thread: 3 
-798564619 -1832235762 -495545958 -1389340 Thread: 48 
-798564619 -1832235762 -495545958 -1389340 Thread: 11 
-798564619 -1832235762 -495545958 -1389340 Thread: 6 
-798564619 -1832235762 -495545958 -1389340 Thread: 60 
-798564619 -1832235762 -495545958 -1389340 Thread: 21 
-798564619 -1832235762 -495545958 -1389340 Thread: 37 
-798564619 -1832235762 -495545958 -1389340 Thread: 38 
-798564619 -1832235762 -495545958 -1389340 Thread: 49 
-798564619 -1832235762 -495545958 -1389340 Thread: 33 
-798564619 -1832235762 -495545958 -1389340 Thread: 7 
-798564619 -1832235762 -495545958 -1389340 Thread: 59 
-798564619 -1832235762 -495545958 -1389340 Thread: 55 
-798564619 -1832235762 -495545958 -1389340 Thread: 57 
-798564619 -1832235762 -495545958 -1389340 Thread: 58 
-798564619 -1832235762 -495545958 -1389340 Thread: 5 
-798564619 -1832235762 -495545958 -1389340 Thread: 4 
-798564619 -1832235762 -495545958 -1389340 Thread: 46 
-798564619 -1832235762 -495545958 -1389340 Thread: 41 
-798564619 -1832235762 -495545958 -1389340 Thread: 32 
-798564619 -1832235762 -495545958 -1389340 Thread: 9 
-798564619 -1832235762 -495545958 -1389340 Thread: 54 
-798564619 -1832235762 -495545958 -1389340 Thread: 61 
-798564619 -1832235762 -495545958 -1389340 Thread: 34 
-798564619 -1832235762 -495545958 -1389340 Thread: 2 
-798564619 -1832235762 -495545958 -1389340 Thread: 1 
-798564619 -1832235762 -495545958 -1389340 Thread: 0 
-798564619 -1832235762 -495545958 -1389340 Thread: 12 
-798564619 -1832235762 -495545958 -1389340 Thread: 14 
-798564619 -1832235762 -495545958 -1389340 Thread: 43 
-798564619 -1832235762 -495545958 -1389340 Thread: 39 
-798564619 -1832235762 -495545958 -1389340 Thread: 44 
-798564619 -1832235762 -495545958 -1389340 Thread: 51 
-798564619 -1832235762 -495545958 -1389340 Thread: 40 
-798564619 -1832235762 -495545958 -1389340 Thread: 10 
-798564619 -1832235762 -495545958 -1389340 Thread: 42 
-798564619 -1832235762 -495545958 -1389340 Thread: 13 
-798564619 -1832235762 -495545958 -1389340 Thread: 8 
-798564619 -1832235762 -495545958 -1389340 Thread: 23 
-798564619 -1832235762 -495545958 -1389340 Thread: 20 
-798564619 -1832235762 -495545958 -1389340 Thread: 45 
-798564619 -1832235762 -495545958 -1389340 Thread: 50 
-798564619 -1832235762 -495545958 -1389340 Thread: 63 
-798564619 -1832235762 -495545958 -1389340 Thread: 56 
-798564619 -1832235762 -495545958 -1389340 Thread: 15 
-798564619 -1832235762 -495545958 -1389340 Thread: 27 
-798564619 -1832235762 -495545958 -1389340 Thread: 53 
-798564619 -1832235762 -495545958 -1389340 Thread: 25 
-798564619 -1832235762 -495545958 -1389340 Thread: 19 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt50.txt <==
-1868544512 125809633 911038373 -713997455 Thread: 56 
-1868544512 125809633 911038373 -713997455 Thread: 55 
-1868544512 125809633 911038373 -713997455 Thread: 48 
-1868544512 125809633 911038373 -713997455 Thread: 52 
-1868544512 125809633 911038373 -713997455 Thread: 29 
-1868544512 125809633 911038373 -713997455 Thread: 19 
-1868544512 125809633 911038373 -713997455 Thread: 53 
-1868544512 125809633 911038373 -713997455 Thread: 11 
-1868544512 125809633 911038373 -713997455 Thread: 31 
-1868544512 125809633 911038373 -713997455 Thread: 20 
-1868544512 125809633 911038373 -713997455 Thread: 14 
-1868544512 125809633 911038373 -713997455 Thread: 5 
-1868544512 125809633 911038373 -713997455 Thread: 3 
-1868544512 125809633 911038373 -713997455 Thread: 35 
-1868544512 125809633 911038373 -713997455 Thread: 44 
-1868544512 125809633 911038373 -713997455 Thread: 15 
-1868544512 125809633 911038373 -713997455 Thread: 47 
-1868544512 125809633 911038373 -713997455 Thread: 21 
-1868544512 125809633 911038373 -713997455 Thread: 33 
-1868544512 125809633 911038373 -713997455 Thread: 36 
-1868544512 125809633 911038373 -713997455 Thread: 58 
-1868544512 125809633 911038373 -713997455 Thread: 42 
-1868544512 125809633 911038373 -713997455 Thread: 38 
-1868544512 125809633 911038373 -713997455 Thread: 61 
-1868544512 125809633 911038373 -713997455 Thread: 24 
-1868544512 125809633 911038373 -713997455 Thread: 63 
-1868544512 125809633 911038373 -713997455 Thread: 30 
-1868544512 125809633 911038373 -713997455 Thread: 4 
-1868544512 125809633 911038373 -713997455 Thread: 10 
-1868544512 125809633 911038373 -713997455 Thread: 46 
-1868544512 125809633 911038373 -713997455 Thread: 16 
-1868544512 125809633 911038373 -713997455 Thread: 39 
-1868544512 125809633 911038373 -713997455 Thread: 45 
-1868544512 125809633 911038373 -713997455 Thread: 17 
-1868544512 125809633 911038373 -713997455 Thread: 1 
-1868544512 125809633 911038373 -713997455 Thread: 62 
-1868544512 125809633 911038373 -713997455 Thread: 23 
-1868544512 125809633 911038373 -713997455 Thread: 32 
-1868544512 125809633 911038373 -713997455 Thread: 25 
-1868544512 125809633 911038373 -713997455 Thread: 7 
-1868544512 125809633 911038373 -713997455 Thread: 8 
-1868544512 125809633 911038373 -713997455 Thread: 54 
-1868544512 125809633 911038373 -713997455 Thread: 57 
-1868544512 125809633 911038373 -713997455 Thread: 34 
-1868544512 125809633 911038373 -713997455 Thread: 59 
-1868544512 125809633 911038373 -713997455 Thread: 18 
-1868544512 125809633 911038373 -713997455 Thread: 2 
-1868544512 125809633 911038373 -713997455 Thread: 22 
-1868544512 125809633 911038373 -713997455 Thread: 28 
-1868544512 125809633 911038373 -713997455 Thread: 37 
-1868544512 125809633 911038373 -713997455 Thread: 60 
-1868544512 125809633 911038373 -713997455 Thread: 50 
-1868544512 125809633 911038373 -713997455 Thread: 43 
-1868544512 125809633 911038373 -713997455 Thread: 51 
-1868544512 125809633 911038373 -713997455 Thread: 26 
-1868544512 125809633 911038373 -713997455 Thread: 6 
-1868544512 125809633 911038373 -713997455 Thread: 41 
-1868544512 125809633 911038373 -713997455 Thread: 9 
-1868544512 125809633 911038373 -713997455 Thread: 40 
-1868544512 125809633 911038373 -713997455 Thread: 12 
-1868544512 125809633 911038373 -713997455 Thread: 0 
-1868544512 125809633 911038373 -713997455 Thread: 13 
-1868544512 125809633 911038373 -713997455 Thread: 49 
-1868544512 125809633 911038373 -713997455 Thread: 27 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt51.txt <==
795873476 -1617027825 1798021649 1695934571 Thread: 37 
795873476 -1617027825 1798021649 1695934571 Thread: 36 
795873476 -1617027825 1798021649 1695934571 Thread: 59 
795873476 -1617027825 1798021649 1695934571 Thread: 9 
795873476 -1617027825 1798021649 1695934571 Thread: 46 
795873476 -1617027825 1798021649 1695934571 Thread: 15 
795873476 -1617027825 1798021649 1695934571 Thread: 54 
795873476 -1617027825 1798021649 1695934571 Thread: 26 
795873476 -1617027825 1798021649 1695934571 Thread: 23 
795873476 -1617027825 1798021649 1695934571 Thread: 42 
795873476 -1617027825 1798021649 1695934571 Thread: 24 
795873476 -1617027825 1798021649 1695934571 Thread: 0 
795873476 -1617027825 1798021649 1695934571 Thread: 25 
795873476 -1617027825 1798021649 1695934571 Thread: 32 
795873476 -1617027825 1798021649 1695934571 Thread: 8 
795873476 -1617027825 1798021649 1695934571 Thread: 63 
795873476 -1617027825 1798021649 1695934571 Thread: 50 
795873476 -1617027825 1798021649 1695934571 Thread: 22 
795873476 -1617027825 1798021649 1695934571 Thread: 55 
795873476 -1617027825 1798021649 1695934571 Thread: 58 
795873476 -1617027825 1798021649 1695934571 Thread: 19 
795873476 -1617027825 1798021649 1695934571 Thread: 62 
795873476 -1617027825 1798021649 1695934571 Thread: 53 
795873476 -1617027825 1798021649 1695934571 Thread: 7 
795873476 -1617027825 1798021649 1695934571 Thread: 31 
795873476 -1617027825 1798021649 1695934571 Thread: 35 
795873476 -1617027825 1798021649 1695934571 Thread: 6 
795873476 -1617027825 1798021649 1695934571 Thread: 33 
795873476 -1617027825 1798021649 1695934571 Thread: 16 
795873476 -1617027825 1798021649 1695934571 Thread: 1 
795873476 -1617027825 1798021649 1695934571 Thread: 41 
795873476 -1617027825 1798021649 1695934571 Thread: 14 
795873476 -1617027825 1798021649 1695934571 Thread: 45 
795873476 -1617027825 1798021649 1695934571 Thread: 52 
795873476 -1617027825 1798021649 1695934571 Thread: 27 
795873476 -1617027825 1798021649 1695934571 Thread: 40 
795873476 -1617027825 1798021649 1695934571 Thread: 61 
795873476 -1617027825 1798021649 1695934571 Thread: 11 
795873476 -1617027825 1798021649 1695934571 Thread: 21 
795873476 -1617027825 1798021649 1695934571 Thread: 44 
795873476 -1617027825 1798021649 1695934571 Thread: 43 
795873476 -1617027825 1798021649 1695934571 Thread: 48 
795873476 -1617027825 1798021649 1695934571 Thread: 2 
795873476 -1617027825 1798021649 1695934571 Thread: 13 
795873476 -1617027825 1798021649 1695934571 Thread: 12 
795873476 -1617027825 1798021649 1695934571 Thread: 20 
795873476 -1617027825 1798021649 1695934571 Thread: 3 
795873476 -1617027825 1798021649 1695934571 Thread: 56 
795873476 -1617027825 1798021649 1695934571 Thread: 47 
795873476 -1617027825 1798021649 1695934571 Thread: 34 
795873476 -1617027825 1798021649 1695934571 Thread: 18 
795873476 -1617027825 1798021649 1695934571 Thread: 29 
795873476 -1617027825 1798021649 1695934571 Thread: 10 
795873476 -1617027825 1798021649 1695934571 Thread: 4 
795873476 -1617027825 1798021649 1695934571 Thread: 5 
795873476 -1617027825 1798021649 1695934571 Thread: 28 
795873476 -1617027825 1798021649 1695934571 Thread: 38 
795873476 -1617027825 1798021649 1695934571 Thread: 57 
795873476 -1617027825 1798021649 1695934571 Thread: 51 
795873476 -1617027825 1798021649 1695934571 Thread: 17 
795873476 -1617027825 1798021649 1695934571 Thread: 49 
795873476 -1617027825 1798021649 1695934571 Thread: 39 
795873476 -1617027825 1798021649 1695934571 Thread: 30 
795873476 -1617027825 1798021649 1695934571 Thread: 60 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt52.txt <==
1095461645 1063582822 1700982346 21443213 Thread: 21 
1095461645 1063582822 1700982346 21443213 Thread: 42 
1095461645 1063582822 1700982346 21443213 Thread: 48 
1095461645 1063582822 1700982346 21443213 Thread: 56 
1095461645 1063582822 1700982346 21443213 Thread: 11 
1095461645 1063582822 1700982346 21443213 Thread: 29 
1095461645 1063582822 1700982346 21443213 Thread: 9 
1095461645 1063582822 1700982346 21443213 Thread: 0 
1095461645 1063582822 1700982346 21443213 Thread: 44 
1095461645 1063582822 1700982346 21443213 Thread: 3 
1095461645 1063582822 1700982346 21443213 Thread: 49 
1095461645 1063582822 1700982346 21443213 Thread: 57 
1095461645 1063582822 1700982346 21443213 Thread: 46 
1095461645 1063582822 1700982346 21443213 Thread: 60 
1095461645 1063582822 1700982346 21443213 Thread: 45 
1095461645 1063582822 1700982346 21443213 Thread: 30 
1095461645 1063582822 1700982346 21443213 Thread: 55 
1095461645 1063582822 1700982346 21443213 Thread: 17 
1095461645 1063582822 1700982346 21443213 Thread: 2 
1095461645 1063582822 1700982346 21443213 Thread: 61 
1095461645 1063582822 1700982346 21443213 Thread: 53 
1095461645 1063582822 1700982346 21443213 Thread: 63 
1095461645 1063582822 1700982346 21443213 Thread: 52 
1095461645 1063582822 1700982346 21443213 Thread: 24 
1095461645 1063582822 1700982346 21443213 Thread: 15 
1095461645 1063582822 1700982346 21443213 Thread: 19 
1095461645 1063582822 1700982346 21443213 Thread: 5 
1095461645 1063582822 1700982346 21443213 Thread: 35 
1095461645 1063582822 1700982346 21443213 Thread: 31 
1095461645 1063582822 1700982346 21443213 Thread: 4 
1095461645 1063582822 1700982346 21443213 Thread: 10 
1095461645 1063582822 1700982346 21443213 Thread: 7 
1095461645 1063582822 1700982346 21443213 Thread: 1 
1095461645 1063582822 1700982346 21443213 Thread: 36 
1095461645 1063582822 1700982346 21443213 Thread: 37 
1095461645 1063582822 1700982346 21443213 Thread: 28 
1095461645 1063582822 1700982346 21443213 Thread: 58 
1095461645 1063582822 1700982346 21443213 Thread: 59 
1095461645 1063582822 1700982346 21443213 Thread: 54 
1095461645 1063582822 1700982346 21443213 Thread: 62 
1095461645 1063582822 1700982346 21443213 Thread: 43 
1095461645 1063582822 1700982346 21443213 Thread: 23 
1095461645 1063582822 1700982346 21443213 Thread: 12 
1095461645 1063582822 1700982346 21443213 Thread: 13 
1095461645 1063582822 1700982346 21443213 Thread: 14 
1095461645 1063582822 1700982346 21443213 Thread: 16 
1095461645 1063582822 1700982346 21443213 Thread: 40 
1095461645 1063582822 1700982346 21443213 Thread: 34 
1095461645 1063582822 1700982346 21443213 Thread: 32 
1095461645 1063582822 1700982346 21443213 Thread: 38 
1095461645 1063582822 1700982346 21443213 Thread: 6 
1095461645 1063582822 1700982346 21443213 Thread: 51 
1095461645 1063582822 1700982346 21443213 Thread: 50 
1095461645 1063582822 1700982346 21443213 Thread: 41 
1095461645 1063582822 1700982346 21443213 Thread: 25 
1095461645 1063582822 1700982346 21443213 Thread: 20 
1095461645 1063582822 1700982346 21443213 Thread: 27 
1095461645 1063582822 1700982346 21443213 Thread: 22 
1095461645 1063582822 1700982346 21443213 Thread: 26 
1095461645 1063582822 1700982346 21443213 Thread: 18 
1095461645 1063582822 1700982346 21443213 Thread: 8 
1095461645 1063582822 1700982346 21443213 Thread: 47 
1095461645 1063582822 1700982346 21443213 Thread: 39 
1095461645 1063582822 1700982346 21443213 Thread: 33 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt53.txt <==
874518181 -1903098451 -1417688251 -624462474 Thread: 42 
874518181 -1903098451 -1417688251 -624462474 Thread: 29 
874518181 -1903098451 -1417688251 -624462474 Thread: 48 
874518181 -1903098451 -1417688251 -624462474 Thread: 35 
874518181 -1903098451 -1417688251 -624462474 Thread: 1 
874518181 -1903098451 -1417688251 -624462474 Thread: 6 
874518181 -1903098451 -1417688251 -624462474 Thread: 5 
874518181 -1903098451 -1417688251 -624462474 Thread: 36 
874518181 -1903098451 -1417688251 -624462474 Thread: 32 
874518181 -1903098451 -1417688251 -624462474 Thread: 56 
874518181 -1903098451 -1417688251 -624462474 Thread: 0 
874518181 -1903098451 -1417688251 -624462474 Thread: 37 
874518181 -1903098451 -1417688251 -624462474 Thread: 9 
874518181 -1903098451 -1417688251 -624462474 Thread: 39 
874518181 -1903098451 -1417688251 -624462474 Thread: 23 
874518181 -1903098451 -1417688251 -624462474 Thread: 63 
874518181 -1903098451 -1417688251 -624462474 Thread: 15 
874518181 -1903098451 -1417688251 -624462474 Thread: 31 
874518181 -1903098451 -1417688251 -624462474 Thread: 41 
874518181 -1903098451 -1417688251 -624462474 Thread: 27 
874518181 -1903098451 -1417688251 -624462474 Thread: 2 
874518181 -1903098451 -1417688251 -624462474 Thread: 60 
874518181 -1903098451 -1417688251 -624462474 Thread: 59 
874518181 -1903098451 -1417688251 -624462474 Thread: 49 
874518181 -1903098451 -1417688251 -624462474 Thread: 14 
874518181 -1903098451 -1417688251 -624462474 Thread: 11 
874518181 -1903098451 -1417688251 -624462474 Thread: 3 
874518181 -1903098451 -1417688251 -624462474 Thread: 45 
874518181 -1903098451 -1417688251 -624462474 Thread: 13 
874518181 -1903098451 -1417688251 -624462474 Thread: 19 
874518181 -1903098451 -1417688251 -624462474 Thread: 52 
874518181 -1903098451 -1417688251 -624462474 Thread: 53 
874518181 -1903098451 -1417688251 -624462474 Thread: 4 
874518181 -1903098451 -1417688251 -624462474 Thread: 16 
874518181 -1903098451 -1417688251 -624462474 Thread: 17 
874518181 -1903098451 -1417688251 -624462474 Thread: 57 
874518181 -1903098451 -1417688251 -624462474 Thread: 58 
874518181 -1903098451 -1417688251 -624462474 Thread: 43 
874518181 -1903098451 -1417688251 -624462474 Thread: 55 
874518181 -1903098451 -1417688251 -624462474 Thread: 18 
874518181 -1903098451 -1417688251 -624462474 Thread: 61 
874518181 -1903098451 -1417688251 -624462474 Thread: 25 
874518181 -1903098451 -1417688251 -624462474 Thread: 12 
874518181 -1903098451 -1417688251 -624462474 Thread: 22 
874518181 -1903098451 -1417688251 -624462474 Thread: 54 
874518181 -1903098451 -1417688251 -624462474 Thread: 46 
874518181 -1903098451 -1417688251 -624462474 Thread: 26 
874518181 -1903098451 -1417688251 -624462474 Thread: 33 
874518181 -1903098451 -1417688251 -624462474 Thread: 62 
874518181 -1903098451 -1417688251 -624462474 Thread: 40 
874518181 -1903098451 -1417688251 -624462474 Thread: 20 
874518181 -1903098451 -1417688251 -624462474 Thread: 10 
874518181 -1903098451 -1417688251 -624462474 Thread: 8 
874518181 -1903098451 -1417688251 -624462474 Thread: 47 
874518181 -1903098451 -1417688251 -624462474 Thread: 50 
874518181 -1903098451 -1417688251 -624462474 Thread: 51 
874518181 -1903098451 -1417688251 -624462474 Thread: 44 
874518181 -1903098451 -1417688251 -624462474 Thread: 21 
874518181 -1903098451 -1417688251 -624462474 Thread: 34 
874518181 -1903098451 -1417688251 -624462474 Thread: 28 
874518181 -1903098451 -1417688251 -624462474 Thread: 7 
874518181 -1903098451 -1417688251 -624462474 Thread: 30 
874518181 -1903098451 -1417688251 -624462474 Thread: 38 
874518181 -1903098451 -1417688251 -624462474 Thread: 24 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_50/seedTilt54.txt <==
954377159 -430645697 1084127875 -1930292466 Thread: 2 
954377159 -430645697 1084127875 -1930292466 Thread: 5 
954377159 -430645697 1084127875 -1930292466 Thread: 27 
954377159 -430645697 1084127875 -1930292466 Thread: 28 
954377159 -430645697 1084127875 -1930292466 Thread: 63 
954377159 -430645697 1084127875 -1930292466 Thread: 36 
954377159 -430645697 1084127875 -1930292466 Thread: 6 
954377159 -430645697 1084127875 -1930292466 Thread: 35 
954377159 -430645697 1084127875 -1930292466 Thread: 56 
954377159 -430645697 1084127875 -1930292466 Thread: 19 
954377159 -430645697 1084127875 -1930292466 Thread: 46 
954377159 -430645697 1084127875 -1930292466 Thread: 8 
954377159 -430645697 1084127875 -1930292466 Thread: 9 
954377159 -430645697 1084127875 -1930292466 Thread: 0 
954377159 -430645697 1084127875 -1930292466 Thread: 48 
954377159 -430645697 1084127875 -1930292466 Thread: 11 
954377159 -430645697 1084127875 -1930292466 Thread: 15 
954377159 -430645697 1084127875 -1930292466 Thread: 33 
954377159 -430645697 1084127875 -1930292466 Thread: 22 
954377159 -430645697 1084127875 -1930292466 Thread: 14 
954377159 -430645697 1084127875 -1930292466 Thread: 38 
954377159 -430645697 1084127875 -1930292466 Thread: 39 
954377159 -430645697 1084127875 -1930292466 Thread: 4 
954377159 -430645697 1084127875 -1930292466 Thread: 3 
954377159 -430645697 1084127875 -1930292466 Thread: 25 
954377159 -430645697 1084127875 -1930292466 Thread: 18 
954377159 -430645697 1084127875 -1930292466 Thread: 12 
954377159 -430645697 1084127875 -1930292466 Thread: 13 
954377159 -430645697 1084127875 -1930292466 Thread: 26 
954377159 -430645697 1084127875 -1930292466 Thread: 20 
954377159 -430645697 1084127875 -1930292466 Thread: 57 
954377159 -430645697 1084127875 -1930292466 Thread: 61 
954377159 -430645697 1084127875 -1930292466 Thread: 41 
954377159 -430645697 1084127875 -1930292466 Thread: 54 
954377159 -430645697 1084127875 -1930292466 Thread: 29 
954377159 -430645697 1084127875 -1930292466 Thread: 24 
954377159 -430645697 1084127875 -1930292466 Thread: 21 
954377159 -430645697 1084127875 -1930292466 Thread: 23 
954377159 -430645697 1084127875 -1930292466 Thread: 32 
954377159 -430645697 1084127875 -1930292466 Thread: 30 
954377159 -430645697 1084127875 -1930292466 Thread: 59 
954377159 -430645697 1084127875 -1930292466 Thread: 53 
954377159 -430645697 1084127875 -1930292466 Thread: 58 
954377159 -430645697 1084127875 -1930292466 Thread: 55 
954377159 -430645697 1084127875 -1930292466 Thread: 1 
954377159 -430645697 1084127875 -1930292466 Thread: 37 
954377159 -430645697 1084127875 -1930292466 Thread: 43 
954377159 -430645697 1084127875 -1930292466 Thread: 44 
954377159 -430645697 1084127875 -1930292466 Thread: 52 
954377159 -430645697 1084127875 -1930292466 Thread: 40 
954377159 -430645697 1084127875 -1930292466 Thread: 50 
954377159 -430645697 1084127875 -1930292466 Thread: 34 
954377159 -430645697 1084127875 -1930292466 Thread: 45 
954377159 -430645697 1084127875 -1930292466 Thread: 42 
954377159 -430645697 1084127875 -1930292466 Thread: 51 
954377159 -430645697 1084127875 -1930292466 Thread: 62 
954377159 -430645697 1084127875 -1930292466 Thread: 47 
954377159 -430645697 1084127875 -1930292466 Thread: 10 
954377159 -430645697 1084127875 -1930292466 Thread: 16 
954377159 -430645697 1084127875 -1930292466 Thread: 17 
954377159 -430645697 1084127875 -1930292466 Thread: 60 
954377159 -430645697 1084127875 -1930292466 Thread: 7 
954377159 -430645697 1084127875 -1930292466 Thread: 31 
954377159 -430645697 1084127875 -1930292466 Thread: 49 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/axionNumTilt40.txt <==
27,882616,8.94038e+08
81,400497,9.39181e+08
135,1.10578e+07,8.77069e+09
189,9.03483e+06,4.34498e+09
243,1.26415e+07,3.11386e+09
297,1.67334e+07,1.76091e+09
351,1.79808e+07,1.36816e+09
405,1.94057e+07,1.0473e+09
459,2.29535e+07,8.36215e+08
513,2.6266e+07,6.15221e+08
567,2.79207e+07,5.07326e+08
621,3.01448e+07,4.20861e+08
675,3.3685e+07,3.49211e+08
729,3.64582e+07,2.85661e+08
783,3.80721e+07,2.46127e+08
837,4.03627e+07,2.16618e+08
891,4.30988e+07,1.87107e+08
945,4.44226e+07,1.63053e+08
999,4.467e+07,1.4858e+08
1053,4.50919e+07,1.39367e+08
1107,4.4713e+07,1.26852e+08
1161,4.23059e+07,1.18144e+08
1215,3.87289e+07,1.17359e+08
1269,3.46671e+07,1.17844e+08
1323,2.96388e+07,1.13417e+08
1377,2.40873e+07,1.12009e+08
1431,1.94304e+07,1.12802e+08
1485,1.65316e+07,1.0745e+08
1539,1.56675e+07,9.80067e+07
1593,1.67682e+07,8.77938e+07
1647,1.93176e+07,7.56743e+07
1701,2.22431e+07,6.42781e+07
1755,2.40166e+07,5.56375e+07
1809,2.37354e+07,5.12214e+07
1863,2.16908e+07,5.06648e+07
1917,1.84494e+07,5.10809e+07
1971,1.48503e+07,5.16785e+07
2025,1.21913e+07,5.18559e+07
2079,1.14079e+07,4.92759e+07
2133,1.24968e+07,4.39867e+07
2187,1.44839e+07,3.81886e+07
2241,1.60213e+07,3.35787e+07
2295,1.61914e+07,3.11832e+07
2349,1.46873e+07,3.08251e+07
2403,1.21727e+07,3.15838e+07
2457,1.00049e+07,3.22085e+07
2511,9.26303e+06,3.09398e+07
2565,1.00903e+07,2.78285e+07
2619,1.15474e+07,2.43819e+07
2673,1.23441e+07,2.20264e+07
2727,1.17487e+07,2.14396e+07
2781,9.99414e+06,2.19493e+07
2835,8.25214e+06,2.25321e+07
2889,7.746e+06,2.1737e+07
2943,8.59408e+06,1.94192e+07
2997,9.68857e+06,1.71643e+07
3051,9.80247e+06,1.61281e+07
3105,8.70908e+06,1.6448e+07
3159,7.2781e+06,1.69918e+07
3213,6.6715e+06,1.66065e+07
3267,7.22348e+06,1.51479e+07
3321,8.09559e+06,1.34642e+07
3375,8.13727e+06,1.27281e+07
3429,7.09086e+06,1.31269e+07
3483,5.99403e+06,1.35746e+07
3537,5.9201e+06,1.29429e+07
3591,6.69242e+06,1.15002e+07
3645,7.11422e+06,1.05076e+07
3699,6.45443e+06,1.06855e+07
3753,5.42578e+06,1.1228e+07
3807,5.20655e+06,1.0869e+07
3861,5.85514e+06,9.69772e+06
3915,6.23232e+06,8.88176e+06
3969,5.6212e+06,9.11986e+06
4023,4.76662e+06,9.5359e+06
4077,4.76141e+06,9.08995e+06
4131,5.39461e+06,8.05855e+06
4185,5.46739e+06,7.64987e+06
4239,4.69818e+06,8.0891e+06
4293,4.19997e+06,8.21109e+06
4347,4.61709e+06,7.4414e+06
4401,5.02352e+06,6.73622e+06
4455,4.53984e+06,6.95314e+06
4509,3.89169e+06,7.28131e+06
4563,4.0847e+06,6.78692e+06
4617,4.56027e+06,6.05289e+06
4671,4.25478e+06,6.12678e+06
4725,3.62001e+06,6.49002e+06
4779,3.74079e+06,6.10999e+06
4833,4.19015e+06,5.43782e+06
4887,3.89405e+06,5.53397e+06
4941,3.33523e+06,5.8533e+06
4995,3.53482e+06,5.43035e+06
5049,3.88953e+06,4.88902e+06
5103,3.4832e+06,5.11507e+06
5157,3.08584e+06,5.29772e+06
5211,3.43479e+06,4.76456e+06
5265,3.57625e+06,4.46135e+06
5319,3.04962e+06,4.81817e+06
5373,2.96206e+06,4.72217e+06
5427,3.37285e+06,4.15561e+06
5481,3.14383e+06,4.24191e+06
5535,2.72195e+06,4.50094e+06
5589,3.01391e+06,4.05694e+06
5643,3.13781e+06,3.80938e+06
5697,2.66755e+06,4.13073e+06
5751,2.69372e+06,3.96409e+06
5805,3.00075e+06,3.54187e+06
5859,2.65622e+06,3.7603e+06
5913,2.47824e+06,3.80046e+06
5967,2.8168e+06,3.353e+06
6021,2.61317e+06,3.44983e+06
6075,2.33088e+06,3.60289e+06
6129,2.64067e+06,3.19034e+06
6183,2.54249e+06,3.19069e+06
6237,2.21918e+06,3.39677e+06
6291,2.48553e+06,3.03635e+06
6345,2.44299e+06,2.9907e+06
6399,2.12712e+06,3.19449e+06
6453,2.37123e+06,2.86476e+06
6507,2.32014e+06,2.83443e+06
6561,2.03602e+06,3.01535e+06
6615,2.2865e+06,2.68756e+06
6669,2.19136e+06,2.70246e+06
6723,1.95857e+06,2.84174e+06
6777,2.21396e+06,2.51852e+06
6831,2.04172e+06,2.61344e+06
6885,1.91282e+06,2.6547e+06
6939,2.14464e+06,2.36355e+06
6993,1.88647e+06,2.5415e+06
7047,1.89811e+06,2.45763e+06
7101,2.04069e+06,2.25862e+06
7155,1.7569e+06,2.4613e+06
7209,1.91865e+06,2.24075e+06
7263,1.88066e+06,2.2185e+06
7317,1.69107e+06,2.33533e+06
7371,1.9128e+06,2.06439e+06
7425,1.696e+06,2.21505e+06
7479,1.72441e+06,2.12541e+06
7533,1.80483e+06,1.99926e+06
7587,1.57753e+06,2.15692e+06
7641,1.76719e+06,1.92416e+06
7695,1.61941e+06,2.01428e+06
7749,1.59762e+06,1.97941e+06
7803,1.69547e+06,1.84155e+06
7857,1.48556e+06,1.98858e+06
7911,1.6565e+06,1.78012e+06
7965,1.50998e+06,1.87304e+06
8019,1.52249e+06,1.81197e+06
8073,1.57092e+06,1.7254e+06
8127,1.40814e+06,1.8318e+06
8181,1.56749e+06,1.64164e+06
8235,1.38613e+06,1.76895e+06
8289,1.48586e+06,1.63292e+06
8343,1.42194e+06,1.65477e+06
8397,1.37469e+06,1.65697e+06
8439,1.47875e+06,1.53236e+06
8451,1.45258e+06,1.54861e+06
8499,1.29622e+06,1.65826e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/axionNumTilt41.txt <==
27,882611,8.94038e+08
81,400150,9.38159e+08
135,1.10521e+07,8.7863e+09
189,9.03858e+06,4.35182e+09
243,1.26612e+07,3.11918e+09
297,1.67719e+07,1.76212e+09
351,1.80486e+07,1.36931e+09
405,1.95122e+07,1.04699e+09
459,2.31062e+07,8.35389e+08
513,2.6464e+07,6.14647e+08
567,2.81319e+07,5.06924e+08
621,3.0357e+07,4.22078e+08
675,3.39162e+07,3.49735e+08
729,3.66839e+07,2.85718e+08
783,3.82644e+07,2.46794e+08
837,4.05443e+07,2.16766e+08
891,4.33207e+07,1.86711e+08
945,4.47112e+07,1.62689e+08
999,4.50196e+07,1.47753e+08
1053,4.54787e+07,1.38317e+08
1107,4.50862e+07,1.26192e+08
1161,4.25689e+07,1.17549e+08
1215,3.87614e+07,1.17183e+08
1269,3.43732e+07,1.18633e+08
1323,2.89979e+07,1.14526e+08
1377,2.32497e+07,1.13336e+08
1431,1.86689e+07,1.13388e+08
1485,1.60952e+07,1.06854e+08
1539,1.56802e+07,9.65214e+07
1593,1.71493e+07,8.6009e+07
1647,1.98854e+07,7.34268e+07
1701,2.2751e+07,6.22758e+07
1755,2.4243e+07,5.50345e+07
1809,2.37198e+07,5.1029e+07
1863,2.15076e+07,5.05338e+07
1917,1.81069e+07,5.106e+07
1971,1.44201e+07,5.15877e+07
2025,1.18576e+07,5.13971e+07
2079,1.13201e+07,4.82508e+07
2133,1.26217e+07,4.27923e+07
2187,1.46293e+07,3.73989e+07
2241,1.60539e+07,3.31261e+07
2295,1.60773e+07,3.0982e+07
2349,1.44473e+07,3.05884e+07
2403,1.18543e+07,3.1335e+07
2457,9.71341e+06,3.18531e+07
2511,9.09698e+06,3.03877e+07
2565,1.00334e+07,2.73615e+07
2619,1.15272e+07,2.39909e+07
2673,1.23002e+07,2.16854e+07
2727,1.16347e+07,2.11598e+07
2781,9.80313e+06,2.17376e+07
2835,8.0349e+06,2.23402e+07
2889,7.56183e+06,2.15457e+07
2943,8.49637e+06,1.92111e+07
2997,9.69565e+06,1.6843e+07
3051,9.82123e+06,1.58002e+07
3105,8.6246e+06,1.62433e+07
3159,7.0663e+06,1.69459e+07
3213,6.44911e+06,1.65949e+07
3267,7.15023e+06,1.49567e+07
3321,8.16183e+06,1.31232e+07
3375,8.16457e+06,1.24868e+07
3429,6.96789e+06,1.30338e+07
3483,5.76551e+06,1.36054e+07
3537,5.77415e+06,1.28877e+07
3591,6.73642e+06,1.12226e+07
3645,7.18775e+06,1.02393e+07
3699,6.3679e+06,1.06037e+07
3753,5.20995e+06,1.12785e+07
3807,5.07359e+06,1.08194e+07
3861,5.90527e+06,9.45763e+06
3915,6.29084e+06,8.66292e+06
3969,5.51504e+06,9.07978e+06
4023,4.56853e+06,9.58935e+06
4077,4.69551e+06,8.99096e+06
4131,5.4679e+06,7.83079e+06
4185,5.46652e+06,7.5189e+06
4239,4.54119e+06,8.11923e+06
4293,4.06529e+06,8.20696e+06
4347,4.64663e+06,7.27035e+06
4401,5.06834e+06,6.56938e+06
4455,4.43523e+06,6.94254e+06
4509,3.74332e+06,7.30717e+06
4563,4.07958e+06,6.66901e+06
4617,4.61605e+06,5.88234e+06
4671,4.1754e+06,6.10207e+06
4725,3.47727e+06,6.52456e+06
4779,3.73546e+06,6.00227e+06
4833,4.23785e+06,5.28842e+06
4887,3.81128e+06,5.52143e+06
4941,3.21344e+06,5.87409e+06
4995,3.54677e+06,5.31796e+06
5049,3.9189e+06,4.76754e+06
5103,3.38092e+06,5.12909e+06
5157,2.99844e+06,5.29224e+06
5211,3.47492e+06,4.63207e+06
5265,3.56033e+06,4.39606e+06
5319,2.93621e+06,4.84781e+06
5373,2.93739e+06,4.65768e+06
5427,3.40609e+06,4.04574e+06
5481,3.07307e+06,4.23459e+06
5535,2.64138e+06,4.50015e+06
5589,3.03914e+06,3.95592e+06
5643,3.12225e+06,3.75293e+06
5697,2.57005e+06,4.15302e+06
5751,2.68645e+06,3.89845e+06
5805,3.01935e+06,3.45447e+06
5859,2.56972e+06,3.77784e+06
5913,2.44183e+06,3.766e+06
5967,2.8463e+06,3.25941e+06
6021,2.5471e+06,3.45071e+06
6075,2.27573e+06,3.5916e+06
6129,2.67163e+06,3.09748e+06
6183,2.49044e+06,3.18154e+06
6237,2.15831e+06,3.39494e+06
6291,2.51337e+06,2.94952e+06
6345,2.39828e+06,2.97792e+06
6399,2.06767e+06,3.19333e+06
6453,2.39687e+06,2.78412e+06
6507,2.27553e+06,2.82359e+06
6561,1.983e+06,3.01117e+06
6615,2.31212e+06,2.6097e+06
6669,2.13887e+06,2.70226e+06
6723,1.92011e+06,2.82589e+06
6777,2.23494e+06,2.44849e+06
6831,1.9809e+06,2.62258e+06
6885,1.89373e+06,2.62335e+06
6939,2.15461e+06,2.30622e+06
6993,1.81984e+06,2.55889e+06
7047,1.90418e+06,2.40319e+06
7101,2.02454e+06,2.23056e+06
7155,1.70348e+06,2.46572e+06
7209,1.93606e+06,2.17989e+06
7263,1.83847e+06,2.21604e+06
7317,1.66533e+06,2.31529e+06
7371,1.9202e+06,2.01677e+06
7425,1.64332e+06,2.22217e+06
7479,1.72587e+06,2.08356e+06
7533,1.7871e+06,1.97548e+06
7587,1.53576e+06,2.1565e+06
7641,1.78201e+06,1.8714e+06
7695,1.57099e+06,2.02099e+06
7749,1.59383e+06,1.94487e+06
7803,1.68387e+06,1.815e+06
7857,1.443e+06,1.99163e+06
7911,1.67348e+06,1.72782e+06
7965,1.45926e+06,1.8847e+06
8019,1.52773e+06,1.77165e+06
8073,1.54843e+06,1.71156e+06
8127,1.37915e+06,1.82424e+06
8181,1.57757e+06,1.5985e+06
8235,1.33521e+06,1.78267e+06
8289,1.5047e+06,1.58263e+06
8343,1.37727e+06,1.66362e+06
8397,1.3764e+06,1.62309e+06
8439,1.48145e+06,1.49798e+06
8451,1.43329e+06,1.53515e+06
8499,1.26006e+06,1.66052e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/axionNumTilt42.txt <==
27,882604,8.94036e+08
81,400151,9.35484e+08
135,1.10465e+07,8.77411e+09
189,9.02796e+06,4.34639e+09
243,1.26334e+07,3.12362e+09
297,1.67069e+07,1.76479e+09
351,1.79613e+07,1.36802e+09
405,1.94017e+07,1.0486e+09
459,2.2985e+07,8.36888e+08
513,2.63566e+07,6.13857e+08
567,2.80584e+07,5.05626e+08
621,3.03088e+07,4.19845e+08
675,3.38891e+07,3.47715e+08
729,3.66873e+07,2.84154e+08
783,3.83226e+07,2.4578e+08
837,4.06643e+07,2.15673e+08
891,4.35122e+07,1.86146e+08
945,4.49874e+07,1.62474e+08
999,4.53856e+07,1.4762e+08
1053,4.59596e+07,1.38531e+08
1107,4.57004e+07,1.26212e+08
1161,4.32955e+07,1.17655e+08
1215,3.96046e+07,1.17395e+08
1269,3.53873e+07,1.18356e+08
1323,3.01589e+07,1.1386e+08
1377,2.43895e+07,1.12999e+08
1431,1.95867e+07,1.13971e+08
1485,1.66387e+07,1.08416e+08
1539,1.5801e+07,9.89888e+07
1593,1.70368e+07,8.85922e+07
1647,1.98279e+07,7.52828e+07
1701,2.29628e+07,6.33891e+07
1755,2.47951e+07,5.52442e+07
1809,2.45107e+07,5.10439e+07
1863,2.24495e+07,5.04473e+07
1917,1.91153e+07,5.1011e+07
1971,1.53008e+07,5.17006e+07
2025,1.23836e+07,5.21196e+07
2079,1.14314e+07,4.96405e+07
2133,1.25087e+07,4.42834e+07
2187,1.46135e+07,3.8467e+07
2241,1.63697e+07,3.36111e+07
2295,1.67668e+07,3.08509e+07
2349,1.53388e+07,3.03958e+07
2403,1.26576e+07,3.14396e+07
2457,1.01932e+07,3.24387e+07
2511,9.21052e+06,3.13755e+07
2565,9.98188e+06,2.82821e+07
2619,1.16171e+07,2.46109e+07
2673,1.27025e+07,2.18915e+07
2727,1.22905e+07,2.11254e+07
2781,1.04671e+07,2.178e+07
2835,8.44761e+06,2.26308e+07
2889,7.63873e+06,2.2176e+07
2943,8.43715e+06,1.98966e+07
2997,9.81527e+06,1.72553e+07
3051,1.02525e+07,1.5879e+07
3105,9.20691e+06,1.61851e+07
3159,7.49146e+06,1.70578e+07
3213,6.53935e+06,1.70294e+07
3267,7.06561e+06,1.55592e+07
3321,8.26015e+06,1.3473e+07
3375,8.58677e+06,1.24687e+07
3429,7.46421e+06,1.29669e+07
3483,6.00643e+06,1.38132e+07
3537,5.73591e+06,1.33538e+07
3591,6.71578e+06,1.1639e+07
3645,7.45517e+06,1.03396e+07
3699,6.81391e+06,1.05178e+07
3753,5.4852e+06,1.13736e+07
3807,5.04805e+06,1.1217e+07
3861,5.8651e+06,9.84858e+06
3915,6.54196e+06,8.72198e+06
3969,5.91614e+06,8.99564e+06
4023,4.75694e+06,9.72625e+06
4077,4.62487e+06,9.38613e+06
4131,5.50224e+06,8.08636e+06
4185,5.77943e+06,7.48046e+06
4239,4.84718e+06,8.10029e+06
4293,4.09245e+06,8.46872e+06
4347,4.59428e+06,7.59209e+06
4401,5.26031e+06,6.62706e+06
4455,4.75316e+06,6.88216e+06
4509,3.84482e+06,7.46429e+06
4563,4.01525e+06,6.97939e+06
4617,4.73879e+06,5.988e+06
4671,4.47115e+06,6.03969e+06
4725,3.59675e+06,6.63891e+06
4779,3.6727e+06,6.28924e+06
4833,4.34968e+06,5.38721e+06
4887,4.08597e+06,5.45826e+06
4941,3.29771e+06,6.00653e+06
4995,3.49279e+06,5.57411e+06
5049,4.06534e+06,4.8141e+06
5103,3.61845e+06,5.09231e+06
5157,3.02197e+06,5.46459e+06
5211,3.45405e+06,4.83397e+06
5265,3.75575e+06,4.38564e+06
5319,3.10848e+06,4.85996e+06
5373,2.89661e+06,4.87405e+06
5427,3.46417e+06,4.15807e+06
5481,3.30148e+06,4.17855e+06
5535,2.68743e+06,4.62246e+06
5589,2.99966e+06,4.15556e+06
5643,3.30909e+06,3.72608e+06
5697,2.70887e+06,4.17463e+06
5751,2.6248e+06,4.11254e+06
5805,3.12878e+06,3.49457e+06
5859,2.7616e+06,3.73855e+06
5913,2.40034e+06,3.95256e+06
5967,2.89253e+06,3.35444e+06
6021,2.75328e+06,3.38784e+06
6075,2.26282e+06,3.74436e+06
6129,2.68022e+06,3.22216e+06
6183,2.69326e+06,3.11477e+06
6237,2.16188e+06,3.52482e+06
6291,2.5096e+06,3.07741e+06
6345,2.5901e+06,2.91662e+06
6399,2.07441e+06,3.31276e+06
6453,2.39604e+06,2.90379e+06
6507,2.4568e+06,2.76778e+06
6561,1.9792e+06,3.13424e+06
6615,2.32682e+06,2.70779e+06
6669,2.31064e+06,2.65076e+06
6723,1.8938e+06,2.96319e+06
6777,2.28126e+06,2.51184e+06
6831,2.13229e+06,2.58591e+06
6885,1.84322e+06,2.77796e+06
6939,2.24981e+06,2.31865e+06
6993,1.92485e+06,2.56161e+06
7047,1.85067e+06,2.55594e+06
7101,2.16942e+06,2.18941e+06
7155,1.7324e+06,2.53836e+06
7209,1.92923e+06,2.2816e+06
7263,1.99044e+06,2.16619e+06
7317,1.62558e+06,2.44793e+06
7371,1.9993e+06,2.03152e+06
7425,1.7324e+06,2.22991e+06
7479,1.68336e+06,2.21301e+06
7533,1.92932e+06,1.9278e+06
7587,1.52231e+06,2.25787e+06
7641,1.82785e+06,1.91139e+06
7695,1.67193e+06,2.01135e+06
7749,1.54943e+06,2.06977e+06
7803,1.8151e+06,1.77287e+06
7857,1.42907e+06,2.08659e+06
7911,1.72549e+06,1.75693e+06
7965,1.53979e+06,1.88878e+06
8019,1.49606e+06,1.87824e+06
8073,1.67546e+06,1.66863e+06
8127,1.34269e+06,1.93485e+06
8181,1.66707e+06,1.58739e+06
8235,1.36138e+06,1.83339e+06
8289,1.51993e+06,1.63897e+06
8343,1.46929e+06,1.65028e+06
8397,1.34262e+06,1.72418e+06
8439,1.57998e+06,1.47567e+06
8451,1.54705e+06,1.4989e+06
8499,1.24147e+06,1.74693e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/axionNumTilt43.txt <==
27,882646,8.94033e+08
81,400560,9.38579e+08
135,1.10518e+07,8.77212e+09
189,9.03303e+06,4.35428e+09
243,1.2637e+07,3.11753e+09
297,1.67466e+07,1.75943e+09
351,1.80279e+07,1.36793e+09
405,1.9481e+07,1.04546e+09
459,2.30572e+07,8.32204e+08
513,2.6374e+07,6.11021e+08
567,2.79879e+07,5.04287e+08
621,3.01331e+07,4.21202e+08
675,3.35904e+07,3.50331e+08
729,3.62614e+07,2.86921e+08
783,3.77708e+07,2.47699e+08
837,3.9962e+07,2.18158e+08
891,4.26125e+07,1.88628e+08
945,4.387e+07,1.64703e+08
999,4.40669e+07,1.49881e+08
1053,4.44267e+07,1.40503e+08
1107,4.39781e+07,1.27728e+08
1161,4.15155e+07,1.189e+08
1215,3.79053e+07,1.18315e+08
1269,3.38839e+07,1.18635e+08
1323,2.90014e+07,1.13872e+08
1377,2.37132e+07,1.11944e+08
1431,1.93647e+07,1.11609e+08
1485,1.67094e+07,1.059e+08
1539,1.5974e+07,9.66742e+07
1593,1.70584e+07,8.66272e+07
1647,1.94374e+07,7.4863e+07
1701,2.20944e+07,6.41821e+07
1755,2.36617e+07,5.58657e+07
1809,2.33554e+07,5.13366e+07
1863,2.14313e+07,5.04378e+07
1917,1.83727e+07,5.05903e+07
1971,1.49241e+07,5.09164e+07
2025,1.23109e+07,5.11902e+07
2079,1.14982e+07,4.86174e+07
2133,1.24944e+07,4.33514e+07
2187,1.43307e+07,3.79596e+07
2241,1.57956e+07,3.34294e+07
2295,1.60165e+07,3.09711e+07
2349,1.46321e+07,3.04411e+07
2403,1.2192e+07,3.12092e+07
2457,1.00266e+07,3.18933e+07
2511,9.2321e+06,3.06372e+07
2565,9.968e+06,2.76743e+07
2619,1.13906e+07,2.42557e+07
2673,1.22423e+07,2.18565e+07
2727,1.17433e+07,2.11238e+07
2781,1.00201e+07,2.16991e+07
2835,8.23419e+06,2.23652e+07
2889,7.65224e+06,2.16302e+07
2943,8.45356e+06,1.94011e+07
2997,9.61242e+06,1.7032e+07
3051,9.81955e+06,1.58996e+07
3105,8.74237e+06,1.62589e+07
3159,7.2451e+06,1.69057e+07
3213,6.55573e+06,1.66037e+07
3267,7.11681e+06,1.51194e+07
3321,8.09078e+06,1.32855e+07
3375,8.17482e+06,1.25579e+07
3429,7.08045e+06,1.30468e+07
3483,5.90936e+06,1.35582e+07
3537,5.82649e+06,1.29246e+07
3591,6.6745e+06,1.13873e+07
3645,7.14259e+06,1.0382e+07
3699,6.44908e+06,1.06056e+07
3753,5.35403e+06,1.12144e+07
3807,5.13e+06,1.08565e+07
3861,5.84902e+06,9.60446e+06
3915,6.25558e+06,8.77961e+06
3969,5.6001e+06,9.06889e+06
4023,4.69521e+06,9.53691e+06
4077,4.7156e+06,9.05616e+06
4131,5.40744e+06,7.97006e+06
4185,5.47463e+06,7.57823e+06
4239,4.65145e+06,8.07362e+06
4293,4.13961e+06,8.20975e+06
4347,4.6142e+06,7.37499e+06
4401,5.03989e+06,6.66137e+06
4455,4.50777e+06,6.92915e+06
4509,3.83335e+06,7.28653e+06
4563,4.07549e+06,6.73718e+06
4617,4.5774e+06,5.98131e+06
4671,4.22516e+06,6.1071e+06
4725,3.56744e+06,6.49525e+06
4779,3.73865e+06,6.05756e+06
4833,4.20034e+06,5.38036e+06
4887,3.85913e+06,5.52528e+06
4941,3.29584e+06,5.84746e+06
4995,3.53985e+06,5.37833e+06
5049,3.88886e+06,4.84786e+06
5103,3.4429e+06,5.11456e+06
5157,3.06328e+06,5.27947e+06
5211,3.44598e+06,4.70941e+06
5265,3.55552e+06,4.44524e+06
5319,3.01417e+06,4.81675e+06
5373,2.9632e+06,4.67901e+06
5427,3.36744e+06,4.12787e+06
5481,3.11414e+06,4.23533e+06
5535,2.70714e+06,4.48034e+06
5589,3.01504e+06,4.02217e+06
5643,3.11843e+06,3.79464e+06
5697,2.64308e+06,4.12297e+06
5751,2.69548e+06,3.92871e+06
5805,2.98812e+06,3.52336e+06
5859,2.62982e+06,3.75646e+06
5913,2.47781e+06,3.76845e+06
5967,2.80685e+06,3.33461e+06
6021,2.58987e+06,3.44356e+06
6075,2.32704e+06,3.57709e+06
6129,2.63166e+06,3.17255e+06
6183,2.52299e+06,3.18186e+06
6237,2.21245e+06,3.37571e+06
6291,2.47751e+06,3.01865e+06
6345,2.42628e+06,2.98039e+06
6399,2.11805e+06,3.17784e+06
6453,2.36526e+06,2.84591e+06
6507,2.30337e+06,2.82568e+06
6561,2.02758e+06,2.99981e+06
6615,2.28152e+06,2.66808e+06
6669,2.17259e+06,2.69805e+06
6723,1.95475e+06,2.82221e+06
6777,2.20551e+06,2.50392e+06
6831,2.02424e+06,2.609e+06
6885,1.91311e+06,2.63153e+06
6939,2.12956e+06,2.35752e+06
6993,1.87599e+06,2.53054e+06
7047,1.8963e+06,2.43815e+06
7101,2.02267e+06,2.25603e+06
7155,1.75448e+06,2.44302e+06
7209,1.90903e+06,2.2302e+06
7263,1.86753e+06,2.21202e+06
7317,1.69034e+06,2.31625e+06
7371,1.89639e+06,2.06229e+06
7425,1.69349e+06,2.19751e+06
7479,1.71409e+06,2.11802e+06
7533,1.79572e+06,1.98887e+06
7587,1.57267e+06,2.14451e+06
7641,1.75554e+06,1.91758e+06
7695,1.61484e+06,2.0012e+06
7749,1.58812e+06,1.97176e+06
7803,1.68821e+06,1.83151e+06
7857,1.47897e+06,1.9784e+06
7911,1.64734e+06,1.77275e+06
7965,1.50496e+06,1.86123e+06
8019,1.51275e+06,1.80601e+06
8073,1.56637e+06,1.71361e+06
8127,1.39835e+06,1.82625e+06
8181,1.56325e+06,1.63004e+06
8235,1.37654e+06,1.7632e+06
8289,1.48148e+06,1.62233e+06
8343,1.41321e+06,1.64825e+06
8397,1.36938e+06,1.6476e+06
8439,1.47472e+06,1.52169e+06
8451,1.4457e+06,1.54092e+06
8499,1.28708e+06,1.65322e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/axionNumTilt44.txt <==
27,882627,8.94063e+08
81,400894,9.39596e+08
135,1.10628e+07,8.76354e+09
189,9.045e+06,4.34413e+09
243,1.2658e+07,3.11623e+09
297,1.67527e+07,1.76203e+09
351,1.80194e+07,1.37017e+09
405,1.94768e+07,1.04867e+09
459,2.30713e+07,8.3638e+08
513,2.64233e+07,6.13902e+08
567,2.80789e+07,5.06542e+08
621,3.02728e+07,4.22259e+08
675,3.37834e+07,3.49766e+08
729,3.6483e+07,2.85995e+08
783,3.79562e+07,2.47003e+08
837,4.0062e+07,2.18039e+08
891,4.25963e+07,1.88566e+08
945,4.37353e+07,1.644e+08
999,4.3812e+07,1.5016e+08
1053,4.40497e+07,1.41101e+08
1107,4.34868e+07,1.28281e+08
1161,4.09138e+07,1.19594e+08
1215,3.7178e+07,1.19156e+08
1269,3.29821e+07,1.19913e+08
1323,2.79435e+07,1.1521e+08
1377,2.25902e+07,1.13128e+08
1431,1.8321e+07,1.12431e+08
1485,1.59058e+07,1.0587e+08
1539,1.54789e+07,9.61256e+07
1593,1.68366e+07,8.57567e+07
1647,1.94035e+07,7.36536e+07
1701,2.2138e+07,6.25554e+07
1755,2.35904e+07,5.46633e+07
1809,2.30252e+07,5.0646e+07
1863,2.08019e+07,5.04752e+07
1917,1.75177e+07,5.09534e+07
1971,1.40174e+07,5.15421e+07
2025,1.15995e+07,5.14576e+07
2079,1.11367e+07,4.82846e+07
2133,1.24405e+07,4.26875e+07
2187,1.44034e+07,3.71085e+07
2241,1.57478e+07,3.2931e+07
2295,1.57192e+07,3.07947e+07
2349,1.41178e+07,3.04807e+07
2403,1.16141e+07,3.12666e+07
2457,9.55443e+06,3.18318e+07
2511,8.98245e+06,3.03288e+07
2565,9.9089e+06,2.71986e+07
2619,1.1359e+07,2.38181e+07
2673,1.20835e+07,2.15348e+07
2727,1.13977e+07,2.10514e+07
2781,9.59782e+06,2.16646e+07
2835,7.88763e+06,2.22476e+07
2889,7.46396e+06,2.14049e+07
2943,8.40411e+06,1.89939e+07
2997,9.54192e+06,1.66793e+07
3051,9.6008e+06,1.57295e+07
3105,8.41064e+06,1.61942e+07
3159,6.93391e+06,1.68192e+07
3213,6.39249e+06,1.63806e+07
3267,7.07568e+06,1.47635e+07
3321,7.99452e+06,1.30366e+07
3375,7.94852e+06,1.24465e+07
3429,6.80221e+06,1.29672e+07
3483,5.70485e+06,1.34264e+07
3537,5.74284e+06,1.26709e+07
3591,6.60587e+06,1.11338e+07
3645,6.98087e+06,1.02317e+07
3699,6.21649e+06,1.05292e+07
3753,5.16508e+06,1.1108e+07
3807,5.04347e+06,1.064e+07
3861,5.77687e+06,9.39011e+06
3915,6.10647e+06,8.64866e+06
3969,5.40163e+06,8.99642e+06
4023,4.54783e+06,9.41797e+06
4077,4.6459e+06,8.85578e+06
4131,5.31776e+06,7.80591e+06
4185,5.31689e+06,7.48979e+06
4239,4.49256e+06,7.99106e+06
4293,4.04808e+06,8.05391e+06
4347,4.53834e+06,7.2219e+06
4401,4.92104e+06,6.55548e+06
4455,4.36772e+06,6.84589e+06
4509,3.7259e+06,7.17393e+06
4563,4.00095e+06,6.59937e+06
4617,4.48364e+06,5.86738e+06
4671,4.10097e+06,6.02879e+06
4725,3.46048e+06,6.40074e+06
4779,3.66633e+06,5.93628e+06
4833,4.11859e+06,5.27199e+06
4887,3.7455e+06,5.45242e+06
4941,3.1965e+06,5.76444e+06
4995,3.47649e+06,5.26144e+06
5049,3.80775e+06,4.75378e+06
5103,3.33544e+06,5.05258e+06
5157,2.98298e+06,5.18788e+06
5211,3.384e+06,4.60906e+06
5265,3.47059e+06,4.36893e+06
5319,2.9201e+06,4.7518e+06
5373,2.89646e+06,4.58965e+06
5427,3.30452e+06,4.03925e+06
5481,3.02668e+06,4.17362e+06
5535,2.62951e+06,4.40915e+06
5589,2.95811e+06,3.93645e+06
5643,3.04868e+06,3.72344e+06
5697,2.56049e+06,4.06546e+06
5751,2.63438e+06,3.85492e+06
5805,2.9341e+06,3.44381e+06
5859,2.55022e+06,3.70404e+06
5913,2.41064e+06,3.70723e+06
5967,2.76302e+06,3.25156e+06
6021,2.51564e+06,3.39358e+06
6075,2.25743e+06,3.52428e+06
6129,2.59294e+06,3.09146e+06
6183,2.45363e+06,3.13365e+06
6237,2.14419e+06,3.32805e+06
6291,2.44118e+06,2.94026e+06
6345,2.36004e+06,2.93588e+06
6399,2.05486e+06,3.12921e+06
6453,2.32795e+06,2.77591e+06
6507,2.24139e+06,2.78122e+06
6561,1.96824e+06,2.9533e+06
6615,2.24489e+06,2.60283e+06
6669,2.11285e+06,2.65566e+06
6723,1.89946e+06,2.77666e+06
6777,2.17102e+06,2.44151e+06
6831,1.96391e+06,2.5711e+06
6885,1.86376e+06,2.58638e+06
6939,2.09722e+06,2.29565e+06
6993,1.81092e+06,2.50295e+06
7047,1.86097e+06,2.38257e+06
7101,1.98177e+06,2.20752e+06
7155,1.69395e+06,2.41467e+06
7209,1.88335e+06,2.16984e+06
7263,1.81411e+06,2.17935e+06
7317,1.64467e+06,2.27705e+06
7371,1.86891e+06,2.00747e+06
7425,1.6334e+06,2.17496e+06
7479,1.68673e+06,2.06507e+06
7533,1.753e+06,1.95192e+06
7587,1.5233e+06,2.11467e+06
7641,1.73387e+06,1.86266e+06
7695,1.55745e+06,1.9814e+06
7749,1.56278e+06,1.92224e+06
7803,1.64764e+06,1.79785e+06
7857,1.43392e+06,1.94977e+06
7911,1.62652e+06,1.722e+06
7965,1.44937e+06,1.84489e+06
8019,1.49446e+06,1.75424e+06
8073,1.51944e+06,1.69104e+06
8127,1.36704e+06,1.78851e+06
8181,1.53345e+06,1.59302e+06
8235,1.33148e+06,1.74055e+06
8289,1.46236e+06,1.57675e+06
8343,1.36499e+06,1.63042e+06
8397,1.34928e+06,1.6044e+06
8439,1.44163e+06,1.49144e+06
8451,1.40476e+06,1.5181e+06
8499,1.25426e+06,1.62294e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/axionNumTilt45.txt <==
27,882635,8.94033e+08
81,400442,9.36342e+08
135,1.10549e+07,8.77502e+09
189,9.02839e+06,4.34573e+09
243,1.2638e+07,3.11822e+09
297,1.67397e+07,1.76343e+09
351,1.80119e+07,1.37107e+09
405,1.94764e+07,1.04596e+09
459,2.30682e+07,8.35245e+08
513,2.63931e+07,6.11548e+08
567,2.80325e+07,5.04005e+08
621,3.02292e+07,4.19953e+08
675,3.37436e+07,3.48786e+08
729,3.64717e+07,2.84821e+08
783,3.80447e+07,2.46684e+08
837,4.0349e+07,2.17239e+08
891,4.31836e+07,1.87287e+08
945,4.46732e+07,1.63422e+08
999,4.51113e+07,1.48356e+08
1053,4.57338e+07,1.39005e+08
1107,4.55393e+07,1.26383e+08
1161,4.32589e+07,1.17835e+08
1215,3.9722e+07,1.17375e+08
1269,3.56191e+07,1.18121e+08
1323,3.04369e+07,1.14215e+08
1377,2.46673e+07,1.13175e+08
1431,1.98463e+07,1.14032e+08
1485,1.68841e+07,1.0854e+08
1539,1.60179e+07,9.90084e+07
1593,1.71486e+07,8.87357e+07
1647,1.97314e+07,7.63048e+07
1701,2.26884e+07,6.45785e+07
1755,2.44828e+07,5.61221e+07
1809,2.42382e+07,5.19132e+07
1863,2.22153e+07,5.10363e+07
1917,1.8874e+07,5.16324e+07
1971,1.50928e+07,5.24005e+07
2025,1.22983e+07,5.27499e+07
2079,1.15257e+07,4.99392e+07
2133,1.27407e+07,4.42937e+07
2187,1.48159e+07,3.85678e+07
2241,1.63882e+07,3.40937e+07
2295,1.6582e+07,3.16449e+07
2349,1.50348e+07,3.12039e+07
2403,1.23826e+07,3.20914e+07
2457,1.00923e+07,3.28169e+07
2511,9.35563e+06,3.14253e+07
2565,1.02711e+07,2.8204e+07
2619,1.18175e+07,2.47595e+07
2673,1.26816e+07,2.22436e+07
2727,1.20452e+07,2.16776e+07
2781,1.01691e+07,2.23222e+07
2835,8.33457e+06,2.2966e+07
2889,7.81391e+06,2.21743e+07
2943,8.74128e+06,1.97879e+07
2997,9.96889e+06,1.73319e+07
3051,1.01158e+07,1.62361e+07
3105,8.90692e+06,1.66895e+07
3159,7.32296e+06,1.73987e+07
3213,6.68424e+06,1.7039e+07
3267,7.37693e+06,1.538e+07
3321,8.39207e+06,1.35077e+07
3375,8.39401e+06,1.28428e+07
3429,7.17772e+06,1.34148e+07
3483,5.97551e+06,1.39751e+07
3537,6.00727e+06,1.31863e+07
3591,6.94872e+06,1.15287e+07
3645,7.35147e+06,1.05856e+07
3699,6.52709e+06,1.0949e+07
3753,5.42359e+06,1.15392e+07
3807,5.30538e+06,1.10396e+07
3861,6.06896e+06,9.75045e+06
3915,6.40812e+06,8.99107e+06
3969,5.67961e+06,9.33674e+06
4023,4.78878e+06,9.76761e+06
4077,4.87308e+06,9.2237e+06
4131,5.58303e+06,8.11215e+06
4185,5.59355e+06,7.76646e+06
4239,4.72113e+06,8.30352e+06
4293,4.24616e+06,8.38905e+06
4347,4.77196e+06,7.49991e+06
4401,5.17388e+06,6.8057e+06
4455,4.58402e+06,7.12124e+06
4509,3.91251e+06,7.46501e+06
4563,4.20634e+06,6.86229e+06
4617,4.71311e+06,6.0951e+06
4671,4.30549e+06,6.26927e+06
4725,3.63014e+06,6.66895e+06
4779,3.85574e+06,6.17278e+06
4833,4.33192e+06,5.47299e+06
4887,3.92771e+06,5.67976e+06
4941,3.35407e+06,6.00398e+06
4995,3.658e+06,5.4704e+06
5049,4.00336e+06,4.93989e+06
5103,3.49552e+06,5.26532e+06
5157,3.12972e+06,5.40859e+06
5211,3.56631e+06,4.78212e+06
5265,3.64243e+06,4.54922e+06
5319,3.05674e+06,4.95816e+06
5373,3.04849e+06,4.77479e+06
5427,3.47875e+06,4.19492e+06
5481,3.16785e+06,4.3552e+06
5535,2.7574e+06,4.6e+06
5589,3.12221e+06,4.08117e+06
5643,3.19454e+06,3.88362e+06
5697,2.67794e+06,4.24717e+06
5751,2.7814e+06,3.99958e+06
5805,3.08066e+06,3.58668e+06
5859,2.66405e+06,3.87265e+06
5913,2.54193e+06,3.85199e+06
5967,2.90579e+06,3.38236e+06
6021,2.62852e+06,3.54732e+06
6075,2.37563e+06,3.66789e+06
6129,2.73084e+06,3.21217e+06
6183,2.56375e+06,3.2764e+06
6237,2.2537e+06,3.467e+06
6291,2.57321e+06,3.05365e+06
6345,2.46551e+06,3.07058e+06
6399,2.15905e+06,3.26072e+06
6453,2.45419e+06,2.88274e+06
6507,2.34085e+06,2.90988e+06
6561,2.06899e+06,3.07662e+06
6615,2.36576e+06,2.70405e+06
6669,2.20511e+06,2.77975e+06
6723,1.99893e+06,2.89171e+06
6777,2.28671e+06,2.5363e+06
6831,2.04647e+06,2.69536e+06
6885,1.96752e+06,2.68644e+06
6939,2.20248e+06,2.39118e+06
6993,1.88753e+06,2.62387e+06
7047,1.97049e+06,2.46732e+06
7101,2.06997e+06,2.31103e+06
7155,1.77454e+06,2.52229e+06
7209,1.99221e+06,2.24676e+06
7263,1.88456e+06,2.292e+06
7317,1.7397e+06,2.36199e+06
7371,1.96056e+06,2.09385e+06
7425,1.70199e+06,2.28096e+06
7479,1.79035e+06,2.13385e+06
7533,1.82004e+06,2.05529e+06
7587,1.61043e+06,2.19457e+06
7641,1.81963e+06,1.94303e+06
7695,1.62309e+06,2.07799e+06
7749,1.65819e+06,1.98769e+06
7803,1.71021e+06,1.89365e+06
7857,1.51867e+06,2.0208e+06
7911,1.70138e+06,1.80169e+06
7965,1.51724e+06,1.92825e+06
8019,1.57915e+06,1.8203e+06
8073,1.57939e+06,1.77848e+06
8127,1.44974e+06,1.85197e+06
8181,1.59692e+06,1.67359e+06
8235,1.40392e+06,1.81005e+06
8289,1.53366e+06,1.64609e+06
8343,1.42734e+06,1.70613e+06
8397,1.42501e+06,1.66558e+06
8439,1.49979e+06,1.56852e+06
8451,1.4623e+06,1.59504e+06
8499,1.32808e+06,1.6826e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/axionNumTilt46.txt <==
27,882650,8.94032e+08
81,400433,9.38376e+08
135,1.10549e+07,8.77083e+09
189,9.03347e+06,4.34492e+09
243,1.2644e+07,3.11528e+09
297,1.67194e+07,1.76149e+09
351,1.79552e+07,1.36771e+09
405,1.93988e+07,1.04773e+09
459,2.29796e+07,8.3658e+08
513,2.63231e+07,6.14229e+08
567,2.79981e+07,5.06359e+08
621,3.02145e+07,4.21386e+08
675,3.37407e+07,3.49427e+08
729,3.64797e+07,2.85846e+08
783,3.80438e+07,2.47227e+08
837,4.03057e+07,2.17348e+08
891,4.30928e+07,1.87493e+08
945,4.45565e+07,1.63411e+08
999,4.50175e+07,1.48054e+08
1053,4.56946e+07,1.38386e+08
1107,4.55939e+07,1.25715e+08
1161,4.34022e+07,1.16938e+08
1215,3.98836e+07,1.16478e+08
1269,3.56689e+07,1.17737e+08
1323,3.02455e+07,1.14175e+08
1377,2.41758e+07,1.14118e+08
1431,1.91317e+07,1.15653e+08
1485,1.61211e+07,1.09507e+08
1539,1.54393e+07,9.9402e+07
1593,1.69164e+07,8.84356e+07
1647,1.98935e+07,7.55868e+07
1701,2.32098e+07,6.34061e+07
1755,2.51901e+07,5.49915e+07
1809,2.49431e+07,5.0629e+07
1863,2.27541e+07,5.0373e+07
1917,1.91555e+07,5.12776e+07
1971,1.50834e+07,5.23542e+07
2025,1.20542e+07,5.29453e+07
2079,1.12002e+07,5.01738e+07
2133,1.25212e+07,4.43246e+07
2187,1.48623e+07,3.83157e+07
2241,1.67503e+07,3.32783e+07
2295,1.71023e+07,3.05952e+07
2349,1.54672e+07,3.03904e+07
2403,1.25436e+07,3.16667e+07
2457,9.95728e+06,3.27495e+07
2511,9.04107e+06,3.15623e+07
2565,1.00232e+07,2.83037e+07
2619,1.18792e+07,2.43763e+07
2673,1.30228e+07,2.15988e+07
2727,1.24452e+07,2.10081e+07
2781,1.03504e+07,2.19371e+07
2835,8.1841e+06,2.29569e+07
2889,7.50699e+06,2.23251e+07
2943,8.58395e+06,1.97282e+07
2997,1.01195e+07,1.69701e+07
3051,1.0448e+07,1.56712e+07
3105,9.10755e+06,1.63029e+07
3159,7.21454e+06,1.7387e+07
3213,6.42858e+06,1.71542e+07
3267,7.2699e+06,1.53033e+07
3321,8.53632e+06,1.31864e+07
3375,8.62807e+06,1.24576e+07
3429,7.25187e+06,1.32101e+07
3483,5.83448e+06,1.39826e+07
3537,5.8333e+06,1.32254e+07
3591,6.95508e+06,1.13917e+07
3645,7.53513e+06,1.02747e+07
3699,6.65504e+06,1.0694e+07
3753,5.33211e+06,1.15236e+07
3807,5.1296e+06,1.11142e+07
3861,6.06591e+06,9.64455e+06
3915,6.57909e+06,8.70083e+06
3969,5.76112e+06,9.1634e+06
4023,4.66988e+06,9.8077e+06
4077,4.75325e+06,9.24607e+06
4131,5.64003e+06,7.95645e+06
4185,5.72353e+06,7.5554e+06
4239,4.71901e+06,8.22979e+06
4293,4.12227e+06,8.42677e+06
4347,4.72865e+06,7.46902e+06
4401,5.28441e+06,6.61521e+06
4455,4.6472e+06,6.98848e+06
4509,3.81311e+06,7.49607e+06
4563,4.12679e+06,6.87272e+06
4617,4.7962e+06,5.94301e+06
4671,4.38518e+06,6.12957e+06
4725,3.54866e+06,6.68578e+06
4779,3.76897e+06,6.20264e+06
4833,4.41212e+06,5.33178e+06
4887,4.00095e+06,5.54809e+06
4941,3.25762e+06,6.04913e+06
4995,3.59707e+06,5.47695e+06
5049,4.10152e+06,4.78622e+06
5103,3.523e+06,5.18952e+06
5157,3.02101e+06,5.4695e+06
5211,3.56424e+06,4.73333e+06
5265,3.7375e+06,4.40675e+06
5319,3.01608e+06,4.95649e+06
5373,2.96571e+06,4.80966e+06
5427,3.54185e+06,4.08659e+06
5481,3.20857e+06,4.27502e+06
5535,2.66978e+06,4.64414e+06
5589,3.11615e+06,4.04534e+06
5643,3.27244e+06,3.76802e+06
5697,2.62848e+06,4.25789e+06
5751,2.72546e+06,4.01659e+06
5805,3.15358e+06,3.47735e+06
5859,2.65739e+06,3.84457e+06
5913,2.46476e+06,3.89332e+06
5967,2.95839e+06,3.29483e+06
6021,2.64996e+06,3.49432e+06
6075,2.29559e+06,3.71456e+06
6129,2.76606e+06,3.14333e+06
6183,2.59703e+06,3.2134e+06
6237,2.17803e+06,3.51151e+06
6291,2.60027e+06,2.99435e+06
6345,2.49773e+06,3.01191e+06
6399,2.08983e+06,3.30034e+06
6453,2.48133e+06,2.82555e+06
6507,2.36355e+06,2.86273e+06
6561,2.00848e+06,3.10767e+06
6615,2.39617e+06,2.64684e+06
6669,2.2146e+06,2.74678e+06
6723,1.94814e+06,2.91429e+06
6777,2.32179e+06,2.47715e+06
6831,2.04007e+06,2.67852e+06
6885,1.92967e+06,2.69761e+06
6939,2.24007e+06,2.33231e+06
6993,1.8641e+06,2.62325e+06
7047,1.95083e+06,2.463e+06
7101,2.10409e+06,2.25684e+06
7155,1.73478e+06,2.53851e+06
7209,1.99915e+06,2.21861e+06
7263,1.89927e+06,2.25738e+06
7317,1.69872e+06,2.38006e+06
7371,1.99082e+06,2.04442e+06
7425,1.6837e+06,2.27923e+06
7479,1.77428e+06,2.12902e+06
7533,1.84705e+06,2.01098e+06
7587,1.57144e+06,2.21227e+06
7641,1.83899e+06,1.90603e+06
7695,1.61685e+06,2.06555e+06
7749,1.6351e+06,1.9917e+06
7803,1.7389e+06,1.84864e+06
7857,1.4804e+06,2.03977e+06
7911,1.72221e+06,1.76466e+06
7965,1.50531e+06,1.92311e+06
8019,1.56509e+06,1.81645e+06
8073,1.6001e+06,1.74296e+06
8127,1.41423e+06,1.86912e+06
8181,1.62358e+06,1.63272e+06
8235,1.37799e+06,1.81867e+06
8289,1.53924e+06,1.62547e+06
8343,1.42835e+06,1.69006e+06
8397,1.40385e+06,1.67055e+06
8439,1.52741e+06,1.52794e+06
8451,1.48511e+06,1.5589e+06
8499,1.29309e+06,1.70116e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/axionNumTilt47.txt <==
27,882626,8.94031e+08
81,400639,9.38112e+08
135,1.10497e+07,8.75736e+09
189,9.02632e+06,4.33618e+09
243,1.26254e+07,3.11141e+09
297,1.67179e+07,1.75992e+09
351,1.79768e+07,1.3702e+09
405,1.94244e+07,1.05018e+09
459,2.30086e+07,8.37652e+08
513,2.6364e+07,6.13964e+08
567,2.80194e+07,5.06247e+08
621,3.02114e+07,4.21407e+08
675,3.37274e+07,3.49826e+08
729,3.64386e+07,2.85918e+08
783,3.79471e+07,2.46932e+08
837,4.01348e+07,2.17262e+08
891,4.28077e+07,1.87116e+08
945,4.40951e+07,1.62787e+08
999,4.43028e+07,1.48071e+08
1053,4.46571e+07,1.39129e+08
1107,4.41557e+07,1.26779e+08
1161,4.15648e+07,1.18606e+08
1215,3.77574e+07,1.18646e+08
1269,3.34687e+07,1.19731e+08
1323,2.82921e+07,1.1541e+08
1377,2.27578e+07,1.14182e+08
1431,1.83293e+07,1.14379e+08
1485,1.58792e+07,1.08078e+08
1539,1.56075e+07,9.76882e+07
1593,1.72331e+07,8.59392e+07
1647,1.99892e+07,7.32898e+07
1701,2.27352e+07,6.2529e+07
1755,2.40627e+07,5.50556e+07
1809,2.33207e+07,5.18312e+07
1863,2.09905e+07,5.17371e+07
1917,1.76798e+07,5.18879e+07
1971,1.42164e+07,5.19641e+07
2025,1.18624e+07,5.16044e+07
2079,1.14638e+07,4.83092e+07
2133,1.28089e+07,4.27175e+07
2187,1.47431e+07,3.72899e+07
2241,1.60067e+07,3.31989e+07
2295,1.5878e+07,3.13332e+07
2349,1.42243e+07,3.10009e+07
2403,1.1726e+07,3.16082e+07
2457,9.70108e+06,3.2073e+07
2511,9.20495e+06,3.04545e+07
2565,1.02274e+07,2.71503e+07
2619,1.16638e+07,2.38491e+07
2673,1.2251e+07,2.18508e+07
2727,1.14393e+07,2.15053e+07
2781,9.61787e+06,2.20481e+07
2835,8.0123e+06,2.24033e+07
2889,7.71507e+06,2.13751e+07
2943,8.67759e+06,1.90174e+07
2997,9.7287e+06,1.68591e+07
3051,9.67707e+06,1.60038e+07
3105,8.43096e+06,1.65123e+07
3159,7.01222e+06,1.70126e+07
3213,6.58377e+06,1.6425e+07
3267,7.3092e+06,1.47856e+07
3321,8.16188e+06,1.31642e+07
3375,8.00792e+06,1.26803e+07
3429,6.81965e+06,1.3215e+07
3483,5.79429e+06,1.35678e+07
3537,5.93005e+06,1.27118e+07
3591,6.81078e+06,1.11676e+07
3645,7.08363e+06,1.03617e+07
3699,6.20892e+06,1.07887e+07
3753,5.20598e+06,1.12852e+07
3807,5.22459e+06,1.06504e+07
3861,5.97698e+06,9.39412e+06
3915,6.17636e+06,8.79568e+06
3969,5.38212e+06,9.2338e+06
4023,4.61884e+06,9.52816e+06
4077,4.83276e+06,8.85133e+06
4131,5.4648e+06,7.84554e+06
4185,5.33091e+06,7.67057e+06
4239,4.49736e+06,8.16854e+06
4293,4.18101e+06,8.08235e+06
4347,4.70258e+06,7.2275e+06
4401,4.97498e+06,6.6729e+06
4455,4.36022e+06,7.02643e+06
4509,3.81926e+06,7.22988e+06
4563,4.15105e+06,6.60462e+06
4617,4.55117e+06,5.95954e+06
4671,4.10518e+06,6.17847e+06
4725,3.53416e+06,6.46872e+06
4779,3.79524e+06,5.95302e+06
4833,4.18704e+06,5.34506e+06
4887,3.75604e+06,5.58446e+06
4941,3.2677e+06,5.82348e+06
4995,3.58946e+06,5.28482e+06
5049,3.86412e+06,4.82844e+06
5103,3.3513e+06,5.16656e+06
5157,3.05899e+06,5.23717e+06
5211,3.48651e+06,4.63004e+06
5265,3.50431e+06,4.45748e+06
5319,2.94401e+06,4.84751e+06
5373,2.99016e+06,4.61344e+06
5427,3.38049e+06,4.0775e+06
5481,3.0368e+06,4.27887e+06
5535,2.6855e+06,4.46229e+06
5589,3.05369e+06,3.95051e+06
5643,3.0776e+06,3.80204e+06
5697,2.58338e+06,4.14823e+06
5751,2.72564e+06,3.86634e+06
5805,2.98533e+06,3.49502e+06
5859,2.55909e+06,3.79566e+06
5913,2.48659e+06,3.72785e+06
5967,2.82696e+06,3.28556e+06
6021,2.52505e+06,3.47965e+06
6075,2.3162e+06,3.55704e+06
6129,2.66269e+06,3.11492e+06
6183,2.46674e+06,3.21065e+06
6237,2.19092e+06,3.36918e+06
6291,2.5117e+06,2.95827e+06
6345,2.375e+06,3.00708e+06
6399,2.09634e+06,3.17141e+06
6453,2.3957e+06,2.7928e+06
6507,2.25588e+06,2.84859e+06
6561,2.00944e+06,2.99139e+06
6615,2.30821e+06,2.62037e+06
6669,2.12444e+06,2.72163e+06
6723,1.94493e+06,2.80796e+06
6777,2.22631e+06,2.46281e+06
6831,1.97369e+06,2.63527e+06
6885,1.91572e+06,2.60811e+06
6939,2.14088e+06,2.32492e+06
6993,1.82225e+06,2.56194e+06
7047,1.91929e+06,2.39524e+06
7101,2.00959e+06,2.2491e+06
7155,1.7142e+06,2.46147e+06
7209,1.94266e+06,2.17866e+06
7263,1.82483e+06,2.23452e+06
7317,1.68414e+06,2.30248e+06
7371,1.91289e+06,2.02873e+06
7425,1.64202e+06,2.22863e+06
7479,1.74096e+06,2.07407e+06
7533,1.77186e+06,1.99511e+06
7587,1.55054e+06,2.1472e+06
7641,1.78015e+06,1.87784e+06
7695,1.56616e+06,2.03052e+06
7749,1.60925e+06,1.93498e+06
7803,1.66989e+06,1.83322e+06
7857,1.45708e+06,1.98242e+06
7911,1.66988e+06,1.73607e+06
7965,1.45847e+06,1.8895e+06
8019,1.53824e+06,1.76645e+06
8073,1.53788e+06,1.72598e+06
8127,1.39275e+06,1.81565e+06
8181,1.57057e+06,1.60931e+06
8235,1.34065e+06,1.78182e+06
8289,1.50768e+06,1.58398e+06
8343,1.37334e+06,1.67126e+06
8397,1.38611e+06,1.61829e+06
8439,1.47438e+06,1.50876e+06
8451,1.42587e+06,1.546e+06
8499,1.26921e+06,1.65565e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/runParamsTilt40.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/runParamsTilt41.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/runParamsTilt42.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/runParamsTilt43.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/runParamsTilt44.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/runParamsTilt45.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/runParamsTilt46.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/runParamsTilt47.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/seedTilt40.txt <==
-620491388 -122702874 -1236016133 -589203076 Thread: 29 
-620491388 -122702874 -1236016133 -589203076 Thread: 12 
-620491388 -122702874 -1236016133 -589203076 Thread: 39 
-620491388 -122702874 -1236016133 -589203076 Thread: 59 
-620491388 -122702874 -1236016133 -589203076 Thread: 24 
-620491388 -122702874 -1236016133 -589203076 Thread: 27 
-620491388 -122702874 -1236016133 -589203076 Thread: 8 
-620491388 -122702874 -1236016133 -589203076 Thread: 11 
-620491388 -122702874 -1236016133 -589203076 Thread: 3 
-620491388 -122702874 -1236016133 -589203076 Thread: 40 
-620491388 -122702874 -1236016133 -589203076 Thread: 49 
-620491388 -122702874 -1236016133 -589203076 Thread: 55 
-620491388 -122702874 -1236016133 -589203076 Thread: 14 
-620491388 -122702874 -1236016133 -589203076 Thread: 32 
-620491388 -122702874 -1236016133 -589203076 Thread: 10 
-620491388 -122702874 -1236016133 -589203076 Thread: 53 
-620491388 -122702874 -1236016133 -589203076 Thread: 41 
-620491388 -122702874 -1236016133 -589203076 Thread: 28 
-620491388 -122702874 -1236016133 -589203076 Thread: 5 
-620491388 -122702874 -1236016133 -589203076 Thread: 13 
-620491388 -122702874 -1236016133 -589203076 Thread: 60 
-620491388 -122702874 -1236016133 -589203076 Thread: 35 
-620491388 -122702874 -1236016133 -589203076 Thread: 48 
-620491388 -122702874 -1236016133 -589203076 Thread: 34 
-620491388 -122702874 -1236016133 -589203076 Thread: 6 
-620491388 -122702874 -1236016133 -589203076 Thread: 33 
-620491388 -122702874 -1236016133 -589203076 Thread: 31 
-620491388 -122702874 -1236016133 -589203076 Thread: 4 
-620491388 -122702874 -1236016133 -589203076 Thread: 44 
-620491388 -122702874 -1236016133 -589203076 Thread: 43 
-620491388 -122702874 -1236016133 -589203076 Thread: 38 
-620491388 -122702874 -1236016133 -589203076 Thread: 0 
-620491388 -122702874 -1236016133 -589203076 Thread: 36 
-620491388 -122702874 -1236016133 -589203076 Thread: 17 
-620491388 -122702874 -1236016133 -589203076 Thread: 26 
-620491388 -122702874 -1236016133 -589203076 Thread: 25 
-620491388 -122702874 -1236016133 -589203076 Thread: 52 
-620491388 -122702874 -1236016133 -589203076 Thread: 15 
-620491388 -122702874 -1236016133 -589203076 Thread: 18 
-620491388 -122702874 -1236016133 -589203076 Thread: 37 
-620491388 -122702874 -1236016133 -589203076 Thread: 56 
-620491388 -122702874 -1236016133 -589203076 Thread: 21 
-620491388 -122702874 -1236016133 -589203076 Thread: 61 
-620491388 -122702874 -1236016133 -589203076 Thread: 2 
-620491388 -122702874 -1236016133 -589203076 Thread: 30 
-620491388 -122702874 -1236016133 -589203076 Thread: 42 
-620491388 -122702874 -1236016133 -589203076 Thread: 45 
-620491388 -122702874 -1236016133 -589203076 Thread: 57 
-620491388 -122702874 -1236016133 -589203076 Thread: 46 
-620491388 -122702874 -1236016133 -589203076 Thread: 54 
-620491388 -122702874 -1236016133 -589203076 Thread: 22 
-620491388 -122702874 -1236016133 -589203076 Thread: 62 
-620491388 -122702874 -1236016133 -589203076 Thread: 19 
-620491388 -122702874 -1236016133 -589203076 Thread: 20 
-620491388 -122702874 -1236016133 -589203076 Thread: 16 
-620491388 -122702874 -1236016133 -589203076 Thread: 1 
-620491388 -122702874 -1236016133 -589203076 Thread: 9 
-620491388 -122702874 -1236016133 -589203076 Thread: 50 
-620491388 -122702874 -1236016133 -589203076 Thread: 51 
-620491388 -122702874 -1236016133 -589203076 Thread: 58 
-620491388 -122702874 -1236016133 -589203076 Thread: 47 
-620491388 -122702874 -1236016133 -589203076 Thread: 63 
-620491388 -122702874 -1236016133 -589203076 Thread: 23 
-620491388 -122702874 -1236016133 -589203076 Thread: 7 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/seedTilt41.txt <==
61262865 1362218277 450761333 615891179 Thread: 21 
61262865 1362218277 450761333 615891179 Thread: 1 
61262865 1362218277 450761333 615891179 Thread: 54 
61262865 1362218277 450761333 615891179 Thread: 33 
61262865 1362218277 450761333 615891179 Thread: 34 
61262865 1362218277 450761333 615891179 Thread: 26 
61262865 1362218277 450761333 615891179 Thread: 61 
61262865 1362218277 450761333 615891179 Thread: 10 
61262865 1362218277 450761333 615891179 Thread: 43 
61262865 1362218277 450761333 615891179 Thread: 2 
61262865 1362218277 450761333 615891179 Thread: 3 
61262865 1362218277 450761333 615891179 Thread: 59 
61262865 1362218277 450761333 615891179 Thread: 24 
61262865 1362218277 450761333 615891179 Thread: 35 
61262865 1362218277 450761333 615891179 Thread: 30 
61262865 1362218277 450761333 615891179 Thread: 0 
61262865 1362218277 450761333 615891179 Thread: 5 
61262865 1362218277 450761333 615891179 Thread: 8 
61262865 1362218277 450761333 615891179 Thread: 41 
61262865 1362218277 450761333 615891179 Thread: 9 
61262865 1362218277 450761333 615891179 Thread: 37 
61262865 1362218277 450761333 615891179 Thread: 6 
61262865 1362218277 450761333 615891179 Thread: 53 
61262865 1362218277 450761333 615891179 Thread: 12 
61262865 1362218277 450761333 615891179 Thread: 32 
61262865 1362218277 450761333 615891179 Thread: 57 
61262865 1362218277 450761333 615891179 Thread: 63 
61262865 1362218277 450761333 615891179 Thread: 16 
61262865 1362218277 450761333 615891179 Thread: 60 
61262865 1362218277 450761333 615891179 Thread: 29 
61262865 1362218277 450761333 615891179 Thread: 31 
61262865 1362218277 450761333 615891179 Thread: 42 
61262865 1362218277 450761333 615891179 Thread: 4 
61262865 1362218277 450761333 615891179 Thread: 36 
61262865 1362218277 450761333 615891179 Thread: 28 
61262865 1362218277 450761333 615891179 Thread: 14 
61262865 1362218277 450761333 615891179 Thread: 50 
61262865 1362218277 450761333 615891179 Thread: 49 
61262865 1362218277 450761333 615891179 Thread: 23 
61262865 1362218277 450761333 615891179 Thread: 39 
61262865 1362218277 450761333 615891179 Thread: 18 
61262865 1362218277 450761333 615891179 Thread: 27 
61262865 1362218277 450761333 615891179 Thread: 17 
61262865 1362218277 450761333 615891179 Thread: 47 
61262865 1362218277 450761333 615891179 Thread: 19 
61262865 1362218277 450761333 615891179 Thread: 7 
61262865 1362218277 450761333 615891179 Thread: 20 
61262865 1362218277 450761333 615891179 Thread: 58 
61262865 1362218277 450761333 615891179 Thread: 40 
61262865 1362218277 450761333 615891179 Thread: 56 
61262865 1362218277 450761333 615891179 Thread: 46 
61262865 1362218277 450761333 615891179 Thread: 13 
61262865 1362218277 450761333 615891179 Thread: 45 
61262865 1362218277 450761333 615891179 Thread: 51 
61262865 1362218277 450761333 615891179 Thread: 11 
61262865 1362218277 450761333 615891179 Thread: 44 
61262865 1362218277 450761333 615891179 Thread: 38 
61262865 1362218277 450761333 615891179 Thread: 52 
61262865 1362218277 450761333 615891179 Thread: 48 
61262865 1362218277 450761333 615891179 Thread: 55 
61262865 1362218277 450761333 615891179 Thread: 15 
61262865 1362218277 450761333 615891179 Thread: 22 
61262865 1362218277 450761333 615891179 Thread: 25 
61262865 1362218277 450761333 615891179 Thread: 62 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/seedTilt42.txt <==
1020134511 368653712 -1772423744 -1790910733 Thread: 61 
1020134511 368653712 -1772423744 -1790910733 Thread: 6 
1020134511 368653712 -1772423744 -1790910733 Thread: 50 
1020134511 368653712 -1772423744 -1790910733 Thread: 16 
1020134511 368653712 -1772423744 -1790910733 Thread: 4 
1020134511 368653712 -1772423744 -1790910733 Thread: 40 
1020134511 368653712 -1772423744 -1790910733 Thread: 39 
1020134511 368653712 -1772423744 -1790910733 Thread: 60 
1020134511 368653712 -1772423744 -1790910733 Thread: 21 
1020134511 368653712 -1772423744 -1790910733 Thread: 37 
1020134511 368653712 -1772423744 -1790910733 Thread: 22 
1020134511 368653712 -1772423744 -1790910733 Thread: 30 
1020134511 368653712 -1772423744 -1790910733 Thread: 32 
1020134511 368653712 -1772423744 -1790910733 Thread: 19 
1020134511 368653712 -1772423744 -1790910733 Thread: 20 
1020134511 368653712 -1772423744 -1790910733 Thread: 23 
1020134511 368653712 -1772423744 -1790910733 Thread: 33 
1020134511 368653712 -1772423744 -1790910733 Thread: 59 
1020134511 368653712 -1772423744 -1790910733 Thread: 1 
1020134511 368653712 -1772423744 -1790910733 Thread: 24 
1020134511 368653712 -1772423744 -1790910733 Thread: 58 
1020134511 368653712 -1772423744 -1790910733 Thread: 17 
1020134511 368653712 -1772423744 -1790910733 Thread: 36 
1020134511 368653712 -1772423744 -1790910733 Thread: 2 
1020134511 368653712 -1772423744 -1790910733 Thread: 51 
1020134511 368653712 -1772423744 -1790910733 Thread: 10 
1020134511 368653712 -1772423744 -1790910733 Thread: 0 
1020134511 368653712 -1772423744 -1790910733 Thread: 38 
1020134511 368653712 -1772423744 -1790910733 Thread: 28 
1020134511 368653712 -1772423744 -1790910733 Thread: 54 
1020134511 368653712 -1772423744 -1790910733 Thread: 62 
1020134511 368653712 -1772423744 -1790910733 Thread: 31 
1020134511 368653712 -1772423744 -1790910733 Thread: 34 
1020134511 368653712 -1772423744 -1790910733 Thread: 53 
1020134511 368653712 -1772423744 -1790910733 Thread: 14 
1020134511 368653712 -1772423744 -1790910733 Thread: 57 
1020134511 368653712 -1772423744 -1790910733 Thread: 18 
1020134511 368653712 -1772423744 -1790910733 Thread: 52 
1020134511 368653712 -1772423744 -1790910733 Thread: 49 
1020134511 368653712 -1772423744 -1790910733 Thread: 5 
1020134511 368653712 -1772423744 -1790910733 Thread: 9 
1020134511 368653712 -1772423744 -1790910733 Thread: 7 
1020134511 368653712 -1772423744 -1790910733 Thread: 55 
1020134511 368653712 -1772423744 -1790910733 Thread: 27 
1020134511 368653712 -1772423744 -1790910733 Thread: 47 
1020134511 368653712 -1772423744 -1790910733 Thread: 42 
1020134511 368653712 -1772423744 -1790910733 Thread: 35 
1020134511 368653712 -1772423744 -1790910733 Thread: 11 
1020134511 368653712 -1772423744 -1790910733 Thread: 25 
1020134511 368653712 -1772423744 -1790910733 Thread: 3 
1020134511 368653712 -1772423744 -1790910733 Thread: 29 
1020134511 368653712 -1772423744 -1790910733 Thread: 56 
1020134511 368653712 -1772423744 -1790910733 Thread: 13 
1020134511 368653712 -1772423744 -1790910733 Thread: 15 
1020134511 368653712 -1772423744 -1790910733 Thread: 8 
1020134511 368653712 -1772423744 -1790910733 Thread: 12 
1020134511 368653712 -1772423744 -1790910733 Thread: 46 
1020134511 368653712 -1772423744 -1790910733 Thread: 43 
1020134511 368653712 -1772423744 -1790910733 Thread: 48 
1020134511 368653712 -1772423744 -1790910733 Thread: 63 
1020134511 368653712 -1772423744 -1790910733 Thread: 26 
1020134511 368653712 -1772423744 -1790910733 Thread: 44 
1020134511 368653712 -1772423744 -1790910733 Thread: 45 
1020134511 368653712 -1772423744 -1790910733 Thread: 41 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/seedTilt43.txt <==
562997832 -412784799 -526703366 1604575670 Thread: 60 
562997832 -412784799 -526703366 1604575670 Thread: 57 
562997832 -412784799 -526703366 1604575670 Thread: 44 
562997832 -412784799 -526703366 1604575670 Thread: 12 
562997832 -412784799 -526703366 1604575670 Thread: 20 
562997832 -412784799 -526703366 1604575670 Thread: 4 
562997832 -412784799 -526703366 1604575670 Thread: 55 
562997832 -412784799 -526703366 1604575670 Thread: 56 
562997832 -412784799 -526703366 1604575670 Thread: 31 
562997832 -412784799 -526703366 1604575670 Thread: 17 
562997832 -412784799 -526703366 1604575670 Thread: 21 
562997832 -412784799 -526703366 1604575670 Thread: 14 
562997832 -412784799 -526703366 1604575670 Thread: 1 
562997832 -412784799 -526703366 1604575670 Thread: 16 
562997832 -412784799 -526703366 1604575670 Thread: 47 
562997832 -412784799 -526703366 1604575670 Thread: 28 
562997832 -412784799 -526703366 1604575670 Thread: 58 
562997832 -412784799 -526703366 1604575670 Thread: 29 
562997832 -412784799 -526703366 1604575670 Thread: 24 
562997832 -412784799 -526703366 1604575670 Thread: 41 
562997832 -412784799 -526703366 1604575670 Thread: 0 
562997832 -412784799 -526703366 1604575670 Thread: 48 
562997832 -412784799 -526703366 1604575670 Thread: 49 
562997832 -412784799 -526703366 1604575670 Thread: 61 
562997832 -412784799 -526703366 1604575670 Thread: 52 
562997832 -412784799 -526703366 1604575670 Thread: 59 
562997832 -412784799 -526703366 1604575670 Thread: 23 
562997832 -412784799 -526703366 1604575670 Thread: 45 
562997832 -412784799 -526703366 1604575670 Thread: 53 
562997832 -412784799 -526703366 1604575670 Thread: 26 
562997832 -412784799 -526703366 1604575670 Thread: 9 
562997832 -412784799 -526703366 1604575670 Thread: 38 
562997832 -412784799 -526703366 1604575670 Thread: 40 
562997832 -412784799 -526703366 1604575670 Thread: 62 
562997832 -412784799 -526703366 1604575670 Thread: 43 
562997832 -412784799 -526703366 1604575670 Thread: 22 
562997832 -412784799 -526703366 1604575670 Thread: 5 
562997832 -412784799 -526703366 1604575670 Thread: 27 
562997832 -412784799 -526703366 1604575670 Thread: 50 
562997832 -412784799 -526703366 1604575670 Thread: 30 
562997832 -412784799 -526703366 1604575670 Thread: 6 
562997832 -412784799 -526703366 1604575670 Thread: 19 
562997832 -412784799 -526703366 1604575670 Thread: 15 
562997832 -412784799 -526703366 1604575670 Thread: 46 
562997832 -412784799 -526703366 1604575670 Thread: 32 
562997832 -412784799 -526703366 1604575670 Thread: 34 
562997832 -412784799 -526703366 1604575670 Thread: 33 
562997832 -412784799 -526703366 1604575670 Thread: 8 
562997832 -412784799 -526703366 1604575670 Thread: 7 
562997832 -412784799 -526703366 1604575670 Thread: 25 
562997832 -412784799 -526703366 1604575670 Thread: 54 
562997832 -412784799 -526703366 1604575670 Thread: 35 
562997832 -412784799 -526703366 1604575670 Thread: 51 
562997832 -412784799 -526703366 1604575670 Thread: 42 
562997832 -412784799 -526703366 1604575670 Thread: 63 
562997832 -412784799 -526703366 1604575670 Thread: 11 
562997832 -412784799 -526703366 1604575670 Thread: 13 
562997832 -412784799 -526703366 1604575670 Thread: 2 
562997832 -412784799 -526703366 1604575670 Thread: 3 
562997832 -412784799 -526703366 1604575670 Thread: 18 
562997832 -412784799 -526703366 1604575670 Thread: 36 
562997832 -412784799 -526703366 1604575670 Thread: 37 
562997832 -412784799 -526703366 1604575670 Thread: 10 
562997832 -412784799 -526703366 1604575670 Thread: 39 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/seedTilt44.txt <==
-1661450315 -1024093618 1555080677 -468904833 Thread: 16 
-1661450315 -1024093618 1555080677 -468904833 Thread: 22 
-1661450315 -1024093618 1555080677 -468904833 Thread: 47 
-1661450315 -1024093618 1555080677 -468904833 Thread: 54 
-1661450315 -1024093618 1555080677 -468904833 Thread: 25 
-1661450315 -1024093618 1555080677 -468904833 Thread: 40 
-1661450315 -1024093618 1555080677 -468904833 Thread: 24 
-1661450315 -1024093618 1555080677 -468904833 Thread: 23 
-1661450315 -1024093618 1555080677 -468904833 Thread: 51 
-1661450315 -1024093618 1555080677 -468904833 Thread: 27 
-1661450315 -1024093618 1555080677 -468904833 Thread: 44 
-1661450315 -1024093618 1555080677 -468904833 Thread: 5 
-1661450315 -1024093618 1555080677 -468904833 Thread: 48 
-1661450315 -1024093618 1555080677 -468904833 Thread: 3 
-1661450315 -1024093618 1555080677 -468904833 Thread: 57 
-1661450315 -1024093618 1555080677 -468904833 Thread: 30 
-1661450315 -1024093618 1555080677 -468904833 Thread: 13 
-1661450315 -1024093618 1555080677 -468904833 Thread: 19 
-1661450315 -1024093618 1555080677 -468904833 Thread: 28 
-1661450315 -1024093618 1555080677 -468904833 Thread: 59 
-1661450315 -1024093618 1555080677 -468904833 Thread: 46 
-1661450315 -1024093618 1555080677 -468904833 Thread: 45 
-1661450315 -1024093618 1555080677 -468904833 Thread: 50 
-1661450315 -1024093618 1555080677 -468904833 Thread: 21 
-1661450315 -1024093618 1555080677 -468904833 Thread: 6 
-1661450315 -1024093618 1555080677 -468904833 Thread: 49 
-1661450315 -1024093618 1555080677 -468904833 Thread: 9 
-1661450315 -1024093618 1555080677 -468904833 Thread: 34 
-1661450315 -1024093618 1555080677 -468904833 Thread: 60 
-1661450315 -1024093618 1555080677 -468904833 Thread: 55 
-1661450315 -1024093618 1555080677 -468904833 Thread: 32 
-1661450315 -1024093618 1555080677 -468904833 Thread: 0 
-1661450315 -1024093618 1555080677 -468904833 Thread: 52 
-1661450315 -1024093618 1555080677 -468904833 Thread: 62 
-1661450315 -1024093618 1555080677 -468904833 Thread: 39 
-1661450315 -1024093618 1555080677 -468904833 Thread: 20 
-1661450315 -1024093618 1555080677 -468904833 Thread: 4 
-1661450315 -1024093618 1555080677 -468904833 Thread: 29 
-1661450315 -1024093618 1555080677 -468904833 Thread: 17 
-1661450315 -1024093618 1555080677 -468904833 Thread: 61 
-1661450315 -1024093618 1555080677 -468904833 Thread: 31 
-1661450315 -1024093618 1555080677 -468904833 Thread: 58 
-1661450315 -1024093618 1555080677 -468904833 Thread: 26 
-1661450315 -1024093618 1555080677 -468904833 Thread: 7 
-1661450315 -1024093618 1555080677 -468904833 Thread: 38 
-1661450315 -1024093618 1555080677 -468904833 Thread: 56 
-1661450315 -1024093618 1555080677 -468904833 Thread: 1 
-1661450315 -1024093618 1555080677 -468904833 Thread: 35 
-1661450315 -1024093618 1555080677 -468904833 Thread: 53 
-1661450315 -1024093618 1555080677 -468904833 Thread: 33 
-1661450315 -1024093618 1555080677 -468904833 Thread: 42 
-1661450315 -1024093618 1555080677 -468904833 Thread: 43 
-1661450315 -1024093618 1555080677 -468904833 Thread: 10 
-1661450315 -1024093618 1555080677 -468904833 Thread: 63 
-1661450315 -1024093618 1555080677 -468904833 Thread: 36 
-1661450315 -1024093618 1555080677 -468904833 Thread: 41 
-1661450315 -1024093618 1555080677 -468904833 Thread: 18 
-1661450315 -1024093618 1555080677 -468904833 Thread: 37 
-1661450315 -1024093618 1555080677 -468904833 Thread: 12 
-1661450315 -1024093618 1555080677 -468904833 Thread: 2 
-1661450315 -1024093618 1555080677 -468904833 Thread: 15 
-1661450315 -1024093618 1555080677 -468904833 Thread: 14 
-1661450315 -1024093618 1555080677 -468904833 Thread: 11 
-1661450315 -1024093618 1555080677 -468904833 Thread: 8 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/seedTilt45.txt <==
-1425816547 -1325743549 730140478 -1642035921 Thread: 0 
-1425816547 -1325743549 730140478 -1642035921 Thread: 56 
-1425816547 -1325743549 730140478 -1642035921 Thread: 29 
-1425816547 -1325743549 730140478 -1642035921 Thread: 12 
-1425816547 -1325743549 730140478 -1642035921 Thread: 22 
-1425816547 -1325743549 730140478 -1642035921 Thread: 9 
-1425816547 -1325743549 730140478 -1642035921 Thread: 5 
-1425816547 -1325743549 730140478 -1642035921 Thread: 8 
-1425816547 -1325743549 730140478 -1642035921 Thread: 10 
-1425816547 -1325743549 730140478 -1642035921 Thread: 18 
-1425816547 -1325743549 730140478 -1642035921 Thread: 42 
-1425816547 -1325743549 730140478 -1642035921 Thread: 15 
-1425816547 -1325743549 730140478 -1642035921 Thread: 25 
-1425816547 -1325743549 730140478 -1642035921 Thread: 17 
-1425816547 -1325743549 730140478 -1642035921 Thread: 16 
-1425816547 -1325743549 730140478 -1642035921 Thread: 53 
-1425816547 -1325743549 730140478 -1642035921 Thread: 40 
-1425816547 -1325743549 730140478 -1642035921 Thread: 20 
-1425816547 -1325743549 730140478 -1642035921 Thread: 39 
-1425816547 -1325743549 730140478 -1642035921 Thread: 26 
-1425816547 -1325743549 730140478 -1642035921 Thread: 43 
-1425816547 -1325743549 730140478 -1642035921 Thread: 45 
-1425816547 -1325743549 730140478 -1642035921 Thread: 44 
-1425816547 -1325743549 730140478 -1642035921 Thread: 55 
-1425816547 -1325743549 730140478 -1642035921 Thread: 23 
-1425816547 -1325743549 730140478 -1642035921 Thread: 34 
-1425816547 -1325743549 730140478 -1642035921 Thread: 60 
-1425816547 -1325743549 730140478 -1642035921 Thread: 24 
-1425816547 -1325743549 730140478 -1642035921 Thread: 28 
-1425816547 -1325743549 730140478 -1642035921 Thread: 30 
-1425816547 -1325743549 730140478 -1642035921 Thread: 38 
-1425816547 -1325743549 730140478 -1642035921 Thread: 13 
-1425816547 -1325743549 730140478 -1642035921 Thread: 14 
-1425816547 -1325743549 730140478 -1642035921 Thread: 61 
-1425816547 -1325743549 730140478 -1642035921 Thread: 3 
-1425816547 -1325743549 730140478 -1642035921 Thread: 33 
-1425816547 -1325743549 730140478 -1642035921 Thread: 57 
-1425816547 -1325743549 730140478 -1642035921 Thread: 35 
-1425816547 -1325743549 730140478 -1642035921 Thread: 62 
-1425816547 -1325743549 730140478 -1642035921 Thread: 2 
-1425816547 -1325743549 730140478 -1642035921 Thread: 63 
-1425816547 -1325743549 730140478 -1642035921 Thread: 11 
-1425816547 -1325743549 730140478 -1642035921 Thread: 37 
-1425816547 -1325743549 730140478 -1642035921 Thread: 59 
-1425816547 -1325743549 730140478 -1642035921 Thread: 46 
-1425816547 -1325743549 730140478 -1642035921 Thread: 4 
-1425816547 -1325743549 730140478 -1642035921 Thread: 41 
-1425816547 -1325743549 730140478 -1642035921 Thread: 48 
-1425816547 -1325743549 730140478 -1642035921 Thread: 19 
-1425816547 -1325743549 730140478 -1642035921 Thread: 6 
-1425816547 -1325743549 730140478 -1642035921 Thread: 54 
-1425816547 -1325743549 730140478 -1642035921 Thread: 58 
-1425816547 -1325743549 730140478 -1642035921 Thread: 1 
-1425816547 -1325743549 730140478 -1642035921 Thread: 51 
-1425816547 -1325743549 730140478 -1642035921 Thread: 52 
-1425816547 -1325743549 730140478 -1642035921 Thread: 21 
-1425816547 -1325743549 730140478 -1642035921 Thread: 7 
-1425816547 -1325743549 730140478 -1642035921 Thread: 36 
-1425816547 -1325743549 730140478 -1642035921 Thread: 27 
-1425816547 -1325743549 730140478 -1642035921 Thread: 32 
-1425816547 -1325743549 730140478 -1642035921 Thread: 31 
-1425816547 -1325743549 730140478 -1642035921 Thread: 49 
-1425816547 -1325743549 730140478 -1642035921 Thread: 47 
-1425816547 -1325743549 730140478 -1642035921 Thread: 50 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/seedTilt46.txt <==
-138198837 -183410927 -528002535 -481778660 Thread: 43 
-138198837 -183410927 -528002535 -481778660 Thread: 26 
-138198837 -183410927 -528002535 -481778660 Thread: 25 
-138198837 -183410927 -528002535 -481778660 Thread: 29 
-138198837 -183410927 -528002535 -481778660 Thread: 52 
-138198837 -183410927 -528002535 -481778660 Thread: 55 
-138198837 -183410927 -528002535 -481778660 Thread: 5 
-138198837 -183410927 -528002535 -481778660 Thread: 11 
-138198837 -183410927 -528002535 -481778660 Thread: 27 
-138198837 -183410927 -528002535 -481778660 Thread: 63 
-138198837 -183410927 -528002535 -481778660 Thread: 7 
-138198837 -183410927 -528002535 -481778660 Thread: 4 
-138198837 -183410927 -528002535 -481778660 Thread: 51 
-138198837 -183410927 -528002535 -481778660 Thread: 54 
-138198837 -183410927 -528002535 -481778660 Thread: 12 
-138198837 -183410927 -528002535 -481778660 Thread: 1 
-138198837 -183410927 -528002535 -481778660 Thread: 3 
-138198837 -183410927 -528002535 -481778660 Thread: 17 
-138198837 -183410927 -528002535 -481778660 Thread: 35 
-138198837 -183410927 -528002535 -481778660 Thread: 33 
-138198837 -183410927 -528002535 -481778660 Thread: 28 
-138198837 -183410927 -528002535 -481778660 Thread: 20 
-138198837 -183410927 -528002535 -481778660 Thread: 57 
-138198837 -183410927 -528002535 -481778660 Thread: 23 
-138198837 -183410927 -528002535 -481778660 Thread: 31 
-138198837 -183410927 -528002535 -481778660 Thread: 53 
-138198837 -183410927 -528002535 -481778660 Thread: 8 
-138198837 -183410927 -528002535 -481778660 Thread: 32 
-138198837 -183410927 -528002535 -481778660 Thread: 36 
-138198837 -183410927 -528002535 -481778660 Thread: 58 
-138198837 -183410927 -528002535 -481778660 Thread: 13 
-138198837 -183410927 -528002535 -481778660 Thread: 21 
-138198837 -183410927 -528002535 -481778660 Thread: 56 
-138198837 -183410927 -528002535 -481778660 Thread: 14 
-138198837 -183410927 -528002535 -481778660 Thread: 6 
-138198837 -183410927 -528002535 -481778660 Thread: 59 
-138198837 -183410927 -528002535 -481778660 Thread: 62 
-138198837 -183410927 -528002535 -481778660 Thread: 22 
-138198837 -183410927 -528002535 -481778660 Thread: 18 
-138198837 -183410927 -528002535 -481778660 Thread: 15 
-138198837 -183410927 -528002535 -481778660 Thread: 24 
-138198837 -183410927 -528002535 -481778660 Thread: 50 
-138198837 -183410927 -528002535 -481778660 Thread: 2 
-138198837 -183410927 -528002535 -481778660 Thread: 44 
-138198837 -183410927 -528002535 -481778660 Thread: 47 
-138198837 -183410927 -528002535 -481778660 Thread: 0 
-138198837 -183410927 -528002535 -481778660 Thread: 40 
-138198837 -183410927 -528002535 -481778660 Thread: 61 
-138198837 -183410927 -528002535 -481778660 Thread: 10 
-138198837 -183410927 -528002535 -481778660 Thread: 19 
-138198837 -183410927 -528002535 -481778660 Thread: 60 
-138198837 -183410927 -528002535 -481778660 Thread: 42 
-138198837 -183410927 -528002535 -481778660 Thread: 39 
-138198837 -183410927 -528002535 -481778660 Thread: 41 
-138198837 -183410927 -528002535 -481778660 Thread: 46 
-138198837 -183410927 -528002535 -481778660 Thread: 45 
-138198837 -183410927 -528002535 -481778660 Thread: 9 
-138198837 -183410927 -528002535 -481778660 Thread: 37 
-138198837 -183410927 -528002535 -481778660 Thread: 34 
-138198837 -183410927 -528002535 -481778660 Thread: 16 
-138198837 -183410927 -528002535 -481778660 Thread: 38 
-138198837 -183410927 -528002535 -481778660 Thread: 48 
-138198837 -183410927 -528002535 -481778660 Thread: 30 
-138198837 -183410927 -528002535 -481778660 Thread: 49 


==> Ancillary/Data/3Fields/constMass/Data/_1536_08_85/seedTilt47.txt <==
188965665 -1662388133 -1381094701 -1989535589 Thread: 0 
188965665 -1662388133 -1381094701 -1989535589 Thread: 38 
188965665 -1662388133 -1381094701 -1989535589 Thread: 8 
188965665 -1662388133 -1381094701 -1989535589 Thread: 7 
188965665 -1662388133 -1381094701 -1989535589 Thread: 61 
188965665 -1662388133 -1381094701 -1989535589 Thread: 12 
188965665 -1662388133 -1381094701 -1989535589 Thread: 28 
188965665 -1662388133 -1381094701 -1989535589 Thread: 6 
188965665 -1662388133 -1381094701 -1989535589 Thread: 53 
188965665 -1662388133 -1381094701 -1989535589 Thread: 62 
188965665 -1662388133 -1381094701 -1989535589 Thread: 20 
188965665 -1662388133 -1381094701 -1989535589 Thread: 29 
188965665 -1662388133 -1381094701 -1989535589 Thread: 30 
188965665 -1662388133 -1381094701 -1989535589 Thread: 55 
188965665 -1662388133 -1381094701 -1989535589 Thread: 50 
188965665 -1662388133 -1381094701 -1989535589 Thread: 41 
188965665 -1662388133 -1381094701 -1989535589 Thread: 57 
188965665 -1662388133 -1381094701 -1989535589 Thread: 32 
188965665 -1662388133 -1381094701 -1989535589 Thread: 37 
188965665 -1662388133 -1381094701 -1989535589 Thread: 51 
188965665 -1662388133 -1381094701 -1989535589 Thread: 43 
188965665 -1662388133 -1381094701 -1989535589 Thread: 23 
188965665 -1662388133 -1381094701 -1989535589 Thread: 46 
188965665 -1662388133 -1381094701 -1989535589 Thread: 13 
188965665 -1662388133 -1381094701 -1989535589 Thread: 60 
188965665 -1662388133 -1381094701 -1989535589 Thread: 3 
188965665 -1662388133 -1381094701 -1989535589 Thread: 59 
188965665 -1662388133 -1381094701 -1989535589 Thread: 24 
188965665 -1662388133 -1381094701 -1989535589 Thread: 27 
188965665 -1662388133 -1381094701 -1989535589 Thread: 11 
188965665 -1662388133 -1381094701 -1989535589 Thread: 54 
188965665 -1662388133 -1381094701 -1989535589 Thread: 22 
188965665 -1662388133 -1381094701 -1989535589 Thread: 47 
188965665 -1662388133 -1381094701 -1989535589 Thread: 31 
188965665 -1662388133 -1381094701 -1989535589 Thread: 35 
188965665 -1662388133 -1381094701 -1989535589 Thread: 4 
188965665 -1662388133 -1381094701 -1989535589 Thread: 5 
188965665 -1662388133 -1381094701 -1989535589 Thread: 25 
188965665 -1662388133 -1381094701 -1989535589 Thread: 19 
188965665 -1662388133 -1381094701 -1989535589 Thread: 18 
188965665 -1662388133 -1381094701 -1989535589 Thread: 33 
188965665 -1662388133 -1381094701 -1989535589 Thread: 36 
188965665 -1662388133 -1381094701 -1989535589 Thread: 34 
188965665 -1662388133 -1381094701 -1989535589 Thread: 63 
188965665 -1662388133 -1381094701 -1989535589 Thread: 21 
188965665 -1662388133 -1381094701 -1989535589 Thread: 45 
188965665 -1662388133 -1381094701 -1989535589 Thread: 16 
188965665 -1662388133 -1381094701 -1989535589 Thread: 42 
188965665 -1662388133 -1381094701 -1989535589 Thread: 26 
188965665 -1662388133 -1381094701 -1989535589 Thread: 56 
188965665 -1662388133 -1381094701 -1989535589 Thread: 49 
188965665 -1662388133 -1381094701 -1989535589 Thread: 39 
188965665 -1662388133 -1381094701 -1989535589 Thread: 40 
188965665 -1662388133 -1381094701 -1989535589 Thread: 48 
188965665 -1662388133 -1381094701 -1989535589 Thread: 10 
188965665 -1662388133 -1381094701 -1989535589 Thread: 15 
188965665 -1662388133 -1381094701 -1989535589 Thread: 14 
188965665 -1662388133 -1381094701 -1989535589 Thread: 52 
188965665 -1662388133 -1381094701 -1989535589 Thread: 58 
188965665 -1662388133 -1381094701 -1989535589 Thread: 1 
188965665 -1662388133 -1381094701 -1989535589 Thread: 2 
188965665 -1662388133 -1381094701 -1989535589 Thread: 9 
188965665 -1662388133 -1381094701 -1989535589 Thread: 44 
188965665 -1662388133 -1381094701 -1989535589 Thread: 17 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/axionNumTilt42.txt <==
27,947751,8.93323e+08
81,3.6218e+06,6.4201e+09
135,1.66345e+07,4.80797e+09
189,2.60546e+07,2.63733e+09
243,3.5013e+07,1.51553e+09
297,4.35338e+07,9.42622e+08
351,5.15546e+07,6.33518e+08
405,5.89778e+07,4.56481e+08
459,6.56589e+07,3.47072e+08
513,7.12874e+07,2.7396e+08
567,7.52094e+07,2.24072e+08
621,7.61435e+07,1.91876e+08
675,7.24103e+07,1.75544e+08
729,6.27577e+07,1.72314e+08
783,4.80489e+07,1.76221e+08
837,3.32224e+07,1.75655e+08
891,2.59781e+07,1.58845e+08
945,2.97859e+07,1.26787e+08
999,3.8672e+07,9.47952e+07
1053,4.24016e+07,7.61829e+07
1107,3.62089e+07,7.41148e+07
1161,2.51793e+07,7.86967e+07
1215,1.92415e+07,7.66078e+07
1269,2.27311e+07,6.30055e+07
1323,2.81521e+07,4.88222e+07
1377,2.61501e+07,4.56744e+07
1431,1.8676e+07,4.91518e+07
1485,1.55867e+07,4.72883e+07
1539,1.96006e+07,3.75587e+07
1593,2.12502e+07,3.21407e+07
1647,1.62111e+07,3.43322e+07
1701,1.30331e+07,3.39923e+07
1755,1.61847e+07,2.72426e+07
1809,1.67754e+07,2.42562e+07
1863,1.22728e+07,2.65443e+07
1917,1.19269e+07,2.42474e+07
1971,1.45697e+07,1.94802e+07
2025,1.19271e+07,2.05007e+07
2079,9.90467e+06,2.06058e+07
2133,1.2336e+07,1.6463e+07
2187,1.07657e+07,1.67367e+07
2241,8.76279e+06,1.72573e+07
2295,1.08486e+07,1.385e+07
2349,9.1751e+06,1.44635e+07
2403,8.09172e+06,1.43355e+07
2457,9.73043e+06,1.17029e+07
2511,7.50654e+06,1.30142e+07
2565,8.02669e+06,1.15102e+07
2619,8.224e+06,1.05609e+07
2673,6.54107e+06,1.13962e+07
2727,7.98738e+06,9.23644e+06
2781,6.29878e+06,1.02452e+07
2835,6.93305e+06,8.91504e+06
2889,6.51049e+06,8.77972e+06
2943,5.92574e+06,8.72346e+06
2997,6.51836e+06,7.64532e+06
3051,5.28883e+06,8.30218e+06
3105,6.25769e+06,6.89655e+06
3159,4.92203e+06,7.7165e+06
3213,5.88633e+06,6.35974e+06
3267,4.65712e+06,7.12821e+06
3321,5.51927e+06,5.9148e+06
3375,4.41457e+06,6.59718e+06
3429,5.19826e+06,5.50718e+06
3483,4.17975e+06,6.1319e+06
3537,4.90436e+06,5.13644e+06
3591,3.98799e+06,5.69131e+06
3645,4.5838e+06,4.85431e+06
3699,3.89351e+06,5.21295e+06
3753,4.18271e+06,4.69576e+06
3807,3.9233e+06,4.67304e+06
3861,3.71473e+06,4.63946e+06
3915,3.98987e+06,4.14713e+06
3969,3.35072e+06,4.5219e+06
4023,3.85113e+06,3.85459e+06
4077,3.32207e+06,4.1328e+06
4131,3.38545e+06,3.89217e+06
4185,3.51843e+06,3.57823e+06
4239,2.98179e+06,3.89385e+06
4293,3.36437e+06,3.38037e+06
4347,3.10914e+06,3.43961e+06
4401,2.84046e+06,3.53459e+06
4455,3.19019e+06,3.06645e+06
4509,2.82914e+06,3.24033e+06
4563,2.69701e+06,3.22595e+06
4617,2.98666e+06,2.82944e+06
4671,2.66767e+06,2.98112e+06
4725,2.51348e+06,2.99709e+06
4779,2.78492e+06,2.63535e+06
4833,2.59909e+06,2.67995e+06
4887,2.33063e+06,2.80765e+06
4941,2.52188e+06,2.53379e+06
4995,2.56303e+06,2.38908e+06
5049,2.31457e+06,2.59758e+06
5103,2.28918e+06,2.62057e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/axionNumTilt43.txt <==
27,947782,8.93295e+08
81,3.61675e+06,6.41053e+09
135,1.66536e+07,4.80874e+09
189,2.60769e+07,2.6369e+09
243,3.50529e+07,1.5182e+09
297,4.36505e+07,9.4236e+08
351,5.18195e+07,6.32098e+08
405,5.94393e+07,4.556e+08
459,6.63361e+07,3.46403e+08
513,7.21313e+07,2.73374e+08
567,7.60689e+07,2.23568e+08
621,7.69138e+07,1.91658e+08
675,7.28869e+07,1.76013e+08
729,6.26844e+07,1.74046e+08
783,4.74969e+07,1.78803e+08
837,3.27434e+07,1.77418e+08
891,2.6074e+07,1.59396e+08
945,3.0486e+07,1.26281e+08
999,3.95395e+07,9.36869e+07
1053,4.28657e+07,7.62027e+07
1107,3.62359e+07,7.46397e+07
1161,2.503e+07,7.92075e+07
1215,1.92803e+07,7.67462e+07
1269,2.31266e+07,6.24903e+07
1323,2.85199e+07,4.86265e+07
1377,2.6243e+07,4.56932e+07
1431,1.85284e+07,4.94795e+07
1485,1.5665e+07,4.72265e+07
1539,1.99004e+07,3.73212e+07
1593,2.1389e+07,3.20728e+07
1647,1.61099e+07,3.45286e+07
1701,1.30834e+07,3.3963e+07
1755,1.64147e+07,2.7058e+07
1809,1.68186e+07,2.42982e+07
1863,1.22128e+07,2.66638e+07
1917,1.20677e+07,2.41362e+07
1971,1.46826e+07,1.94443e+07
2025,1.1879e+07,2.05998e+07
2079,9.98897e+06,2.05495e+07
2133,1.24345e+07,1.6439e+07
2187,1.07452e+07,1.67983e+07
2241,8.82716e+06,1.72299e+07
2295,1.09219e+07,1.38365e+07
2349,9.16219e+06,1.4515e+07
2403,8.16388e+06,1.43032e+07
2457,9.76468e+06,1.17208e+07
2511,7.51472e+06,1.30361e+07
2565,8.09729e+06,1.14831e+07
2619,8.22151e+06,1.06047e+07
2673,6.59071e+06,1.13807e+07
2727,8.01381e+06,9.25153e+06
2781,6.31783e+06,1.02577e+07
2835,6.97778e+06,8.90814e+06
2889,6.51355e+06,8.81526e+06
2943,5.97433e+06,8.70587e+06
2997,6.52087e+06,7.68301e+06
3051,5.33351e+06,8.28198e+06
3105,6.26616e+06,6.92373e+06
3159,4.95569e+06,7.71362e+06
3213,5.89937e+06,6.38139e+06
3267,4.68413e+06,7.13275e+06
3321,5.53856e+06,5.92624e+06
3375,4.43467e+06,6.60865e+06
3429,5.22295e+06,5.50906e+06
3483,4.19101e+06,6.1509e+06
3537,4.9366e+06,5.13172e+06
3591,3.99097e+06,5.71393e+06
3645,4.61714e+06,4.84733e+06
3699,3.89606e+06,5.23355e+06
3753,4.21179e+06,4.69111e+06
3807,3.93093e+06,4.687e+06
3861,3.73459e+06,4.64189e+06
3915,4.00692e+06,4.1517e+06
3969,3.35835e+06,4.53462e+06
4023,3.87675e+06,3.85142e+06
4077,3.32243e+06,4.15099e+06
4131,3.41143e+06,3.88668e+06
4185,3.52749e+06,3.58854e+06
4239,2.98638e+06,3.90697e+06
4293,3.39505e+06,3.37e+06
4347,3.10472e+06,3.46102e+06
4401,2.85362e+06,3.53901e+06
4455,3.21922e+06,3.05625e+06
4509,2.81958e+06,3.26515e+06
4563,2.71101e+06,3.22883e+06
4617,3.01614e+06,2.81767e+06
4671,2.65956e+06,3.00299e+06
4725,2.52033e+06,3.00571e+06
4779,2.81548e+06,2.62203e+06
4833,2.59907e+06,2.69326e+06
4887,2.32736e+06,2.82414e+06
4920,2.65209e+06,2.46939e+06
4941,2.54833e+06,2.52403e+06
4995,2.5764e+06,2.39033e+06
5049,2.30382e+06,2.61954e+06
5103,2.30133e+06,2.62223e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/axionNumTilt44.txt <==
27,947793,8.93305e+08
81,3.62104e+06,6.41907e+09
135,1.66334e+07,4.80946e+09
189,2.60392e+07,2.63571e+09
243,3.50509e+07,1.51363e+09
297,4.36708e+07,9.41566e+08
351,5.17827e+07,6.33483e+08
405,5.93338e+07,4.56479e+08
459,6.62028e+07,3.46477e+08
513,7.20372e+07,2.73414e+08
567,7.60392e+07,2.23423e+08
621,7.6944e+07,1.91249e+08
675,7.3056e+07,1.75649e+08
729,6.31642e+07,1.73096e+08
783,4.83568e+07,1.76675e+08
837,3.35642e+07,1.76394e+08
891,2.637e+07,1.59724e+08
945,3.02123e+07,1.27524e+08
999,3.90341e+07,9.52492e+07
1053,4.26561e+07,7.69172e+07
1107,3.6485e+07,7.4783e+07
1161,2.54692e+07,7.91343e+07
1215,1.9555e+07,7.66935e+07
1269,2.29797e+07,6.32829e+07
1323,2.82909e+07,4.94099e+07
1377,2.63175e+07,4.59862e+07
1431,1.88876e+07,4.93191e+07
1485,1.58014e+07,4.74132e+07
1539,1.96891e+07,3.79806e+07
1593,2.13776e+07,3.2366e+07
1647,1.64242e+07,3.44409e+07
1701,1.31754e+07,3.42004e+07
1755,1.6251e+07,2.75353e+07
1809,1.69463e+07,2.43937e+07
1863,1.24368e+07,2.66738e+07
1917,1.19827e+07,2.45016e+07
1971,1.47045e+07,1.96127e+07
2025,1.2077e+07,2.05978e+07
2079,9.96558e+06,2.08051e+07
2133,1.24465e+07,1.65885e+07
2187,1.08929e+07,1.6826e+07
2241,8.82095e+06,1.74182e+07
2295,1.09509e+07,1.39558e+07
2349,9.27666e+06,1.45505e+07
2403,8.1454e+06,1.44737e+07
2457,9.83417e+06,1.17798e+07
2511,7.5721e+06,1.31166e+07
2565,8.10066e+06,1.15985e+07
2619,8.30188e+06,1.06444e+07
2673,6.60075e+06,1.14863e+07
2727,8.06129e+06,9.31236e+06
2781,6.35975e+06,1.0322e+07
2835,6.99722e+06,8.9864e+06
2889,6.56958e+06,8.85548e+06
2943,5.98524e+06,8.78703e+06
2997,6.57458e+06,7.7174e+06
3051,5.34554e+06,8.35856e+06
3105,6.31206e+06,6.95915e+06
3159,4.97348e+06,7.77668e+06
3213,5.93713e+06,6.41913e+06
3267,4.70596e+06,7.18601e+06
3321,5.56957e+06,5.96591e+06
3375,4.46043e+06,6.65302e+06
3429,5.2463e+06,5.55238e+06
3483,4.22266e+06,6.1837e+06
3537,4.95246e+06,5.17892e+06
3591,4.02514e+06,5.74004e+06
3645,4.63161e+06,4.89111e+06
3699,3.92675e+06,5.25969e+06
3753,4.23013e+06,4.72782e+06
3807,3.95263e+06,4.71931e+06
3861,3.75991e+06,4.66911e+06
3915,4.01987e+06,4.18916e+06
3969,3.38834e+06,4.55479e+06
4023,3.88757e+06,3.88752e+06
4077,3.3478e+06,4.17236e+06
4131,3.43074e+06,3.91249e+06
4185,3.53922e+06,3.61998e+06
4239,3.01607e+06,3.92104e+06
4293,3.40306e+06,3.4029e+06
4347,3.12298e+06,3.48276e+06
4401,2.88176e+06,3.55075e+06
4455,3.22268e+06,3.08994e+06
4509,2.83944e+06,3.2832e+06
4563,2.73706e+06,3.24024e+06
4617,3.0186e+06,2.84968e+06
4671,2.67655e+06,3.02116e+06
4725,2.54745e+06,3.01377e+06
4779,2.82011e+06,2.64954e+06
4833,2.60828e+06,2.71607e+06
4887,2.3544e+06,2.83014e+06
4920,2.65415e+06,2.49728e+06
4941,2.56156e+06,2.54128e+06
4995,2.57925e+06,2.41622e+06
5049,2.32346e+06,2.63069e+06
5103,2.32409e+06,2.63091e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/axionNumTilt45.txt <==
27,947802,8.93327e+08
81,3.62366e+06,6.42173e+09
135,1.66243e+07,4.80345e+09
189,2.60409e+07,2.63451e+09
243,3.50356e+07,1.51355e+09
297,4.36208e+07,9.42217e+08
351,5.17056e+07,6.3254e+08
405,5.91922e+07,4.55792e+08
459,6.59948e+07,3.462e+08
513,7.18503e+07,2.73116e+08
567,7.61626e+07,2.22905e+08
621,7.76678e+07,1.90125e+08
675,7.46045e+07,1.73404e+08
729,6.55107e+07,1.70488e+08
783,5.11341e+07,1.7478e+08
837,3.61047e+07,1.75139e+08
891,2.7824e+07,1.60727e+08
945,3.02513e+07,1.31224e+08
999,3.86215e+07,9.96079e+07
1053,4.31224e+07,7.91683e+07
1107,3.8012e+07,7.48238e+07
1161,2.70925e+07,7.91081e+07
1215,2.03406e+07,7.80249e+07
1269,2.29663e+07,6.57496e+07
1323,2.85182e+07,5.12364e+07
1377,2.72672e+07,4.65985e+07
1431,1.98742e+07,4.98967e+07
1485,1.62465e+07,4.86344e+07
1539,1.98759e+07,3.94339e+07
1593,2.19333e+07,3.32065e+07
1647,1.71633e+07,3.49974e+07
1701,1.3624e+07,3.51086e+07
1755,1.65342e+07,2.85188e+07
1809,1.74144e+07,2.50698e+07
1863,1.29983e+07,2.72175e+07
1917,1.23386e+07,2.52255e+07
1971,1.4985e+07,2.03556e+07
2025,1.25622e+07,2.10546e+07
2079,1.03629e+07,2.13254e+07
2133,1.26719e+07,1.72533e+07
2187,1.13049e+07,1.72316e+07
2241,9.18107e+06,1.78595e+07
2295,1.11674e+07,1.44984e+07
2349,9.64381e+06,1.49082e+07
2403,8.44674e+06,1.48733e+07
2457,1.0041e+07,1.2239e+07
2511,7.93113e+06,1.33927e+07
2565,8.30526e+06,1.20156e+07
2619,8.55493e+06,1.09799e+07
2673,6.8909e+06,1.17627e+07
2727,8.22737e+06,9.6862e+06
2781,6.66095e+06,1.05458e+07
2835,7.15657e+06,9.33304e+06
2889,6.82149e+06,9.08927e+06
2943,6.17419e+06,9.06873e+06
2997,6.77428e+06,7.96539e+06
3051,5.55429e+06,8.58804e+06
3105,6.47872e+06,7.20736e+06
3159,5.18407e+06,7.97466e+06
3213,6.0861e+06,6.65791e+06
3267,4.9081e+06,7.36451e+06
3321,5.71112e+06,6.18786e+06
3375,4.646e+06,6.82495e+06
3429,5.38745e+06,5.75174e+06
3483,4.38975e+06,6.35196e+06
3537,5.09531e+06,5.35672e+06
3591,4.17326e+06,5.90725e+06
3645,4.7763e+06,5.04967e+06
3699,4.05883e+06,5.42426e+06
3753,4.37271e+06,4.87279e+06
3807,4.07556e+06,4.87427e+06
3861,3.89681e+06,4.80478e+06
3915,4.13684e+06,4.3339e+06
3969,3.51803e+06,4.68211e+06
4023,4.00214e+06,4.0213e+06
4077,3.46549e+06,4.29776e+06
4131,3.54667e+06,4.0336e+06
4185,3.64499e+06,3.74342e+06
4239,3.13082e+06,4.03165e+06
4293,3.50529e+06,3.51869e+06
4347,3.22634e+06,3.59346e+06
4401,2.98526e+06,3.65595e+06
4455,3.31822e+06,3.19644e+06
4509,2.94118e+06,3.38032e+06
4563,2.8303e+06,3.34071e+06
4617,3.10656e+06,2.94985e+06
4671,2.77556e+06,3.10708e+06
4725,2.63732e+06,3.10426e+06
4779,2.89901e+06,2.74629e+06
4833,2.69798e+06,2.79954e+06
4887,2.44351e+06,2.91007e+06
4920,2.73513e+06,2.5822e+06
4941,2.63719e+06,2.62965e+06
4995,2.65843e+06,2.4984e+06
5049,2.41125e+06,2.70507e+06
5103,2.40264e+06,2.71307e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/runParamsTilt42.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/runParamsTilt43.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/runParamsTilt44.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/runParamsTilt45.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/seedTilt42.txt <==
880290789 -589650126 415729580 20626720 Thread: 0 
880290789 -589650126 415729580 20626720 Thread: 37 
880290789 -589650126 415729580 20626720 Thread: 36 
880290789 -589650126 415729580 20626720 Thread: 10 
880290789 -589650126 415729580 20626720 Thread: 38 
880290789 -589650126 415729580 20626720 Thread: 21 
880290789 -589650126 415729580 20626720 Thread: 20 
880290789 -589650126 415729580 20626720 Thread: 52 
880290789 -589650126 415729580 20626720 Thread: 31 
880290789 -589650126 415729580 20626720 Thread: 42 
880290789 -589650126 415729580 20626720 Thread: 29 
880290789 -589650126 415729580 20626720 Thread: 41 
880290789 -589650126 415729580 20626720 Thread: 30 
880290789 -589650126 415729580 20626720 Thread: 56 
880290789 -589650126 415729580 20626720 Thread: 16 
880290789 -589650126 415729580 20626720 Thread: 15 
880290789 -589650126 415729580 20626720 Thread: 47 
880290789 -589650126 415729580 20626720 Thread: 28 
880290789 -589650126 415729580 20626720 Thread: 5 
880290789 -589650126 415729580 20626720 Thread: 17 
880290789 -589650126 415729580 20626720 Thread: 18 
880290789 -589650126 415729580 20626720 Thread: 51 
880290789 -589650126 415729580 20626720 Thread: 44 
880290789 -589650126 415729580 20626720 Thread: 23 
880290789 -589650126 415729580 20626720 Thread: 24 
880290789 -589650126 415729580 20626720 Thread: 7 
880290789 -589650126 415729580 20626720 Thread: 9 
880290789 -589650126 415729580 20626720 Thread: 61 
880290789 -589650126 415729580 20626720 Thread: 43 
880290789 -589650126 415729580 20626720 Thread: 50 
880290789 -589650126 415729580 20626720 Thread: 60 
880290789 -589650126 415729580 20626720 Thread: 59 
880290789 -589650126 415729580 20626720 Thread: 32 
880290789 -589650126 415729580 20626720 Thread: 55 
880290789 -589650126 415729580 20626720 Thread: 62 
880290789 -589650126 415729580 20626720 Thread: 1 
880290789 -589650126 415729580 20626720 Thread: 34 
880290789 -589650126 415729580 20626720 Thread: 35 
880290789 -589650126 415729580 20626720 Thread: 22 
880290789 -589650126 415729580 20626720 Thread: 63 
880290789 -589650126 415729580 20626720 Thread: 19 
880290789 -589650126 415729580 20626720 Thread: 12 
880290789 -589650126 415729580 20626720 Thread: 8 
880290789 -589650126 415729580 20626720 Thread: 11 
880290789 -589650126 415729580 20626720 Thread: 2 
880290789 -589650126 415729580 20626720 Thread: 25 
880290789 -589650126 415729580 20626720 Thread: 26 
880290789 -589650126 415729580 20626720 Thread: 33 
880290789 -589650126 415729580 20626720 Thread: 3 
880290789 -589650126 415729580 20626720 Thread: 39 
880290789 -589650126 415729580 20626720 Thread: 53 
880290789 -589650126 415729580 20626720 Thread: 54 
880290789 -589650126 415729580 20626720 Thread: 6 
880290789 -589650126 415729580 20626720 Thread: 27 
880290789 -589650126 415729580 20626720 Thread: 49 
880290789 -589650126 415729580 20626720 Thread: 58 
880290789 -589650126 415729580 20626720 Thread: 4 
880290789 -589650126 415729580 20626720 Thread: 40 
880290789 -589650126 415729580 20626720 Thread: 14 
880290789 -589650126 415729580 20626720 Thread: 13 
880290789 -589650126 415729580 20626720 Thread: 57 
880290789 -589650126 415729580 20626720 Thread: 45 
880290789 -589650126 415729580 20626720 Thread: 48 
880290789 -589650126 415729580 20626720 Thread: 46 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/seedTilt43.txt <==
-420767533 1171142720 -1282718652 -902793742 Thread: 0 
-420767533 1171142720 -1282718652 -902793742 Thread: 12 
-420767533 1171142720 -1282718652 -902793742 Thread: 44 
-420767533 1171142720 -1282718652 -902793742 Thread: 29 
-420767533 1171142720 -1282718652 -902793742 Thread: 63 
-420767533 1171142720 -1282718652 -902793742 Thread: 38 
-420767533 1171142720 -1282718652 -902793742 Thread: 48 
-420767533 1171142720 -1282718652 -902793742 Thread: 31 
-420767533 1171142720 -1282718652 -902793742 Thread: 53 
-420767533 1171142720 -1282718652 -902793742 Thread: 17 
-420767533 1171142720 -1282718652 -902793742 Thread: 4 
-420767533 1171142720 -1282718652 -902793742 Thread: 9 
-420767533 1171142720 -1282718652 -902793742 Thread: 21 
-420767533 1171142720 -1282718652 -902793742 Thread: 20 
-420767533 1171142720 -1282718652 -902793742 Thread: 45 
-420767533 1171142720 -1282718652 -902793742 Thread: 43 
-420767533 1171142720 -1282718652 -902793742 Thread: 27 
-420767533 1171142720 -1282718652 -902793742 Thread: 28 
-420767533 1171142720 -1282718652 -902793742 Thread: 2 
-420767533 1171142720 -1282718652 -902793742 Thread: 50 
-420767533 1171142720 -1282718652 -902793742 Thread: 16 
-420767533 1171142720 -1282718652 -902793742 Thread: 11 
-420767533 1171142720 -1282718652 -902793742 Thread: 60 
-420767533 1171142720 -1282718652 -902793742 Thread: 24 
-420767533 1171142720 -1282718652 -902793742 Thread: 52 
-420767533 1171142720 -1282718652 -902793742 Thread: 18 
-420767533 1171142720 -1282718652 -902793742 Thread: 49 
-420767533 1171142720 -1282718652 -902793742 Thread: 22 
-420767533 1171142720 -1282718652 -902793742 Thread: 42 
-420767533 1171142720 -1282718652 -902793742 Thread: 34 
-420767533 1171142720 -1282718652 -902793742 Thread: 8 
-420767533 1171142720 -1282718652 -902793742 Thread: 40 
-420767533 1171142720 -1282718652 -902793742 Thread: 32 
-420767533 1171142720 -1282718652 -902793742 Thread: 26 
-420767533 1171142720 -1282718652 -902793742 Thread: 57 
-420767533 1171142720 -1282718652 -902793742 Thread: 14 
-420767533 1171142720 -1282718652 -902793742 Thread: 13 
-420767533 1171142720 -1282718652 -902793742 Thread: 15 
-420767533 1171142720 -1282718652 -902793742 Thread: 19 
-420767533 1171142720 -1282718652 -902793742 Thread: 46 
-420767533 1171142720 -1282718652 -902793742 Thread: 10 
-420767533 1171142720 -1282718652 -902793742 Thread: 58 
-420767533 1171142720 -1282718652 -902793742 Thread: 25 
-420767533 1171142720 -1282718652 -902793742 Thread: 41 
-420767533 1171142720 -1282718652 -902793742 Thread: 59 
-420767533 1171142720 -1282718652 -902793742 Thread: 35 
-420767533 1171142720 -1282718652 -902793742 Thread: 37 
-420767533 1171142720 -1282718652 -902793742 Thread: 51 
-420767533 1171142720 -1282718652 -902793742 Thread: 54 
-420767533 1171142720 -1282718652 -902793742 Thread: 56 
-420767533 1171142720 -1282718652 -902793742 Thread: 7 
-420767533 1171142720 -1282718652 -902793742 Thread: 23 
-420767533 1171142720 -1282718652 -902793742 Thread: 30 
-420767533 1171142720 -1282718652 -902793742 Thread: 39 
-420767533 1171142720 -1282718652 -902793742 Thread: 33 
-420767533 1171142720 -1282718652 -902793742 Thread: 61 
-420767533 1171142720 -1282718652 -902793742 Thread: 55 
-420767533 1171142720 -1282718652 -902793742 Thread: 36 
-420767533 1171142720 -1282718652 -902793742 Thread: 5 
-420767533 1171142720 -1282718652 -902793742 Thread: 1 
-420767533 1171142720 -1282718652 -902793742 Thread: 47 
-420767533 1171142720 -1282718652 -902793742 Thread: 3 
-420767533 1171142720 -1282718652 -902793742 Thread: 6 
-420767533 1171142720 -1282718652 -902793742 Thread: 62 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/seedTilt44.txt <==
1251864317 -140057385 1717930092 1357016468 Thread: 0 
1251864317 -140057385 1717930092 1357016468 Thread: 33 
1251864317 -140057385 1717930092 1357016468 Thread: 24 
1251864317 -140057385 1717930092 1357016468 Thread: 43 
1251864317 -140057385 1717930092 1357016468 Thread: 4 
1251864317 -140057385 1717930092 1357016468 Thread: 55 
1251864317 -140057385 1717930092 1357016468 Thread: 7 
1251864317 -140057385 1717930092 1357016468 Thread: 53 
1251864317 -140057385 1717930092 1357016468 Thread: 26 
1251864317 -140057385 1717930092 1357016468 Thread: 45 
1251864317 -140057385 1717930092 1357016468 Thread: 44 
1251864317 -140057385 1717930092 1357016468 Thread: 38 
1251864317 -140057385 1717930092 1357016468 Thread: 37 
1251864317 -140057385 1717930092 1357016468 Thread: 16 
1251864317 -140057385 1717930092 1357016468 Thread: 30 
1251864317 -140057385 1717930092 1357016468 Thread: 13 
1251864317 -140057385 1717930092 1357016468 Thread: 56 
1251864317 -140057385 1717930092 1357016468 Thread: 42 
1251864317 -140057385 1717930092 1357016468 Thread: 29 
1251864317 -140057385 1717930092 1357016468 Thread: 47 
1251864317 -140057385 1717930092 1357016468 Thread: 9 
1251864317 -140057385 1717930092 1357016468 Thread: 48 
1251864317 -140057385 1717930092 1357016468 Thread: 31 
1251864317 -140057385 1717930092 1357016468 Thread: 32 
1251864317 -140057385 1717930092 1357016468 Thread: 39 
1251864317 -140057385 1717930092 1357016468 Thread: 22 
1251864317 -140057385 1717930092 1357016468 Thread: 40 
1251864317 -140057385 1717930092 1357016468 Thread: 49 
1251864317 -140057385 1717930092 1357016468 Thread: 54 
1251864317 -140057385 1717930092 1357016468 Thread: 41 
1251864317 -140057385 1717930092 1357016468 Thread: 23 
1251864317 -140057385 1717930092 1357016468 Thread: 51 
1251864317 -140057385 1717930092 1357016468 Thread: 57 
1251864317 -140057385 1717930092 1357016468 Thread: 10 
1251864317 -140057385 1717930092 1357016468 Thread: 11 
1251864317 -140057385 1717930092 1357016468 Thread: 15 
1251864317 -140057385 1717930092 1357016468 Thread: 34 
1251864317 -140057385 1717930092 1357016468 Thread: 1 
1251864317 -140057385 1717930092 1357016468 Thread: 50 
1251864317 -140057385 1717930092 1357016468 Thread: 46 
1251864317 -140057385 1717930092 1357016468 Thread: 52 
1251864317 -140057385 1717930092 1357016468 Thread: 12 
1251864317 -140057385 1717930092 1357016468 Thread: 14 
1251864317 -140057385 1717930092 1357016468 Thread: 25 
1251864317 -140057385 1717930092 1357016468 Thread: 27 
1251864317 -140057385 1717930092 1357016468 Thread: 36 
1251864317 -140057385 1717930092 1357016468 Thread: 8 
1251864317 -140057385 1717930092 1357016468 Thread: 59 
1251864317 -140057385 1717930092 1357016468 Thread: 28 
1251864317 -140057385 1717930092 1357016468 Thread: 58 
1251864317 -140057385 1717930092 1357016468 Thread: 60 
1251864317 -140057385 1717930092 1357016468 Thread: 5 
1251864317 -140057385 1717930092 1357016468 Thread: 35 
1251864317 -140057385 1717930092 1357016468 Thread: 3 
1251864317 -140057385 1717930092 1357016468 Thread: 6 
1251864317 -140057385 1717930092 1357016468 Thread: 2 
1251864317 -140057385 1717930092 1357016468 Thread: 20 
1251864317 -140057385 1717930092 1357016468 Thread: 17 
1251864317 -140057385 1717930092 1357016468 Thread: 18 
1251864317 -140057385 1717930092 1357016468 Thread: 61 
1251864317 -140057385 1717930092 1357016468 Thread: 63 
1251864317 -140057385 1717930092 1357016468 Thread: 62 
1251864317 -140057385 1717930092 1357016468 Thread: 21 
1251864317 -140057385 1717930092 1357016468 Thread: 19 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_50/seedTilt45.txt <==
-669231705 337378188 873816375 -1742752736 Thread: 0 
-669231705 337378188 873816375 -1742752736 Thread: 54 
-669231705 337378188 873816375 -1742752736 Thread: 25 
-669231705 337378188 873816375 -1742752736 Thread: 3 
-669231705 337378188 873816375 -1742752736 Thread: 4 
-669231705 337378188 873816375 -1742752736 Thread: 46 
-669231705 337378188 873816375 -1742752736 Thread: 37 
-669231705 337378188 873816375 -1742752736 Thread: 24 
-669231705 337378188 873816375 -1742752736 Thread: 11 
-669231705 337378188 873816375 -1742752736 Thread: 51 
-669231705 337378188 873816375 -1742752736 Thread: 30 
-669231705 337378188 873816375 -1742752736 Thread: 60 
-669231705 337378188 873816375 -1742752736 Thread: 12 
-669231705 337378188 873816375 -1742752736 Thread: 15 
-669231705 337378188 873816375 -1742752736 Thread: 2 
-669231705 337378188 873816375 -1742752736 Thread: 62 
-669231705 337378188 873816375 -1742752736 Thread: 1 
-669231705 337378188 873816375 -1742752736 Thread: 63 
-669231705 337378188 873816375 -1742752736 Thread: 53 
-669231705 337378188 873816375 -1742752736 Thread: 22 
-669231705 337378188 873816375 -1742752736 Thread: 41 
-669231705 337378188 873816375 -1742752736 Thread: 40 
-669231705 337378188 873816375 -1742752736 Thread: 39 
-669231705 337378188 873816375 -1742752736 Thread: 55 
-669231705 337378188 873816375 -1742752736 Thread: 35 
-669231705 337378188 873816375 -1742752736 Thread: 36 
-669231705 337378188 873816375 -1742752736 Thread: 31 
-669231705 337378188 873816375 -1742752736 Thread: 61 
-669231705 337378188 873816375 -1742752736 Thread: 48 
-669231705 337378188 873816375 -1742752736 Thread: 49 
-669231705 337378188 873816375 -1742752736 Thread: 42 
-669231705 337378188 873816375 -1742752736 Thread: 43 
-669231705 337378188 873816375 -1742752736 Thread: 14 
-669231705 337378188 873816375 -1742752736 Thread: 52 
-669231705 337378188 873816375 -1742752736 Thread: 23 
-669231705 337378188 873816375 -1742752736 Thread: 21 
-669231705 337378188 873816375 -1742752736 Thread: 58 
-669231705 337378188 873816375 -1742752736 Thread: 19 
-669231705 337378188 873816375 -1742752736 Thread: 20 
-669231705 337378188 873816375 -1742752736 Thread: 28 
-669231705 337378188 873816375 -1742752736 Thread: 29 
-669231705 337378188 873816375 -1742752736 Thread: 5 
-669231705 337378188 873816375 -1742752736 Thread: 6 
-669231705 337378188 873816375 -1742752736 Thread: 45 
-669231705 337378188 873816375 -1742752736 Thread: 44 
-669231705 337378188 873816375 -1742752736 Thread: 8 
-669231705 337378188 873816375 -1742752736 Thread: 38 
-669231705 337378188 873816375 -1742752736 Thread: 13 
-669231705 337378188 873816375 -1742752736 Thread: 10 
-669231705 337378188 873816375 -1742752736 Thread: 32 
-669231705 337378188 873816375 -1742752736 Thread: 34 
-669231705 337378188 873816375 -1742752736 Thread: 59 
-669231705 337378188 873816375 -1742752736 Thread: 9 
-669231705 337378188 873816375 -1742752736 Thread: 50 
-669231705 337378188 873816375 -1742752736 Thread: 27 
-669231705 337378188 873816375 -1742752736 Thread: 26 
-669231705 337378188 873816375 -1742752736 Thread: 7 
-669231705 337378188 873816375 -1742752736 Thread: 33 
-669231705 337378188 873816375 -1742752736 Thread: 47 
-669231705 337378188 873816375 -1742752736 Thread: 57 
-669231705 337378188 873816375 -1742752736 Thread: 16 
-669231705 337378188 873816375 -1742752736 Thread: 56 
-669231705 337378188 873816375 -1742752736 Thread: 18 
-669231705 337378188 873816375 -1742752736 Thread: 17 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/axionNumTilt40.txt <==
27,946043,8.96171e+08
81,2.86465e+06,9.38328e+09
135,9.40383e+06,6.69339e+09
189,1.15708e+07,4.46701e+09
243,1.38171e+07,2.88222e+09
297,1.62741e+07,1.92519e+09
351,1.8788e+07,1.36324e+09
405,2.12787e+07,1.02381e+09
459,2.3719e+07,8.02748e+08
513,2.61243e+07,6.44238e+08
567,2.85375e+07,5.24058e+08
621,3.09831e+07,4.30765e+08
675,3.34719e+07,3.59554e+08
729,3.60103e+07,3.04563e+08
783,3.85615e+07,2.61107e+08
837,4.10223e+07,2.26024e+08
891,4.32566e+07,1.97245e+08
945,4.51035e+07,1.73383e+08
999,4.63614e+07,1.54711e+08
1053,4.68248e+07,1.40245e+08
1107,4.62518e+07,1.29656e+08
1161,4.44349e+07,1.22835e+08
1215,4.12929e+07,1.18962e+08
1269,3.69253e+07,1.17708e+08
1323,3.16312e+07,1.1861e+08
1377,2.60333e+07,1.20024e+08
1431,2.10733e+07,1.1919e+08
1485,1.77191e+07,1.13475e+08
1539,1.65199e+07,1.04419e+08
1593,1.74328e+07,9.30499e+07
1647,1.9819e+07,8.12572e+07
1701,2.26358e+07,7.02666e+07
1755,2.46922e+07,6.08068e+07
1809,2.49717e+07,5.47888e+07
1863,2.31621e+07,5.27438e+07
1917,1.97859e+07,5.33513e+07
1971,1.59501e+07,5.4693e+07
2025,1.2933e+07,5.49747e+07
2079,1.17554e+07,5.26589e+07
2133,1.26202e+07,4.75458e+07
2187,1.4685e+07,4.14452e+07
2241,1.65446e+07,3.62795e+07
2295,1.69637e+07,3.33332e+07
2349,1.55303e+07,3.28064e+07
2403,1.29401e+07,3.36006e+07
2457,1.05565e+07,3.40687e+07
2511,9.5644e+06,3.29776e+07
2565,1.0236e+07,3.01686e+07
2619,1.17633e+07,2.65742e+07
2673,1.27747e+07,2.37834e+07
2727,1.23018e+07,2.29021e+07
2781,1.05469e+07,2.34539e+07
2835,8.69138e+06,2.40456e+07
2889,7.98366e+06,2.33392e+07
2943,8.72367e+06,2.1134e+07
2997,9.95201e+06,1.85981e+07
3051,1.02911e+07,1.72269e+07
3105,9.24092e+06,1.73779e+07
3159,7.63388e+06,1.80983e+07
3213,6.83886e+06,1.79426e+07
3267,7.38462e+06,1.63902e+07
3321,8.38645e+06,1.44851e+07
3375,8.5102e+06,1.36144e+07
3429,7.42868e+06,1.40756e+07
3483,6.22095e+06,1.4589e+07
3537,6.0815e+06,1.39386e+07
3591,6.89375e+06,1.24108e+07
3645,7.41029e+06,1.12984e+07
3699,6.77906e+06,1.14153e+07
3753,5.65962e+06,1.19838e+07
3807,5.355e+06,1.16991e+07
3861,6.04086e+06,1.04488e+07
3915,6.50763e+06,9.50228e+06
3969,5.88546e+06,9.70434e+06
4023,4.92945e+06,1.02279e+07
4077,4.88775e+06,9.80259e+06
4131,5.59215e+06,8.65659e+06
4185,5.70758e+06,8.17314e+06
4239,4.87368e+06,8.67386e+06
4293,4.31695e+06,8.83972e+06
4347,4.77627e+06,7.98835e+06
4401,5.24413e+06,7.19715e+06
4455,4.71929e+06,7.44107e+06
4509,4.0037e+06,7.83263e+06
4563,4.23112e+06,7.26914e+06
4617,4.76903e+06,6.44641e+06
4671,4.41368e+06,6.55816e+06
4725,3.71673e+06,6.98188e+06
4779,3.88258e+06,6.53378e+06
4833,4.37648e+06,5.79749e+06
4887,4.0205e+06,5.93644e+06
4941,3.41705e+06,6.30383e+06
4995,3.67722e+06,5.80131e+06
5049,4.05566e+06,5.21874e+06
5103,3.57278e+06,5.51172e+06
5157,3.17168e+06,5.69344e+06
5211,3.59451e+06,5.06522e+06
5265,3.70425e+06,4.78865e+06
5319,3.11574e+06,5.19464e+06
5373,3.08529e+06,5.03018e+06
5427,3.5249e+06,4.42542e+06
5481,3.21854e+06,4.57941e+06
5535,2.80143e+06,4.82322e+06
5589,3.17308e+06,4.29075e+06
5643,3.23432e+06,4.09253e+06
5697,2.70544e+06,4.47252e+06
5751,2.83724e+06,4.18797e+06
5805,3.12564e+06,3.77309e+06
5859,2.67462e+06,4.09284e+06
5913,2.58876e+06,4.03764e+06
5967,2.95612e+06,3.55093e+06
6021,2.63133e+06,3.76129e+06
6075,2.41882e+06,3.84056e+06
6129,2.78325e+06,3.36656e+06
6183,2.55707e+06,3.48847e+06
6237,2.29377e+06,3.62838e+06
6291,2.63663e+06,3.18494e+06
6345,2.45235e+06,3.27232e+06
6399,2.19241e+06,3.41928e+06
6453,2.52266e+06,2.99575e+06
6507,2.31974e+06,3.10965e+06
6561,2.11483e+06,3.20833e+06
6615,2.42686e+06,2.81393e+06
6669,2.1684e+06,2.98621e+06
6723,2.06589e+06,2.99134e+06
6777,2.32929e+06,2.65524e+06
6831,2.01172e+06,2.88703e+06
6885,2.05082e+06,2.76183e+06
6939,2.20502e+06,2.54157e+06
6993,1.87642e+06,2.78332e+06
7047,2.05962e+06,2.5296e+06
7101,2.03693e+06,2.48441e+06
7155,1.7995e+06,2.64179e+06
7209,2.05607e+06,2.32454e+06
7263,1.83334e+06,2.4773e+06
7317,1.81679e+06,2.4234e+06
7371,1.9649e+06,2.22025e+06
7425,1.67772e+06,2.43485e+06
7479,1.87933e+06,2.17706e+06
7533,1.76437e+06,2.23322e+06
7587,1.66713e+06,2.26436e+06
7641,1.84537e+06,2.03856e+06
7695,1.57904e+06,2.23998e+06
7749,1.75445e+06,2.01351e+06
7803,1.64749e+06,2.06848e+06
7857,1.58019e+06,2.076e+06
7911,1.71542e+06,1.89955e+06
7965,1.48283e+06,2.07069e+06
8019,1.67082e+06,1.84146e+06
8073,1.50212e+06,1.95801e+06
8127,1.54157e+06,1.86999e+06
8181,1.56321e+06,1.80752e+06
8235,1.42069e+06,1.89579e+06
8289,1.58138e+06,1.70068e+06
8343,1.36681e+06,1.86179e+06
8397,1.53067e+06,1.66275e+06
8443,1.41457e+06,1.74016e+06
8451,1.37533e+06,1.77153e+06
8499,1.41044e+06,1.69925e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/axionNumTilt41.txt <==
27,946009,8.96021e+08
81,2.86071e+06,9.36006e+09
135,9.40513e+06,6.6936e+09
189,1.15716e+07,4.4634e+09
243,1.38104e+07,2.88179e+09
297,1.62533e+07,1.92523e+09
351,1.87503e+07,1.36292e+09
405,2.12062e+07,1.02481e+09
459,2.35965e+07,8.02977e+08
513,2.59493e+07,6.44482e+08
567,2.83186e+07,5.25536e+08
621,3.07417e+07,4.32754e+08
675,3.32284e+07,3.6075e+08
729,3.5788e+07,3.05657e+08
783,3.83707e+07,2.61802e+08
837,4.08723e+07,2.2651e+08
891,4.31392e+07,1.978e+08
945,4.50073e+07,1.7405e+08
999,4.62853e+07,1.55306e+08
1053,4.67563e+07,1.40584e+08
1107,4.61856e+07,1.29819e+08
1161,4.43828e+07,1.22702e+08
1215,4.12518e+07,1.1872e+08
1269,3.68646e+07,1.18187e+08
1323,3.1544e+07,1.19496e+08
1377,2.59204e+07,1.2071e+08
1431,2.08935e+07,1.19877e+08
1485,1.74451e+07,1.14985e+08
1539,1.62255e+07,1.06044e+08
1593,1.72891e+07,9.41303e+07
1647,1.99458e+07,8.13986e+07
1701,2.29352e+07,6.95129e+07
1755,2.48999e+07,6.05185e+07
1809,2.49476e+07,5.52749e+07
1863,2.29521e+07,5.36804e+07
1917,1.95296e+07,5.44598e+07
1971,1.57749e+07,5.56429e+07
2025,1.29135e+07,5.55157e+07
2079,1.18824e+07,5.28967e+07
2133,1.28311e+07,4.75308e+07
2187,1.48795e+07,4.14053e+07
2241,1.66183e+07,3.63164e+07
2295,1.68742e+07,3.36937e+07
2349,1.53933e+07,3.33087e+07
2403,1.28945e+07,3.3916e+07
2457,1.05917e+07,3.43375e+07
2511,9.63291e+06,3.32916e+07
2565,1.0368e+07,3.02557e+07
2619,1.19394e+07,2.64068e+07
2673,1.28611e+07,2.37749e+07
2727,1.22412e+07,2.31977e+07
2781,1.04173e+07,2.38886e+07
2835,8.62251e+06,2.43789e+07
2889,8.07735e+06,2.33697e+07
2943,8.93613e+06,2.09469e+07
2997,1.00989e+07,1.85209e+07
3051,1.02457e+07,1.74299e+07
3105,9.07696e+06,1.77281e+07
3159,7.54725e+06,1.83206e+07
3213,6.93693e+06,1.79168e+07
3267,7.58426e+06,1.62289e+07
3321,8.48206e+06,1.44413e+07
3375,8.39594e+06,1.38723e+07
3429,7.28193e+06,1.43314e+07
3483,6.23157e+06,1.46277e+07
3537,6.23327e+06,1.38445e+07
3591,7.02802e+06,1.23138e+07
3645,7.35802e+06,1.14332e+07
3699,6.62741e+06,1.16584e+07
3753,5.63805e+06,1.20635e+07
3807,5.50472e+06,1.15839e+07
3861,6.16405e+06,1.03559e+07
3915,6.42697e+06,9.66463e+06
3969,5.75218e+06,9.90579e+06
4023,4.96431e+06,1.02319e+07
4077,5.04436e+06,9.67754e+06
4131,5.6332e+06,8.65952e+06
4185,5.57916e+06,8.37533e+06
4239,4.82141e+06,8.7616e+06
4293,4.43336e+06,8.75773e+06
4347,4.87442e+06,7.9244e+06
4401,5.16217e+06,7.33605e+06
4455,4.63132e+06,7.56961e+06
4509,4.08359e+06,7.78172e+06
4563,4.34021e+06,7.19098e+06
4617,4.71211e+06,6.55177e+06
4671,4.32659e+06,6.68087e+06
4725,3.78373e+06,6.94327e+06
4779,3.98121e+06,6.4642e+06
4833,4.32014e+06,5.89347e+06
4887,3.94697e+06,6.04374e+06
4941,3.49763e+06,6.24874e+06
4995,3.75036e+06,5.75527e+06
5049,3.97565e+06,5.33695e+06
5103,3.54101e+06,5.56808e+06
5157,3.27098e+06,5.61913e+06
5211,3.60973e+06,5.07946e+06
5265,3.61885e+06,4.90443e+06
5319,3.15006e+06,5.18168e+06
5373,3.16699e+06,4.97283e+06
5427,3.47133e+06,4.50784e+06
5481,3.18144e+06,4.63959e+06
5535,2.8866e+06,4.75958e+06
5589,3.17716e+06,4.31157e+06
5643,3.16549e+06,4.18587e+06
5697,2.75939e+06,4.43736e+06
5751,2.88211e+06,4.16536e+06
5805,3.05985e+06,3.86171e+06
5859,2.69309e+06,4.09315e+06
5913,2.65238e+06,3.99349e+06
5967,2.90473e+06,3.6252e+06
6021,2.62724e+06,3.78166e+06
6075,2.48468e+06,3.79443e+06
6129,2.74672e+06,3.42293e+06
6183,2.54066e+06,3.52139e+06
6237,2.3582e+06,3.58239e+06
6291,2.60656e+06,3.23297e+06
6345,2.43342e+06,3.30826e+06
6399,2.25613e+06,3.37155e+06
6453,2.48758e+06,3.04914e+06
6507,2.31168e+06,3.13206e+06
6561,2.17134e+06,3.16793e+06
6615,2.38452e+06,2.87333e+06
6669,2.1788e+06,2.98854e+06
6723,2.10656e+06,2.96719e+06
6777,2.28555e+06,2.71378e+06
6831,2.04037e+06,2.87154e+06
6885,2.06976e+06,2.75847e+06
6939,2.16857e+06,2.59099e+06
6993,1.9184e+06,2.7557e+06
7047,2.05265e+06,2.55006e+06
7101,2.02016e+06,2.51337e+06
7155,1.84257e+06,2.61264e+06
7209,2.02542e+06,2.36767e+06
7263,1.84915e+06,2.47349e+06
7317,1.8365e+06,2.41644e+06
7371,1.93465e+06,2.26181e+06
7425,1.71705e+06,2.40805e+06
7479,1.86144e+06,2.20684e+06
7533,1.7678e+06,2.24026e+06
7587,1.69142e+06,2.25244e+06
7641,1.81736e+06,2.07681e+06
7695,1.61299e+06,2.21735e+06
7749,1.73894e+06,2.04017e+06
7803,1.6536e+06,2.0718e+06
7857,1.5968e+06,2.0713e+06
7911,1.69539e+06,1.92836e+06
7965,1.51225e+06,2.05267e+06
8019,1.6527e+06,1.8691e+06
8073,1.51679e+06,1.95323e+06
8127,1.54564e+06,1.87601e+06
8181,1.55436e+06,1.82506e+06
8235,1.44411e+06,1.88274e+06
8289,1.56047e+06,1.7298e+06
8343,1.39329e+06,1.84521e+06
8397,1.51474e+06,1.68719e+06
8443,1.42014e+06,1.74328e+06
8451,1.39034e+06,1.76557e+06
8499,1.41714e+06,1.70176e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/axionNumTilt42.txt <==
27,945970,8.96068e+08
81,2.86074e+06,9.36335e+09
135,9.40807e+06,6.70274e+09
189,1.15678e+07,4.4742e+09
243,1.38072e+07,2.88557e+09
297,1.62485e+07,1.9256e+09
351,1.87317e+07,1.36487e+09
405,2.11911e+07,1.02694e+09
459,2.36317e+07,8.05295e+08
513,2.60593e+07,6.45356e+08
567,2.84736e+07,5.24885e+08
621,3.09034e+07,4.31629e+08
675,3.33713e+07,3.60467e+08
729,3.59007e+07,3.05532e+08
783,3.84523e+07,2.61931e+08
837,4.09254e+07,2.26397e+08
891,4.31913e+07,1.96865e+08
945,4.50837e+07,1.73068e+08
999,4.63971e+07,1.54437e+08
1053,4.68845e+07,1.39443e+08
1107,4.62748e+07,1.28566e+08
1161,4.43374e+07,1.2167e+08
1215,4.09732e+07,1.18141e+08
1269,3.62837e+07,1.17953e+08
1323,3.068e+07,1.19665e+08
1377,2.49138e+07,1.20886e+08
1431,1.99601e+07,1.196e+08
1485,1.67663e+07,1.13666e+08
1539,1.58723e+07,1.04168e+08
1593,1.72144e+07,9.20928e+07
1647,2.00253e+07,7.89979e+07
1701,2.30034e+07,6.76198e+07
1755,2.48811e+07,5.90666e+07
1809,2.48261e+07,5.39829e+07
1863,2.26821e+07,5.25149e+07
1917,1.90627e+07,5.36182e+07
1971,1.51465e+07,5.51622e+07
2025,1.22669e+07,5.52576e+07
2079,1.13976e+07,5.23312e+07
2133,1.2587e+07,4.67489e+07
2187,1.48374e+07,4.0513e+07
2241,1.66922e+07,3.54231e+07
2295,1.69322e+07,3.27175e+07
2349,1.52404e+07,3.25608e+07
2403,1.24563e+07,3.3607e+07
2457,1.00507e+07,3.41043e+07
2511,9.21505e+06,3.28522e+07
2565,1.01385e+07,2.97118e+07
2619,1.18569e+07,2.58651e+07
2673,1.28621e+07,2.3121e+07
2727,1.22019e+07,2.25087e+07
2781,1.02106e+07,2.33635e+07
2835,8.23291e+06,2.41031e+07
2889,7.63662e+06,2.32679e+07
2943,8.66829e+06,2.06708e+07
2997,1.00889e+07,1.79321e+07
3051,1.03276e+07,1.67408e+07
3105,8.98847e+06,1.72495e+07
3159,7.18848e+06,1.81925e+07
3213,6.50852e+06,1.78858e+07
3267,7.36698e+06,1.59631e+07
3321,8.52311e+06,1.39099e+07
3375,8.47014e+06,1.33044e+07
3429,7.11005e+06,1.40661e+07
3483,5.838e+06,1.46362e+07
3537,5.93537e+06,1.37166e+07
3591,6.99821e+06,1.19279e+07
3645,7.44847e+06,1.09356e+07
3699,6.53191e+06,1.13699e+07
3753,5.29782e+06,1.20552e+07
3807,5.21861e+06,1.15131e+07
3861,6.14495e+06,1.0026e+07
3915,6.51572e+06,9.21095e+06
3969,5.61535e+06,9.71846e+06
4023,4.6329e+06,1.02623e+07
4077,4.86191e+06,9.54035e+06
4131,5.68907e+06,8.28596e+06
4185,5.58677e+06,8.06522e+06
4239,4.58254e+06,8.73178e+06
4293,4.18427e+06,8.71747e+06
4347,4.84637e+06,7.67012e+06
4401,5.2114e+06,7.01707e+06
4455,4.48452e+06,7.46214e+06
4509,3.8318e+06,7.77761e+06
4563,4.26376e+06,7.01493e+06
4617,4.76562e+06,6.2522e+06
4671,4.21961e+06,6.55217e+06
4725,3.54641e+06,6.95013e+06
4779,3.90497e+06,6.31212e+06
4833,4.37214e+06,5.61479e+06
4887,3.83137e+06,5.94536e+06
4941,3.27898e+06,6.25633e+06
4995,3.71625e+06,5.5797e+06
5049,4.01312e+06,5.09173e+06
5103,3.37988e+06,5.53732e+06
5157,3.10063e+06,5.59226e+06
5211,3.63657e+06,4.85873e+06
5265,3.5927e+06,4.74588e+06
5319,2.95459e+06,5.19845e+06
5373,3.09681e+06,4.85826e+06
5427,3.50867e+06,4.29594e+06
5481,3.05546e+06,4.59748e+06
5535,2.74048e+06,4.73387e+06
5589,3.19894e+06,4.12439e+06
5643,3.11954e+06,4.0716e+06
5697,2.59331e+06,4.44457e+06
5751,2.85812e+06,4.03216e+06
5805,3.06266e+06,3.70772e+06
5859,2.54391e+06,4.0931e+06
5913,2.5874e+06,3.91088e+06
5967,2.92841e+06,3.45667e+06
6021,2.50126e+06,3.76864e+06
6075,2.3992e+06,3.73891e+06
6129,2.77273e+06,3.26129e+06
6183,2.4333e+06,3.49688e+06
6237,2.26789e+06,3.53794e+06
6291,2.62883e+06,3.08346e+06
6345,2.33622e+06,3.27914e+06
6399,2.16966e+06,3.33143e+06
6453,2.50813e+06,2.90748e+06
6507,2.21259e+06,3.11123e+06
6561,2.0997e+06,3.11964e+06
6615,2.40067e+06,2.74234e+06
6669,2.0711e+06,2.98195e+06
6723,2.06066e+06,2.89895e+06
6777,2.28735e+06,2.60291e+06
6831,1.92798e+06,2.8733e+06
6885,2.05414e+06,2.66765e+06
6939,2.14342e+06,2.51067e+06
6993,1.81384e+06,2.75548e+06
7047,2.06508e+06,2.43623e+06
7101,1.9524e+06,2.48121e+06
7155,1.77546e+06,2.57912e+06
7209,2.03581e+06,2.26104e+06
7263,1.75164e+06,2.4742e+06
7317,1.82188e+06,2.33649e+06
7371,1.90343e+06,2.20087e+06
7425,1.63463e+06,2.39677e+06
7479,1.87272e+06,2.10641e+06
7533,1.68763e+06,2.23109e+06
7587,1.66458e+06,2.19094e+06
7641,1.79571e+06,2.01345e+06
7695,1.53539e+06,2.20764e+06
7749,1.74655e+06,1.9504e+06
7803,1.57909e+06,2.06252e+06
7857,1.57674e+06,2.00981e+06
7911,1.66532e+06,1.8785e+06
7965,1.44915e+06,2.03507e+06
8019,1.65612e+06,1.78863e+06
8073,1.4403e+06,1.95124e+06
8127,1.54472e+06,1.80132e+06
8181,1.49966e+06,1.80453e+06
8235,1.41376e+06,1.8382e+06
8289,1.53908e+06,1.67917e+06
8343,1.33531e+06,1.82934e+06
8397,1.51437e+06,1.61783e+06
8443,1.35532e+06,1.73638e+06
8451,1.32316e+06,1.76079e+06
8499,1.41226e+06,1.63817e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/axionNumTilt43.txt <==
27,946026,8.9607e+08
81,2.8614e+06,9.36873e+09
135,9.40539e+06,6.69755e+09
189,1.15574e+07,4.47343e+09
243,1.38021e+07,2.88321e+09
297,1.6257e+07,1.92347e+09
351,1.87658e+07,1.36392e+09
405,2.12465e+07,1.02577e+09
459,2.36849e+07,8.03541e+08
513,2.60997e+07,6.44221e+08
567,2.85285e+07,5.2412e+08
621,3.10173e+07,4.31084e+08
675,3.35891e+07,3.59924e+08
729,3.62258e+07,3.04945e+08
783,3.8895e+07,2.61627e+08
837,4.14983e+07,2.26197e+08
891,4.38732e+07,1.97789e+08
945,4.58049e+07,1.74204e+08
999,4.70645e+07,1.55377e+08
1053,4.74186e+07,1.41093e+08
1107,4.66492e+07,1.30433e+08
1161,4.45926e+07,1.23338e+08
1215,4.11994e+07,1.19347e+08
1269,3.6594e+07,1.18322e+08
1323,3.11371e+07,1.19008e+08
1377,2.54752e+07,1.1974e+08
1431,2.05111e+07,1.184e+08
1485,1.71888e+07,1.13187e+08
1539,1.61087e+07,1.03836e+08
1593,1.71999e+07,9.21125e+07
1647,1.97069e+07,8.00878e+07
1701,2.25047e+07,6.96978e+07
1755,2.44606e+07,6.08585e+07
1809,2.46633e+07,5.47307e+07
1863,2.2784e+07,5.24116e+07
1917,1.93193e+07,5.30522e+07
1971,1.54392e+07,5.45274e+07
2025,1.24883e+07,5.46487e+07
2079,1.14278e+07,5.22241e+07
2133,1.23875e+07,4.72412e+07
2187,1.45243e+07,4.11148e+07
2241,1.64051e+07,3.59309e+07
2295,1.68008e+07,3.29638e+07
2349,1.53317e+07,3.23733e+07
2403,1.26694e+07,3.32489e+07
2457,1.02118e+07,3.39362e+07
2511,9.25014e+06,3.28842e+07
2565,1.00734e+07,2.98176e+07
2619,1.17261e+07,2.60668e+07
2673,1.27265e+07,2.33614e+07
2727,1.21513e+07,2.26249e+07
2781,1.02725e+07,2.33283e+07
2835,8.37321e+06,2.39841e+07
2889,7.77819e+06,2.30996e+07
2943,8.67253e+06,2.07173e+07
2997,9.9358e+06,1.82163e+07
3051,1.01804e+07,1.70107e+07
3105,9.01383e+06,1.72634e+07
3159,7.3708e+06,1.80161e+07
3213,6.67394e+06,1.77337e+07
3267,7.3448e+06,1.60553e+07
3321,8.35376e+06,1.41981e+07
3375,8.38065e+06,1.34746e+07
3429,7.22578e+06,1.39699e+07
3483,6.02469e+06,1.44713e+07
3537,5.98073e+06,1.37404e+07
3591,6.87811e+06,1.21327e+07
3645,7.34807e+06,1.1112e+07
3699,6.61177e+06,1.13212e+07
3753,5.45828e+06,1.19322e+07
3807,5.261e+06,1.15346e+07
3861,6.04595e+06,1.01916e+07
3915,6.44915e+06,9.33871e+06
3969,5.70815e+06,9.6656e+06
4023,4.76303e+06,1.01737e+07
4077,4.85476e+06,9.60363e+06
4131,5.59032e+06,8.4538e+06
4185,5.59859e+06,8.09304e+06
4239,4.70394e+06,8.64422e+06
4293,4.23145e+06,8.72843e+06
4347,4.78199e+06,7.79108e+06
4401,5.1859e+06,7.08164e+06
4455,4.56551e+06,7.42266e+06
4509,3.90092e+06,7.75586e+06
4563,4.23052e+06,7.0961e+06
4617,4.72768e+06,6.3329e+06
4671,4.27926e+06,6.5324e+06
4725,3.61687e+06,6.923e+06
4779,3.88111e+06,6.37899e+06
4833,4.33673e+06,5.69143e+06
4887,3.8894e+06,5.92553e+06
4941,3.3404e+06,6.23491e+06
4995,3.68424e+06,5.65091e+06
5049,3.99133e+06,5.15085e+06
5103,3.44982e+06,5.50439e+06
5157,3.13843e+06,5.58986e+06
5211,3.58802e+06,4.94559e+06
5265,3.60685e+06,4.76436e+06
5319,3.03033e+06,5.15628e+06
5373,3.08499e+06,4.90469e+06
5427,3.47259e+06,4.36544e+06
5481,3.11839e+06,4.56519e+06
5535,2.77595e+06,4.73057e+06
5589,3.15028e+06,4.20543e+06
5643,3.1467e+06,4.0734e+06
5697,2.6565e+06,4.41109e+06
5751,2.82302e+06,4.09751e+06
5805,3.05645e+06,3.74284e+06
5859,2.61627e+06,4.04734e+06
5913,2.57027e+06,3.95602e+06
5967,2.90231e+06,3.51124e+06
6021,2.57363e+06,3.72007e+06
6075,2.39195e+06,3.77367e+06
6129,2.74174e+06,3.3176e+06
6183,2.50071e+06,3.45298e+06
6237,2.26315e+06,3.57007e+06
6291,2.60153e+06,3.13317e+06
6345,2.39752e+06,3.24159e+06
6399,2.16345e+06,3.36239e+06
6453,2.48705e+06,2.9496e+06
6507,2.27044e+06,3.07659e+06
6561,2.08646e+06,3.15547e+06
6615,2.38969e+06,2.77386e+06
6669,2.12607e+06,2.94895e+06
6723,2.03536e+06,2.94598e+06
6777,2.29422e+06,2.61573e+06
6831,1.97267e+06,2.84997e+06
6885,2.01979e+06,2.722e+06
6939,2.17302e+06,2.5006e+06
6993,1.83643e+06,2.75289e+06
7047,2.03444e+06,2.48498e+06
7101,2.00064e+06,2.45281e+06
7155,1.76564e+06,2.60722e+06
7209,2.03056e+06,2.28447e+06
7263,1.79663e+06,2.44756e+06
7317,1.78777e+06,2.3882e+06
7371,1.93851e+06,2.18294e+06
7425,1.64081e+06,2.40847e+06
7479,1.85682e+06,2.13819e+06
7533,1.73239e+06,2.20411e+06
7587,1.63598e+06,2.23534e+06
7641,1.82428e+06,2.00069e+06
7695,1.54259e+06,2.2172e+06
7749,1.73348e+06,1.97769e+06
7803,1.61872e+06,2.03989e+06
7857,1.54903e+06,2.05129e+06
7911,1.69857e+06,1.86121e+06
7965,1.44433e+06,2.05434e+06
8019,1.65699e+06,1.80208e+06
8073,1.46792e+06,1.93878e+06
8127,1.51986e+06,1.83949e+06
8181,1.54093e+06,1.77823e+06
8235,1.38803e+06,1.87705e+06
8289,1.56933e+06,1.6627e+06
8343,1.32875e+06,1.84957e+06
8397,1.52076e+06,1.62412e+06
8443,1.38356e+06,1.72248e+06
8451,1.34042e+06,1.75751e+06
8499,1.39135e+06,1.6707e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/axionNumTilt44.txt <==
27,946055,8.96036e+08
81,2.86208e+06,9.35093e+09
135,9.40329e+06,6.70011e+09
189,1.15514e+07,4.46873e+09
243,1.37882e+07,2.88881e+09
297,1.62334e+07,1.92921e+09
351,1.87332e+07,1.36531e+09
405,2.11871e+07,1.02452e+09
459,2.35844e+07,8.01479e+08
513,2.59521e+07,6.4261e+08
567,2.83117e+07,5.22863e+08
621,3.07034e+07,4.31386e+08
675,3.31483e+07,3.60646e+08
729,3.56262e+07,3.05464e+08
783,3.80479e+07,2.62645e+08
837,4.0295e+07,2.28153e+08
891,4.2227e+07,1.99955e+08
945,4.36555e+07,1.77075e+08
999,4.43651e+07,1.58764e+08
1053,4.41747e+07,1.44624e+08
1107,4.29316e+07,1.34218e+08
1161,4.05352e+07,1.27022e+08
1215,3.69952e+07,1.2302e+08
1269,3.25048e+07,1.21674e+08
1323,2.75018e+07,1.21332e+08
1377,2.26802e+07,1.20471e+08
1431,1.88329e+07,1.16557e+08
1485,1.66093e+07,1.08892e+08
1539,1.6244e+07,9.86613e+07
1593,1.74842e+07,8.74677e+07
1647,1.96594e+07,7.65926e+07
1701,2.18175e+07,6.63466e+07
1755,2.29224e+07,5.89827e+07
1809,2.24032e+07,5.47621e+07
1863,2.03064e+07,5.32848e+07
1917,1.72471e+07,5.32783e+07
1971,1.41622e+07,5.36271e+07
2025,1.20664e+07,5.25256e+07
2079,1.15749e+07,4.93096e+07
2133,1.25715e+07,4.43879e+07
2187,1.42267e+07,3.90195e+07
2241,1.53768e+07,3.49125e+07
2295,1.5208e+07,3.28386e+07
2349,1.36977e+07,3.23492e+07
2403,1.1547e+07,3.26149e+07
2457,9.81605e+06,3.24052e+07
2511,9.30929e+06,3.08998e+07
2565,1.00482e+07,2.80439e+07
2619,1.11876e+07,2.49784e+07
2673,1.16558e+07,2.29567e+07
2727,1.09383e+07,2.24038e+07
2781,9.40181e+06,2.27479e+07
2835,8.0466e+06,2.28532e+07
2889,7.76166e+06,2.16931e+07
2943,8.49428e+06,1.95528e+07
2997,9.29443e+06,1.76169e+07
3051,9.22134e+06,1.67675e+07
3105,8.18448e+06,1.69444e+07
3159,7.01564e+06,1.71815e+07
3213,6.63528e+06,1.65957e+07
3267,7.14706e+06,1.51726e+07
3321,7.75077e+06,1.37787e+07
3375,7.59074e+06,1.32617e+07
3429,6.66963e+06,1.35312e+07
3483,5.85315e+06,1.36579e+07
3537,5.89365e+06,1.28893e+07
3591,6.49982e+06,1.16288e+07
3645,6.69505e+06,1.08954e+07
3699,6.0549e+06,1.10311e+07
3753,5.25805e+06,1.12898e+07
3807,5.19095e+06,1.07828e+07
3861,5.70759e+06,9.76135e+06
3915,5.86421e+06,9.17475e+06
3969,5.26605e+06,9.36731e+06
4023,4.64199e+06,9.5572e+06
4077,4.74014e+06,9.01299e+06
4131,5.18338e+06,8.18825e+06
4185,5.08875e+06,7.94378e+06
4239,4.45805e+06,8.23152e+06
4293,4.17262e+06,8.13901e+06
4347,4.51805e+06,7.44997e+06
4401,4.71746e+06,6.9561e+06
4455,4.26677e+06,7.12122e+06
4509,3.82899e+06,7.24386e+06
4563,4.03193e+06,6.74414e+06
4617,4.31896e+06,6.19659e+06
4671,3.98557e+06,6.28581e+06
4725,3.53821e+06,6.47106e+06
4779,3.69573e+06,6.05968e+06
4833,3.96422e+06,5.56703e+06
4887,3.64428e+06,5.67774e+06
4941,3.26867e+06,5.82179e+06
4995,3.46785e+06,5.40794e+06
5049,3.65358e+06,5.03318e+06
5103,3.2855e+06,5.20992e+06
5157,3.04664e+06,5.2455e+06
5211,3.32518e+06,4.78522e+06
5265,3.34099e+06,4.60523e+06
5319,2.93097e+06,4.83844e+06
5373,2.93135e+06,4.66218e+06
5427,3.20022e+06,4.24121e+06
5481,2.95283e+06,4.33766e+06
5535,2.67749e+06,4.45209e+06
5589,2.93024e+06,4.05516e+06
5643,2.93491e+06,3.91613e+06
5697,2.55971e+06,4.14906e+06
5751,2.6588e+06,3.91456e+06
5805,2.83753e+06,3.61242e+06
5859,2.49749e+06,3.82771e+06
5913,2.44598e+06,3.75142e+06
5967,2.69549e+06,3.38922e+06
6021,2.43636e+06,3.53659e+06
6075,2.29008e+06,3.5627e+06
6129,2.55013e+06,3.20009e+06
6183,2.35773e+06,3.29019e+06
6237,2.16967e+06,3.36804e+06
6291,2.42474e+06,3.01638e+06
6345,2.2564e+06,3.09272e+06
6399,2.07396e+06,3.17121e+06
6453,2.32e+06,2.83791e+06
6507,2.13728e+06,2.93464e+06
6561,1.99892e+06,2.97665e+06
6615,2.22785e+06,2.66885e+06
6669,2.00557e+06,2.80964e+06
6723,1.94882e+06,2.77723e+06
6777,2.13119e+06,2.52641e+06
6831,1.87516e+06,2.69982e+06
6885,1.92186e+06,2.57642e+06
6939,2.01742e+06,2.41509e+06
6993,1.76111e+06,2.59223e+06
7047,1.91483e+06,2.37254e+06
7101,1.86857e+06,2.35397e+06
7155,1.69767e+06,2.45144e+06
7209,1.89235e+06,2.19938e+06
7263,1.69936e+06,2.32595e+06
7317,1.70557e+06,2.25588e+06
7371,1.79981e+06,2.10795e+06
7425,1.57533e+06,2.26589e+06
7479,1.74166e+06,2.04677e+06
7533,1.62661e+06,2.10588e+06
7587,1.56824e+06,2.10424e+06
7641,1.69334e+06,1.93279e+06
7695,1.47837e+06,2.08793e+06
7749,1.6289e+06,1.89025e+06
7803,1.51886e+06,1.9497e+06
7857,1.48522e+06,1.92986e+06
7911,1.57476e+06,1.79934e+06
7965,1.38997e+06,1.92879e+06
8019,1.54767e+06,1.73133e+06
8073,1.3891e+06,1.84114e+06
8127,1.44602e+06,1.73953e+06
8181,1.4326e+06,1.71341e+06
8235,1.33964e+06,1.75717e+06
8289,1.45164e+06,1.61154e+06
8343,1.28082e+06,1.73352e+06
8397,1.41772e+06,1.56327e+06
8443,1.3028e+06,1.64155e+06
8451,1.27397e+06,1.66327e+06
8499,1.32491e+06,1.57876e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/axionNumTilt45.txt <==
27,946034,8.96112e+08
81,2.86421e+06,9.37836e+09
135,9.40592e+06,6.69808e+09
189,1.15514e+07,4.47082e+09
243,1.37923e+07,2.88338e+09
297,1.62472e+07,1.92504e+09
351,1.87611e+07,1.36309e+09
405,2.12367e+07,1.02516e+09
459,2.36436e+07,8.02792e+08
513,2.59977e+07,6.44166e+08
567,2.83412e+07,5.23456e+08
621,3.07271e+07,4.30917e+08
675,3.31828e+07,3.59666e+08
729,3.57073e+07,3.04811e+08
783,3.82517e+07,2.61914e+08
837,4.06951e+07,2.26857e+08
891,4.28904e+07,1.98349e+08
945,4.46471e+07,1.74676e+08
999,4.57229e+07,1.56391e+08
1053,4.58668e+07,1.42383e+08
1107,4.48611e+07,1.32322e+08
1161,4.25816e+07,1.25782e+08
1215,3.90326e+07,1.22202e+08
1269,3.44003e+07,1.21109e+08
1323,2.90847e+07,1.21499e+08
1377,2.37702e+07,1.21482e+08
1431,1.9327e+07,1.18896e+08
1485,1.65933e+07,1.12464e+08
1539,1.60246e+07,1.02336e+08
1593,1.74417e+07,8.99641e+07
1647,2.00167e+07,7.75931e+07
1701,2.25623e+07,6.69812e+07
1755,2.3967e+07,5.95078e+07
1809,2.35906e+07,5.48953e+07
1863,2.13577e+07,5.32002e+07
1917,1.78798e+07,5.40026e+07
1971,1.4348e+07,5.50163e+07
2025,1.19996e+07,5.40076e+07
2079,1.14949e+07,5.06486e+07
2133,1.2653e+07,4.55481e+07
2187,1.46049e+07,3.98315e+07
2241,1.60673e+07,3.51486e+07
2295,1.6018e+07,3.28394e+07
2349,1.43323e+07,3.25616e+07
2403,1.18141e+07,3.32868e+07
2457,9.75794e+06,3.34898e+07
2511,9.18452e+06,3.19745e+07
2565,1.01261e+07,2.88367e+07
2619,1.15941e+07,2.5376e+07
2673,1.22923e+07,2.29831e+07
2727,1.14988e+07,2.24824e+07
2781,9.63686e+06,2.32126e+07
2835,7.97838e+06,2.36358e+07
2889,7.63884e+06,2.25249e+07
2943,8.61793e+06,2.00872e+07
2997,9.76317e+06,1.7687e+07
3051,9.77935e+06,1.66947e+07
3105,8.46503e+06,1.71975e+07
3159,6.93682e+06,1.78522e+07
3213,6.49487e+06,1.73194e+07
3267,7.30767e+06,1.55035e+07
3321,8.21947e+06,1.3722e+07
3375,7.99985e+06,1.32883e+07
3429,6.74275e+06,1.39421e+07
3483,5.72774e+06,1.42487e+07
3537,5.92182e+06,1.32775e+07
3591,6.82797e+06,1.1666e+07
3645,7.07369e+06,1.08905e+07
3699,6.17943e+06,1.13045e+07
3753,5.17004e+06,1.17558e+07
3807,5.20137e+06,1.11304e+07
3861,5.98905e+06,9.80309e+06
3915,6.18782e+06,9.17144e+06
3969,5.34047e+06,9.6201e+06
4023,4.54768e+06,9.98088e+06
4077,4.81849e+06,9.2371e+06
4131,5.49393e+06,8.15178e+06
4185,5.30139e+06,8.0168e+06
4239,4.40847e+06,8.5736e+06
4293,4.13959e+06,8.44954e+06
4347,4.74861e+06,7.46423e+06
4401,4.97385e+06,6.95582e+06
4455,4.27052e+06,7.37995e+06
4509,3.76732e+06,7.55584e+06
4563,4.20866e+06,6.78999e+06
4617,4.56557e+06,6.18068e+06
4671,4.00536e+06,6.50157e+06
4725,3.48341e+06,6.74676e+06
4779,3.85663e+06,6.10824e+06
4833,4.18567e+06,5.5534e+06
4887,3.64303e+06,5.88805e+06
4941,3.2303e+06,6.06476e+06
4995,3.65749e+06,5.4068e+06
5049,3.82563e+06,5.05083e+06
5103,3.2303e+06,5.46089e+06
5157,3.07493e+06,5.39954e+06
5211,3.5471e+06,4.73345e+06
5265,3.40171e+06,4.72593e+06
5319,2.86796e+06,5.07732e+06
5373,3.07723e+06,4.67536e+06
5427,3.3599e+06,4.24683e+06
5481,2.90365e+06,4.55373e+06
5535,2.72523e+06,4.55719e+06
5589,3.11641e+06,4.0202e+06
5643,2.94443e+06,4.06388e+06
5697,2.54686e+06,4.30817e+06
5751,2.82304e+06,3.8909e+06
5805,2.8986e+06,3.69892e+06
5859,2.46434e+06,3.99985e+06
5913,2.57513e+06,3.75534e+06
5967,2.7856e+06,3.43705e+06
6021,2.40342e+06,3.70178e+06
6075,2.39224e+06,3.5867e+06
6129,2.64916e+06,3.23081e+06
6183,2.33078e+06,3.4426e+06
6237,2.25859e+06,3.39794e+06
6291,2.51845e+06,3.04652e+06
6345,2.23648e+06,3.23046e+06
6399,2.15914e+06,3.2e+06
6453,2.40151e+06,2.87363e+06
6507,2.12273e+06,3.06067e+06
6561,2.08849e+06,2.99567e+06
6615,2.28988e+06,2.71838e+06
6669,1.99984e+06,2.92023e+06
6723,2.04405e+06,2.7868e+06
6777,2.16927e+06,2.59227e+06
6831,1.88489e+06,2.79035e+06
6885,2.01889e+06,2.579e+06
6939,2.02744e+06,2.50452e+06
6993,1.80097e+06,2.64716e+06
7047,1.99293e+06,2.39156e+06
7101,1.86713e+06,2.44826e+06
7155,1.76617e+06,2.47444e+06
7209,1.93602e+06,2.24805e+06
7263,1.71175e+06,2.4012e+06
7317,1.78267e+06,2.26746e+06
7371,1.81114e+06,2.18331e+06
7425,1.62153e+06,2.3037e+06
7479,1.79383e+06,2.08071e+06
7533,1.63736e+06,2.17594e+06
7587,1.63342e+06,2.1215e+06
7641,1.71209e+06,1.99453e+06
7695,1.51739e+06,2.12699e+06
7749,1.67643e+06,1.92227e+06
7803,1.53376e+06,2.0103e+06
7857,1.54163e+06,1.95042e+06
7911,1.59346e+06,1.85504e+06
7965,1.42997e+06,1.96209e+06
8019,1.5858e+06,1.76715e+06
8073,1.40933e+06,1.89133e+06
8127,1.49606e+06,1.76169e+06
8181,1.44791e+06,1.76678e+06
8235,1.3846e+06,1.78192e+06
8289,1.47677e+06,1.65418e+06
8343,1.311e+06,1.77008e+06
8397,1.4566e+06,1.59119e+06
8443,1.31659e+06,1.69205e+06
8451,1.29095e+06,1.71066e+06
8499,1.37277e+06,1.59625e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/axionNumTilt46.txt <==
27,946056,8.96139e+08
81,2.86301e+06,9.37925e+09
135,9.40732e+06,6.70281e+09
189,1.15647e+07,4.46759e+09
243,1.3807e+07,2.88528e+09
297,1.6252e+07,1.92622e+09
351,1.87482e+07,1.36371e+09
405,2.12036e+07,1.02463e+09
459,2.36026e+07,8.02518e+08
513,2.59826e+07,6.43146e+08
567,2.83685e+07,5.23208e+08
621,3.08016e+07,4.30515e+08
675,3.33074e+07,3.59943e+08
729,3.58703e+07,3.0492e+08
783,3.84417e+07,2.61665e+08
837,4.09187e+07,2.26374e+08
891,4.31368e+07,1.97755e+08
945,4.4913e+07,1.74203e+08
999,4.60209e+07,1.55858e+08
1053,4.61875e+07,1.42016e+08
1107,4.51746e+07,1.31623e+08
1161,4.28223e+07,1.24799e+08
1215,3.90861e+07,1.21621e+08
1269,3.41504e+07,1.21574e+08
1323,2.85126e+07,1.22683e+08
1377,2.29637e+07,1.23107e+08
1431,1.8483e+07,1.20185e+08
1485,1.59366e+07,1.12477e+08
1539,1.56998e+07,1.01302e+08
1593,1.74508e+07,8.85066e+07
1647,2.02532e+07,7.64687e+07
1701,2.28963e+07,6.58979e+07
1755,2.42243e+07,5.82723e+07
1809,2.35786e+07,5.42012e+07
1863,2.10549e+07,5.32211e+07
1917,1.74101e+07,5.42219e+07
1971,1.38413e+07,5.52345e+07
2025,1.15593e+07,5.43465e+07
2079,1.12522e+07,5.07344e+07
2133,1.27103e+07,4.49156e+07
2187,1.48328e+07,3.88993e+07
2241,1.62328e+07,3.45158e+07
2295,1.59732e+07,3.24739e+07
2349,1.40291e+07,3.26259e+07
2403,1.13669e+07,3.35995e+07
2457,9.39362e+06,3.36304e+07
2511,9.06216e+06,3.17666e+07
2565,1.02441e+07,2.82718e+07
2619,1.1772e+07,2.4711e+07
2673,1.22816e+07,2.26504e+07
2727,1.12123e+07,2.25582e+07
2781,9.22944e+06,2.34579e+07
2835,7.7231e+06,2.35857e+07
2889,7.65717e+06,2.2118e+07
2943,8.76944e+06,1.95508e+07
2997,9.77511e+06,1.74104e+07
3051,9.547e+06,1.67479e+07
3105,8.14184e+06,1.72944e+07
3159,6.74726e+06,1.77774e+07
3213,6.53174e+06,1.69808e+07
3267,7.40772e+06,1.51283e+07
3321,8.148e+06,1.36125e+07
3375,7.75782e+06,1.33411e+07
3429,6.51588e+06,1.3949e+07
3483,5.68161e+06,1.40608e+07
3537,6.00485e+06,1.29682e+07
3591,6.816e+06,1.1504e+07
3645,6.88348e+06,1.09179e+07
3699,5.96897e+06,1.13344e+07
3753,5.12871e+06,1.16027e+07
3807,5.2776e+06,1.08704e+07
3861,5.95808e+06,9.68212e+06
3915,5.99639e+06,9.21797e+06
3969,5.18382e+06,9.62356e+06
4023,4.57088e+06,9.78799e+06
4077,4.86851e+06,9.04027e+06
4131,5.38585e+06,8.13173e+06
4185,5.12197e+06,8.06848e+06
4239,4.36702e+06,8.46631e+06
4293,4.19823e+06,8.25273e+06
4347,4.69757e+06,7.4017e+06
4401,4.81492e+06,6.996e+06
4455,4.19904e+06,7.32373e+06
4509,3.81395e+06,7.38504e+06
4563,4.1808e+06,6.71128e+06
4617,4.42473e+06,6.2148e+06
4671,3.93586e+06,6.45793e+06
4725,3.52443e+06,6.59653e+06
4779,3.82411e+06,6.0401e+06
4833,4.05328e+06,5.59088e+06
4887,3.60091e+06,5.82589e+06
4941,3.2695e+06,5.92521e+06
4995,3.59365e+06,5.38256e+06
5049,3.71212e+06,5.07405e+06
5103,3.23194e+06,5.3622e+06
5157,3.0883e+06,5.29914e+06
5211,3.44883e+06,4.75086e+06
5265,3.33734e+06,4.70296e+06
5319,2.89723e+06,4.96099e+06
5373,3.03265e+06,4.64417e+06
5427,3.26633e+06,4.26138e+06
5481,2.90531e+06,4.47028e+06
5535,2.7221e+06,4.48652e+06
5589,3.02999e+06,4.03472e+06
5643,2.91367e+06,4.0183e+06
5697,2.55989e+06,4.22326e+06
5751,2.75702e+06,3.89024e+06
5805,2.8488e+06,3.67729e+06
5859,2.47654e+06,3.91913e+06
5913,2.52765e+06,3.73971e+06
5967,2.72982e+06,3.42583e+06
6021,2.40906e+06,3.63101e+06
6075,2.3566e+06,3.56292e+06
6129,2.59515e+06,3.22077e+06
6183,2.32918e+06,3.38385e+06
6237,2.23112e+06,3.3673e+06
6291,2.46602e+06,3.03899e+06
6345,2.23319e+06,3.17679e+06
6399,2.13387e+06,3.16867e+06
6453,2.35073e+06,2.86899e+06
6507,2.12377e+06,3.00409e+06
6561,2.05681e+06,2.97419e+06
6615,2.24717e+06,2.70816e+06
6669,2.003e+06,2.8645e+06
6723,2.0029e+06,2.77817e+06
6777,2.14119e+06,2.5689e+06
6831,1.88256e+06,2.74369e+06
6885,1.97314e+06,2.57675e+06
6939,2.01491e+06,2.46835e+06
6993,1.78571e+06,2.61624e+06
7047,1.9525e+06,2.38481e+06
7101,1.8637e+06,2.40586e+06
7155,1.73659e+06,2.45944e+06
7209,1.90966e+06,2.22964e+06
7263,1.70582e+06,2.36378e+06
7317,1.74552e+06,2.2617e+06
7371,1.80198e+06,2.14956e+06
7425,1.59988e+06,2.28483e+06
7479,1.7672e+06,2.06494e+06
7533,1.62946e+06,2.14452e+06
7587,1.60355e+06,2.11072e+06
7641,1.69902e+06,1.96859e+06
7695,1.49964e+06,2.10627e+06
7749,1.65127e+06,1.90869e+06
7803,1.52578e+06,1.98105e+06
7857,1.51353e+06,1.94118e+06
7911,1.5831e+06,1.82875e+06
7965,1.41e+06,1.94603e+06
8019,1.56614e+06,1.75082e+06
8073,1.39891e+06,1.86706e+06
8127,1.47026e+06,1.7523e+06
8181,1.44099e+06,1.73973e+06
8235,1.35985e+06,1.77276e+06
8289,1.46647e+06,1.63114e+06
8343,1.2925e+06,1.75586e+06
8397,1.43993e+06,1.57522e+06
8443,1.30791e+06,1.66897e+06
8451,1.27938e+06,1.69048e+06
8499,1.34925e+06,1.58793e+06


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/runParamsTilt40.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/runParamsTilt41.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/runParamsTilt42.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/runParamsTilt43.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/runParamsTilt44.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/runParamsTilt45.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/runParamsTilt46.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/seedTilt40.txt <==
1198270053 -276373904 829620227 -430624904 Thread: 47 
1198270053 -276373904 829620227 -430624904 Thread: 53 
1198270053 -276373904 829620227 -430624904 Thread: 20 
1198270053 -276373904 829620227 -430624904 Thread: 22 
1198270053 -276373904 829620227 -430624904 Thread: 52 
1198270053 -276373904 829620227 -430624904 Thread: 55 
1198270053 -276373904 829620227 -430624904 Thread: 54 
1198270053 -276373904 829620227 -430624904 Thread: 45 
1198270053 -276373904 829620227 -430624904 Thread: 50 
1198270053 -276373904 829620227 -430624904 Thread: 59 
1198270053 -276373904 829620227 -430624904 Thread: 51 
1198270053 -276373904 829620227 -430624904 Thread: 25 
1198270053 -276373904 829620227 -430624904 Thread: 5 
1198270053 -276373904 829620227 -430624904 Thread: 44 
1198270053 -276373904 829620227 -430624904 Thread: 11 
1198270053 -276373904 829620227 -430624904 Thread: 27 
1198270053 -276373904 829620227 -430624904 Thread: 23 
1198270053 -276373904 829620227 -430624904 Thread: 46 
1198270053 -276373904 829620227 -430624904 Thread: 8 
1198270053 -276373904 829620227 -430624904 Thread: 0 
1198270053 -276373904 829620227 -430624904 Thread: 39 
1198270053 -276373904 829620227 -430624904 Thread: 33 
1198270053 -276373904 829620227 -430624904 Thread: 1 
1198270053 -276373904 829620227 -430624904 Thread: 41 
1198270053 -276373904 829620227 -430624904 Thread: 40 
1198270053 -276373904 829620227 -430624904 Thread: 37 
1198270053 -276373904 829620227 -430624904 Thread: 63 
1198270053 -276373904 829620227 -430624904 Thread: 6 
1198270053 -276373904 829620227 -430624904 Thread: 24 
1198270053 -276373904 829620227 -430624904 Thread: 48 
1198270053 -276373904 829620227 -430624904 Thread: 38 
1198270053 -276373904 829620227 -430624904 Thread: 61 
1198270053 -276373904 829620227 -430624904 Thread: 58 
1198270053 -276373904 829620227 -430624904 Thread: 13 
1198270053 -276373904 829620227 -430624904 Thread: 49 
1198270053 -276373904 829620227 -430624904 Thread: 14 
1198270053 -276373904 829620227 -430624904 Thread: 29 
1198270053 -276373904 829620227 -430624904 Thread: 31 
1198270053 -276373904 829620227 -430624904 Thread: 30 
1198270053 -276373904 829620227 -430624904 Thread: 36 
1198270053 -276373904 829620227 -430624904 Thread: 21 
1198270053 -276373904 829620227 -430624904 Thread: 57 
1198270053 -276373904 829620227 -430624904 Thread: 32 
1198270053 -276373904 829620227 -430624904 Thread: 56 
1198270053 -276373904 829620227 -430624904 Thread: 28 
1198270053 -276373904 829620227 -430624904 Thread: 4 
1198270053 -276373904 829620227 -430624904 Thread: 42 
1198270053 -276373904 829620227 -430624904 Thread: 10 
1198270053 -276373904 829620227 -430624904 Thread: 43 
1198270053 -276373904 829620227 -430624904 Thread: 60 
1198270053 -276373904 829620227 -430624904 Thread: 19 
1198270053 -276373904 829620227 -430624904 Thread: 18 
1198270053 -276373904 829620227 -430624904 Thread: 26 
1198270053 -276373904 829620227 -430624904 Thread: 16 
1198270053 -276373904 829620227 -430624904 Thread: 12 
1198270053 -276373904 829620227 -430624904 Thread: 7 
1198270053 -276373904 829620227 -430624904 Thread: 9 
1198270053 -276373904 829620227 -430624904 Thread: 17 
1198270053 -276373904 829620227 -430624904 Thread: 35 
1198270053 -276373904 829620227 -430624904 Thread: 3 
1198270053 -276373904 829620227 -430624904 Thread: 15 
1198270053 -276373904 829620227 -430624904 Thread: 2 
1198270053 -276373904 829620227 -430624904 Thread: 34 
1198270053 -276373904 829620227 -430624904 Thread: 62 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/seedTilt41.txt <==
-625953499 1183850430 -1386002353 -182655991 Thread: 45 
-625953499 1183850430 -1386002353 -182655991 Thread: 28 
-625953499 1183850430 -1386002353 -182655991 Thread: 26 
-625953499 1183850430 -1386002353 -182655991 Thread: 29 
-625953499 1183850430 -1386002353 -182655991 Thread: 51 
-625953499 1183850430 -1386002353 -182655991 Thread: 41 
-625953499 1183850430 -1386002353 -182655991 Thread: 0 
-625953499 1183850430 -1386002353 -182655991 Thread: 57 
-625953499 1183850430 -1386002353 -182655991 Thread: 40 
-625953499 1183850430 -1386002353 -182655991 Thread: 3 
-625953499 1183850430 -1386002353 -182655991 Thread: 50 
-625953499 1183850430 -1386002353 -182655991 Thread: 55 
-625953499 1183850430 -1386002353 -182655991 Thread: 59 
-625953499 1183850430 -1386002353 -182655991 Thread: 63 
-625953499 1183850430 -1386002353 -182655991 Thread: 33 
-625953499 1183850430 -1386002353 -182655991 Thread: 9 
-625953499 1183850430 -1386002353 -182655991 Thread: 6 
-625953499 1183850430 -1386002353 -182655991 Thread: 52 
-625953499 1183850430 -1386002353 -182655991 Thread: 56 
-625953499 1183850430 -1386002353 -182655991 Thread: 36 
-625953499 1183850430 -1386002353 -182655991 Thread: 4 
-625953499 1183850430 -1386002353 -182655991 Thread: 23 
-625953499 1183850430 -1386002353 -182655991 Thread: 32 
-625953499 1183850430 -1386002353 -182655991 Thread: 30 
-625953499 1183850430 -1386002353 -182655991 Thread: 31 
-625953499 1183850430 -1386002353 -182655991 Thread: 11 
-625953499 1183850430 -1386002353 -182655991 Thread: 10 
-625953499 1183850430 -1386002353 -182655991 Thread: 12 
-625953499 1183850430 -1386002353 -182655991 Thread: 7 
-625953499 1183850430 -1386002353 -182655991 Thread: 49 
-625953499 1183850430 -1386002353 -182655991 Thread: 5 
-625953499 1183850430 -1386002353 -182655991 Thread: 25 
-625953499 1183850430 -1386002353 -182655991 Thread: 1 
-625953499 1183850430 -1386002353 -182655991 Thread: 27 
-625953499 1183850430 -1386002353 -182655991 Thread: 22 
-625953499 1183850430 -1386002353 -182655991 Thread: 39 
-625953499 1183850430 -1386002353 -182655991 Thread: 2 
-625953499 1183850430 -1386002353 -182655991 Thread: 61 
-625953499 1183850430 -1386002353 -182655991 Thread: 54 
-625953499 1183850430 -1386002353 -182655991 Thread: 60 
-625953499 1183850430 -1386002353 -182655991 Thread: 38 
-625953499 1183850430 -1386002353 -182655991 Thread: 42 
-625953499 1183850430 -1386002353 -182655991 Thread: 17 
-625953499 1183850430 -1386002353 -182655991 Thread: 8 
-625953499 1183850430 -1386002353 -182655991 Thread: 13 
-625953499 1183850430 -1386002353 -182655991 Thread: 18 
-625953499 1183850430 -1386002353 -182655991 Thread: 19 
-625953499 1183850430 -1386002353 -182655991 Thread: 15 
-625953499 1183850430 -1386002353 -182655991 Thread: 35 
-625953499 1183850430 -1386002353 -182655991 Thread: 20 
-625953499 1183850430 -1386002353 -182655991 Thread: 24 
-625953499 1183850430 -1386002353 -182655991 Thread: 37 
-625953499 1183850430 -1386002353 -182655991 Thread: 34 
-625953499 1183850430 -1386002353 -182655991 Thread: 44 
-625953499 1183850430 -1386002353 -182655991 Thread: 21 
-625953499 1183850430 -1386002353 -182655991 Thread: 46 
-625953499 1183850430 -1386002353 -182655991 Thread: 48 
-625953499 1183850430 -1386002353 -182655991 Thread: 53 
-625953499 1183850430 -1386002353 -182655991 Thread: 62 
-625953499 1183850430 -1386002353 -182655991 Thread: 14 
-625953499 1183850430 -1386002353 -182655991 Thread: 43 
-625953499 1183850430 -1386002353 -182655991 Thread: 58 
-625953499 1183850430 -1386002353 -182655991 Thread: 47 
-625953499 1183850430 -1386002353 -182655991 Thread: 16 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/seedTilt42.txt <==
967058420 1238964431 -840018240 1704933940 Thread: 31 
967058420 1238964431 -840018240 1704933940 Thread: 33 
967058420 1238964431 -840018240 1704933940 Thread: 24 
967058420 1238964431 -840018240 1704933940 Thread: 35 
967058420 1238964431 -840018240 1704933940 Thread: 7 
967058420 1238964431 -840018240 1704933940 Thread: 45 
967058420 1238964431 -840018240 1704933940 Thread: 50 
967058420 1238964431 -840018240 1704933940 Thread: 17 
967058420 1238964431 -840018240 1704933940 Thread: 26 
967058420 1238964431 -840018240 1704933940 Thread: 36 
967058420 1238964431 -840018240 1704933940 Thread: 20 
967058420 1238964431 -840018240 1704933940 Thread: 14 
967058420 1238964431 -840018240 1704933940 Thread: 25 
967058420 1238964431 -840018240 1704933940 Thread: 19 
967058420 1238964431 -840018240 1704933940 Thread: 29 
967058420 1238964431 -840018240 1704933940 Thread: 48 
967058420 1238964431 -840018240 1704933940 Thread: 8 
967058420 1238964431 -840018240 1704933940 Thread: 27 
967058420 1238964431 -840018240 1704933940 Thread: 11 
967058420 1238964431 -840018240 1704933940 Thread: 22 
967058420 1238964431 -840018240 1704933940 Thread: 42 
967058420 1238964431 -840018240 1704933940 Thread: 46 
967058420 1238964431 -840018240 1704933940 Thread: 40 
967058420 1238964431 -840018240 1704933940 Thread: 0 
967058420 1238964431 -840018240 1704933940 Thread: 54 
967058420 1238964431 -840018240 1704933940 Thread: 23 
967058420 1238964431 -840018240 1704933940 Thread: 6 
967058420 1238964431 -840018240 1704933940 Thread: 4 
967058420 1238964431 -840018240 1704933940 Thread: 53 
967058420 1238964431 -840018240 1704933940 Thread: 5 
967058420 1238964431 -840018240 1704933940 Thread: 1 
967058420 1238964431 -840018240 1704933940 Thread: 18 
967058420 1238964431 -840018240 1704933940 Thread: 59 
967058420 1238964431 -840018240 1704933940 Thread: 58 
967058420 1238964431 -840018240 1704933940 Thread: 62 
967058420 1238964431 -840018240 1704933940 Thread: 12 
967058420 1238964431 -840018240 1704933940 Thread: 10 
967058420 1238964431 -840018240 1704933940 Thread: 51 
967058420 1238964431 -840018240 1704933940 Thread: 13 
967058420 1238964431 -840018240 1704933940 Thread: 32 
967058420 1238964431 -840018240 1704933940 Thread: 30 
967058420 1238964431 -840018240 1704933940 Thread: 28 
967058420 1238964431 -840018240 1704933940 Thread: 49 
967058420 1238964431 -840018240 1704933940 Thread: 15 
967058420 1238964431 -840018240 1704933940 Thread: 21 
967058420 1238964431 -840018240 1704933940 Thread: 3 
967058420 1238964431 -840018240 1704933940 Thread: 9 
967058420 1238964431 -840018240 1704933940 Thread: 41 
967058420 1238964431 -840018240 1704933940 Thread: 44 
967058420 1238964431 -840018240 1704933940 Thread: 43 
967058420 1238964431 -840018240 1704933940 Thread: 52 
967058420 1238964431 -840018240 1704933940 Thread: 2 
967058420 1238964431 -840018240 1704933940 Thread: 47 
967058420 1238964431 -840018240 1704933940 Thread: 39 
967058420 1238964431 -840018240 1704933940 Thread: 37 
967058420 1238964431 -840018240 1704933940 Thread: 55 
967058420 1238964431 -840018240 1704933940 Thread: 57 
967058420 1238964431 -840018240 1704933940 Thread: 63 
967058420 1238964431 -840018240 1704933940 Thread: 56 
967058420 1238964431 -840018240 1704933940 Thread: 60 
967058420 1238964431 -840018240 1704933940 Thread: 38 
967058420 1238964431 -840018240 1704933940 Thread: 61 
967058420 1238964431 -840018240 1704933940 Thread: 34 
967058420 1238964431 -840018240 1704933940 Thread: 16 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/seedTilt43.txt <==
1541162511 -1230209775 1037571364 -1797566704 Thread: 53 
1541162511 -1230209775 1037571364 -1797566704 Thread: 54 
1541162511 -1230209775 1037571364 -1797566704 Thread: 5 
1541162511 -1230209775 1037571364 -1797566704 Thread: 55 
1541162511 -1230209775 1037571364 -1797566704 Thread: 18 
1541162511 -1230209775 1037571364 -1797566704 Thread: 38 
1541162511 -1230209775 1037571364 -1797566704 Thread: 50 
1541162511 -1230209775 1037571364 -1797566704 Thread: 37 
1541162511 -1230209775 1037571364 -1797566704 Thread: 42 
1541162511 -1230209775 1037571364 -1797566704 Thread: 4 
1541162511 -1230209775 1037571364 -1797566704 Thread: 32 
1541162511 -1230209775 1037571364 -1797566704 Thread: 25 
1541162511 -1230209775 1037571364 -1797566704 Thread: 14 
1541162511 -1230209775 1037571364 -1797566704 Thread: 20 
1541162511 -1230209775 1037571364 -1797566704 Thread: 51 
1541162511 -1230209775 1037571364 -1797566704 Thread: 34 
1541162511 -1230209775 1037571364 -1797566704 Thread: 59 
1541162511 -1230209775 1037571364 -1797566704 Thread: 0 
1541162511 -1230209775 1037571364 -1797566704 Thread: 58 
1541162511 -1230209775 1037571364 -1797566704 Thread: 15 
1541162511 -1230209775 1037571364 -1797566704 Thread: 48 
1541162511 -1230209775 1037571364 -1797566704 Thread: 6 
1541162511 -1230209775 1037571364 -1797566704 Thread: 19 
1541162511 -1230209775 1037571364 -1797566704 Thread: 62 
1541162511 -1230209775 1037571364 -1797566704 Thread: 52 
1541162511 -1230209775 1037571364 -1797566704 Thread: 11 
1541162511 -1230209775 1037571364 -1797566704 Thread: 35 
1541162511 -1230209775 1037571364 -1797566704 Thread: 33 
1541162511 -1230209775 1037571364 -1797566704 Thread: 30 
1541162511 -1230209775 1037571364 -1797566704 Thread: 29 
1541162511 -1230209775 1037571364 -1797566704 Thread: 27 
1541162511 -1230209775 1037571364 -1797566704 Thread: 26 
1541162511 -1230209775 1037571364 -1797566704 Thread: 56 
1541162511 -1230209775 1037571364 -1797566704 Thread: 41 
1541162511 -1230209775 1037571364 -1797566704 Thread: 8 
1541162511 -1230209775 1037571364 -1797566704 Thread: 2 
1541162511 -1230209775 1037571364 -1797566704 Thread: 49 
1541162511 -1230209775 1037571364 -1797566704 Thread: 57 
1541162511 -1230209775 1037571364 -1797566704 Thread: 16 
1541162511 -1230209775 1037571364 -1797566704 Thread: 40 
1541162511 -1230209775 1037571364 -1797566704 Thread: 46 
1541162511 -1230209775 1037571364 -1797566704 Thread: 36 
1541162511 -1230209775 1037571364 -1797566704 Thread: 45 
1541162511 -1230209775 1037571364 -1797566704 Thread: 44 
1541162511 -1230209775 1037571364 -1797566704 Thread: 47 
1541162511 -1230209775 1037571364 -1797566704 Thread: 61 
1541162511 -1230209775 1037571364 -1797566704 Thread: 60 
1541162511 -1230209775 1037571364 -1797566704 Thread: 24 
1541162511 -1230209775 1037571364 -1797566704 Thread: 3 
1541162511 -1230209775 1037571364 -1797566704 Thread: 10 
1541162511 -1230209775 1037571364 -1797566704 Thread: 7 
1541162511 -1230209775 1037571364 -1797566704 Thread: 9 
1541162511 -1230209775 1037571364 -1797566704 Thread: 17 
1541162511 -1230209775 1037571364 -1797566704 Thread: 13 
1541162511 -1230209775 1037571364 -1797566704 Thread: 43 
1541162511 -1230209775 1037571364 -1797566704 Thread: 31 
1541162511 -1230209775 1037571364 -1797566704 Thread: 28 
1541162511 -1230209775 1037571364 -1797566704 Thread: 1 
1541162511 -1230209775 1037571364 -1797566704 Thread: 39 
1541162511 -1230209775 1037571364 -1797566704 Thread: 22 
1541162511 -1230209775 1037571364 -1797566704 Thread: 23 
1541162511 -1230209775 1037571364 -1797566704 Thread: 21 
1541162511 -1230209775 1037571364 -1797566704 Thread: 12 
1541162511 -1230209775 1037571364 -1797566704 Thread: 63 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/seedTilt44.txt <==
1219167089 -1527097954 1399319195 -288213506 Thread: 55 
1219167089 -1527097954 1399319195 -288213506 Thread: 56 
1219167089 -1527097954 1399319195 -288213506 Thread: 49 
1219167089 -1527097954 1399319195 -288213506 Thread: 18 
1219167089 -1527097954 1399319195 -288213506 Thread: 50 
1219167089 -1527097954 1399319195 -288213506 Thread: 44 
1219167089 -1527097954 1399319195 -288213506 Thread: 45 
1219167089 -1527097954 1399319195 -288213506 Thread: 59 
1219167089 -1527097954 1399319195 -288213506 Thread: 29 
1219167089 -1527097954 1399319195 -288213506 Thread: 54 
1219167089 -1527097954 1399319195 -288213506 Thread: 15 
1219167089 -1527097954 1399319195 -288213506 Thread: 22 
1219167089 -1527097954 1399319195 -288213506 Thread: 60 
1219167089 -1527097954 1399319195 -288213506 Thread: 24 
1219167089 -1527097954 1399319195 -288213506 Thread: 10 
1219167089 -1527097954 1399319195 -288213506 Thread: 19 
1219167089 -1527097954 1399319195 -288213506 Thread: 52 
1219167089 -1527097954 1399319195 -288213506 Thread: 16 
1219167089 -1527097954 1399319195 -288213506 Thread: 27 
1219167089 -1527097954 1399319195 -288213506 Thread: 62 
1219167089 -1527097954 1399319195 -288213506 Thread: 51 
1219167089 -1527097954 1399319195 -288213506 Thread: 57 
1219167089 -1527097954 1399319195 -288213506 Thread: 1 
1219167089 -1527097954 1399319195 -288213506 Thread: 7 
1219167089 -1527097954 1399319195 -288213506 Thread: 4 
1219167089 -1527097954 1399319195 -288213506 Thread: 28 
1219167089 -1527097954 1399319195 -288213506 Thread: 33 
1219167089 -1527097954 1399319195 -288213506 Thread: 2 
1219167089 -1527097954 1399319195 -288213506 Thread: 6 
1219167089 -1527097954 1399319195 -288213506 Thread: 58 
1219167089 -1527097954 1399319195 -288213506 Thread: 25 
1219167089 -1527097954 1399319195 -288213506 Thread: 34 
1219167089 -1527097954 1399319195 -288213506 Thread: 61 
1219167089 -1527097954 1399319195 -288213506 Thread: 30 
1219167089 -1527097954 1399319195 -288213506 Thread: 5 
1219167089 -1527097954 1399319195 -288213506 Thread: 63 
1219167089 -1527097954 1399319195 -288213506 Thread: 48 
1219167089 -1527097954 1399319195 -288213506 Thread: 40 
1219167089 -1527097954 1399319195 -288213506 Thread: 41 
1219167089 -1527097954 1399319195 -288213506 Thread: 17 
1219167089 -1527097954 1399319195 -288213506 Thread: 11 
1219167089 -1527097954 1399319195 -288213506 Thread: 13 
1219167089 -1527097954 1399319195 -288213506 Thread: 20 
1219167089 -1527097954 1399319195 -288213506 Thread: 12 
1219167089 -1527097954 1399319195 -288213506 Thread: 38 
1219167089 -1527097954 1399319195 -288213506 Thread: 21 
1219167089 -1527097954 1399319195 -288213506 Thread: 26 
1219167089 -1527097954 1399319195 -288213506 Thread: 31 
1219167089 -1527097954 1399319195 -288213506 Thread: 42 
1219167089 -1527097954 1399319195 -288213506 Thread: 39 
1219167089 -1527097954 1399319195 -288213506 Thread: 47 
1219167089 -1527097954 1399319195 -288213506 Thread: 37 
1219167089 -1527097954 1399319195 -288213506 Thread: 23 
1219167089 -1527097954 1399319195 -288213506 Thread: 36 
1219167089 -1527097954 1399319195 -288213506 Thread: 14 
1219167089 -1527097954 1399319195 -288213506 Thread: 35 
1219167089 -1527097954 1399319195 -288213506 Thread: 9 
1219167089 -1527097954 1399319195 -288213506 Thread: 0 
1219167089 -1527097954 1399319195 -288213506 Thread: 32 
1219167089 -1527097954 1399319195 -288213506 Thread: 8 
1219167089 -1527097954 1399319195 -288213506 Thread: 43 
1219167089 -1527097954 1399319195 -288213506 Thread: 3 
1219167089 -1527097954 1399319195 -288213506 Thread: 46 
1219167089 -1527097954 1399319195 -288213506 Thread: 53 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/seedTilt45.txt <==
1597039291 -694791385 -1274962190 782170646 Thread: 47 
1597039291 -694791385 -1274962190 782170646 Thread: 59 
1597039291 -694791385 -1274962190 782170646 Thread: 2 
1597039291 -694791385 -1274962190 782170646 Thread: 1 
1597039291 -694791385 -1274962190 782170646 Thread: 4 
1597039291 -694791385 -1274962190 782170646 Thread: 39 
1597039291 -694791385 -1274962190 782170646 Thread: 0 
1597039291 -694791385 -1274962190 782170646 Thread: 45 
1597039291 -694791385 -1274962190 782170646 Thread: 17 
1597039291 -694791385 -1274962190 782170646 Thread: 18 
1597039291 -694791385 -1274962190 782170646 Thread: 51 
1597039291 -694791385 -1274962190 782170646 Thread: 61 
1597039291 -694791385 -1274962190 782170646 Thread: 55 
1597039291 -694791385 -1274962190 782170646 Thread: 44 
1597039291 -694791385 -1274962190 782170646 Thread: 26 
1597039291 -694791385 -1274962190 782170646 Thread: 53 
1597039291 -694791385 -1274962190 782170646 Thread: 29 
1597039291 -694791385 -1274962190 782170646 Thread: 57 
1597039291 -694791385 -1274962190 782170646 Thread: 40 
1597039291 -694791385 -1274962190 782170646 Thread: 60 
1597039291 -694791385 -1274962190 782170646 Thread: 48 
1597039291 -694791385 -1274962190 782170646 Thread: 58 
1597039291 -694791385 -1274962190 782170646 Thread: 6 
1597039291 -694791385 -1274962190 782170646 Thread: 10 
1597039291 -694791385 -1274962190 782170646 Thread: 49 
1597039291 -694791385 -1274962190 782170646 Thread: 5 
1597039291 -694791385 -1274962190 782170646 Thread: 7 
1597039291 -694791385 -1274962190 782170646 Thread: 3 
1597039291 -694791385 -1274962190 782170646 Thread: 16 
1597039291 -694791385 -1274962190 782170646 Thread: 19 
1597039291 -694791385 -1274962190 782170646 Thread: 13 
1597039291 -694791385 -1274962190 782170646 Thread: 38 
1597039291 -694791385 -1274962190 782170646 Thread: 36 
1597039291 -694791385 -1274962190 782170646 Thread: 24 
1597039291 -694791385 -1274962190 782170646 Thread: 23 
1597039291 -694791385 -1274962190 782170646 Thread: 14 
1597039291 -694791385 -1274962190 782170646 Thread: 21 
1597039291 -694791385 -1274962190 782170646 Thread: 32 
1597039291 -694791385 -1274962190 782170646 Thread: 35 
1597039291 -694791385 -1274962190 782170646 Thread: 34 
1597039291 -694791385 -1274962190 782170646 Thread: 33 
1597039291 -694791385 -1274962190 782170646 Thread: 30 
1597039291 -694791385 -1274962190 782170646 Thread: 41 
1597039291 -694791385 -1274962190 782170646 Thread: 62 
1597039291 -694791385 -1274962190 782170646 Thread: 25 
1597039291 -694791385 -1274962190 782170646 Thread: 42 
1597039291 -694791385 -1274962190 782170646 Thread: 15 
1597039291 -694791385 -1274962190 782170646 Thread: 56 
1597039291 -694791385 -1274962190 782170646 Thread: 43 
1597039291 -694791385 -1274962190 782170646 Thread: 46 
1597039291 -694791385 -1274962190 782170646 Thread: 22 
1597039291 -694791385 -1274962190 782170646 Thread: 63 
1597039291 -694791385 -1274962190 782170646 Thread: 54 
1597039291 -694791385 -1274962190 782170646 Thread: 20 
1597039291 -694791385 -1274962190 782170646 Thread: 11 
1597039291 -694791385 -1274962190 782170646 Thread: 50 
1597039291 -694791385 -1274962190 782170646 Thread: 52 
1597039291 -694791385 -1274962190 782170646 Thread: 9 
1597039291 -694791385 -1274962190 782170646 Thread: 8 
1597039291 -694791385 -1274962190 782170646 Thread: 31 
1597039291 -694791385 -1274962190 782170646 Thread: 28 
1597039291 -694791385 -1274962190 782170646 Thread: 27 
1597039291 -694791385 -1274962190 782170646 Thread: 37 
1597039291 -694791385 -1274962190 782170646 Thread: 12 


==> Ancillary/Data/3Fields/constMass/Data/_1536_10_85/seedTilt46.txt <==
797477899 117578623 -480711639 -1382260690 Thread: 49 
797477899 117578623 -480711639 -1382260690 Thread: 32 
797477899 117578623 -480711639 -1382260690 Thread: 6 
797477899 117578623 -480711639 -1382260690 Thread: 57 
797477899 117578623 -480711639 -1382260690 Thread: 10 
797477899 117578623 -480711639 -1382260690 Thread: 8 
797477899 117578623 -480711639 -1382260690 Thread: 11 
797477899 117578623 -480711639 -1382260690 Thread: 27 
797477899 117578623 -480711639 -1382260690 Thread: 51 
797477899 117578623 -480711639 -1382260690 Thread: 4 
797477899 117578623 -480711639 -1382260690 Thread: 2 
797477899 117578623 -480711639 -1382260690 Thread: 5 
797477899 117578623 -480711639 -1382260690 Thread: 3 
797477899 117578623 -480711639 -1382260690 Thread: 33 
797477899 117578623 -480711639 -1382260690 Thread: 62 
797477899 117578623 -480711639 -1382260690 Thread: 63 
797477899 117578623 -480711639 -1382260690 Thread: 61 
797477899 117578623 -480711639 -1382260690 Thread: 59 
797477899 117578623 -480711639 -1382260690 Thread: 36 
797477899 117578623 -480711639 -1382260690 Thread: 42 
797477899 117578623 -480711639 -1382260690 Thread: 14 
797477899 117578623 -480711639 -1382260690 Thread: 17 
797477899 117578623 -480711639 -1382260690 Thread: 12 
797477899 117578623 -480711639 -1382260690 Thread: 37 
797477899 117578623 -480711639 -1382260690 Thread: 21 
797477899 117578623 -480711639 -1382260690 Thread: 22 
797477899 117578623 -480711639 -1382260690 Thread: 30 
797477899 117578623 -480711639 -1382260690 Thread: 55 
797477899 117578623 -480711639 -1382260690 Thread: 34 
797477899 117578623 -480711639 -1382260690 Thread: 15 
797477899 117578623 -480711639 -1382260690 Thread: 9 
797477899 117578623 -480711639 -1382260690 Thread: 56 
797477899 117578623 -480711639 -1382260690 Thread: 46 
797477899 117578623 -480711639 -1382260690 Thread: 40 
797477899 117578623 -480711639 -1382260690 Thread: 45 
797477899 117578623 -480711639 -1382260690 Thread: 54 
797477899 117578623 -480711639 -1382260690 Thread: 29 
797477899 117578623 -480711639 -1382260690 Thread: 19 
797477899 117578623 -480711639 -1382260690 Thread: 16 
797477899 117578623 -480711639 -1382260690 Thread: 39 
797477899 117578623 -480711639 -1382260690 Thread: 20 
797477899 117578623 -480711639 -1382260690 Thread: 31 
797477899 117578623 -480711639 -1382260690 Thread: 1 
797477899 117578623 -480711639 -1382260690 Thread: 25 
797477899 117578623 -480711639 -1382260690 Thread: 18 
797477899 117578623 -480711639 -1382260690 Thread: 38 
797477899 117578623 -480711639 -1382260690 Thread: 26 
797477899 117578623 -480711639 -1382260690 Thread: 60 
797477899 117578623 -480711639 -1382260690 Thread: 0 
797477899 117578623 -480711639 -1382260690 Thread: 35 
797477899 117578623 -480711639 -1382260690 Thread: 13 
797477899 117578623 -480711639 -1382260690 Thread: 44 
797477899 117578623 -480711639 -1382260690 Thread: 58 
797477899 117578623 -480711639 -1382260690 Thread: 24 
797477899 117578623 -480711639 -1382260690 Thread: 48 
797477899 117578623 -480711639 -1382260690 Thread: 47 
797477899 117578623 -480711639 -1382260690 Thread: 28 
797477899 117578623 -480711639 -1382260690 Thread: 23 
797477899 117578623 -480711639 -1382260690 Thread: 52 
797477899 117578623 -480711639 -1382260690 Thread: 50 
797477899 117578623 -480711639 -1382260690 Thread: 53 
797477899 117578623 -480711639 -1382260690 Thread: 43 
797477899 117578623 -480711639 -1382260690 Thread: 41 
797477899 117578623 -480711639 -1382260690 Thread: 7 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt42.txt <==
27,1.06494e+06,9.48118e+08
81,1.63781e+07,1.19819e+10
135,2.3358e+07,3.80414e+09
189,2.97203e+07,2.21528e+09
243,3.6238e+07,1.46258e+09
297,4.29396e+07,9.9102e+08
351,4.98962e+07,6.89023e+08
405,5.71532e+07,4.96208e+08
459,6.45112e+07,3.72261e+08
513,7.14299e+07,2.90366e+08
567,7.67657e+07,2.35161e+08
621,7.87457e+07,1.99866e+08
675,7.52624e+07,1.82714e+08
729,6.49935e+07,1.79686e+08
783,4.9444e+07,1.83549e+08
837,3.42372e+07,1.82189e+08
891,2.68493e+07,1.65562e+08
945,3.02259e+07,1.34576e+08
999,3.86364e+07,1.01898e+08
1053,4.21673e+07,8.19142e+07
1107,3.62306e+07,7.85137e+07
1161,2.55546e+07,8.25471e+07
1215,1.97458e+07,8.00428e+07
1269,2.30894e+07,6.60242e+07
1323,2.82513e+07,5.21474e+07
1377,2.61749e+07,4.89487e+07
1431,1.88176e+07,5.17736e+07
1485,1.594e+07,4.92168e+07
1539,1.98943e+07,3.94527e+07
1593,2.13208e+07,3.38604e+07
1647,1.62625e+07,3.58497e+07
1701,1.33374e+07,3.52454e+07
1755,1.64248e+07,2.85036e+07
1809,1.66434e+07,2.58111e+07
1863,1.2228e+07,2.79106e+07
1917,1.21703e+07,2.5255e+07
1971,1.45561e+07,2.06134e+07
2025,1.17631e+07,2.16639e+07
2079,1.01505e+07,2.13254e+07
2133,1.24462e+07,1.72621e+07
2187,1.05626e+07,1.78384e+07
2241,8.99099e+06,1.7832e+07
2295,1.08938e+07,1.45672e+07
2349,8.98471e+06,1.53553e+07
2403,8.39397e+06,1.46817e+07
2457,9.66583e+06,1.23919e+07
2511,7.48484e+06,1.36078e+07
2565,8.3022e+06,1.17782e+07
2619,7.98694e+06,1.13346e+07
2673,6.77615e+06,1.16514e+07
2727,7.93522e+06,9.76129e+06
2781,6.2797e+06,1.06891e+07
2835,7.14247e+06,9.13257e+06
2889,6.30983e+06,9.37795e+06
2943,6.2127e+06,8.82135e+06
2997,6.28386e+06,8.24426e+06
3051,5.52964e+06,8.41101e+06
3105,6.0987e+06,7.38147e+06
3159,5.09101e+06,7.86581e+06
3213,5.79908e+06,6.75549e+06
3267,4.75818e+06,7.32614e+06
3321,5.45557e+06,6.25982e+06
3375,4.49737e+06,6.79253e+06
3429,5.13121e+06,5.82603e+06
3483,4.3053e+06,6.26306e+06
3537,4.77254e+06,5.50587e+06
3591,4.17785e+06,5.74482e+06
3645,4.35901e+06,5.28853e+06
3699,4.16156e+06,5.17617e+06
3753,3.91807e+06,5.1513e+06
3807,4.1697e+06,4.64227e+06
3861,3.54578e+06,4.99446e+06
3915,4.02153e+06,4.30456e+06
3969,3.46078e+06,4.60048e+06
4023,3.6058e+06,4.25779e+06
4077,3.60527e+06,4.04036e+06
4131,3.15501e+06,4.27091e+06
4185,3.53839e+06,3.71831e+06
4239,3.15922e+06,3.88301e+06
4293,3.06005e+06,3.80852e+06
4347,3.3089e+06,3.4028e+06
4401,2.86984e+06,3.6457e+06
4455,2.92302e+06,3.44444e+06
4509,3.08372e+06,3.14135e+06
4563,2.68926e+06,3.35962e+06
4617,2.7173e+06,3.19944e+06
4671,2.89287e+06,2.89942e+06
4725,2.58348e+06,3.05074e+06
4779,2.48276e+06,3.02319e+06
4833,2.68893e+06,2.71286e+06
4887,2.55215e+06,2.71765e+06
4941,2.29957e+06,2.83654e+06
4966,2.52655e+06,2.57849e+06
4995,2.39505e+06,2.64436e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt43.txt <==
27,1.06481e+06,9.48115e+08
81,1.63807e+07,1.19835e+10
135,2.33422e+07,3.79876e+09
189,2.97129e+07,2.21275e+09
243,3.62738e+07,1.46266e+09
297,4.30037e+07,9.89743e+08
351,4.99459e+07,6.8678e+08
405,5.71094e+07,4.94291e+08
459,6.42715e+07,3.71448e+08
513,7.09163e+07,2.90296e+08
567,7.60166e+07,2.35988e+08
621,7.7973e+07,2.01166e+08
675,7.47924e+07,1.82806e+08
729,6.5113e+07,1.78654e+08
783,5.00947e+07,1.82232e+08
837,3.48802e+07,1.81731e+08
891,2.68399e+07,1.66238e+08
945,2.94303e+07,1.36966e+08
999,3.78048e+07,1.03827e+08
1053,4.19715e+07,8.21416e+07
1107,3.65216e+07,7.81759e+07
1161,2.58768e+07,8.2316e+07
1215,1.96325e+07,8.06985e+07
1269,2.25946e+07,6.70914e+07
1323,2.80095e+07,5.25866e+07
1377,2.63484e+07,4.88813e+07
1431,1.89986e+07,5.18611e+07
1485,1.57939e+07,4.97071e+07
1539,1.96222e+07,3.99904e+07
1593,2.13541e+07,3.39472e+07
1647,1.64507e+07,3.5828e+07
1701,1.32466e+07,3.55709e+07
1755,1.62174e+07,2.88593e+07
1809,1.67387e+07,2.58168e+07
1863,1.2344e+07,2.79289e+07
1917,1.19795e+07,2.55929e+07
1971,1.45257e+07,2.0727e+07
2025,1.1924e+07,2.15974e+07
2079,1.00177e+07,2.15648e+07
2133,1.23815e+07,1.73963e+07
2187,1.07184e+07,1.7753e+07
2241,8.85285e+06,1.80629e+07
2295,1.08845e+07,1.46242e+07
2349,9.09598e+06,1.53035e+07
2403,8.2357e+06,1.49062e+07
2457,9.75915e+06,1.2336e+07
2511,7.47232e+06,1.36788e+07
2565,8.22345e+06,1.18991e+07
2619,8.09816e+06,1.12644e+07
2673,6.65301e+06,1.18244e+07
2727,8.02408e+06,9.69942e+06
2781,6.22507e+06,1.07872e+07
2835,7.15087e+06,9.15014e+06
2889,6.32817e+06,9.39861e+06
2943,6.16648e+06,8.89464e+06
2997,6.33781e+06,8.22275e+06
3051,5.46505e+06,8.50219e+06
3105,6.16132e+06,7.34551e+06
3159,5.02612e+06,7.95634e+06
3213,5.85794e+06,6.71977e+06
3267,4.70149e+06,7.40512e+06
3321,5.50572e+06,6.23199e+06
3375,4.44959e+06,6.85974e+06
3429,5.17322e+06,5.80495e+06
3483,4.26746e+06,6.31938e+06
3537,4.8008e+06,5.49713e+06
3591,4.16053e+06,5.77704e+06
3645,4.36402e+06,5.30266e+06
3699,4.16675e+06,5.18541e+06
3753,3.90374e+06,5.18161e+06
3807,4.19129e+06,4.63523e+06
3861,3.52287e+06,5.03061e+06
3915,4.04154e+06,4.30013e+06
3969,3.44831e+06,4.62536e+06
4023,3.6066e+06,4.27059e+06
4077,3.61731e+06,4.04061e+06
4131,3.13739e+06,4.29989e+06
4185,3.5534e+06,3.71622e+06
4239,3.15581e+06,3.89704e+06
4293,3.05142e+06,3.82743e+06
4347,3.3259e+06,3.39716e+06
4401,2.85996e+06,3.66513e+06
4455,2.91788e+06,3.45937e+06
4509,3.10047e+06,3.13508e+06
4563,2.6807e+06,3.37687e+06
4617,2.70908e+06,3.21629e+06
4671,2.90935e+06,2.8924e+06
4725,2.58401e+06,3.05836e+06
4779,2.46884e+06,3.04467e+06
4833,2.69574e+06,2.71484e+06
4887,2.56415e+06,2.71407e+06
4941,2.29185e+06,2.85094e+06
4966,2.54002e+06,2.57323e+06
4995,2.38717e+06,2.65933e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt44.txt <==
27,1.06483e+06,9.48029e+08
81,1.6365e+07,1.19682e+10
135,2.33473e+07,3.80026e+09
189,2.97338e+07,2.2141e+09
243,3.63188e+07,1.46394e+09
297,4.30883e+07,9.91998e+08
351,5.00528e+07,6.89476e+08
405,5.72226e+07,4.96882e+08
459,6.44561e+07,3.73085e+08
513,7.11973e+07,2.90983e+08
567,7.63443e+07,2.35994e+08
621,7.81762e+07,2.00602e+08
675,7.46695e+07,1.82549e+08
729,6.45287e+07,1.79172e+08
783,4.91895e+07,1.82195e+08
837,3.40657e+07,1.80867e+08
891,2.65032e+07,1.64779e+08
945,2.95654e+07,1.3501e+08
999,3.79405e+07,1.01988e+08
1053,4.16875e+07,8.11734e+07
1107,3.57922e+07,7.80884e+07
1161,2.50469e+07,8.26396e+07
1215,1.92664e+07,8.01816e+07
1269,2.27633e+07,6.58462e+07
1323,2.80412e+07,5.1804e+07
1377,2.58539e+07,4.87808e+07
1431,1.83901e+07,5.18696e+07
1485,1.56337e+07,4.91961e+07
1539,1.97239e+07,3.9263e+07
1593,2.11415e+07,3.36505e+07
1647,1.59594e+07,3.58673e+07
1701,1.30585e+07,3.52606e+07
1755,1.63033e+07,2.83067e+07
1809,1.65057e+07,2.56657e+07
1863,1.19645e+07,2.79421e+07
1917,1.19853e+07,2.51908e+07
1971,1.44917e+07,2.04074e+07
2025,1.15724e+07,2.16486e+07
2079,9.94731e+06,2.13059e+07
2133,1.23887e+07,1.70931e+07
2187,1.04242e+07,1.77826e+07
2241,8.796e+06,1.78337e+07
2295,1.08563e+07,1.44047e+07
2349,8.84848e+06,1.53134e+07
2403,8.23434e+06,1.4662e+07
2457,9.64978e+06,1.22368e+07
2511,7.31404e+06,1.36173e+07
2565,8.22454e+06,1.16949e+07
2619,7.93671e+06,1.12346e+07
2673,6.60223e+06,1.16821e+07
2727,7.95097e+06,9.59878e+06
2781,6.1094e+06,1.0723e+07
2835,7.12591e+06,9.01234e+06
2889,6.20537e+06,9.35764e+06
2943,6.13495e+06,8.77285e+06
2997,6.24293e+06,8.16867e+06
3051,5.41133e+06,8.41191e+06
3105,6.09461e+06,7.27535e+06
3159,4.95734e+06,7.88885e+06
3213,5.80985e+06,6.64118e+06
3267,4.62558e+06,7.35412e+06
3321,5.46734e+06,6.15052e+06
3375,4.37736e+06,6.81272e+06
3429,5.13323e+06,5.73359e+06
3483,4.20522e+06,6.26931e+06
3537,4.75525e+06,5.43654e+06
3591,4.11366e+06,5.72005e+06
3645,4.30333e+06,5.26236e+06
3699,4.14399e+06,5.11117e+06
3753,3.82415e+06,5.16421e+06
3807,4.18803e+06,4.54833e+06
3861,3.43884e+06,5.02289e+06
3915,4.02962e+06,4.22614e+06
3969,3.39905e+06,4.58938e+06
4023,3.5473e+06,4.24687e+06
4077,3.61776e+06,3.96098e+06
4131,3.05965e+06,4.29647e+06
4185,3.53604e+06,3.6587e+06
4239,3.13224e+06,3.84598e+06
4293,2.97989e+06,3.82474e+06
4347,3.32312e+06,3.33201e+06
4401,2.82229e+06,3.63264e+06
4455,2.85862e+06,3.44936e+06
4509,3.10018e+06,3.07212e+06
4563,2.64372e+06,3.34842e+06
4617,2.65213e+06,3.20845e+06
4671,2.90609e+06,2.83678e+06
4725,2.56054e+06,3.02187e+06
4779,2.40946e+06,3.04296e+06
4833,2.67806e+06,2.67646e+06
4887,2.56099e+06,2.66318e+06
4941,2.2449e+06,2.84109e+06
4966,2.54103e+06,2.52053e+06
4995,2.34204e+06,2.64952e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt45.txt <==
27,1.06485e+06,9.48032e+08
81,1.63702e+07,1.19825e+10
135,2.33523e+07,3.80605e+09
189,2.97421e+07,2.21498e+09
243,3.6304e+07,1.46382e+09
297,4.30149e+07,9.91415e+08
351,4.99209e+07,6.89294e+08
405,5.70555e+07,4.96731e+08
459,6.42215e+07,3.73117e+08
513,7.09168e+07,2.9164e+08
567,7.60374e+07,2.36499e+08
621,7.77801e+07,2.01453e+08
675,7.41465e+07,1.83794e+08
729,6.38861e+07,1.8022e+08
783,4.84186e+07,1.83949e+08
837,3.34177e+07,1.82317e+08
891,2.65718e+07,1.64375e+08
945,3.05015e+07,1.3195e+08
999,3.87726e+07,9.99311e+07
1053,4.17524e+07,8.15083e+07
1107,3.55193e+07,7.84826e+07
1161,2.49134e+07,8.23638e+07
1215,1.95575e+07,7.89893e+07
1269,2.32035e+07,6.45943e+07
1323,2.80689e+07,5.15415e+07
1377,2.56544e+07,4.87364e+07
1431,1.83809e+07,5.13239e+07
1485,1.58326e+07,4.84382e+07
1539,1.98188e+07,3.87911e+07
1593,2.09933e+07,3.35591e+07
1647,1.59288e+07,3.55519e+07
1701,1.32115e+07,3.47349e+07
1755,1.62926e+07,2.81005e+07
1809,1.63984e+07,2.55458e+07
1863,1.20175e+07,2.76238e+07
1917,1.20562e+07,2.48947e+07
1971,1.43937e+07,2.03522e+07
2025,1.15801e+07,2.1443e+07
2079,1.00217e+07,2.10552e+07
2133,1.23068e+07,1.70535e+07
2187,1.04353e+07,1.76148e+07
2241,8.84523e+06,1.76516e+07
2295,1.07867e+07,1.43629e+07
2349,8.87622e+06,1.51645e+07
2403,8.24832e+06,1.45448e+07
2457,9.59612e+06,1.21904e+07
2511,7.36164e+06,1.34725e+07
2565,8.18877e+06,1.16467e+07
2619,7.93206e+06,1.11512e+07
2673,6.625e+06,1.15814e+07
2727,7.90149e+06,9.57266e+06
2781,6.15184e+06,1.06095e+07
2835,7.07745e+06,8.99511e+06
2889,6.23147e+06,9.265e+06
2943,6.11186e+06,8.73483e+06
2997,6.24335e+06,8.10761e+06
3051,5.41024e+06,8.35654e+06
3105,6.07812e+06,7.23609e+06
3159,4.96741e+06,7.82755e+06
3213,5.7868e+06,6.61293e+06
3267,4.63766e+06,7.29567e+06
3321,5.44591e+06,6.12525e+06
3375,4.38295e+06,6.76409e+06
3429,5.12323e+06,5.69986e+06
3483,4.19609e+06,6.23922e+06
3537,4.76196e+06,5.38946e+06
3591,4.08684e+06,5.71103e+06
3645,4.3248e+06,5.20387e+06
3699,4.10991e+06,5.11003e+06
3753,3.84507e+06,5.11181e+06
3807,4.15997e+06,4.54233e+06
3861,3.44806e+06,4.98385e+06
3915,4.02022e+06,4.20483e+06
3969,3.38508e+06,4.57363e+06
4023,3.56164e+06,4.20502e+06
4077,3.58942e+06,3.96049e+06
4131,3.07007e+06,4.26055e+06
4185,3.5315e+06,3.63731e+06
4239,3.10987e+06,3.84292e+06
4293,2.9962e+06,3.78551e+06
4347,3.30882e+06,3.32173e+06
4401,2.80734e+06,3.62474e+06
4455,2.87275e+06,3.41447e+06
4509,3.08521e+06,3.06456e+06
4563,2.62991e+06,3.34091e+06
4617,2.66491e+06,3.17648e+06
4671,2.89706e+06,2.82533e+06
4725,2.5415e+06,3.02098e+06
4779,2.41606e+06,3.01867e+06
4833,2.68116e+06,2.65515e+06
4887,2.54369e+06,2.66146e+06
4941,2.23737e+06,2.83131e+06
4966,2.52796e+06,2.51549e+06
4995,2.34919e+06,2.62629e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt46.txt <==
27,1.06483e+06,9.4802e+08
81,1.63706e+07,1.19711e+10
135,2.33336e+07,3.79789e+09
189,2.96969e+07,2.21319e+09
243,3.62235e+07,1.46379e+09
297,4.28961e+07,9.91208e+08
351,4.98025e+07,6.87924e+08
405,5.69653e+07,4.96239e+08
459,6.42104e+07,3.72507e+08
513,7.10087e+07,2.90919e+08
567,7.63464e+07,2.35882e+08
621,7.85344e+07,2.00447e+08
675,7.55841e+07,1.81601e+08
729,6.59972e+07,1.77777e+08
783,5.0741e+07,1.82105e+08
837,3.5117e+07,1.8248e+08
891,2.69045e+07,1.67229e+08
945,2.976e+07,1.3694e+08
999,3.83902e+07,1.03675e+08
1053,4.26588e+07,8.18102e+07
1107,3.70532e+07,7.81163e+07
1161,2.60518e+07,8.28246e+07
1215,1.96349e+07,8.14025e+07
1269,2.28625e+07,6.72824e+07
1323,2.85509e+07,5.24378e+07
1377,2.67647e+07,4.89464e+07
1431,1.90697e+07,5.23177e+07
1485,1.5843e+07,5.00869e+07
1539,1.9974e+07,3.99447e+07
1593,2.17159e+07,3.39714e+07
1647,1.6527e+07,3.61357e+07
1701,1.32986e+07,3.58246e+07
1755,1.6527e+07,2.88336e+07
1809,1.69647e+07,2.5917e+07
1863,1.23511e+07,2.82283e+07
1917,1.21678e+07,2.56433e+07
1971,1.47606e+07,2.07726e+07
2025,1.1969e+07,2.18123e+07
2079,1.01466e+07,2.16546e+07
2133,1.25775e+07,1.74441e+07
2187,1.07761e+07,1.79208e+07
2241,8.96993e+06,1.81415e+07
2295,1.10395e+07,1.46811e+07
2349,9.14549e+06,1.54479e+07
2403,8.36368e+06,1.49582e+07
2457,9.86541e+06,1.24174e+07
2511,7.5263e+06,1.37956e+07
2565,8.35584e+06,1.1929e+07
2619,8.15129e+06,1.1375e+07
2673,6.74869e+06,1.18782e+07
2727,8.10591e+06,9.77194e+06
2781,6.28471e+06,1.08673e+07
2835,7.24752e+06,9.19324e+06
2889,6.37456e+06,9.48497e+06
2943,6.25764e+06,8.93071e+06
2997,6.3847e+06,8.30232e+06
3051,5.54412e+06,8.54273e+06
3105,6.21053e+06,7.41498e+06
3159,5.09672e+06,7.99652e+06
3213,5.90645e+06,6.78389e+06
3267,4.76556e+06,7.44505e+06
3321,5.5526e+06,6.28925e+06
3375,4.51066e+06,6.8967e+06
3429,5.21573e+06,5.86021e+06
3483,4.32701e+06,6.35179e+06
3537,4.83973e+06,5.55094e+06
3591,4.21467e+06,5.81122e+06
3645,4.40511e+06,5.34709e+06
3699,4.21429e+06,5.22223e+06
3753,3.94455e+06,5.22115e+06
3807,4.23569e+06,4.67038e+06
3861,3.56249e+06,5.06765e+06
3915,4.08118e+06,4.33554e+06
3969,3.48988e+06,4.65682e+06
4023,3.64013e+06,4.30807e+06
4077,3.65863e+06,4.06864e+06
4131,3.17228e+06,4.33209e+06
4185,3.58598e+06,3.75004e+06
4239,3.1945e+06,3.92299e+06
4293,3.08139e+06,3.86024e+06
4347,3.35751e+06,3.42679e+06
4401,2.8975e+06,3.68719e+06
4455,2.9462e+06,3.48932e+06
4509,3.12723e+06,3.16554e+06
4563,2.71588e+06,3.39716e+06
4617,2.7402e+06,3.23926e+06
4671,2.93246e+06,2.92296e+06
4725,2.61126e+06,3.08343e+06
4779,2.50053e+06,3.06397e+06
4833,2.7219e+06,2.73867e+06
4887,2.58612e+06,2.74079e+06
4941,2.31796e+06,2.87263e+06
4966,2.56169e+06,2.59892e+06
4995,2.41624e+06,2.67694e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt47.txt <==
27,1.06484e+06,9.48083e+08
81,1.63717e+07,1.19833e+10
135,2.33425e+07,3.80119e+09
189,2.96933e+07,2.21216e+09
243,3.61731e+07,1.46382e+09
297,4.2795e+07,9.91816e+08
351,4.96581e+07,6.89608e+08
405,5.68011e+07,4.96531e+08
459,6.40214e+07,3.72984e+08
513,7.07058e+07,2.91378e+08
567,7.578e+07,2.36389e+08
621,7.76269e+07,2.00757e+08
675,7.42348e+07,1.82366e+08
729,6.41863e+07,1.7929e+08
783,4.88167e+07,1.83537e+08
837,3.36774e+07,1.82113e+08
891,2.63085e+07,1.65609e+08
945,2.98626e+07,1.34266e+08
999,3.85338e+07,1.0091e+08
1053,4.21564e+07,8.0744e+07
1107,3.60396e+07,7.81288e+07
1161,2.52502e+07,8.24058e+07
1215,1.95014e+07,7.97105e+07
1269,2.29657e+07,6.55118e+07
1323,2.818e+07,5.15669e+07
1377,2.60243e+07,4.86446e+07
1431,1.86686e+07,5.14778e+07
1485,1.58788e+07,4.87235e+07
1539,1.97696e+07,3.91162e+07
1593,2.11297e+07,3.36704e+07
1647,1.62002e+07,3.55084e+07
1701,1.33286e+07,3.48419e+07
1755,1.62308e+07,2.83701e+07
1809,1.64918e+07,2.56565e+07
1863,1.22835e+07,2.7514e+07
1917,1.20583e+07,2.50872e+07
1971,1.43522e+07,2.05657e+07
2025,1.18154e+07,2.13467e+07
2079,1.00916e+07,2.11448e+07
2133,1.22383e+07,1.72571e+07
2187,1.06242e+07,1.75475e+07
2241,8.91388e+06,1.77186e+07
2295,1.0729e+07,1.45398e+07
2349,9.06016e+06,1.50907e+07
2403,8.25841e+06,1.46474e+07
2457,9.58992e+06,1.22976e+07
2511,7.53136e+06,1.33994e+07
2565,8.12161e+06,1.18156e+07
2619,8.04097e+06,1.1129e+07
2673,6.67367e+06,1.16256e+07
2727,7.88343e+06,9.67215e+06
2781,6.28842e+06,1.05568e+07
2835,7.01446e+06,9.13466e+06
2889,6.36222e+06,9.21023e+06
2943,6.07635e+06,8.84789e+06
2997,6.32758e+06,8.09107e+06
3051,5.41834e+06,8.42114e+06
3105,6.119e+06,7.2589e+06
3159,5.00603e+06,7.85761e+06
3213,5.80213e+06,6.6556e+06
3267,4.68965e+06,7.30709e+06
3321,5.45259e+06,6.17408e+06
3375,4.43194e+06,6.77439e+06
3429,5.13448e+06,5.74144e+06
3483,4.23168e+06,6.25787e+06
3537,4.79094e+06,5.41142e+06
3591,4.09287e+06,5.75522e+06
3645,4.38633e+06,5.19263e+06
3699,4.07792e+06,5.187e+06
3753,3.93733e+06,5.06732e+06
3807,4.11203e+06,4.63134e+06
3861,3.52711e+06,4.95057e+06
3915,4.01409e+06,4.25123e+06
3969,3.39297e+06,4.60669e+06
4023,3.63255e+06,4.17521e+06
4077,3.54196e+06,4.04408e+06
4131,3.13914e+06,4.23273e+06
4185,3.54314e+06,3.66116e+06
4239,3.08875e+06,3.89811e+06
4293,3.07392e+06,3.74584e+06
4347,3.29129e+06,3.37013e+06
4401,2.80785e+06,3.65732e+06
4455,2.94134e+06,3.38169e+06
4509,3.06358e+06,3.11438e+06
4563,2.63143e+06,3.37001e+06
4617,2.73005e+06,3.14503e+06
4671,2.88724e+06,2.86221e+06
4725,2.52583e+06,3.06364e+06
4779,2.47388e+06,2.99285e+06
4833,2.70173e+06,2.66244e+06
4887,2.5118e+06,2.71655e+06
4941,2.26073e+06,2.83559e+06
4966,2.49893e+06,2.56698e+06
4995,2.40539e+06,2.59921e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt48.txt <==
27,1.06474e+06,9.48044e+08
81,1.63678e+07,1.19766e+10
135,2.33468e+07,3.80127e+09
189,2.97248e+07,2.21542e+09
243,3.6252e+07,1.46546e+09
297,4.29096e+07,9.92556e+08
351,4.9797e+07,6.8928e+08
405,5.69865e+07,4.96049e+08
459,6.42983e+07,3.72108e+08
513,7.11757e+07,2.90297e+08
567,7.64935e+07,2.35134e+08
621,7.84328e+07,1.99856e+08
675,7.4901e+07,1.82164e+08
729,6.46208e+07,1.79181e+08
783,4.905e+07,1.83323e+08
837,3.38533e+07,1.82388e+08
891,2.66031e+07,1.65328e+08
945,3.00966e+07,1.34163e+08
999,3.85682e+07,1.01364e+08
1053,4.20512e+07,8.15323e+07
1107,3.59145e+07,7.8554e+07
1161,2.52017e+07,8.26977e+07
1215,1.9625e+07,7.98583e+07
1269,2.31177e+07,6.56797e+07
1323,2.81935e+07,5.19683e+07
1377,2.59251e+07,4.89781e+07
1431,1.8605e+07,5.18012e+07
1485,1.59476e+07,4.89737e+07
1539,1.98658e+07,3.92672e+07
1593,2.11324e+07,3.38477e+07
1647,1.61242e+07,3.5848e+07
1701,1.33451e+07,3.50462e+07
1755,1.63337e+07,2.84356e+07
1809,1.64951e+07,2.5816e+07
1863,1.22074e+07,2.77618e+07
1917,1.21163e+07,2.51663e+07
1971,1.44303e+07,2.0603e+07
2025,1.17342e+07,2.15679e+07
2079,1.0109e+07,2.12319e+07
2133,1.23277e+07,1.7269e+07
2187,1.05543e+07,1.77307e+07
2241,8.93182e+06,1.77804e+07
2295,1.07989e+07,1.45607e+07
2349,8.99912e+06,1.52335e+07
2403,8.29424e+06,1.4691e+07
2457,9.63431e+06,1.23262e+07
2511,7.46842e+06,1.35368e+07
2565,8.20545e+06,1.17918e+07
2619,8.00547e+06,1.12336e+07
2673,6.6893e+06,1.16648e+07
2727,7.92286e+06,9.69484e+06
2781,6.24501e+06,1.0652e+07
2835,7.0834e+06,9.12105e+06
2889,6.31646e+06,9.30438e+06
2943,6.12868e+06,8.84223e+06
2997,6.30738e+06,8.15817e+06
3051,5.44302e+06,8.43882e+06
3105,6.12439e+06,7.29637e+06
3159,5.00895e+06,7.89394e+06
3213,5.8214e+06,6.67787e+06
3267,4.68417e+06,7.34662e+06
3321,5.4759e+06,6.18773e+06
3375,4.42647e+06,6.8136e+06
3429,5.15129e+06,5.75821e+06
3483,4.2384e+06,6.28206e+06
3537,4.78999e+06,5.44347e+06
3591,4.12169e+06,5.7558e+06
3645,4.35936e+06,5.24709e+06
3699,4.13179e+06,5.16262e+06
3753,3.89065e+06,5.13916e+06
3807,4.17046e+06,4.60196e+06
3861,3.49523e+06,5.00603e+06
3915,4.03451e+06,4.25526e+06
3969,3.41943e+06,4.6044e+06
4023,3.59113e+06,4.23881e+06
4077,3.60158e+06,4.00886e+06
4131,3.11473e+06,4.27624e+06
4185,3.54156e+06,3.68419e+06
4239,3.1355e+06,3.87359e+06
4293,3.03457e+06,3.80256e+06
4347,3.31213e+06,3.37042e+06
4401,2.83976e+06,3.64469e+06
4455,2.90568e+06,3.43269e+06
4509,3.08646e+06,3.11127e+06
4563,2.66048e+06,3.35915e+06
4617,2.69907e+06,3.19023e+06
4671,2.89778e+06,2.86932e+06
4725,2.56156e+06,3.04624e+06
4779,2.45491e+06,3.02527e+06
4833,2.68955e+06,2.68889e+06
4887,2.54725e+06,2.69873e+06
4941,2.27225e+06,2.83855e+06
4966,2.52618e+06,2.55621e+06
4995,2.37971e+06,2.63661e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt49.txt <==
27,1.06486e+06,9.48112e+08
81,1.63753e+07,1.19886e+10
135,2.33694e+07,3.79855e+09
189,2.97448e+07,2.21389e+09
243,3.62804e+07,1.46371e+09
297,4.29457e+07,9.91781e+08
351,4.98232e+07,6.89915e+08
405,5.69539e+07,4.96882e+08
459,6.41612e+07,3.73204e+08
513,7.08982e+07,2.91667e+08
567,7.60754e+07,2.36505e+08
621,7.79759e+07,2.01194e+08
675,7.4582e+07,1.82935e+08
729,6.46101e+07,1.79193e+08
783,4.93821e+07,1.82455e+08
837,3.41805e+07,1.81692e+08
891,2.65525e+07,1.65884e+08
945,2.98444e+07,1.34989e+08
999,3.83911e+07,1.0164e+08
1053,4.20592e+07,8.14577e+07
1107,3.61007e+07,7.81629e+07
1161,2.5261e+07,8.26889e+07
1215,1.94547e+07,8.02411e+07
1269,2.30045e+07,6.57403e+07
1323,2.82167e+07,5.19573e+07
1377,2.60447e+07,4.88446e+07
1431,1.8581e+07,5.19146e+07
1485,1.58358e+07,4.91548e+07
1539,1.98621e+07,3.93134e+07
1593,2.12258e+07,3.37552e+07
1647,1.60948e+07,3.59169e+07
1701,1.32759e+07,3.51411e+07
1755,1.63659e+07,2.84212e+07
1809,1.6531e+07,2.57785e+07
1863,1.21462e+07,2.78638e+07
1917,1.21172e+07,2.51719e+07
1971,1.44579e+07,2.05815e+07
2025,1.17065e+07,2.16051e+07
2079,1.00952e+07,2.126e+07
2133,1.23505e+07,1.72462e+07
2187,1.05332e+07,1.77635e+07
2241,8.92423e+06,1.77889e+07
2295,1.0811e+07,1.455e+07
2349,8.97792e+06,1.52579e+07
2403,8.29618e+06,1.46877e+07
2457,9.63565e+06,1.2324e+07
2511,7.45176e+06,1.35514e+07
2565,8.21104e+06,1.17891e+07
2619,7.99549e+06,1.12417e+07
2673,6.68326e+06,1.16674e+07
2727,7.92865e+06,9.68446e+06
2781,6.22415e+06,1.0673e+07
2835,7.09939e+06,9.10055e+06
2889,6.2909e+06,9.32921e+06
2943,6.1455e+06,8.82197e+06
2997,6.28316e+06,8.18047e+06
3051,5.45889e+06,8.4184e+06
3105,6.10134e+06,7.31667e+06
3159,5.0254e+06,7.87213e+06
3213,5.7995e+06,6.69684e+06
3267,4.69975e+06,7.32835e+06
3321,5.45129e+06,6.21054e+06
3375,4.44702e+06,6.7887e+06
3429,5.1244e+06,5.783e+06
3483,4.2587e+06,6.259e+06
3537,4.76641e+06,5.46504e+06
3591,4.13416e+06,5.74051e+06
3645,4.35072e+06,5.25251e+06
3699,4.1254e+06,5.16725e+06
3753,3.90145e+06,5.12513e+06
3807,4.14946e+06,4.62037e+06
3861,3.51308e+06,4.98547e+06
3915,4.01958e+06,4.26805e+06
3969,3.41632e+06,4.60603e+06
4023,3.60258e+06,4.22428e+06
4077,3.58341e+06,4.02473e+06
4131,3.12251e+06,4.26715e+06
4185,3.5414e+06,3.68181e+06
4239,3.12296e+06,3.88387e+06
4293,3.04455e+06,3.79088e+06
4347,3.30817e+06,3.37187e+06
4401,2.83023e+06,3.65233e+06
4455,2.91402e+06,3.42304e+06
4509,3.08304e+06,3.11265e+06
4563,2.65051e+06,3.36722e+06
4617,2.70539e+06,3.18236e+06
4671,2.90016e+06,2.86477e+06
4725,2.55213e+06,3.0532e+06
4779,2.45494e+06,3.02353e+06
4833,2.69631e+06,2.68071e+06
4887,2.54288e+06,2.7011e+06
4941,2.26381e+06,2.8453e+06
4966,2.52639e+06,2.55417e+06
4995,2.38157e+06,2.63347e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt50.txt <==
27,1.06485e+06,9.48037e+08
81,1.63697e+07,1.19737e+10
135,2.33428e+07,3.80471e+09
189,2.97142e+07,2.21423e+09
243,3.6241e+07,1.46354e+09
297,4.29042e+07,9.92769e+08
351,4.97788e+07,6.90062e+08
405,5.68849e+07,4.96416e+08
459,6.40187e+07,3.72766e+08
513,7.06336e+07,2.91706e+08
567,7.56648e+07,2.36643e+08
621,7.74502e+07,2.0148e+08
675,7.39704e+07,1.83522e+08
729,6.39615e+07,1.79803e+08
783,4.87732e+07,1.82705e+08
837,3.38144e+07,1.81157e+08
891,2.64875e+07,1.64789e+08
945,2.99161e+07,1.34064e+08
999,3.83998e+07,1.00479e+08
1053,4.18318e+07,8.1184e+07
1107,3.58435e+07,7.79669e+07
1161,2.51747e+07,8.21638e+07
1215,1.95252e+07,7.93117e+07
1269,2.29428e+07,6.51738e+07
1323,2.79679e+07,5.17221e+07
1377,2.58568e+07,4.85467e+07
1431,1.86296e+07,5.12465e+07
1485,1.58309e+07,4.86029e+07
1539,1.9651e+07,3.90821e+07
1593,2.10404e+07,3.35935e+07
1647,1.61493e+07,3.54174e+07
1701,1.32364e+07,3.48203e+07
1755,1.61654e+07,2.83015e+07
1809,1.64538e+07,2.55636e+07
1863,1.21895e+07,2.75128e+07
1917,1.19966e+07,2.50277e+07
1971,1.43245e+07,2.04924e+07
2025,1.17461e+07,2.13155e+07
2079,1.00168e+07,2.11246e+07
2133,1.22235e+07,1.7181e+07
2187,1.05633e+07,1.75213e+07
2241,8.84494e+06,1.76999e+07
2295,1.07235e+07,1.44643e+07
2349,8.99031e+06,1.50821e+07
2403,8.21486e+06,1.46126e+07
2457,9.58035e+06,1.22361e+07
2511,7.44993e+06,1.34149e+07
2565,8.12173e+06,1.17395e+07
2619,7.98885e+06,1.112e+07
2673,6.63778e+06,1.15933e+07
2727,7.86625e+06,9.63424e+06
2781,6.23381e+06,1.05497e+07
2835,7.00667e+06,9.08835e+06
2889,6.31553e+06,9.20019e+06
2943,6.06043e+06,8.80937e+06
2997,6.29496e+06,8.07374e+06
3051,5.39158e+06,8.39774e+06
3105,6.09917e+06,7.23169e+06
3159,4.97244e+06,7.84417e+06
3213,5.78863e+06,6.62674e+06
3267,4.6549e+06,7.29803e+06
3321,5.44154e+06,6.14468e+06
3375,4.40018e+06,6.76488e+06
3429,5.12177e+06,5.71629e+06
3483,4.20557e+06,6.24457e+06
3537,4.77414e+06,5.39273e+06
3591,4.07345e+06,5.73767e+06
3645,4.36656e+06,5.17594e+06
3699,4.06634e+06,5.16561e+06
3753,3.90718e+06,5.06398e+06
3807,4.11229e+06,4.60001e+06
3861,3.49167e+06,4.95416e+06
3915,4.01373e+06,4.22196e+06
3969,3.37031e+06,4.59979e+06
4023,3.61089e+06,4.16827e+06
4077,3.5448e+06,4.01342e+06
4131,3.10566e+06,4.23769e+06
4185,3.54009e+06,3.63819e+06
4239,3.07911e+06,3.88219e+06
4293,3.04285e+06,3.75133e+06
4347,3.29469e+06,3.34332e+06
4401,2.7932e+06,3.64748e+06
4455,2.91536e+06,3.38343e+06
4509,3.06742e+06,3.0888e+06
4563,2.61796e+06,3.36087e+06
4617,2.70411e+06,3.14834e+06
4671,2.88808e+06,2.84112e+06
4725,2.52017e+06,3.04853e+06
4779,2.4484e+06,2.9967e+06
4833,2.69399e+06,2.65055e+06
4887,2.51478e+06,2.69519e+06
4941,2.24306e+06,2.83366e+06
4966,2.50343e+06,2.54465e+06
4995,2.38349e+06,2.60179e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt51.txt <==
27,1.0649e+06,9.4818e+08
81,1.63845e+07,1.19719e+10
135,2.33448e+07,3.80127e+09
189,2.97231e+07,2.21425e+09
243,3.62583e+07,1.46413e+09
297,4.2951e+07,9.90921e+08
351,4.98397e+07,6.89251e+08
405,5.69722e+07,4.97104e+08
459,6.41692e+07,3.72866e+08
513,7.08776e+07,2.91026e+08
567,7.59881e+07,2.36556e+08
621,7.78568e+07,2.01155e+08
675,7.44718e+07,1.82636e+08
729,6.45008e+07,1.79351e+08
783,4.92642e+07,1.82667e+08
837,3.41517e+07,1.8137e+08
891,2.6616e+07,1.64967e+08
945,2.9766e+07,1.3448e+08
999,3.80657e+07,1.01638e+08
1053,4.16823e+07,8.18152e+07
1107,3.59238e+07,7.81693e+07
1161,2.52679e+07,8.24548e+07
1215,1.94587e+07,7.99861e+07
1269,2.28175e+07,6.58747e+07
1323,2.79798e+07,5.21309e+07
1377,2.59828e+07,4.87136e+07
1431,1.85922e+07,5.17286e+07
1485,1.57294e+07,4.91145e+07
1539,1.96898e+07,3.93943e+07
1593,2.11804e+07,3.3662e+07
1647,1.61011e+07,3.57416e+07
1701,1.31343e+07,3.51929e+07
1755,1.62673e+07,2.83974e+07
1809,1.65493e+07,2.56289e+07
1863,1.20665e+07,2.78434e+07
1917,1.19993e+07,2.5188e+07
1971,1.44651e+07,2.0462e+07
2025,1.16601e+07,2.15577e+07
2079,9.97573e+06,2.12872e+07
2133,1.23573e+07,1.71402e+07
2187,1.04942e+07,1.77097e+07
2241,8.81378e+06,1.78227e+07
2295,1.08395e+07,1.44307e+07
2349,8.90838e+06,1.5256e+07
2403,8.22902e+06,1.46828e+07
2457,9.66136e+06,1.22248e+07
2511,7.35157e+06,1.35873e+07
2565,8.21586e+06,1.17118e+07
2619,7.96132e+06,1.12189e+07
2673,6.62014e+06,1.16698e+07
2727,7.94862e+06,9.60912e+06
2781,6.14288e+06,1.06984e+07
2835,7.11557e+06,9.0326e+06
2889,6.2351e+06,9.33558e+06
2943,6.1323e+06,8.78569e+06
2997,6.26182e+06,8.15753e+06
3051,5.41715e+06,8.41592e+06
3105,6.10672e+06,7.26796e+06
3159,4.96847e+06,7.88704e+06
3213,5.81527e+06,6.64195e+06
3267,4.6411e+06,7.34639e+06
3321,5.46844e+06,6.15654e+06
3375,4.39354e+06,6.8042e+06
3429,5.13433e+06,5.73861e+06
3483,4.2205e+06,6.26065e+06
3537,4.75733e+06,5.44203e+06
3591,4.12252e+06,5.71873e+06
3645,4.31352e+06,5.25893e+06
3699,4.14368e+06,5.11982e+06
3753,3.83958e+06,5.15629e+06
3807,4.18396e+06,4.55825e+06
3861,3.45772e+06,5.01134e+06
3915,4.02333e+06,4.23864e+06
3969,3.41209e+06,4.58251e+06
4023,3.55659e+06,4.24369e+06
4077,3.61023e+06,3.97428e+06
4131,3.08152e+06,4.28082e+06
4185,3.53213e+06,3.66822e+06
4239,3.13248e+06,3.85204e+06
4293,3.00007e+06,3.81043e+06
4347,3.31596e+06,3.34399e+06
4401,2.82592e+06,3.63515e+06
4455,2.87529e+06,3.43871e+06
4509,3.0944e+06,3.08255e+06
4563,2.64596e+06,3.35173e+06
4617,2.66772e+06,3.1987e+06
4671,2.90449e+06,2.84293e+06
4725,2.55766e+06,3.02991e+06
4779,2.42198e+06,3.03614e+06
4833,2.6845e+06,2.6748e+06
4887,2.55683e+06,2.67162e+06
4941,2.2488e+06,2.84207e+06
4966,2.5385e+06,2.52729e+06
4995,2.35277e+06,2.64386e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt52.txt <==
27,1.0648e+06,9.48035e+08
81,1.63706e+07,1.19708e+10
135,2.33333e+07,3.80085e+09
189,2.9692e+07,2.21489e+09
243,3.62249e+07,1.46327e+09
297,4.28779e+07,9.92366e+08
351,4.9741e+07,6.90138e+08
405,5.68633e+07,4.96959e+08
459,6.40034e+07,3.72681e+08
513,7.05444e+07,2.90898e+08
567,7.54077e+07,2.36318e+08
621,7.69555e+07,2.01528e+08
675,7.32562e+07,1.84121e+08
729,6.32331e+07,1.80065e+08
783,4.83499e+07,1.82592e+08
837,3.38842e+07,1.80023e+08
891,2.68658e+07,1.62973e+08
945,3.0029e+07,1.32654e+08
999,3.77694e+07,1.01575e+08
1053,4.09505e+07,8.23757e+07
1107,3.5284e+07,7.84195e+07
1161,2.51261e+07,8.17382e+07
1215,1.96337e+07,7.88133e+07
1269,2.2755e+07,6.52749e+07
1323,2.7517e+07,5.21052e+07
1377,2.54845e+07,4.87638e+07
1431,1.85201e+07,5.12215e+07
1485,1.58611e+07,4.84125e+07
1539,1.94529e+07,3.92036e+07
1593,2.07062e+07,3.38443e+07
1647,1.60374e+07,3.53991e+07
1701,1.3282e+07,3.46442e+07
1755,1.59755e+07,2.84118e+07
1809,1.62108e+07,2.57097e+07
1863,1.22031e+07,2.73726e+07
1917,1.19403e+07,2.49899e+07
1971,1.41019e+07,2.06131e+07
2025,1.17009e+07,2.12597e+07
2079,1.00031e+07,2.10383e+07
2133,1.20392e+07,1.72682e+07
2187,1.05173e+07,1.7474e+07
2241,8.82376e+06,1.76327e+07
2295,1.05657e+07,1.45353e+07
2349,8.98241e+06,1.50039e+07
2403,8.14755e+06,1.46075e+07
2457,9.47098e+06,1.22621e+07
2511,7.46181e+06,1.33234e+07
2565,8.00536e+06,1.17901e+07
2619,7.96409e+06,1.10704e+07
2673,6.58856e+06,1.1576e+07
2727,7.79187e+06,9.63727e+06
2781,6.22527e+06,1.04947e+07
2835,6.91821e+06,9.11356e+06
2889,6.30937e+06,9.14683e+06
2943,5.98567e+06,8.82748e+06
2997,6.27707e+06,8.03393e+06
3051,5.33614e+06,8.39905e+06
3105,6.06977e+06,7.20687e+06
3159,4.93135e+06,7.83228e+06
3213,5.75641e+06,6.60588e+06
3267,4.61738e+06,7.2864e+06
3321,5.41324e+06,6.12213e+06
3375,4.3617e+06,6.75704e+06
3429,5.0985e+06,5.69252e+06
3483,4.16531e+06,6.24112e+06
3537,4.75606e+06,5.36697e+06
3591,4.03276e+06,5.736e+06
3645,4.35104e+06,5.15145e+06
3699,4.02694e+06,5.16425e+06
3753,3.89224e+06,5.04025e+06
3807,4.08014e+06,4.59259e+06
3861,3.46936e+06,4.94026e+06
3915,3.99097e+06,4.20761e+06
3969,3.3438e+06,4.58996e+06
4023,3.59416e+06,4.15122e+06
4077,3.51419e+06,4.00928e+06
4131,3.09195e+06,4.21862e+06
4185,3.51627e+06,3.62996e+06
4239,3.05267e+06,3.87593e+06
4293,3.03605e+06,3.72748e+06
4347,3.26635e+06,3.34089e+06
4401,2.77018e+06,3.64041e+06
4455,2.9115e+06,3.35883e+06
4509,3.03994e+06,3.08721e+06
4563,2.59353e+06,3.35717e+06
4617,2.70201e+06,3.12391e+06
4671,2.86753e+06,2.83462e+06
4725,2.4913e+06,3.0504e+06
4779,2.44337e+06,2.9769e+06
4833,2.6855e+06,2.63437e+06
4887,2.48576e+06,2.69828e+06
4941,2.22577e+06,2.82626e+06
4966,2.47721e+06,2.54638e+06
4995,2.3844e+06,2.57822e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt53.txt <==
27,1.0649e+06,9.48055e+08
81,1.63705e+07,1.19859e+10
135,2.33534e+07,3.80032e+09
189,2.97244e+07,2.21439e+09
243,3.62477e+07,1.46287e+09
297,4.29241e+07,9.91183e+08
351,4.98362e+07,6.89185e+08
405,5.69875e+07,4.96445e+08
459,6.41699e+07,3.72544e+08
513,7.08374e+07,2.9103e+08
567,7.59702e+07,2.35942e+08
621,7.78959e+07,2.0045e+08
675,7.45385e+07,1.82345e+08
729,6.44724e+07,1.79e+08
783,4.90425e+07,1.82952e+08
837,3.38829e+07,1.81996e+08
891,2.64955e+07,1.65436e+08
945,2.98539e+07,1.34472e+08
999,3.8295e+07,1.01532e+08
1053,4.18816e+07,8.13225e+07
1107,3.59012e+07,7.82611e+07
1161,2.52389e+07,8.2598e+07
1215,1.96e+07,7.98554e+07
1269,2.29864e+07,6.56072e+07
1323,2.80135e+07,5.19136e+07
1377,2.58664e+07,4.88944e+07
1431,1.86491e+07,5.15662e+07
1485,1.59002e+07,4.88388e+07
1539,1.97253e+07,3.92304e+07
1593,2.10317e+07,3.38375e+07
1647,1.61455e+07,3.56325e+07
1701,1.33179e+07,3.49107e+07
1755,1.6213e+07,2.84338e+07
1809,1.644e+07,2.57331e+07
1863,1.22231e+07,2.76193e+07
1917,1.20483e+07,2.51201e+07
1971,1.4344e+07,2.05788e+07
2025,1.17454e+07,2.14552e+07
2079,1.00626e+07,2.11817e+07
2133,1.22441e+07,1.72586e+07
2187,1.05782e+07,1.75972e+07
2241,8.86428e+06,1.77741e+07
2295,1.07576e+07,1.45019e+07
2349,8.9989e+06,1.51579e+07
2403,8.22776e+06,1.46828e+07
2457,9.62067e+06,1.22585e+07
2511,7.44258e+06,1.34954e+07
2565,8.15542e+06,1.17735e+07
2619,8.00635e+06,1.11626e+07
2673,6.63246e+06,1.16703e+07
2727,7.91889e+06,9.634e+06
2781,6.20519e+06,1.06418e+07
2835,7.06741e+06,9.07923e+06
2889,6.29059e+06,9.28143e+06
2943,6.10664e+06,8.81347e+06
2997,6.28701e+06,8.13213e+06
3051,5.42122e+06,8.41626e+06
3105,6.10345e+06,7.27432e+06
3159,4.99234e+06,7.8686e+06
3213,5.79927e+06,6.65958e+06
3267,4.67202e+06,7.32103e+06
3321,5.44991e+06,6.17756e+06
3375,4.42113e+06,6.7827e+06
3429,5.1219e+06,5.75423e+06
3483,4.23649e+06,6.25061e+06
3537,4.76103e+06,5.44066e+06
3591,4.11916e+06,5.72675e+06
3645,4.33726e+06,5.23969e+06
3699,4.11886e+06,5.14586e+06
3753,3.88458e+06,5.11704e+06
3807,4.14278e+06,4.60182e+06
3861,3.50092e+06,4.97342e+06
3915,4.00737e+06,4.25679e+06
3969,3.41073e+06,4.58843e+06
4023,3.58797e+06,4.21703e+06
4077,3.57529e+06,4.01095e+06
4131,3.11606e+06,4.2526e+06
4185,3.52698e+06,3.67545e+06
4239,3.11829e+06,3.86891e+06
4293,3.03519e+06,3.78126e+06
4347,3.29409e+06,3.36655e+06
4401,2.82937e+06,3.63466e+06
4455,2.905e+06,3.41428e+06
4509,3.06729e+06,3.11056e+06
4563,2.65012e+06,3.35086e+06
4617,2.70035e+06,3.17107e+06
4671,2.88236e+06,2.86602e+06
4725,2.54721e+06,3.04244e+06
4779,2.45687e+06,3.00646e+06
4833,2.6832e+06,2.67814e+06
4887,2.52927e+06,2.69941e+06
4941,2.26481e+06,2.83045e+06
4966,2.51081e+06,2.55465e+06
4995,2.37996e+06,2.62128e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/axionNumTilt54.txt <==
27,1.0648e+06,9.48003e+08
81,1.63732e+07,1.19834e+10
135,2.33573e+07,3.80459e+09
189,2.97654e+07,2.21266e+09
243,3.63715e+07,1.46215e+09
297,4.3142e+07,9.90343e+08
351,5.01578e+07,6.88477e+08
405,5.74281e+07,4.94933e+08
459,6.46891e+07,3.71278e+08
513,7.13503e+07,2.90216e+08
567,7.63159e+07,2.35621e+08
621,7.79207e+07,2.01002e+08
675,7.42207e+07,1.8323e+08
729,6.40112e+07,1.79683e+08
783,4.86224e+07,1.83255e+08
837,3.35162e+07,1.81969e+08
891,2.6209e+07,1.65617e+08
945,2.97692e+07,1.33877e+08
999,3.81869e+07,1.01294e+08
1053,4.16416e+07,8.14295e+07
1107,3.55824e+07,7.83842e+07
1161,2.48858e+07,8.27572e+07
1215,1.93509e+07,7.98725e+07
1269,2.28904e+07,6.55865e+07
1323,2.79777e+07,5.17744e+07
1377,2.57424e+07,4.87656e+07
1431,1.83822e+07,5.17497e+07
1485,1.57657e+07,4.88248e+07
1539,1.97271e+07,3.90991e+07
1593,2.09845e+07,3.37142e+07
1647,1.59414e+07,3.57284e+07
1701,1.32027e+07,3.49097e+07
1755,1.62381e+07,2.82729e+07
1809,1.63474e+07,2.5709e+07
1863,1.2054e+07,2.76818e+07
1917,1.20441e+07,2.49932e+07
1971,1.43119e+07,2.05087e+07
2025,1.15956e+07,2.14855e+07
2079,1.00313e+07,2.11079e+07
2133,1.22396e+07,1.71605e+07
2187,1.04238e+07,1.76656e+07
2241,8.86907e+06,1.76586e+07
2295,1.07163e+07,1.44707e+07
2349,8.87776e+06,1.51876e+07
2403,8.25814e+06,1.45602e+07
2457,9.5304e+06,1.22777e+07
2511,7.38715e+06,1.34644e+07
2565,8.16376e+06,1.16937e+07
2619,7.89481e+06,1.12021e+07
2673,6.65916e+06,1.15597e+07
2727,7.8403e+06,9.64575e+06
2781,6.17926e+06,1.05953e+07
2835,7.04782e+06,9.03652e+06
2889,6.21744e+06,9.2902e+06
2943,6.1248e+06,8.73469e+06
2997,6.19634e+06,8.16365e+06
3051,5.44977e+06,8.32835e+06
3105,6.01493e+06,7.3059e+06
3159,5.01986e+06,7.78507e+06
3213,5.71582e+06,6.69033e+06
3267,4.69688e+06,7.24346e+06
3321,5.37172e+06,6.20566e+06
3375,4.44493e+06,6.70876e+06
3429,5.05024e+06,5.77719e+06
3483,4.25376e+06,6.1884e+06
3537,4.70089e+06,5.45416e+06
3591,4.12326e+06,5.68056e+06
3645,4.29892e+06,5.23361e+06
3699,4.09833e+06,5.12661e+06
3753,3.87595e+06,5.08463e+06
3807,4.09632e+06,4.60937e+06
3861,3.51297e+06,4.92387e+06
3915,3.95674e+06,4.26919e+06
3969,3.40993e+06,4.55396e+06
4023,3.5709e+06,4.19741e+06
4077,3.53705e+06,4.01501e+06
4131,3.12562e+06,4.20986e+06
4185,3.49141e+06,3.67719e+06
4239,3.09834e+06,3.858e+06
4293,3.03778e+06,3.74719e+06
4347,3.26067e+06,3.36817e+06
4401,2.81575e+06,3.62018e+06
4455,2.89988e+06,3.39065e+06
4509,3.04002e+06,3.10816e+06
4563,2.63849e+06,3.33565e+06
4617,2.69323e+06,3.15161e+06
4671,2.85882e+06,2.86211e+06
4725,2.53395e+06,3.03021e+06
4779,2.45195e+06,2.98689e+06
4833,2.66445e+06,2.67157e+06
4887,2.51064e+06,2.69366e+06
4941,2.25923e+06,2.81312e+06
4966,2.49113e+06,2.5505e+06
4995,2.37033e+06,2.60786e+06

==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt42.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt43.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt44.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt45.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt46.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt47.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt48.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt49.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt50.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt51.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt52.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt53.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/runParamsTilt54.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt42.txt <==
458457521 937946117 -2120558756 -2142060532 Thread: 21 
458457521 937946117 -2120558756 -2142060532 Thread: 44 
458457521 937946117 -2120558756 -2142060532 Thread: 20 
458457521 937946117 -2120558756 -2142060532 Thread: 13 
458457521 937946117 -2120558756 -2142060532 Thread: 17 
458457521 937946117 -2120558756 -2142060532 Thread: 0 
458457521 937946117 -2120558756 -2142060532 Thread: 58 
458457521 937946117 -2120558756 -2142060532 Thread: 57 
458457521 937946117 -2120558756 -2142060532 Thread: 37 
458457521 937946117 -2120558756 -2142060532 Thread: 25 
458457521 937946117 -2120558756 -2142060532 Thread: 27 
458457521 937946117 -2120558756 -2142060532 Thread: 7 
458457521 937946117 -2120558756 -2142060532 Thread: 47 
458457521 937946117 -2120558756 -2142060532 Thread: 46 
458457521 937946117 -2120558756 -2142060532 Thread: 16 
458457521 937946117 -2120558756 -2142060532 Thread: 53 
458457521 937946117 -2120558756 -2142060532 Thread: 28 
458457521 937946117 -2120558756 -2142060532 Thread: 31 
458457521 937946117 -2120558756 -2142060532 Thread: 43 
458457521 937946117 -2120558756 -2142060532 Thread: 35 
458457521 937946117 -2120558756 -2142060532 Thread: 19 
458457521 937946117 -2120558756 -2142060532 Thread: 12 
458457521 937946117 -2120558756 -2142060532 Thread: 54 
458457521 937946117 -2120558756 -2142060532 Thread: 60 
458457521 937946117 -2120558756 -2142060532 Thread: 23 
458457521 937946117 -2120558756 -2142060532 Thread: 26 
458457521 937946117 -2120558756 -2142060532 Thread: 29 
458457521 937946117 -2120558756 -2142060532 Thread: 30 
458457521 937946117 -2120558756 -2142060532 Thread: 24 
458457521 937946117 -2120558756 -2142060532 Thread: 32 
458457521 937946117 -2120558756 -2142060532 Thread: 34 
458457521 937946117 -2120558756 -2142060532 Thread: 14 
458457521 937946117 -2120558756 -2142060532 Thread: 22 
458457521 937946117 -2120558756 -2142060532 Thread: 45 
458457521 937946117 -2120558756 -2142060532 Thread: 11 
458457521 937946117 -2120558756 -2142060532 Thread: 50 
458457521 937946117 -2120558756 -2142060532 Thread: 38 
458457521 937946117 -2120558756 -2142060532 Thread: 56 
458457521 937946117 -2120558756 -2142060532 Thread: 55 
458457521 937946117 -2120558756 -2142060532 Thread: 62 
458457521 937946117 -2120558756 -2142060532 Thread: 10 
458457521 937946117 -2120558756 -2142060532 Thread: 63 
458457521 937946117 -2120558756 -2142060532 Thread: 48 
458457521 937946117 -2120558756 -2142060532 Thread: 1 
458457521 937946117 -2120558756 -2142060532 Thread: 51 
458457521 937946117 -2120558756 -2142060532 Thread: 59 
458457521 937946117 -2120558756 -2142060532 Thread: 42 
458457521 937946117 -2120558756 -2142060532 Thread: 3 
458457521 937946117 -2120558756 -2142060532 Thread: 15 
458457521 937946117 -2120558756 -2142060532 Thread: 49 
458457521 937946117 -2120558756 -2142060532 Thread: 33 
458457521 937946117 -2120558756 -2142060532 Thread: 41 
458457521 937946117 -2120558756 -2142060532 Thread: 39 
458457521 937946117 -2120558756 -2142060532 Thread: 9 
458457521 937946117 -2120558756 -2142060532 Thread: 5 
458457521 937946117 -2120558756 -2142060532 Thread: 40 
458457521 937946117 -2120558756 -2142060532 Thread: 6 
458457521 937946117 -2120558756 -2142060532 Thread: 2 
458457521 937946117 -2120558756 -2142060532 Thread: 52 
458457521 937946117 -2120558756 -2142060532 Thread: 36 
458457521 937946117 -2120558756 -2142060532 Thread: 61 
458457521 937946117 -2120558756 -2142060532 Thread: 4 
458457521 937946117 -2120558756 -2142060532 Thread: 8 
458457521 937946117 -2120558756 -2142060532 Thread: 18 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt43.txt <==
1600664678 515958434 -2048141537 1311510368 Thread: 0 
1600664678 515958434 -2048141537 1311510368 Thread: 31 
1600664678 515958434 -2048141537 1311510368 Thread: 6 
1600664678 515958434 -2048141537 1311510368 Thread: 62 
1600664678 515958434 -2048141537 1311510368 Thread: 19 
1600664678 515958434 -2048141537 1311510368 Thread: 14 
1600664678 515958434 -2048141537 1311510368 Thread: 20 
1600664678 515958434 -2048141537 1311510368 Thread: 18 
1600664678 515958434 -2048141537 1311510368 Thread: 5 
1600664678 515958434 -2048141537 1311510368 Thread: 45 
1600664678 515958434 -2048141537 1311510368 Thread: 28 
1600664678 515958434 -2048141537 1311510368 Thread: 12 
1600664678 515958434 -2048141537 1311510368 Thread: 16 
1600664678 515958434 -2048141537 1311510368 Thread: 56 
1600664678 515958434 -2048141537 1311510368 Thread: 21 
1600664678 515958434 -2048141537 1311510368 Thread: 54 
1600664678 515958434 -2048141537 1311510368 Thread: 1 
1600664678 515958434 -2048141537 1311510368 Thread: 32 
1600664678 515958434 -2048141537 1311510368 Thread: 29 
1600664678 515958434 -2048141537 1311510368 Thread: 33 
1600664678 515958434 -2048141537 1311510368 Thread: 2 
1600664678 515958434 -2048141537 1311510368 Thread: 42 
1600664678 515958434 -2048141537 1311510368 Thread: 11 
1600664678 515958434 -2048141537 1311510368 Thread: 61 
1600664678 515958434 -2048141537 1311510368 Thread: 41 
1600664678 515958434 -2048141537 1311510368 Thread: 37 
1600664678 515958434 -2048141537 1311510368 Thread: 15 
1600664678 515958434 -2048141537 1311510368 Thread: 43 
1600664678 515958434 -2048141537 1311510368 Thread: 50 
1600664678 515958434 -2048141537 1311510368 Thread: 44 
1600664678 515958434 -2048141537 1311510368 Thread: 63 
1600664678 515958434 -2048141537 1311510368 Thread: 4 
1600664678 515958434 -2048141537 1311510368 Thread: 57 
1600664678 515958434 -2048141537 1311510368 Thread: 48 
1600664678 515958434 -2048141537 1311510368 Thread: 59 
1600664678 515958434 -2048141537 1311510368 Thread: 52 
1600664678 515958434 -2048141537 1311510368 Thread: 27 
1600664678 515958434 -2048141537 1311510368 Thread: 40 
1600664678 515958434 -2048141537 1311510368 Thread: 3 
1600664678 515958434 -2048141537 1311510368 Thread: 38 
1600664678 515958434 -2048141537 1311510368 Thread: 8 
1600664678 515958434 -2048141537 1311510368 Thread: 23 
1600664678 515958434 -2048141537 1311510368 Thread: 24 
1600664678 515958434 -2048141537 1311510368 Thread: 7 
1600664678 515958434 -2048141537 1311510368 Thread: 58 
1600664678 515958434 -2048141537 1311510368 Thread: 36 
1600664678 515958434 -2048141537 1311510368 Thread: 35 
1600664678 515958434 -2048141537 1311510368 Thread: 30 
1600664678 515958434 -2048141537 1311510368 Thread: 47 
1600664678 515958434 -2048141537 1311510368 Thread: 26 
1600664678 515958434 -2048141537 1311510368 Thread: 25 
1600664678 515958434 -2048141537 1311510368 Thread: 22 
1600664678 515958434 -2048141537 1311510368 Thread: 51 
1600664678 515958434 -2048141537 1311510368 Thread: 17 
1600664678 515958434 -2048141537 1311510368 Thread: 10 
1600664678 515958434 -2048141537 1311510368 Thread: 9 
1600664678 515958434 -2048141537 1311510368 Thread: 60 
1600664678 515958434 -2048141537 1311510368 Thread: 34 
1600664678 515958434 -2048141537 1311510368 Thread: 13 
1600664678 515958434 -2048141537 1311510368 Thread: 39 
1600664678 515958434 -2048141537 1311510368 Thread: 49 
1600664678 515958434 -2048141537 1311510368 Thread: 53 
1600664678 515958434 -2048141537 1311510368 Thread: 55 
1600664678 515958434 -2048141537 1311510368 Thread: 46 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt44.txt <==
-2060314998 -3651320 -1550320934 2074226705 Thread: 0 
-2060314998 -3651320 -1550320934 2074226705 Thread: 20 
-2060314998 -3651320 -1550320934 2074226705 Thread: 42 
-2060314998 -3651320 -1550320934 2074226705 Thread: 61 
-2060314998 -3651320 -1550320934 2074226705 Thread: 52 
-2060314998 -3651320 -1550320934 2074226705 Thread: 32 
-2060314998 -3651320 -1550320934 2074226705 Thread: 48 
-2060314998 -3651320 -1550320934 2074226705 Thread: 50 
-2060314998 -3651320 -1550320934 2074226705 Thread: 22 
-2060314998 -3651320 -1550320934 2074226705 Thread: 60 
-2060314998 -3651320 -1550320934 2074226705 Thread: 23 
-2060314998 -3651320 -1550320934 2074226705 Thread: 34 
-2060314998 -3651320 -1550320934 2074226705 Thread: 54 
-2060314998 -3651320 -1550320934 2074226705 Thread: 40 
-2060314998 -3651320 -1550320934 2074226705 Thread: 12 
-2060314998 -3651320 -1550320934 2074226705 Thread: 15 
-2060314998 -3651320 -1550320934 2074226705 Thread: 16 
-2060314998 -3651320 -1550320934 2074226705 Thread: 29 
-2060314998 -3651320 -1550320934 2074226705 Thread: 19 
-2060314998 -3651320 -1550320934 2074226705 Thread: 44 
-2060314998 -3651320 -1550320934 2074226705 Thread: 59 
-2060314998 -3651320 -1550320934 2074226705 Thread: 21 
-2060314998 -3651320 -1550320934 2074226705 Thread: 31 
-2060314998 -3651320 -1550320934 2074226705 Thread: 47 
-2060314998 -3651320 -1550320934 2074226705 Thread: 58 
-2060314998 -3651320 -1550320934 2074226705 Thread: 33 
-2060314998 -3651320 -1550320934 2074226705 Thread: 8 
-2060314998 -3651320 -1550320934 2074226705 Thread: 38 
-2060314998 -3651320 -1550320934 2074226705 Thread: 9 
-2060314998 -3651320 -1550320934 2074226705 Thread: 45 
-2060314998 -3651320 -1550320934 2074226705 Thread: 14 
-2060314998 -3651320 -1550320934 2074226705 Thread: 41 
-2060314998 -3651320 -1550320934 2074226705 Thread: 35 
-2060314998 -3651320 -1550320934 2074226705 Thread: 10 
-2060314998 -3651320 -1550320934 2074226705 Thread: 30 
-2060314998 -3651320 -1550320934 2074226705 Thread: 39 
-2060314998 -3651320 -1550320934 2074226705 Thread: 57 
-2060314998 -3651320 -1550320934 2074226705 Thread: 26 
-2060314998 -3651320 -1550320934 2074226705 Thread: 28 
-2060314998 -3651320 -1550320934 2074226705 Thread: 27 
-2060314998 -3651320 -1550320934 2074226705 Thread: 46 
-2060314998 -3651320 -1550320934 2074226705 Thread: 13 
-2060314998 -3651320 -1550320934 2074226705 Thread: 7 
-2060314998 -3651320 -1550320934 2074226705 Thread: 24 
-2060314998 -3651320 -1550320934 2074226705 Thread: 11 
-2060314998 -3651320 -1550320934 2074226705 Thread: 43 
-2060314998 -3651320 -1550320934 2074226705 Thread: 17 
-2060314998 -3651320 -1550320934 2074226705 Thread: 25 
-2060314998 -3651320 -1550320934 2074226705 Thread: 36 
-2060314998 -3651320 -1550320934 2074226705 Thread: 3 
-2060314998 -3651320 -1550320934 2074226705 Thread: 55 
-2060314998 -3651320 -1550320934 2074226705 Thread: 51 
-2060314998 -3651320 -1550320934 2074226705 Thread: 53 
-2060314998 -3651320 -1550320934 2074226705 Thread: 49 
-2060314998 -3651320 -1550320934 2074226705 Thread: 4 
-2060314998 -3651320 -1550320934 2074226705 Thread: 5 
-2060314998 -3651320 -1550320934 2074226705 Thread: 18 
-2060314998 -3651320 -1550320934 2074226705 Thread: 2 
-2060314998 -3651320 -1550320934 2074226705 Thread: 63 
-2060314998 -3651320 -1550320934 2074226705 Thread: 1 
-2060314998 -3651320 -1550320934 2074226705 Thread: 62 
-2060314998 -3651320 -1550320934 2074226705 Thread: 6 
-2060314998 -3651320 -1550320934 2074226705 Thread: 37 
-2060314998 -3651320 -1550320934 2074226705 Thread: 56 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt45.txt <==
1700504335 1198254692 -630363734 -528767569 Thread: 22 
1700504335 1198254692 -630363734 -528767569 Thread: 36 
1700504335 1198254692 -630363734 -528767569 Thread: 54 
1700504335 1198254692 -630363734 -528767569 Thread: 12 
1700504335 1198254692 -630363734 -528767569 Thread: 43 
1700504335 1198254692 -630363734 -528767569 Thread: 44 
1700504335 1198254692 -630363734 -528767569 Thread: 34 
1700504335 1198254692 -630363734 -528767569 Thread: 2 
1700504335 1198254692 -630363734 -528767569 Thread: 11 
1700504335 1198254692 -630363734 -528767569 Thread: 9 
1700504335 1198254692 -630363734 -528767569 Thread: 8 
1700504335 1198254692 -630363734 -528767569 Thread: 0 
1700504335 1198254692 -630363734 -528767569 Thread: 18 
1700504335 1198254692 -630363734 -528767569 Thread: 16 
1700504335 1198254692 -630363734 -528767569 Thread: 53 
1700504335 1198254692 -630363734 -528767569 Thread: 52 
1700504335 1198254692 -630363734 -528767569 Thread: 10 
1700504335 1198254692 -630363734 -528767569 Thread: 32 
1700504335 1198254692 -630363734 -528767569 Thread: 61 
1700504335 1198254692 -630363734 -528767569 Thread: 27 
1700504335 1198254692 -630363734 -528767569 Thread: 1 
1700504335 1198254692 -630363734 -528767569 Thread: 46 
1700504335 1198254692 -630363734 -528767569 Thread: 15 
1700504335 1198254692 -630363734 -528767569 Thread: 55 
1700504335 1198254692 -630363734 -528767569 Thread: 33 
1700504335 1198254692 -630363734 -528767569 Thread: 17 
1700504335 1198254692 -630363734 -528767569 Thread: 48 
1700504335 1198254692 -630363734 -528767569 Thread: 7 
1700504335 1198254692 -630363734 -528767569 Thread: 6 
1700504335 1198254692 -630363734 -528767569 Thread: 21 
1700504335 1198254692 -630363734 -528767569 Thread: 49 
1700504335 1198254692 -630363734 -528767569 Thread: 13 
1700504335 1198254692 -630363734 -528767569 Thread: 30 
1700504335 1198254692 -630363734 -528767569 Thread: 20 
1700504335 1198254692 -630363734 -528767569 Thread: 42 
1700504335 1198254692 -630363734 -528767569 Thread: 37 
1700504335 1198254692 -630363734 -528767569 Thread: 29 
1700504335 1198254692 -630363734 -528767569 Thread: 28 
1700504335 1198254692 -630363734 -528767569 Thread: 45 
1700504335 1198254692 -630363734 -528767569 Thread: 62 
1700504335 1198254692 -630363734 -528767569 Thread: 63 
1700504335 1198254692 -630363734 -528767569 Thread: 31 
1700504335 1198254692 -630363734 -528767569 Thread: 60 
1700504335 1198254692 -630363734 -528767569 Thread: 50 
1700504335 1198254692 -630363734 -528767569 Thread: 40 
1700504335 1198254692 -630363734 -528767569 Thread: 41 
1700504335 1198254692 -630363734 -528767569 Thread: 51 
1700504335 1198254692 -630363734 -528767569 Thread: 47 
1700504335 1198254692 -630363734 -528767569 Thread: 26 
1700504335 1198254692 -630363734 -528767569 Thread: 57 
1700504335 1198254692 -630363734 -528767569 Thread: 5 
1700504335 1198254692 -630363734 -528767569 Thread: 25 
1700504335 1198254692 -630363734 -528767569 Thread: 35 
1700504335 1198254692 -630363734 -528767569 Thread: 14 
1700504335 1198254692 -630363734 -528767569 Thread: 24 
1700504335 1198254692 -630363734 -528767569 Thread: 23 
1700504335 1198254692 -630363734 -528767569 Thread: 38 
1700504335 1198254692 -630363734 -528767569 Thread: 4 
1700504335 1198254692 -630363734 -528767569 Thread: 39 
1700504335 1198254692 -630363734 -528767569 Thread: 58 
1700504335 1198254692 -630363734 -528767569 Thread: 3 
1700504335 1198254692 -630363734 -528767569 Thread: 56 
1700504335 1198254692 -630363734 -528767569 Thread: 19 
1700504335 1198254692 -630363734 -528767569 Thread: 59 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt46.txt <==
-1901721320 1821940644 -326798432 -1398693365 Thread: 0 
-1901721320 1821940644 -326798432 -1398693365 Thread: 15 
-1901721320 1821940644 -326798432 -1398693365 Thread: 37 
-1901721320 1821940644 -326798432 -1398693365 Thread: 18 
-1901721320 1821940644 -326798432 -1398693365 Thread: 59 
-1901721320 1821940644 -326798432 -1398693365 Thread: 29 
-1901721320 1821940644 -326798432 -1398693365 Thread: 8 
-1901721320 1821940644 -326798432 -1398693365 Thread: 24 
-1901721320 1821940644 -326798432 -1398693365 Thread: 53 
-1901721320 1821940644 -326798432 -1398693365 Thread: 41 
-1901721320 1821940644 -326798432 -1398693365 Thread: 19 
-1901721320 1821940644 -326798432 -1398693365 Thread: 52 
-1901721320 1821940644 -326798432 -1398693365 Thread: 6 
-1901721320 1821940644 -326798432 -1398693365 Thread: 5 
-1901721320 1821940644 -326798432 -1398693365 Thread: 1 
-1901721320 1821940644 -326798432 -1398693365 Thread: 61 
-1901721320 1821940644 -326798432 -1398693365 Thread: 62 
-1901721320 1821940644 -326798432 -1398693365 Thread: 45 
-1901721320 1821940644 -326798432 -1398693365 Thread: 13 
-1901721320 1821940644 -326798432 -1398693365 Thread: 39 
-1901721320 1821940644 -326798432 -1398693365 Thread: 51 
-1901721320 1821940644 -326798432 -1398693365 Thread: 54 
-1901721320 1821940644 -326798432 -1398693365 Thread: 16 
-1901721320 1821940644 -326798432 -1398693365 Thread: 14 
-1901721320 1821940644 -326798432 -1398693365 Thread: 17 
-1901721320 1821940644 -326798432 -1398693365 Thread: 60 
-1901721320 1821940644 -326798432 -1398693365 Thread: 10 
-1901721320 1821940644 -326798432 -1398693365 Thread: 31 
-1901721320 1821940644 -326798432 -1398693365 Thread: 46 
-1901721320 1821940644 -326798432 -1398693365 Thread: 55 
-1901721320 1821940644 -326798432 -1398693365 Thread: 26 
-1901721320 1821940644 -326798432 -1398693365 Thread: 30 
-1901721320 1821940644 -326798432 -1398693365 Thread: 38 
-1901721320 1821940644 -326798432 -1398693365 Thread: 2 
-1901721320 1821940644 -326798432 -1398693365 Thread: 43 
-1901721320 1821940644 -326798432 -1398693365 Thread: 7 
-1901721320 1821940644 -326798432 -1398693365 Thread: 49 
-1901721320 1821940644 -326798432 -1398693365 Thread: 40 
-1901721320 1821940644 -326798432 -1398693365 Thread: 56 
-1901721320 1821940644 -326798432 -1398693365 Thread: 50 
-1901721320 1821940644 -326798432 -1398693365 Thread: 3 
-1901721320 1821940644 -326798432 -1398693365 Thread: 23 
-1901721320 1821940644 -326798432 -1398693365 Thread: 48 
-1901721320 1821940644 -326798432 -1398693365 Thread: 35 
-1901721320 1821940644 -326798432 -1398693365 Thread: 57 
-1901721320 1821940644 -326798432 -1398693365 Thread: 25 
-1901721320 1821940644 -326798432 -1398693365 Thread: 9 
-1901721320 1821940644 -326798432 -1398693365 Thread: 27 
-1901721320 1821940644 -326798432 -1398693365 Thread: 44 
-1901721320 1821940644 -326798432 -1398693365 Thread: 12 
-1901721320 1821940644 -326798432 -1398693365 Thread: 58 
-1901721320 1821940644 -326798432 -1398693365 Thread: 47 
-1901721320 1821940644 -326798432 -1398693365 Thread: 22 
-1901721320 1821940644 -326798432 -1398693365 Thread: 28 
-1901721320 1821940644 -326798432 -1398693365 Thread: 32 
-1901721320 1821940644 -326798432 -1398693365 Thread: 34 
-1901721320 1821940644 -326798432 -1398693365 Thread: 63 
-1901721320 1821940644 -326798432 -1398693365 Thread: 4 
-1901721320 1821940644 -326798432 -1398693365 Thread: 42 
-1901721320 1821940644 -326798432 -1398693365 Thread: 20 
-1901721320 1821940644 -326798432 -1398693365 Thread: 21 
-1901721320 1821940644 -326798432 -1398693365 Thread: 33 
-1901721320 1821940644 -326798432 -1398693365 Thread: 36 
-1901721320 1821940644 -326798432 -1398693365 Thread: 11 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt47.txt <==
232754444 -1193465897 -1685355757 588759149 Thread: 0 
232754444 -1193465897 -1685355757 588759149 Thread: 8 
232754444 -1193465897 -1685355757 588759149 Thread: 63 
232754444 -1193465897 -1685355757 588759149 Thread: 37 
232754444 -1193465897 -1685355757 588759149 Thread: 51 
232754444 -1193465897 -1685355757 588759149 Thread: 12 
232754444 -1193465897 -1685355757 588759149 Thread: 7 
232754444 -1193465897 -1685355757 588759149 Thread: 52 
232754444 -1193465897 -1685355757 588759149 Thread: 16 
232754444 -1193465897 -1685355757 588759149 Thread: 5 
232754444 -1193465897 -1685355757 588759149 Thread: 18 
232754444 -1193465897 -1685355757 588759149 Thread: 60 
232754444 -1193465897 -1685355757 588759149 Thread: 31 
232754444 -1193465897 -1685355757 588759149 Thread: 34 
232754444 -1193465897 -1685355757 588759149 Thread: 32 
232754444 -1193465897 -1685355757 588759149 Thread: 14 
232754444 -1193465897 -1685355757 588759149 Thread: 13 
232754444 -1193465897 -1685355757 588759149 Thread: 6 
232754444 -1193465897 -1685355757 588759149 Thread: 48 
232754444 -1193465897 -1685355757 588759149 Thread: 61 
232754444 -1193465897 -1685355757 588759149 Thread: 9 
232754444 -1193465897 -1685355757 588759149 Thread: 2 
232754444 -1193465897 -1685355757 588759149 Thread: 10 
232754444 -1193465897 -1685355757 588759149 Thread: 62 
232754444 -1193465897 -1685355757 588759149 Thread: 17 
232754444 -1193465897 -1685355757 588759149 Thread: 36 
232754444 -1193465897 -1685355757 588759149 Thread: 39 
232754444 -1193465897 -1685355757 588759149 Thread: 46 
232754444 -1193465897 -1685355757 588759149 Thread: 19 
232754444 -1193465897 -1685355757 588759149 Thread: 4 
232754444 -1193465897 -1685355757 588759149 Thread: 30 
232754444 -1193465897 -1685355757 588759149 Thread: 21 
232754444 -1193465897 -1685355757 588759149 Thread: 43 
232754444 -1193465897 -1685355757 588759149 Thread: 47 
232754444 -1193465897 -1685355757 588759149 Thread: 24 
232754444 -1193465897 -1685355757 588759149 Thread: 27 
232754444 -1193465897 -1685355757 588759149 Thread: 58 
232754444 -1193465897 -1685355757 588759149 Thread: 53 
232754444 -1193465897 -1685355757 588759149 Thread: 55 
232754444 -1193465897 -1685355757 588759149 Thread: 41 
232754444 -1193465897 -1685355757 588759149 Thread: 26 
232754444 -1193465897 -1685355757 588759149 Thread: 49 
232754444 -1193465897 -1685355757 588759149 Thread: 3 
232754444 -1193465897 -1685355757 588759149 Thread: 33 
232754444 -1193465897 -1685355757 588759149 Thread: 11 
232754444 -1193465897 -1685355757 588759149 Thread: 45 
232754444 -1193465897 -1685355757 588759149 Thread: 50 
232754444 -1193465897 -1685355757 588759149 Thread: 22 
232754444 -1193465897 -1685355757 588759149 Thread: 54 
232754444 -1193465897 -1685355757 588759149 Thread: 35 
232754444 -1193465897 -1685355757 588759149 Thread: 56 
232754444 -1193465897 -1685355757 588759149 Thread: 20 
232754444 -1193465897 -1685355757 588759149 Thread: 59 
232754444 -1193465897 -1685355757 588759149 Thread: 29 
232754444 -1193465897 -1685355757 588759149 Thread: 42 
232754444 -1193465897 -1685355757 588759149 Thread: 28 
232754444 -1193465897 -1685355757 588759149 Thread: 1 
232754444 -1193465897 -1685355757 588759149 Thread: 44 
232754444 -1193465897 -1685355757 588759149 Thread: 38 
232754444 -1193465897 -1685355757 588759149 Thread: 23 
232754444 -1193465897 -1685355757 588759149 Thread: 40 
232754444 -1193465897 -1685355757 588759149 Thread: 25 
232754444 -1193465897 -1685355757 588759149 Thread: 15 
232754444 -1193465897 -1685355757 588759149 Thread: 57 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt48.txt <==
-1316427602 -314819544 -1782319458 -1308424425 Thread: 0 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 10 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 14 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 25 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 12 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 50 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 13 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 30 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 41 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 9 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 8 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 17 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 4 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 36 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 46 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 32 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 20 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 54 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 15 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 63 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 26 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 1 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 62 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 5 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 7 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 6 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 60 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 39 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 45 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 52 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 16 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 59 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 47 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 19 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 18 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 24 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 11 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 61 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 3 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 22 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 23 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 56 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 35 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 58 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 28 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 29 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 34 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 51 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 55 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 27 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 31 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 53 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 42 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 44 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 57 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 33 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 43 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 38 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 37 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 21 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 2 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 40 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 48 
-1316427602 -314819544 -1782319458 -1308424425 Thread: 49 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt49.txt <==
906614158 -972995163 -1943217050 -652439816 Thread: 0 
906614158 -972995163 -1943217050 -652439816 Thread: 29 
906614158 -972995163 -1943217050 -652439816 Thread: 5 
906614158 -972995163 -1943217050 -652439816 Thread: 42 
906614158 -972995163 -1943217050 -652439816 Thread: 15 
906614158 -972995163 -1943217050 -652439816 Thread: 52 
906614158 -972995163 -1943217050 -652439816 Thread: 37 
906614158 -972995163 -1943217050 -652439816 Thread: 33 
906614158 -972995163 -1943217050 -652439816 Thread: 32 
906614158 -972995163 -1943217050 -652439816 Thread: 6 
906614158 -972995163 -1943217050 -652439816 Thread: 63 
906614158 -972995163 -1943217050 -652439816 Thread: 18 
906614158 -972995163 -1943217050 -652439816 Thread: 19 
906614158 -972995163 -1943217050 -652439816 Thread: 23 
906614158 -972995163 -1943217050 -652439816 Thread: 39 
906614158 -972995163 -1943217050 -652439816 Thread: 17 
906614158 -972995163 -1943217050 -652439816 Thread: 11 
906614158 -972995163 -1943217050 -652439816 Thread: 41 
906614158 -972995163 -1943217050 -652439816 Thread: 14 
906614158 -972995163 -1943217050 -652439816 Thread: 49 
906614158 -972995163 -1943217050 -652439816 Thread: 51 
906614158 -972995163 -1943217050 -652439816 Thread: 43 
906614158 -972995163 -1943217050 -652439816 Thread: 22 
906614158 -972995163 -1943217050 -652439816 Thread: 21 
906614158 -972995163 -1943217050 -652439816 Thread: 2 
906614158 -972995163 -1943217050 -652439816 Thread: 34 
906614158 -972995163 -1943217050 -652439816 Thread: 55 
906614158 -972995163 -1943217050 -652439816 Thread: 7 
906614158 -972995163 -1943217050 -652439816 Thread: 9 
906614158 -972995163 -1943217050 -652439816 Thread: 30 
906614158 -972995163 -1943217050 -652439816 Thread: 1 
906614158 -972995163 -1943217050 -652439816 Thread: 31 
906614158 -972995163 -1943217050 -652439816 Thread: 13 
906614158 -972995163 -1943217050 -652439816 Thread: 24 
906614158 -972995163 -1943217050 -652439816 Thread: 47 
906614158 -972995163 -1943217050 -652439816 Thread: 12 
906614158 -972995163 -1943217050 -652439816 Thread: 54 
906614158 -972995163 -1943217050 -652439816 Thread: 16 
906614158 -972995163 -1943217050 -652439816 Thread: 48 
906614158 -972995163 -1943217050 -652439816 Thread: 8 
906614158 -972995163 -1943217050 -652439816 Thread: 46 
906614158 -972995163 -1943217050 -652439816 Thread: 44 
906614158 -972995163 -1943217050 -652439816 Thread: 27 
906614158 -972995163 -1943217050 -652439816 Thread: 57 
906614158 -972995163 -1943217050 -652439816 Thread: 28 
906614158 -972995163 -1943217050 -652439816 Thread: 58 
906614158 -972995163 -1943217050 -652439816 Thread: 56 
906614158 -972995163 -1943217050 -652439816 Thread: 60 
906614158 -972995163 -1943217050 -652439816 Thread: 20 
906614158 -972995163 -1943217050 -652439816 Thread: 38 
906614158 -972995163 -1943217050 -652439816 Thread: 40 
906614158 -972995163 -1943217050 -652439816 Thread: 26 
906614158 -972995163 -1943217050 -652439816 Thread: 53 
906614158 -972995163 -1943217050 -652439816 Thread: 59 
906614158 -972995163 -1943217050 -652439816 Thread: 61 
906614158 -972995163 -1943217050 -652439816 Thread: 25 
906614158 -972995163 -1943217050 -652439816 Thread: 10 
906614158 -972995163 -1943217050 -652439816 Thread: 45 
906614158 -972995163 -1943217050 -652439816 Thread: 50 
906614158 -972995163 -1943217050 -652439816 Thread: 35 
906614158 -972995163 -1943217050 -652439816 Thread: 3 
906614158 -972995163 -1943217050 -652439816 Thread: 36 
906614158 -972995163 -1943217050 -652439816 Thread: 4 
906614158 -972995163 -1943217050 -652439816 Thread: 62 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt50.txt <==
-1004056662 -931212518 -1390867339 523874105 Thread: 0 
-1004056662 -931212518 -1390867339 523874105 Thread: 39 
-1004056662 -931212518 -1390867339 523874105 Thread: 22 
-1004056662 -931212518 -1390867339 523874105 Thread: 27 
-1004056662 -931212518 -1390867339 523874105 Thread: 44 
-1004056662 -931212518 -1390867339 523874105 Thread: 57 
-1004056662 -931212518 -1390867339 523874105 Thread: 1 
-1004056662 -931212518 -1390867339 523874105 Thread: 37 
-1004056662 -931212518 -1390867339 523874105 Thread: 12 
-1004056662 -931212518 -1390867339 523874105 Thread: 36 
-1004056662 -931212518 -1390867339 523874105 Thread: 19 
-1004056662 -931212518 -1390867339 523874105 Thread: 41 
-1004056662 -931212518 -1390867339 523874105 Thread: 58 
-1004056662 -931212518 -1390867339 523874105 Thread: 50 
-1004056662 -931212518 -1390867339 523874105 Thread: 30 
-1004056662 -931212518 -1390867339 523874105 Thread: 18 
-1004056662 -931212518 -1390867339 523874105 Thread: 11 
-1004056662 -931212518 -1390867339 523874105 Thread: 26 
-1004056662 -931212518 -1390867339 523874105 Thread: 31 
-1004056662 -931212518 -1390867339 523874105 Thread: 14 
-1004056662 -931212518 -1390867339 523874105 Thread: 48 
-1004056662 -931212518 -1390867339 523874105 Thread: 13 
-1004056662 -931212518 -1390867339 523874105 Thread: 61 
-1004056662 -931212518 -1390867339 523874105 Thread: 2 
-1004056662 -931212518 -1390867339 523874105 Thread: 47 
-1004056662 -931212518 -1390867339 523874105 Thread: 52 
-1004056662 -931212518 -1390867339 523874105 Thread: 60 
-1004056662 -931212518 -1390867339 523874105 Thread: 25 
-1004056662 -931212518 -1390867339 523874105 Thread: 32 
-1004056662 -931212518 -1390867339 523874105 Thread: 21 
-1004056662 -931212518 -1390867339 523874105 Thread: 56 
-1004056662 -931212518 -1390867339 523874105 Thread: 59 
-1004056662 -931212518 -1390867339 523874105 Thread: 29 
-1004056662 -931212518 -1390867339 523874105 Thread: 15 
-1004056662 -931212518 -1390867339 523874105 Thread: 8 
-1004056662 -931212518 -1390867339 523874105 Thread: 35 
-1004056662 -931212518 -1390867339 523874105 Thread: 5 
-1004056662 -931212518 -1390867339 523874105 Thread: 28 
-1004056662 -931212518 -1390867339 523874105 Thread: 43 
-1004056662 -931212518 -1390867339 523874105 Thread: 9 
-1004056662 -931212518 -1390867339 523874105 Thread: 10 
-1004056662 -931212518 -1390867339 523874105 Thread: 55 
-1004056662 -931212518 -1390867339 523874105 Thread: 4 
-1004056662 -931212518 -1390867339 523874105 Thread: 53 
-1004056662 -931212518 -1390867339 523874105 Thread: 38 
-1004056662 -931212518 -1390867339 523874105 Thread: 51 
-1004056662 -931212518 -1390867339 523874105 Thread: 17 
-1004056662 -931212518 -1390867339 523874105 Thread: 6 
-1004056662 -931212518 -1390867339 523874105 Thread: 62 
-1004056662 -931212518 -1390867339 523874105 Thread: 40 
-1004056662 -931212518 -1390867339 523874105 Thread: 7 
-1004056662 -931212518 -1390867339 523874105 Thread: 54 
-1004056662 -931212518 -1390867339 523874105 Thread: 49 
-1004056662 -931212518 -1390867339 523874105 Thread: 20 
-1004056662 -931212518 -1390867339 523874105 Thread: 33 
-1004056662 -931212518 -1390867339 523874105 Thread: 46 
-1004056662 -931212518 -1390867339 523874105 Thread: 16 
-1004056662 -931212518 -1390867339 523874105 Thread: 3 
-1004056662 -931212518 -1390867339 523874105 Thread: 63 
-1004056662 -931212518 -1390867339 523874105 Thread: 34 
-1004056662 -931212518 -1390867339 523874105 Thread: 24 
-1004056662 -931212518 -1390867339 523874105 Thread: 45 
-1004056662 -931212518 -1390867339 523874105 Thread: 23 
-1004056662 -931212518 -1390867339 523874105 Thread: 42 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt51.txt <==
-727713934 717621884 -756339274 -1854859086 Thread: 0 
-727713934 717621884 -756339274 -1854859086 Thread: 2 
-727713934 717621884 -756339274 -1854859086 Thread: 62 
-727713934 717621884 -756339274 -1854859086 Thread: 63 
-727713934 717621884 -756339274 -1854859086 Thread: 10 
-727713934 717621884 -756339274 -1854859086 Thread: 45 
-727713934 717621884 -756339274 -1854859086 Thread: 17 
-727713934 717621884 -756339274 -1854859086 Thread: 8 
-727713934 717621884 -756339274 -1854859086 Thread: 60 
-727713934 717621884 -756339274 -1854859086 Thread: 39 
-727713934 717621884 -756339274 -1854859086 Thread: 15 
-727713934 717621884 -756339274 -1854859086 Thread: 18 
-727713934 717621884 -756339274 -1854859086 Thread: 9 
-727713934 717621884 -756339274 -1854859086 Thread: 36 
-727713934 717621884 -756339274 -1854859086 Thread: 20 
-727713934 717621884 -756339274 -1854859086 Thread: 26 
-727713934 717621884 -756339274 -1854859086 Thread: 16 
-727713934 717621884 -756339274 -1854859086 Thread: 48 
-727713934 717621884 -756339274 -1854859086 Thread: 29 
-727713934 717621884 -756339274 -1854859086 Thread: 11 
-727713934 717621884 -756339274 -1854859086 Thread: 14 
-727713934 717621884 -756339274 -1854859086 Thread: 59 
-727713934 717621884 -756339274 -1854859086 Thread: 52 
-727713934 717621884 -756339274 -1854859086 Thread: 42 
-727713934 717621884 -756339274 -1854859086 Thread: 7 
-727713934 717621884 -756339274 -1854859086 Thread: 51 
-727713934 717621884 -756339274 -1854859086 Thread: 35 
-727713934 717621884 -756339274 -1854859086 Thread: 13 
-727713934 717621884 -756339274 -1854859086 Thread: 12 
-727713934 717621884 -756339274 -1854859086 Thread: 46 
-727713934 717621884 -756339274 -1854859086 Thread: 4 
-727713934 717621884 -756339274 -1854859086 Thread: 3 
-727713934 717621884 -756339274 -1854859086 Thread: 30 
-727713934 717621884 -756339274 -1854859086 Thread: 32 
-727713934 717621884 -756339274 -1854859086 Thread: 28 
-727713934 717621884 -756339274 -1854859086 Thread: 40 
-727713934 717621884 -756339274 -1854859086 Thread: 34 
-727713934 717621884 -756339274 -1854859086 Thread: 31 
-727713934 717621884 -756339274 -1854859086 Thread: 61 
-727713934 717621884 -756339274 -1854859086 Thread: 55 
-727713934 717621884 -756339274 -1854859086 Thread: 19 
-727713934 717621884 -756339274 -1854859086 Thread: 49 
-727713934 717621884 -756339274 -1854859086 Thread: 25 
-727713934 717621884 -756339274 -1854859086 Thread: 47 
-727713934 717621884 -756339274 -1854859086 Thread: 33 
-727713934 717621884 -756339274 -1854859086 Thread: 6 
-727713934 717621884 -756339274 -1854859086 Thread: 53 
-727713934 717621884 -756339274 -1854859086 Thread: 37 
-727713934 717621884 -756339274 -1854859086 Thread: 5 
-727713934 717621884 -756339274 -1854859086 Thread: 56 
-727713934 717621884 -756339274 -1854859086 Thread: 43 
-727713934 717621884 -756339274 -1854859086 Thread: 41 
-727713934 717621884 -756339274 -1854859086 Thread: 50 
-727713934 717621884 -756339274 -1854859086 Thread: 27 
-727713934 717621884 -756339274 -1854859086 Thread: 1 
-727713934 717621884 -756339274 -1854859086 Thread: 58 
-727713934 717621884 -756339274 -1854859086 Thread: 38 
-727713934 717621884 -756339274 -1854859086 Thread: 57 
-727713934 717621884 -756339274 -1854859086 Thread: 44 
-727713934 717621884 -756339274 -1854859086 Thread: 24 
-727713934 717621884 -756339274 -1854859086 Thread: 23 
-727713934 717621884 -756339274 -1854859086 Thread: 54 
-727713934 717621884 -756339274 -1854859086 Thread: 22 
-727713934 717621884 -756339274 -1854859086 Thread: 21 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt52.txt <==
1856315150 -386936715 726556775 -1119615494 Thread: 43 
1856315150 -386936715 726556775 -1119615494 Thread: 19 
1856315150 -386936715 726556775 -1119615494 Thread: 29 
1856315150 -386936715 726556775 -1119615494 Thread: 17 
1856315150 -386936715 726556775 -1119615494 Thread: 10 
1856315150 -386936715 726556775 -1119615494 Thread: 27 
1856315150 -386936715 726556775 -1119615494 Thread: 28 
1856315150 -386936715 726556775 -1119615494 Thread: 25 
1856315150 -386936715 726556775 -1119615494 Thread: 2 
1856315150 -386936715 726556775 -1119615494 Thread: 14 
1856315150 -386936715 726556775 -1119615494 Thread: 61 
1856315150 -386936715 726556775 -1119615494 Thread: 45 
1856315150 -386936715 726556775 -1119615494 Thread: 42 
1856315150 -386936715 726556775 -1119615494 Thread: 52 
1856315150 -386936715 726556775 -1119615494 Thread: 22 
1856315150 -386936715 726556775 -1119615494 Thread: 24 
1856315150 -386936715 726556775 -1119615494 Thread: 20 
1856315150 -386936715 726556775 -1119615494 Thread: 31 
1856315150 -386936715 726556775 -1119615494 Thread: 34 
1856315150 -386936715 726556775 -1119615494 Thread: 33 
1856315150 -386936715 726556775 -1119615494 Thread: 53 
1856315150 -386936715 726556775 -1119615494 Thread: 30 
1856315150 -386936715 726556775 -1119615494 Thread: 23 
1856315150 -386936715 726556775 -1119615494 Thread: 4 
1856315150 -386936715 726556775 -1119615494 Thread: 47 
1856315150 -386936715 726556775 -1119615494 Thread: 5 
1856315150 -386936715 726556775 -1119615494 Thread: 51 
1856315150 -386936715 726556775 -1119615494 Thread: 38 
1856315150 -386936715 726556775 -1119615494 Thread: 0 
1856315150 -386936715 726556775 -1119615494 Thread: 32 
1856315150 -386936715 726556775 -1119615494 Thread: 50 
1856315150 -386936715 726556775 -1119615494 Thread: 21 
1856315150 -386936715 726556775 -1119615494 Thread: 44 
1856315150 -386936715 726556775 -1119615494 Thread: 57 
1856315150 -386936715 726556775 -1119615494 Thread: 40 
1856315150 -386936715 726556775 -1119615494 Thread: 41 
1856315150 -386936715 726556775 -1119615494 Thread: 59 
1856315150 -386936715 726556775 -1119615494 Thread: 46 
1856315150 -386936715 726556775 -1119615494 Thread: 6 
1856315150 -386936715 726556775 -1119615494 Thread: 9 
1856315150 -386936715 726556775 -1119615494 Thread: 48 
1856315150 -386936715 726556775 -1119615494 Thread: 55 
1856315150 -386936715 726556775 -1119615494 Thread: 12 
1856315150 -386936715 726556775 -1119615494 Thread: 18 
1856315150 -386936715 726556775 -1119615494 Thread: 16 
1856315150 -386936715 726556775 -1119615494 Thread: 15 
1856315150 -386936715 726556775 -1119615494 Thread: 60 
1856315150 -386936715 726556775 -1119615494 Thread: 3 
1856315150 -386936715 726556775 -1119615494 Thread: 62 
1856315150 -386936715 726556775 -1119615494 Thread: 54 
1856315150 -386936715 726556775 -1119615494 Thread: 63 
1856315150 -386936715 726556775 -1119615494 Thread: 56 
1856315150 -386936715 726556775 -1119615494 Thread: 49 
1856315150 -386936715 726556775 -1119615494 Thread: 13 
1856315150 -386936715 726556775 -1119615494 Thread: 7 
1856315150 -386936715 726556775 -1119615494 Thread: 58 
1856315150 -386936715 726556775 -1119615494 Thread: 11 
1856315150 -386936715 726556775 -1119615494 Thread: 1 
1856315150 -386936715 726556775 -1119615494 Thread: 26 
1856315150 -386936715 726556775 -1119615494 Thread: 37 
1856315150 -386936715 726556775 -1119615494 Thread: 36 
1856315150 -386936715 726556775 -1119615494 Thread: 8 
1856315150 -386936715 726556775 -1119615494 Thread: 39 
1856315150 -386936715 726556775 -1119615494 Thread: 35 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt53.txt <==
-19837940 -973478563 -1465068470 871978767 Thread: 0 
-19837940 -973478563 -1465068470 871978767 Thread: 25 
-19837940 -973478563 -1465068470 871978767 Thread: 13 
-19837940 -973478563 -1465068470 871978767 Thread: 14 
-19837940 -973478563 -1465068470 871978767 Thread: 9 
-19837940 -973478563 -1465068470 871978767 Thread: 57 
-19837940 -973478563 -1465068470 871978767 Thread: 29 
-19837940 -973478563 -1465068470 871978767 Thread: 23 
-19837940 -973478563 -1465068470 871978767 Thread: 50 
-19837940 -973478563 -1465068470 871978767 Thread: 39 
-19837940 -973478563 -1465068470 871978767 Thread: 16 
-19837940 -973478563 -1465068470 871978767 Thread: 3 
-19837940 -973478563 -1465068470 871978767 Thread: 56 
-19837940 -973478563 -1465068470 871978767 Thread: 8 
-19837940 -973478563 -1465068470 871978767 Thread: 22 
-19837940 -973478563 -1465068470 871978767 Thread: 21 
-19837940 -973478563 -1465068470 871978767 Thread: 48 
-19837940 -973478563 -1465068470 871978767 Thread: 30 
-19837940 -973478563 -1465068470 871978767 Thread: 6 
-19837940 -973478563 -1465068470 871978767 Thread: 33 
-19837940 -973478563 -1465068470 871978767 Thread: 45 
-19837940 -973478563 -1465068470 871978767 Thread: 24 
-19837940 -973478563 -1465068470 871978767 Thread: 31 
-19837940 -973478563 -1465068470 871978767 Thread: 42 
-19837940 -973478563 -1465068470 871978767 Thread: 59 
-19837940 -973478563 -1465068470 871978767 Thread: 10 
-19837940 -973478563 -1465068470 871978767 Thread: 38 
-19837940 -973478563 -1465068470 871978767 Thread: 55 
-19837940 -973478563 -1465068470 871978767 Thread: 63 
-19837940 -973478563 -1465068470 871978767 Thread: 62 
-19837940 -973478563 -1465068470 871978767 Thread: 20 
-19837940 -973478563 -1465068470 871978767 Thread: 61 
-19837940 -973478563 -1465068470 871978767 Thread: 32 
-19837940 -973478563 -1465068470 871978767 Thread: 18 
-19837940 -973478563 -1465068470 871978767 Thread: 2 
-19837940 -973478563 -1465068470 871978767 Thread: 4 
-19837940 -973478563 -1465068470 871978767 Thread: 40 
-19837940 -973478563 -1465068470 871978767 Thread: 41 
-19837940 -973478563 -1465068470 871978767 Thread: 28 
-19837940 -973478563 -1465068470 871978767 Thread: 47 
-19837940 -973478563 -1465068470 871978767 Thread: 34 
-19837940 -973478563 -1465068470 871978767 Thread: 51 
-19837940 -973478563 -1465068470 871978767 Thread: 54 
-19837940 -973478563 -1465068470 871978767 Thread: 58 
-19837940 -973478563 -1465068470 871978767 Thread: 11 
-19837940 -973478563 -1465068470 871978767 Thread: 12 
-19837940 -973478563 -1465068470 871978767 Thread: 26 
-19837940 -973478563 -1465068470 871978767 Thread: 46 
-19837940 -973478563 -1465068470 871978767 Thread: 49 
-19837940 -973478563 -1465068470 871978767 Thread: 19 
-19837940 -973478563 -1465068470 871978767 Thread: 5 
-19837940 -973478563 -1465068470 871978767 Thread: 7 
-19837940 -973478563 -1465068470 871978767 Thread: 27 
-19837940 -973478563 -1465068470 871978767 Thread: 36 
-19837940 -973478563 -1465068470 871978767 Thread: 52 
-19837940 -973478563 -1465068470 871978767 Thread: 37 
-19837940 -973478563 -1465068470 871978767 Thread: 53 
-19837940 -973478563 -1465068470 871978767 Thread: 44 
-19837940 -973478563 -1465068470 871978767 Thread: 35 
-19837940 -973478563 -1465068470 871978767 Thread: 60 
-19837940 -973478563 -1465068470 871978767 Thread: 15 
-19837940 -973478563 -1465068470 871978767 Thread: 43 
-19837940 -973478563 -1465068470 871978767 Thread: 17 
-19837940 -973478563 -1465068470 871978767 Thread: 1 


==> Ancillary/Data/3Fields/constMass/Data/_1536_12_50/seedTilt54.txt <==
1617305106 1507141839 1050777738 -1220209840 Thread: 37 
1617305106 1507141839 1050777738 -1220209840 Thread: 38 
1617305106 1507141839 1050777738 -1220209840 Thread: 46 
1617305106 1507141839 1050777738 -1220209840 Thread: 61 
1617305106 1507141839 1050777738 -1220209840 Thread: 30 
1617305106 1507141839 1050777738 -1220209840 Thread: 39 
1617305106 1507141839 1050777738 -1220209840 Thread: 25 
1617305106 1507141839 1050777738 -1220209840 Thread: 23 
1617305106 1507141839 1050777738 -1220209840 Thread: 28 
1617305106 1507141839 1050777738 -1220209840 Thread: 20 
1617305106 1507141839 1050777738 -1220209840 Thread: 19 
1617305106 1507141839 1050777738 -1220209840 Thread: 27 
1617305106 1507141839 1050777738 -1220209840 Thread: 24 
1617305106 1507141839 1050777738 -1220209840 Thread: 43 
1617305106 1507141839 1050777738 -1220209840 Thread: 18 
1617305106 1507141839 1050777738 -1220209840 Thread: 1 
1617305106 1507141839 1050777738 -1220209840 Thread: 31 
1617305106 1507141839 1050777738 -1220209840 Thread: 9 
1617305106 1507141839 1050777738 -1220209840 Thread: 11 
1617305106 1507141839 1050777738 -1220209840 Thread: 47 
1617305106 1507141839 1050777738 -1220209840 Thread: 49 
1617305106 1507141839 1050777738 -1220209840 Thread: 10 
1617305106 1507141839 1050777738 -1220209840 Thread: 48 
1617305106 1507141839 1050777738 -1220209840 Thread: 34 
1617305106 1507141839 1050777738 -1220209840 Thread: 45 
1617305106 1507141839 1050777738 -1220209840 Thread: 21 
1617305106 1507141839 1050777738 -1220209840 Thread: 33 
1617305106 1507141839 1050777738 -1220209840 Thread: 4 
1617305106 1507141839 1050777738 -1220209840 Thread: 6 
1617305106 1507141839 1050777738 -1220209840 Thread: 32 
1617305106 1507141839 1050777738 -1220209840 Thread: 7 
1617305106 1507141839 1050777738 -1220209840 Thread: 42 
1617305106 1507141839 1050777738 -1220209840 Thread: 8 
1617305106 1507141839 1050777738 -1220209840 Thread: 12 
1617305106 1507141839 1050777738 -1220209840 Thread: 54 
1617305106 1507141839 1050777738 -1220209840 Thread: 51 
1617305106 1507141839 1050777738 -1220209840 Thread: 50 
1617305106 1507141839 1050777738 -1220209840 Thread: 62 
1617305106 1507141839 1050777738 -1220209840 Thread: 35 
1617305106 1507141839 1050777738 -1220209840 Thread: 59 
1617305106 1507141839 1050777738 -1220209840 Thread: 60 
1617305106 1507141839 1050777738 -1220209840 Thread: 55 
1617305106 1507141839 1050777738 -1220209840 Thread: 2 
1617305106 1507141839 1050777738 -1220209840 Thread: 56 
1617305106 1507141839 1050777738 -1220209840 Thread: 29 
1617305106 1507141839 1050777738 -1220209840 Thread: 13 
1617305106 1507141839 1050777738 -1220209840 Thread: 58 
1617305106 1507141839 1050777738 -1220209840 Thread: 36 
1617305106 1507141839 1050777738 -1220209840 Thread: 63 
1617305106 1507141839 1050777738 -1220209840 Thread: 0 
1617305106 1507141839 1050777738 -1220209840 Thread: 5 
1617305106 1507141839 1050777738 -1220209840 Thread: 52 
1617305106 1507141839 1050777738 -1220209840 Thread: 53 
1617305106 1507141839 1050777738 -1220209840 Thread: 26 
1617305106 1507141839 1050777738 -1220209840 Thread: 14 
1617305106 1507141839 1050777738 -1220209840 Thread: 3 
1617305106 1507141839 1050777738 -1220209840 Thread: 22 
1617305106 1507141839 1050777738 -1220209840 Thread: 17 
1617305106 1507141839 1050777738 -1220209840 Thread: 44 
1617305106 1507141839 1050777738 -1220209840 Thread: 40 
1617305106 1507141839 1050777738 -1220209840 Thread: 41 
1617305106 1507141839 1050777738 -1220209840 Thread: 57 
1617305106 1507141839 1050777738 -1220209840 Thread: 15 
1617305106 1507141839 1050777738 -1220209840 Thread: 16 


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/axionNumTilt40.txt <==
27,2.24214e+06,2.12474e+09
81,6.64171e+06,2.34383e+10
135,2.0552e+07,1.65548e+10
189,2.32508e+07,1.15422e+10
243,2.6047e+07,7.75747e+09
297,2.95008e+07,5.32635e+09
351,3.32853e+07,3.85534e+09
405,3.71701e+07,2.95608e+09
459,4.10765e+07,2.35273e+09
513,4.50134e+07,1.91168e+09
567,4.90404e+07,1.56927e+09
621,5.32219e+07,1.29955e+09
675,5.75884e+07,1.09067e+09
729,6.21482e+07,9.27766e+08
783,6.68701e+07,7.95742e+08
837,7.16458e+07,6.87591e+08
891,7.63254e+07,5.97393e+08
945,8.0744e+07,5.21463e+08
999,8.47178e+07,4.59882e+08
1053,8.80953e+07,4.10377e+08
1107,9.07436e+07,3.70787e+08
1161,9.25116e+07,3.387e+08
1215,9.32257e+07,3.12276e+08
1269,9.27026e+07,2.91847e+08
1323,9.07002e+07,2.76644e+08
1377,8.69596e+07,2.67466e+08
1431,8.12946e+07,2.6313e+08
1485,7.37383e+07,2.60754e+08
1539,6.46692e+07,2.58782e+08
1593,5.48701e+07,2.56262e+08
1647,4.54589e+07,2.5192e+08
1701,3.77235e+07,2.45321e+08
1755,3.28152e+07,2.34216e+08
1809,3.13434e+07,2.18897e+08
1863,3.31866e+07,1.99621e+08
1917,3.74773e+07,1.77255e+08
1971,4.27416e+07,1.54298e+08
2025,4.72504e+07,1.35186e+08
2079,4.95697e+07,1.21977e+08
2133,4.89335e+07,1.14968e+08
2187,4.53559e+07,1.12527e+08
2241,3.95291e+07,1.13098e+08
2295,3.2742e+07,1.14999e+08
2349,2.66726e+07,1.16092e+08
2403,2.29403e+07,1.139e+08
2457,2.2433e+07,1.07534e+08
2511,2.4855e+07,9.76663e+07
2565,2.88157e+07,8.62488e+07
2619,3.23564e+07,7.64859e+07
2673,3.383e+07,7.01959e+07
2727,3.24693e+07,6.79568e+07
2781,2.86276e+07,6.89471e+07
2835,2.37032e+07,7.09086e+07
2889,1.95812e+07,7.17014e+07
2943,1.78501e+07,6.95153e+07
2997,1.89699e+07,6.41642e+07
3051,2.19381e+07,5.71048e+07
3105,2.47878e+07,5.08075e+07
3159,2.56986e+07,4.71297e+07
3213,2.39449e+07,4.67072e+07
3267,2.02847e+07,4.84814e+07
3321,1.65833e+07,5.01977e+07
3375,1.47846e+07,4.95455e+07
3429,1.5664e+07,4.58601e+07
3483,1.82385e+07,4.06092e+07
3537,2.04043e+07,3.63529e+07
3591,2.04104e+07,3.47688e+07
3645,1.805e+07,3.5719e+07
3699,1.48012e+07,3.74667e+07
3753,1.27973e+07,3.77613e+07
3807,1.3223e+07,3.54695e+07
3861,1.53464e+07,3.15556e+07
3915,1.70971e+07,2.83384e+07
3969,1.67749e+07,2.75247e+07
4023,1.44476e+07,2.88335e+07
4077,1.19013e+07,3.02152e+07
4131,1.11133e+07,2.96024e+07
4185,1.24582e+07,2.68254e+07
4239,1.43375e+07,2.37806e+07
4293,1.46951e+07,2.25261e+07
4347,1.29814e+07,2.3398e+07
4401,1.0686e+07,2.47564e+07
4455,9.88031e+06,2.45316e+07
4509,1.10964e+07,2.22524e+07
4563,1.27069e+07,1.97403e+07
4617,1.26963e+07,1.90407e+07
4671,1.08789e+07,2.0186e+07
4725,9.09795e+06,2.12099e+07
4779,9.15522e+06,2.02712e+07
4833,1.06786e+07,1.79263e+07
4887,1.15522e+07,1.64254e+07
4941,1.04953e+07,1.6955e+07
4995,8.65332e+06,1.8169e+07
5049,8.14851e+06,1.79477e+07
5103,9.35446e+06,1.60571e+07
5157,1.03958e+07,1.44723e+07
5211,9.65746e+06,1.47372e+07
5265,7.97111e+06,1.59093e+07
5319,7.47195e+06,1.58281e+07
5373,8.59879e+06,1.41324e+07
5427,9.4558e+06,1.2821e+07
5481,8.58628e+06,1.3293e+07
5535,7.11558e+06,1.43092e+07
5589,7.06569e+06,1.38418e+07
5643,8.2637e+06,1.21716e+07
5697,8.59251e+06,1.14921e+07
5751,7.35944e+06,1.23649e+07
5805,6.3917e+06,1.28951e+07
5859,7.05675e+06,1.17925e+07
5913,7.99861e+06,1.05036e+07
5967,7.42778e+06,1.07622e+07
6021,6.16509e+06,1.16709e+07
6075,6.21731e+06,1.12373e+07
6129,7.25357e+06,9.86663e+06
6183,7.20292e+06,9.64113e+06
6237,6.00025e+06,1.05437e+07
6291,5.69155e+06,1.05117e+07
6345,6.63876e+06,9.25198e+06
6399,6.83513e+06,8.81265e+06
6453,5.75128e+06,9.63326e+06
6507,5.34356e+06,9.72627e+06
6561,6.21204e+06,8.57897e+06
6615,6.41964e+06,8.15529e+06
6669,5.40173e+06,8.92646e+06
6723,5.09009e+06,8.95741e+06
6777,5.92977e+06,7.8794e+06
6831,5.96719e+06,7.64096e+06
6885,4.98022e+06,8.39685e+06
6939,4.93299e+06,8.19792e+06
6993,5.72894e+06,7.19676e+06
7047,5.44233e+06,7.2963e+06
7101,4.5751e+06,7.94662e+06
7155,4.91767e+06,7.38379e+06
7209,5.49985e+06,6.62787e+06
7263,4.83307e+06,7.11826e+06
7317,4.3392e+06,7.39745e+06
7371,5.00762e+06,6.54636e+06
7425,5.08254e+06,6.32197e+06
7479,4.25752e+06,6.95936e+06
7533,4.39008e+06,6.63943e+06
7587,4.98668e+06,5.8958e+06
7641,4.42607e+06,6.3016e+06
7695,3.98499e+06,6.56144e+06
7749,4.61834e+06,5.78016e+06
7803,4.55374e+06,5.70956e+06
7857,3.83412e+06,6.26529e+06
7911,4.18733e+06,5.76254e+06
7965,4.52571e+06,5.30088e+06
8019,3.8258e+06,5.85486e+06
8073,3.82993e+06,5.70283e+06
8127,4.37193e+06,5.04354e+06
8181,3.84582e+06,5.44141e+06
8235,3.57861e+06,5.56362e+06
8289,4.16383e+06,4.86626e+06
8343,3.83608e+06,5.07852e+06
8397,3.40617e+06,5.371e+06
8451,3.95982e+06,4.70683e+06
8505,3.77916e+06,4.78399e+06
8559,3.2795e+06,5.15263e+06
8613,3.78429e+06,4.54241e+06
8667,3.68208e+06,4.54889e+06
8721,3.17258e+06,4.93316e+06
8775,3.64393e+06,4.36487e+06
8829,3.55545e+06,4.36097e+06
8883,3.0726e+06,4.72672e+06
8937,3.53864e+06,4.1703e+06
8991,3.40144e+06,4.21909e+06
9045,2.98604e+06,4.52263e+06
9099,3.45618e+06,3.9721e+06
9153,3.22583e+06,4.11367e+06
9207,2.92213e+06,4.31316e+06
9261,3.3829e+06,3.77943e+06
9315,3.03182e+06,4.04175e+06
9333,2.86339e+06,4.17387e+06
9369,2.89685e+06,4.08117e+06
9407,3.24964e+06,3.68082e+06
9423,3.29322e+06,3.61781e+06
9477,2.83523e+06,3.98466e+06
9531,2.9195e+06,3.81614e+06
9585,3.15438e+06,3.5167e+06
9639,2.67244e+06,3.90687e+06
9693,2.97358e+06,3.53399e+06
9747,2.94394e+06,3.49764e+06
9801,2.59745e+06,3.75417e+06
9855,2.99875e+06,3.2946e+06
9909,2.68921e+06,3.52963e+06
9963,2.63842e+06,3.50173e+06


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/axionNumTilt41.txt <==
27,2.2422e+06,2.12476e+09
81,6.64065e+06,2.34322e+10
135,2.05587e+07,1.65543e+10
189,2.32648e+07,1.15445e+10
243,2.60847e+07,7.76279e+09
297,2.9572e+07,5.33291e+09
351,3.33823e+07,3.86285e+09
405,3.72888e+07,2.9565e+09
459,4.12067e+07,2.35275e+09
513,4.51345e+07,1.91303e+09
567,4.91199e+07,1.57274e+09
621,5.32489e+07,1.30412e+09
675,5.75628e+07,1.09255e+09
729,6.20492e+07,9.26749e+08
783,6.66551e+07,7.96354e+08
837,7.12876e+07,6.88859e+08
891,7.58156e+07,5.9919e+08
945,8.01182e+07,5.23127e+08
999,8.40487e+07,4.59826e+08
1053,8.74285e+07,4.09413e+08
1107,9.00814e+07,3.68944e+08
1161,9.18371e+07,3.36558e+08
1215,9.2519e+07,3.1006e+08
1269,9.18905e+07,2.89924e+08
1323,8.96658e+07,2.76214e+08
1377,8.56067e+07,2.68991e+08
1431,7.96047e+07,2.64752e+08
1485,7.17416e+07,2.62316e+08
1539,6.23987e+07,2.60459e+08
1593,5.2411e+07,2.58208e+08
1647,4.30032e+07,2.53639e+08
1701,3.55405e+07,2.45761e+08
1755,3.11656e+07,2.33879e+08
1809,3.04381e+07,2.17021e+08
1863,3.30698e+07,1.95393e+08
1917,3.79201e+07,1.71996e+08
1971,4.33332e+07,1.49934e+08
2025,4.76172e+07,1.3201e+08
2079,4.94549e+07,1.19943e+08
2133,4.82254e+07,1.14188e+08
2187,4.40903e+07,1.12734e+08
2241,3.7867e+07,1.13966e+08
2295,3.0947e+07,1.16221e+08
2349,2.51098e+07,1.16885e+08
2403,2.19572e+07,1.13842e+08
2457,2.22268e+07,1.05868e+08
2511,2.53005e+07,9.45265e+07
2565,2.944e+07,8.30557e+07
2619,3.26541e+07,7.4258e+07
2673,3.34958e+07,6.92565e+07
2727,3.1467e+07,6.8196e+07
2781,2.72106e+07,6.95913e+07
2835,2.23017e+07,7.13639e+07
2889,1.86643e+07,7.12497e+07
2943,1.76722e+07,6.79537e+07
2997,1.93683e+07,6.18717e+07
3051,2.23939e+07,5.49955e+07
3105,2.47666e+07,4.95889e+07
3159,2.49964e+07,4.68781e+07
3213,2.27795e+07,4.69417e+07
3267,1.91356e+07,4.85885e+07
3321,1.5927e+07,4.95836e+07
3375,1.47612e+07,4.81533e+07
3429,1.59664e+07,4.42461e+07
3483,1.83674e+07,3.94155e+07
3537,2.00347e+07,3.58221e+07
3591,1.95843e+07,3.47244e+07
3645,1.71304e+07,3.57064e+07
3699,1.42137e+07,3.70508e+07
3753,1.27116e+07,3.68019e+07
3807,1.34073e+07,3.42907e+07
3861,1.53635e+07,3.06647e+07
3915,1.66764e+07,2.79786e+07
3969,1.60328e+07,2.75234e+07
4023,1.37868e+07,2.86902e+07
4077,1.16356e+07,2.962e+07
4131,1.1184e+07,2.86941e+07
4185,1.25086e+07,2.60221e+07
4239,1.40544e+07,2.33935e+07
4293,1.41093e+07,2.2447e+07
4347,1.24203e+07,2.32673e+07
4401,1.0444e+07,2.4298e+07
4455,9.92663e+06,2.3786e+07
4509,1.10922e+07,2.16121e+07
4563,1.2385e+07,1.94808e+07
4617,1.21688e+07,1.89802e+07
4671,1.04819e+07,1.9977e+07
4725,9.0093e+06,2.06877e+07
4779,9.19459e+06,1.96453e+07
4833,1.05189e+07,1.75528e+07
4887,1.11298e+07,1.63417e+07
4941,1.00886e+07,1.68252e+07
4995,8.50441e+06,1.77739e+07
5049,8.16297e+06,1.74163e+07
5103,9.2372e+06,1.56941e+07
5157,1.00449e+07,1.43574e+07
5211,9.29674e+06,1.46252e+07
5265,7.83292e+06,1.55683e+07
5319,7.46994e+06,1.53684e+07
5373,8.46139e+06,1.38385e+07
5427,9.1279e+06,1.27282e+07
5481,8.30048e+06,1.31461e+07
5535,7.03081e+06,1.39654e+07
5589,7.03752e+06,1.34574e+07
5643,8.06838e+06,1.19827e+07
5697,8.28727e+06,1.14083e+07
5751,7.17517e+06,1.21522e+07
5805,6.35582e+06,1.25483e+07
5859,6.96096e+06,1.15241e+07
5913,7.74605e+06,1.03998e+07
5967,7.19533e+06,1.06333e+07
6021,6.08974e+06,1.13916e+07
6075,6.16418e+06,1.09484e+07
6129,7.05775e+06,9.72985e+06
6183,6.96475e+06,9.54883e+06
6237,5.89868e+06,1.03137e+07
6291,5.65035e+06,1.02326e+07
6345,6.47477e+06,9.10935e+06
6399,6.61161e+06,8.72781e+06
6453,5.64518e+06,9.43003e+06
6507,5.30048e+06,9.47082e+06
6561,6.0599e+06,8.44454e+06
6615,6.21627e+06,8.06799e+06
6669,5.30633e+06,8.73583e+06
6723,5.04131e+06,8.72799e+06
6777,5.77496e+06,7.76477e+06
6831,5.78681e+06,7.54852e+06
6885,4.90659e+06,8.20367e+06
6939,4.87108e+06,8.00006e+06
6993,5.56468e+06,7.10655e+06
7047,5.29292e+06,7.1913e+06
7101,4.52552e+06,7.7458e+06
7155,4.82896e+06,7.22915e+06
7209,5.32905e+06,6.56044e+06
7263,4.73305e+06,6.97671e+06
7317,4.29351e+06,7.21148e+06
7371,4.87905e+06,6.44679e+06
7425,4.93668e+06,6.23918e+06
7479,4.20232e+06,6.79082e+06
7533,4.31581e+06,6.49376e+06
7587,4.83383e+06,5.83302e+06
7641,4.33705e+06,6.17508e+06
7695,3.9407e+06,6.39574e+06
7749,4.48962e+06,5.70261e+06
7803,4.43483e+06,5.62235e+06
7857,3.79421e+06,6.1029e+06
7911,4.09055e+06,5.66158e+06
7965,4.39308e+06,5.23675e+06
8019,3.77583e+06,5.71049e+06
8073,3.75928e+06,5.58299e+06
8127,4.23897e+06,4.98874e+06
8181,3.78328e+06,5.31696e+06
8235,3.52402e+06,5.43578e+06
8289,4.0378e+06,4.81178e+06
8343,3.76351e+06,4.97195e+06
8397,3.36152e+06,5.23927e+06
8451,3.8399e+06,4.65411e+06
8505,3.70388e+06,4.6865e+06
8559,3.2384e+06,5.02434e+06
8613,3.66926e+06,4.49161e+06
8667,3.60976e+06,4.45511e+06
8721,3.13071e+06,4.8123e+06
8775,3.53276e+06,4.31607e+06
8829,3.48992e+06,4.26666e+06
8883,3.02733e+06,4.61478e+06
8937,3.43028e+06,4.125e+06
8991,3.34667e+06,4.11881e+06
9045,2.93194e+06,4.42674e+06
9099,3.35492e+06,3.92353e+06
9153,3.1797e+06,4.01106e+06
9207,2.85801e+06,4.2333e+06
9261,3.29195e+06,3.72512e+06
9315,2.99061e+06,3.94032e+06
9333,2.82222e+06,4.07401e+06
9369,2.82405e+06,4.0138e+06
9407,3.16073e+06,3.6293e+06
9423,3.21464e+06,3.55585e+06
9477,2.79496e+06,3.88843e+06
9531,2.83977e+06,3.7591e+06
9585,3.08979e+06,3.44714e+06
9639,2.62891e+06,3.81759e+06
9693,2.88894e+06,3.48757e+06
9747,2.89725e+06,3.41393e+06
9801,2.53993e+06,3.68388e+06
9855,2.92232e+06,3.24362e+06
9909,2.65128e+06,3.44203e+06
9963,2.56649e+06,3.44932e+06


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/axionNumTilt42.txt <==
27,2.2422e+06,2.1248e+09
81,6.64441e+06,2.34571e+10
135,2.05482e+07,1.65591e+10
189,2.3237e+07,1.15427e+10
243,2.60508e+07,7.74767e+09
297,2.95104e+07,5.3243e+09
351,3.32849e+07,3.85062e+09
405,3.71512e+07,2.95148e+09
459,4.10404e+07,2.34973e+09
513,4.49633e+07,1.91085e+09
567,4.89687e+07,1.57062e+09
621,5.31035e+07,1.30427e+09
675,5.74056e+07,1.09568e+09
729,6.18782e+07,9.31059e+08
783,6.64613e+07,8.00037e+08
837,7.10651e+07,6.93745e+08
891,7.55811e+07,6.0275e+08
945,7.98569e+07,5.26947e+08
999,8.37349e+07,4.63669e+08
1053,8.70481e+07,4.1318e+08
1107,8.96353e+07,3.72054e+08
1161,9.13113e+07,3.39022e+08
1215,9.18767e+07,3.12568e+08
1269,9.11101e+07,2.92832e+08
1323,8.87668e+07,2.78796e+08
1377,8.46114e+07,2.70455e+08
1431,7.85141e+07,2.6658e+08
1485,7.06026e+07,2.64254e+08
1539,6.1348e+07,2.62037e+08
1593,5.16162e+07,2.58562e+08
1647,4.25734e+07,2.53141e+08
1701,3.54989e+07,2.44614e+08
1755,3.14211e+07,2.32125e+08
1809,3.07834e+07,2.15466e+08
1863,3.32714e+07,1.94912e+08
1917,3.78315e+07,1.72e+08
1971,4.29447e+07,1.50813e+08
2025,4.70399e+07,1.32545e+08
2079,4.87658e+07,1.20523e+08
2133,4.74796e+07,1.14305e+08
2187,4.33105e+07,1.12803e+08
2241,3.71839e+07,1.13999e+08
2295,3.05867e+07,1.15359e+08
2349,2.51511e+07,1.15125e+08
2403,2.22296e+07,1.11765e+08
2457,2.23931e+07,1.04597e+08
2511,2.51227e+07,9.45729e+07
2565,2.89527e+07,8.35915e+07
2619,3.19998e+07,7.46124e+07
2673,3.2805e+07,6.9382e+07
2727,3.09005e+07,6.79318e+07
2781,2.68993e+07,6.89777e+07
2835,2.22513e+07,7.05436e+07
2889,1.87235e+07,7.05294e+07
2943,1.7626e+07,6.7647e+07
2997,1.91093e+07,6.2028e+07
3051,2.19987e+07,5.52152e+07
3105,2.43739e+07,4.95556e+07
3159,2.46699e+07,4.67259e+07
3213,2.25484e+07,4.6755e+07
3267,1.90163e+07,4.8329e+07
3321,1.58621e+07,4.93104e+07
3375,1.46517e+07,4.80558e+07
3429,1.57808e+07,4.42277e+07
3483,1.81268e+07,3.94155e+07
3537,1.9784e+07,3.58073e+07
3591,1.93793e+07,3.46654e+07
3645,1.70096e+07,3.55583e+07
3699,1.41466e+07,3.68541e+07
3753,1.2612e+07,3.66983e+07
3807,1.32373e+07,3.43071e+07
3861,1.51699e+07,3.06784e+07
3915,1.6523e+07,2.79165e+07
3969,1.5936e+07,2.73681e+07
4023,1.36968e+07,2.85678e+07
4077,1.15111e+07,2.95876e+07
4131,1.10422e+07,2.86897e+07
4185,1.23879e+07,2.59744e+07
4239,1.39636e+07,2.32949e+07
4293,1.40211e+07,2.23468e+07
4347,1.23059e+07,2.32191e+07
4401,1.03152e+07,2.42815e+07
4455,9.81703e+06,2.37502e+07
4509,1.10173e+07,2.15388e+07
4563,1.23238e+07,1.93717e+07
4617,1.20715e+07,1.89282e+07
4671,1.03532e+07,1.99804e+07
4725,8.90615e+06,2.06519e+07
4779,9.13162e+06,1.95693e+07
4833,1.04639e+07,1.74734e+07
4887,1.10489e+07,1.62927e+07
4941,9.98301e+06,1.6802e+07
4995,8.40599e+06,1.77442e+07
5049,8.09254e+06,1.73682e+07
5103,9.18962e+06,1.56207e+07
5157,9.98573e+06,1.42934e+07
5211,9.20233e+06,1.46014e+07
5265,7.73216e+06,1.55595e+07
5319,7.40799e+06,1.53175e+07
5373,8.42822e+06,1.3758e+07
5427,9.0708e+06,1.26728e+07
5481,8.20322e+06,1.31405e+07
5535,6.94549e+06,1.39422e+07
5589,6.9936e+06,1.33976e+07
5643,8.03593e+06,1.19115e+07
5697,8.21994e+06,1.13747e+07
5751,7.08397e+06,1.21444e+07
5805,6.29108e+06,1.25138e+07
5859,6.93099e+06,1.14592e+07
5913,7.70693e+06,1.03418e+07
5967,7.11516e+06,1.06227e+07
6021,6.01168e+06,1.13751e+07
6075,6.12665e+06,1.08973e+07
6129,7.03423e+06,9.66442e+06
6183,6.90291e+06,9.52042e+06
6237,5.81371e+06,1.03131e+07
6291,5.60564e+06,1.01947e+07
6345,6.46281e+06,9.03507e+06
6399,6.5589e+06,8.69878e+06
6453,5.56011e+06,9.43253e+06
6507,5.25451e+06,9.4399e+06
6561,6.05498e+06,8.36882e+06
6615,6.16772e+06,8.03865e+06
6669,5.21765e+06,8.7488e+06
6723,5.00554e+06,8.69033e+06
6777,5.77753e+06,7.68323e+06
6831,5.72477e+06,7.54107e+06
6885,4.8249e+06,8.21269e+06
6939,4.85566e+06,7.94369e+06
6993,5.55768e+06,7.0436e+06
7047,5.22037e+06,7.19469e+06
7101,4.45899e+06,7.74424e+06
7155,4.83063e+06,7.16169e+06
7209,5.30804e+06,6.51132e+06
7263,4.64459e+06,7.00204e+06
7317,4.25966e+06,7.18069e+06
7371,4.89351e+06,6.36689e+06
7425,4.87342e+06,6.23973e+06
7479,4.12773e+06,6.80451e+06
7533,4.32821e+06,6.41898e+06
7587,4.81303e+06,5.79322e+06
7641,4.24747e+06,6.20524e+06
7695,3.92506e+06,6.35215e+06
7749,4.50139e+06,5.6313e+06
7803,4.35524e+06,5.64624e+06
7857,3.74822e+06,6.09147e+06
7911,4.11354e+06,5.58192e+06
7965,4.33745e+06,5.23779e+06
8019,3.70818e+06,5.72362e+06
8073,3.77901e+06,5.50899e+06
8127,4.20674e+06,4.96878e+06
8181,3.70622e+06,5.3409e+06
8235,3.53378e+06,5.37378e+06
8289,4.02361e+06,4.77497e+06
8343,3.68419e+06,5.00087e+06
8397,3.36232e+06,5.18787e+06
8451,3.83603e+06,4.60967e+06
8505,3.62635e+06,4.71521e+06
8559,3.23373e+06,4.9802e+06
8613,3.67e+06,4.444e+06
8667,3.53484e+06,4.48226e+06
8721,3.12493e+06,4.77194e+06
8775,3.53415e+06,4.26865e+06
8829,3.41574e+06,4.2955e+06
8883,3.0271e+06,4.56978e+06
8937,3.42572e+06,4.08515e+06
8991,3.27524e+06,4.14662e+06
9045,2.94029e+06,4.37454e+06
9099,3.33864e+06,3.89754e+06
9153,3.11555e+06,4.03272e+06
9207,2.87433e+06,4.17429e+06
9261,3.25979e+06,3.71705e+06
9315,2.94089e+06,3.94776e+06
9333,2.80135e+06,4.05304e+06
9369,2.84196e+06,3.95587e+06
9407,3.13847e+06,3.6124e+06
9423,3.16776e+06,3.56325e+06
9477,2.76478e+06,3.87785e+06
9531,2.85063e+06,3.71051e+06
9585,3.03419e+06,3.46308e+06
9639,2.61981e+06,3.78826e+06
9693,2.88398e+06,3.4552e+06
9747,2.84287e+06,3.42978e+06
9801,2.54863e+06,3.63849e+06
9855,2.89367e+06,3.23555e+06
9909,2.614e+06,3.44213e+06
9963,2.57805e+06,3.40252e+06


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/axionNumTilt43.txt <==
27,2.24214e+06,2.12481e+09
81,6.64382e+06,2.34692e+10
135,2.0555e+07,1.65453e+10
189,2.32643e+07,1.15452e+10
243,2.60758e+07,7.75693e+09
297,2.95163e+07,5.33061e+09
351,3.32725e+07,3.86142e+09
405,3.71575e+07,2.95735e+09
459,4.10772e+07,2.35301e+09
513,4.50072e+07,1.91055e+09
567,4.89898e+07,1.56702e+09
621,5.30861e+07,1.29982e+09
675,5.73518e+07,1.0898e+09
729,6.18042e+07,9.25423e+08
783,6.64299e+07,7.94691e+08
837,7.11539e+07,6.863e+08
891,7.58285e+07,5.95104e+08
945,8.02754e+07,5.20151e+08
999,8.43093e+07,4.58612e+08
1053,8.77701e+07,4.08318e+08
1107,9.0504e+07,3.68117e+08
1161,9.23262e+07,3.35498e+08
1215,9.30472e+07,3.08945e+08
1269,9.24082e+07,2.89084e+08
1323,9.01171e+07,2.75932e+08
1377,8.5912e+07,2.68762e+08
1431,7.96588e+07,2.65564e+08
1485,7.15017e+07,2.64436e+08
1539,6.1951e+07,2.63309e+08
1593,5.19091e+07,2.61037e+08
1647,4.26246e+07,2.56355e+08
1701,3.54313e+07,2.47913e+08
1755,3.13876e+07,2.35111e+08
1809,3.09298e+07,2.17778e+08
1863,3.37162e+07,1.96191e+08
1917,3.86136e+07,1.72555e+08
1971,4.39727e+07,1.50351e+08
2025,4.81222e+07,1.32576e+08
2079,4.97661e+07,1.20678e+08
2133,4.82808e+07,1.15346e+08
2187,4.39247e+07,1.14293e+08
2241,3.76795e+07,1.15283e+08
2295,3.09871e+07,1.16639e+08
2349,2.54776e+07,1.16638e+08
2403,2.25334e+07,1.13385e+08
2457,2.27651e+07,1.05969e+08
2511,2.56365e+07,9.54598e+07
2565,2.95991e+07,8.41592e+07
2619,3.27097e+07,7.51553e+07
2673,3.35001e+07,7.00351e+07
2727,3.1516e+07,6.87143e+07
2781,2.74003e+07,6.98822e+07
2835,2.26617e+07,7.14387e+07
2889,1.90926e+07,7.13084e+07
2943,1.79876e+07,6.8412e+07
2997,1.95112e+07,6.26711e+07
3051,2.24611e+07,5.57e+07
3105,2.48558e+07,5.00223e+07
3159,2.51309e+07,4.72388e+07
3213,2.29802e+07,4.7247e+07
3267,1.94037e+07,4.88228e+07
3321,1.61958e+07,4.98677e+07
3375,1.49655e+07,4.85664e+07
3429,1.6108e+07,4.46628e+07
3483,1.84722e+07,3.98077e+07
3537,2.0138e+07,3.6203e+07
3591,1.97349e+07,3.50289e+07
3645,1.73423e+07,3.59389e+07
3699,1.44405e+07,3.72616e+07
3753,1.28856e+07,3.70849e+07
3807,1.3516e+07,3.46367e+07
3861,1.54541e+07,3.09976e+07
3915,1.6803e+07,2.82429e+07
3969,1.62082e+07,2.77083e+07
4023,1.39665e+07,2.88731e+07
4077,1.17732e+07,2.98707e+07
4131,1.12876e+07,2.89758e+07
4185,1.26199e+07,2.6264e+07
4239,1.41885e+07,2.35772e+07
4293,1.42441e+07,2.26551e+07
4347,1.25517e+07,2.34617e+07
4401,1.05644e+07,2.4487e+07
4455,1.00287e+07,2.40003e+07
4509,1.11968e+07,2.18199e+07
4563,1.25117e+07,1.96381e+07
4617,1.22956e+07,1.9138e+07
4671,1.05861e+07,2.01547e+07
4725,9.09475e+06,2.08805e+07
4779,9.28913e+06,1.98289e+07
4833,1.06431e+07,1.76838e+07
4887,1.1253e+07,1.64662e+07
4941,1.0173e+07,1.7e+07
4995,8.57184e+06,1.796e+07
5049,8.25942e+06,1.75581e+07
5103,9.36064e+06,1.57986e+07
5157,1.01499e+07,1.4486e+07
5211,9.36629e+06,1.4783e+07
5265,7.89658e+06,1.5729e+07
5319,7.56722e+06,1.54849e+07
5373,8.57667e+06,1.39328e+07
5427,9.21467e+06,1.28481e+07
5481,8.35462e+06,1.33004e+07
5535,7.1004e+06,1.4095e+07
5589,7.14017e+06,1.35462e+07
5643,8.16431e+06,1.20798e+07
5697,8.35061e+06,1.15347e+07
5751,7.2303e+06,1.22829e+07
5805,6.43799e+06,1.26435e+07
5859,7.05485e+06,1.16068e+07
5913,7.81658e+06,1.05072e+07
5967,7.24886e+06,1.07524e+07
6021,6.15861e+06,1.14858e+07
6075,6.24566e+06,1.10316e+07
6129,7.12945e+06,9.82504e+06
6183,7.0249e+06,9.64628e+06
6237,5.95702e+06,1.04102e+07
6291,5.71846e+06,1.03177e+07
6345,6.5476e+06,9.18893e+06
6399,6.67405e+06,8.81326e+06
6453,5.69692e+06,9.52382e+06
6507,5.36042e+06,9.55356e+06
6561,6.12997e+06,8.51553e+06
6615,6.27833e+06,8.14708e+06
6669,5.35631e+06,8.81674e+06
6723,5.09077e+06,8.81496e+06
6777,5.84445e+06,7.82873e+06
6831,5.8518e+06,7.61151e+06
6885,4.94354e+06,8.29326e+06
6939,4.91864e+06,8.08035e+06
6993,5.64102e+06,7.1535e+06
7047,5.34684e+06,7.25804e+06
7101,4.55171e+06,7.8384e+06
7155,4.8867e+06,7.29169e+06
7209,5.40752e+06,6.59485e+06
7263,4.76311e+06,7.06225e+06
7317,4.32262e+06,7.29399e+06
7371,4.95653e+06,6.48039e+06
7425,4.99305e+06,6.29147e+06
7479,4.21556e+06,6.88469e+06
7533,4.36971e+06,6.54664e+06
7587,4.91224e+06,5.85857e+06
7641,4.35766e+06,6.25607e+06
7695,3.96527e+06,6.47288e+06
7749,4.57186e+06,5.72137e+06
7803,4.47726e+06,5.67678e+06
7857,3.79725e+06,6.19708e+06
7911,4.1617e+06,5.68763e+06
7965,4.45796e+06,5.26468e+06
8019,3.76975e+06,5.80988e+06
8073,3.81288e+06,5.62265e+06
8127,4.31962e+06,4.99686e+06
8181,3.77696e+06,5.41382e+06
8235,3.56175e+06,5.48569e+06
8289,4.12521e+06,4.81104e+06
8343,3.76233e+06,5.05937e+06
8397,3.38612e+06,5.29902e+06
8451,3.92988e+06,4.64813e+06
8505,3.70673e+06,4.76665e+06
8559,3.25494e+06,5.08842e+06
8613,3.75999e+06,4.48203e+06
8667,3.61306e+06,4.5306e+06
8721,3.14406e+06,4.8776e+06
8775,3.62454e+06,4.30164e+06
8829,3.4872e+06,4.3457e+06
8883,3.04524e+06,4.67289e+06
8937,3.52035e+06,4.10886e+06
8991,3.33374e+06,4.20583e+06
9045,2.96273e+06,4.46838e+06
9099,3.43669e+06,3.91399e+06
9153,3.15726e+06,4.10458e+06
9207,2.9076e+06,4.25318e+06
9261,3.35662e+06,3.73044e+06
9315,2.96493e+06,4.0342e+06
9333,2.81468e+06,4.14894e+06
9369,2.89396e+06,4.01118e+06
9407,3.23158e+06,3.62693e+06
9423,3.25219e+06,3.58635e+06
9477,2.77956e+06,3.96842e+06
9531,2.92193e+06,3.74343e+06
9585,3.09683e+06,3.50482e+06
9639,2.63759e+06,3.87184e+06
9693,2.96831e+06,3.47254e+06
9747,2.87868e+06,3.49394e+06
9801,2.58465e+06,3.7008e+06
9855,2.97498e+06,3.25277e+06
9909,2.62928e+06,3.5231e+06
9963,2.6419e+06,3.43483e+06


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/runParamsTilt40.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/runParamsTilt41.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/runParamsTilt42.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/runParamsTilt43.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 5120
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/seedTilt40.txt <==
-9258133 620142019 -1379712947 484119343 Thread: 25 
-9258133 620142019 -1379712947 484119343 Thread: 6 
-9258133 620142019 -1379712947 484119343 Thread: 10 
-9258133 620142019 -1379712947 484119343 Thread: 48 
-9258133 620142019 -1379712947 484119343 Thread: 9 
-9258133 620142019 -1379712947 484119343 Thread: 1 
-9258133 620142019 -1379712947 484119343 Thread: 29 
-9258133 620142019 -1379712947 484119343 Thread: 30 
-9258133 620142019 -1379712947 484119343 Thread: 36 
-9258133 620142019 -1379712947 484119343 Thread: 58 
-9258133 620142019 -1379712947 484119343 Thread: 39 
-9258133 620142019 -1379712947 484119343 Thread: 33 
-9258133 620142019 -1379712947 484119343 Thread: 35 
-9258133 620142019 -1379712947 484119343 Thread: 34 
-9258133 620142019 -1379712947 484119343 Thread: 0 
-9258133 620142019 -1379712947 484119343 Thread: 31 
-9258133 620142019 -1379712947 484119343 Thread: 4 
-9258133 620142019 -1379712947 484119343 Thread: 63 
-9258133 620142019 -1379712947 484119343 Thread: 60 
-9258133 620142019 -1379712947 484119343 Thread: 11 
-9258133 620142019 -1379712947 484119343 Thread: 12 
-9258133 620142019 -1379712947 484119343 Thread: 44 
-9258133 620142019 -1379712947 484119343 Thread: 42 
-9258133 620142019 -1379712947 484119343 Thread: 17 
-9258133 620142019 -1379712947 484119343 Thread: 19 
-9258133 620142019 -1379712947 484119343 Thread: 18 
-9258133 620142019 -1379712947 484119343 Thread: 13 
-9258133 620142019 -1379712947 484119343 Thread: 21 
-9258133 620142019 -1379712947 484119343 Thread: 5 
-9258133 620142019 -1379712947 484119343 Thread: 26 
-9258133 620142019 -1379712947 484119343 Thread: 32 
-9258133 620142019 -1379712947 484119343 Thread: 22 
-9258133 620142019 -1379712947 484119343 Thread: 59 
-9258133 620142019 -1379712947 484119343 Thread: 28 
-9258133 620142019 -1379712947 484119343 Thread: 41 
-9258133 620142019 -1379712947 484119343 Thread: 56 
-9258133 620142019 -1379712947 484119343 Thread: 57 
-9258133 620142019 -1379712947 484119343 Thread: 7 
-9258133 620142019 -1379712947 484119343 Thread: 61 
-9258133 620142019 -1379712947 484119343 Thread: 20 
-9258133 620142019 -1379712947 484119343 Thread: 3 
-9258133 620142019 -1379712947 484119343 Thread: 43 
-9258133 620142019 -1379712947 484119343 Thread: 40 
-9258133 620142019 -1379712947 484119343 Thread: 23 
-9258133 620142019 -1379712947 484119343 Thread: 14 
-9258133 620142019 -1379712947 484119343 Thread: 15 
-9258133 620142019 -1379712947 484119343 Thread: 27 
-9258133 620142019 -1379712947 484119343 Thread: 53 
-9258133 620142019 -1379712947 484119343 Thread: 37 
-9258133 620142019 -1379712947 484119343 Thread: 47 
-9258133 620142019 -1379712947 484119343 Thread: 38 
-9258133 620142019 -1379712947 484119343 Thread: 62 
-9258133 620142019 -1379712947 484119343 Thread: 50 
-9258133 620142019 -1379712947 484119343 Thread: 49 
-9258133 620142019 -1379712947 484119343 Thread: 51 
-9258133 620142019 -1379712947 484119343 Thread: 55 
-9258133 620142019 -1379712947 484119343 Thread: 52 
-9258133 620142019 -1379712947 484119343 Thread: 2 
-9258133 620142019 -1379712947 484119343 Thread: 46 
-9258133 620142019 -1379712947 484119343 Thread: 54 
-9258133 620142019 -1379712947 484119343 Thread: 24 
-9258133 620142019 -1379712947 484119343 Thread: 16 
-9258133 620142019 -1379712947 484119343 Thread: 8 
-9258133 620142019 -1379712947 484119343 Thread: 45 


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/seedTilt41.txt <==
1110726158 1240572504 -389943387 -1805303600 Thread: 0 
1110726158 1240572504 -389943387 -1805303600 Thread: 45 
1110726158 1240572504 -389943387 -1805303600 Thread: 11 
1110726158 1240572504 -389943387 -1805303600 Thread: 44 
1110726158 1240572504 -389943387 -1805303600 Thread: 13 
1110726158 1240572504 -389943387 -1805303600 Thread: 31 
1110726158 1240572504 -389943387 -1805303600 Thread: 16 
1110726158 1240572504 -389943387 -1805303600 Thread: 54 
1110726158 1240572504 -389943387 -1805303600 Thread: 12 
1110726158 1240572504 -389943387 -1805303600 Thread: 25 
1110726158 1240572504 -389943387 -1805303600 Thread: 14 
1110726158 1240572504 -389943387 -1805303600 Thread: 41 
1110726158 1240572504 -389943387 -1805303600 Thread: 29 
1110726158 1240572504 -389943387 -1805303600 Thread: 1 
1110726158 1240572504 -389943387 -1805303600 Thread: 36 
1110726158 1240572504 -389943387 -1805303600 Thread: 8 
1110726158 1240572504 -389943387 -1805303600 Thread: 61 
1110726158 1240572504 -389943387 -1805303600 Thread: 62 
1110726158 1240572504 -389943387 -1805303600 Thread: 9 
1110726158 1240572504 -389943387 -1805303600 Thread: 38 
1110726158 1240572504 -389943387 -1805303600 Thread: 39 
1110726158 1240572504 -389943387 -1805303600 Thread: 48 
1110726158 1240572504 -389943387 -1805303600 Thread: 17 
1110726158 1240572504 -389943387 -1805303600 Thread: 10 
1110726158 1240572504 -389943387 -1805303600 Thread: 57 
1110726158 1240572504 -389943387 -1805303600 Thread: 6 
1110726158 1240572504 -389943387 -1805303600 Thread: 24 
1110726158 1240572504 -389943387 -1805303600 Thread: 52 
1110726158 1240572504 -389943387 -1805303600 Thread: 26 
1110726158 1240572504 -389943387 -1805303600 Thread: 2 
1110726158 1240572504 -389943387 -1805303600 Thread: 34 
1110726158 1240572504 -389943387 -1805303600 Thread: 63 
1110726158 1240572504 -389943387 -1805303600 Thread: 5 
1110726158 1240572504 -389943387 -1805303600 Thread: 60 
1110726158 1240572504 -389943387 -1805303600 Thread: 59 
1110726158 1240572504 -389943387 -1805303600 Thread: 35 
1110726158 1240572504 -389943387 -1805303600 Thread: 7 
1110726158 1240572504 -389943387 -1805303600 Thread: 30 
1110726158 1240572504 -389943387 -1805303600 Thread: 47 
1110726158 1240572504 -389943387 -1805303600 Thread: 51 
1110726158 1240572504 -389943387 -1805303600 Thread: 18 
1110726158 1240572504 -389943387 -1805303600 Thread: 22 
1110726158 1240572504 -389943387 -1805303600 Thread: 23 
1110726158 1240572504 -389943387 -1805303600 Thread: 53 
1110726158 1240572504 -389943387 -1805303600 Thread: 15 
1110726158 1240572504 -389943387 -1805303600 Thread: 58 
1110726158 1240572504 -389943387 -1805303600 Thread: 4 
1110726158 1240572504 -389943387 -1805303600 Thread: 20 
1110726158 1240572504 -389943387 -1805303600 Thread: 19 
1110726158 1240572504 -389943387 -1805303600 Thread: 33 
1110726158 1240572504 -389943387 -1805303600 Thread: 28 
1110726158 1240572504 -389943387 -1805303600 Thread: 46 
1110726158 1240572504 -389943387 -1805303600 Thread: 55 
1110726158 1240572504 -389943387 -1805303600 Thread: 21 
1110726158 1240572504 -389943387 -1805303600 Thread: 32 
1110726158 1240572504 -389943387 -1805303600 Thread: 56 
1110726158 1240572504 -389943387 -1805303600 Thread: 42 
1110726158 1240572504 -389943387 -1805303600 Thread: 40 
1110726158 1240572504 -389943387 -1805303600 Thread: 3 
1110726158 1240572504 -389943387 -1805303600 Thread: 50 
1110726158 1240572504 -389943387 -1805303600 Thread: 49 
1110726158 1240572504 -389943387 -1805303600 Thread: 27 
1110726158 1240572504 -389943387 -1805303600 Thread: 37 
1110726158 1240572504 -389943387 -1805303600 Thread: 43 


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/seedTilt42.txt <==
-99165356 1430700284 -1916836162 188453301 Thread: 45 
-99165356 1430700284 -1916836162 188453301 Thread: 18 
-99165356 1430700284 -1916836162 188453301 Thread: 34 
-99165356 1430700284 -1916836162 188453301 Thread: 12 
-99165356 1430700284 -1916836162 188453301 Thread: 60 
-99165356 1430700284 -1916836162 188453301 Thread: 8 
-99165356 1430700284 -1916836162 188453301 Thread: 7 
-99165356 1430700284 -1916836162 188453301 Thread: 63 
-99165356 1430700284 -1916836162 188453301 Thread: 23 
-99165356 1430700284 -1916836162 188453301 Thread: 17 
-99165356 1430700284 -1916836162 188453301 Thread: 43 
-99165356 1430700284 -1916836162 188453301 Thread: 52 
-99165356 1430700284 -1916836162 188453301 Thread: 61 
-99165356 1430700284 -1916836162 188453301 Thread: 40 
-99165356 1430700284 -1916836162 188453301 Thread: 56 
-99165356 1430700284 -1916836162 188453301 Thread: 2 
-99165356 1430700284 -1916836162 188453301 Thread: 21 
-99165356 1430700284 -1916836162 188453301 Thread: 42 
-99165356 1430700284 -1916836162 188453301 Thread: 41 
-99165356 1430700284 -1916836162 188453301 Thread: 22 
-99165356 1430700284 -1916836162 188453301 Thread: 31 
-99165356 1430700284 -1916836162 188453301 Thread: 39 
-99165356 1430700284 -1916836162 188453301 Thread: 28 
-99165356 1430700284 -1916836162 188453301 Thread: 58 
-99165356 1430700284 -1916836162 188453301 Thread: 48 
-99165356 1430700284 -1916836162 188453301 Thread: 10 
-99165356 1430700284 -1916836162 188453301 Thread: 37 
-99165356 1430700284 -1916836162 188453301 Thread: 54 
-99165356 1430700284 -1916836162 188453301 Thread: 14 
-99165356 1430700284 -1916836162 188453301 Thread: 16 
-99165356 1430700284 -1916836162 188453301 Thread: 15 
-99165356 1430700284 -1916836162 188453301 Thread: 38 
-99165356 1430700284 -1916836162 188453301 Thread: 11 
-99165356 1430700284 -1916836162 188453301 Thread: 27 
-99165356 1430700284 -1916836162 188453301 Thread: 55 
-99165356 1430700284 -1916836162 188453301 Thread: 59 
-99165356 1430700284 -1916836162 188453301 Thread: 1 
-99165356 1430700284 -1916836162 188453301 Thread: 6 
-99165356 1430700284 -1916836162 188453301 Thread: 13 
-99165356 1430700284 -1916836162 188453301 Thread: 44 
-99165356 1430700284 -1916836162 188453301 Thread: 4 
-99165356 1430700284 -1916836162 188453301 Thread: 32 
-99165356 1430700284 -1916836162 188453301 Thread: 29 
-99165356 1430700284 -1916836162 188453301 Thread: 9 
-99165356 1430700284 -1916836162 188453301 Thread: 19 
-99165356 1430700284 -1916836162 188453301 Thread: 30 
-99165356 1430700284 -1916836162 188453301 Thread: 25 
-99165356 1430700284 -1916836162 188453301 Thread: 20 
-99165356 1430700284 -1916836162 188453301 Thread: 57 
-99165356 1430700284 -1916836162 188453301 Thread: 3 
-99165356 1430700284 -1916836162 188453301 Thread: 62 
-99165356 1430700284 -1916836162 188453301 Thread: 0 
-99165356 1430700284 -1916836162 188453301 Thread: 49 
-99165356 1430700284 -1916836162 188453301 Thread: 53 
-99165356 1430700284 -1916836162 188453301 Thread: 35 
-99165356 1430700284 -1916836162 188453301 Thread: 46 
-99165356 1430700284 -1916836162 188453301 Thread: 24 
-99165356 1430700284 -1916836162 188453301 Thread: 5 
-99165356 1430700284 -1916836162 188453301 Thread: 26 
-99165356 1430700284 -1916836162 188453301 Thread: 33 
-99165356 1430700284 -1916836162 188453301 Thread: 36 
-99165356 1430700284 -1916836162 188453301 Thread: 51 
-99165356 1430700284 -1916836162 188453301 Thread: 47 
-99165356 1430700284 -1916836162 188453301 Thread: 50 


==> Ancillary/Data/3Fields/constMass/Data/_2048_10_100/seedTilt43.txt <==
24108442 1829516602 -833552586 961187455 Thread: 60 
24108442 1829516602 -833552586 961187455 Thread: 35 
24108442 1829516602 -833552586 961187455 Thread: 39 
24108442 1829516602 -833552586 961187455 Thread: 48 
24108442 1829516602 -833552586 961187455 Thread: 3 
24108442 1829516602 -833552586 961187455 Thread: 32 
24108442 1829516602 -833552586 961187455 Thread: 13 
24108442 1829516602 -833552586 961187455 Thread: 4 
24108442 1829516602 -833552586 961187455 Thread: 34 
24108442 1829516602 -833552586 961187455 Thread: 31 
24108442 1829516602 -833552586 961187455 Thread: 11 
24108442 1829516602 -833552586 961187455 Thread: 18 
24108442 1829516602 -833552586 961187455 Thread: 0 
24108442 1829516602 -833552586 961187455 Thread: 10 
24108442 1829516602 -833552586 961187455 Thread: 15 
24108442 1829516602 -833552586 961187455 Thread: 9 
24108442 1829516602 -833552586 961187455 Thread: 59 
24108442 1829516602 -833552586 961187455 Thread: 47 
24108442 1829516602 -833552586 961187455 Thread: 46 
24108442 1829516602 -833552586 961187455 Thread: 2 
24108442 1829516602 -833552586 961187455 Thread: 45 
24108442 1829516602 -833552586 961187455 Thread: 62 
24108442 1829516602 -833552586 961187455 Thread: 36 
24108442 1829516602 -833552586 961187455 Thread: 25 
24108442 1829516602 -833552586 961187455 Thread: 40 
24108442 1829516602 -833552586 961187455 Thread: 50 
24108442 1829516602 -833552586 961187455 Thread: 24 
24108442 1829516602 -833552586 961187455 Thread: 56 
24108442 1829516602 -833552586 961187455 Thread: 57 
24108442 1829516602 -833552586 961187455 Thread: 23 
24108442 1829516602 -833552586 961187455 Thread: 51 
24108442 1829516602 -833552586 961187455 Thread: 17 
24108442 1829516602 -833552586 961187455 Thread: 29 
24108442 1829516602 -833552586 961187455 Thread: 54 
24108442 1829516602 -833552586 961187455 Thread: 58 
24108442 1829516602 -833552586 961187455 Thread: 52 
24108442 1829516602 -833552586 961187455 Thread: 33 
24108442 1829516602 -833552586 961187455 Thread: 42 
24108442 1829516602 -833552586 961187455 Thread: 43 
24108442 1829516602 -833552586 961187455 Thread: 41 
24108442 1829516602 -833552586 961187455 Thread: 16 
24108442 1829516602 -833552586 961187455 Thread: 26 
24108442 1829516602 -833552586 961187455 Thread: 20 
24108442 1829516602 -833552586 961187455 Thread: 19 
24108442 1829516602 -833552586 961187455 Thread: 5 
24108442 1829516602 -833552586 961187455 Thread: 53 
24108442 1829516602 -833552586 961187455 Thread: 38 
24108442 1829516602 -833552586 961187455 Thread: 55 
24108442 1829516602 -833552586 961187455 Thread: 28 
24108442 1829516602 -833552586 961187455 Thread: 27 
24108442 1829516602 -833552586 961187455 Thread: 6 
24108442 1829516602 -833552586 961187455 Thread: 1 
24108442 1829516602 -833552586 961187455 Thread: 8 
24108442 1829516602 -833552586 961187455 Thread: 22 
24108442 1829516602 -833552586 961187455 Thread: 21 
24108442 1829516602 -833552586 961187455 Thread: 14 
24108442 1829516602 -833552586 961187455 Thread: 61 
24108442 1829516602 -833552586 961187455 Thread: 30 
24108442 1829516602 -833552586 961187455 Thread: 63 
24108442 1829516602 -833552586 961187455 Thread: 49 
24108442 1829516602 -833552586 961187455 Thread: 12 
24108442 1829516602 -833552586 961187455 Thread: 7 
24108442 1829516602 -833552586 961187455 Thread: 44 
24108442 1829516602 -833552586 961187455 Thread: 37 


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/axionNumTilt40.txt <==
27,2.51718e+06,2.26593e+09
81,3.08506e+07,4.19652e+10
135,2.90493e+07,1.50168e+10
189,2.67317e+07,9.39512e+09
243,2.71662e+07,7.14569e+09
297,2.92169e+07,5.42747e+09
351,3.22155e+07,4.08827e+09
405,3.58616e+07,3.12322e+09
459,4.00022e+07,2.45194e+09
513,4.45092e+07,1.96898e+09
567,4.92401e+07,1.60492e+09
621,5.40252e+07,1.32408e+09
675,5.87335e+07,1.10613e+09
729,6.32706e+07,9.39972e+08
783,6.75974e+07,8.11007e+08
837,7.17164e+07,7.05734e+08
891,7.5683e+07,6.17545e+08
945,7.9544e+07,5.41966e+08
999,8.3254e+07,4.79473e+08
1053,8.66672e+07,4.28258e+08
1107,8.95687e+07,3.86523e+08
1161,9.16599e+07,3.51959e+08
1215,9.2607e+07,3.24749e+08
1269,9.20779e+07,3.05062e+08
1323,8.97995e+07,2.91152e+08
1377,8.55964e+07,2.82229e+08
1431,7.94761e+07,2.76372e+08
1485,7.16759e+07,2.71474e+08
1539,6.26706e+07,2.67438e+08
1593,5.32351e+07,2.63278e+08
1647,4.43659e+07,2.58453e+08
1701,3.71842e+07,2.52091e+08
1755,3.27457e+07,2.41305e+08
1809,3.16376e+07,2.24364e+08
1863,3.36366e+07,2.03222e+08
1917,3.77691e+07,1.80014e+08
1971,4.25538e+07,1.58953e+08
2025,4.65032e+07,1.41658e+08
2079,4.84067e+07,1.285e+08
2133,4.75338e+07,1.20374e+08
2187,4.38624e+07,1.17232e+08
2241,3.81098e+07,1.17618e+08
2295,3.16256e+07,1.19478e+08
2349,2.60865e+07,1.19879e+08
2403,2.29276e+07,1.16545e+08
2457,2.27529e+07,1.09169e+08
2511,2.50807e+07,9.92895e+07
2565,2.85837e+07,8.89495e+07
2619,3.1622e+07,7.98552e+07
2673,3.27546e+07,7.36063e+07
2727,3.12951e+07,7.11066e+07
2781,2.76692e+07,7.13726e+07
2835,2.32049e+07,7.27044e+07
2889,1.95873e+07,7.29686e+07
2943,1.81274e+07,7.05415e+07
2997,1.91077e+07,6.5435e+07
3051,2.16359e+07,5.89063e+07
3105,2.40335e+07,5.30533e+07
3159,2.47107e+07,4.95987e+07
3213,2.30648e+07,4.89496e+07
3267,1.98331e+07,4.99774e+07
3321,1.66445e+07,5.08736e+07
3375,1.50864e+07,4.99423e+07
3429,1.57569e+07,4.66367e+07
3483,1.78543e+07,4.20119e+07
3537,1.96402e+07,3.80874e+07
3591,1.96081e+07,3.64497e+07
3645,1.75617e+07,3.69987e+07
3699,1.47455e+07,3.82302e+07
3753,1.29581e+07,3.82465e+07
3807,1.32193e+07,3.61386e+07
3861,1.49727e+07,3.26107e+07
3915,1.6483e+07,2.95673e+07
3969,1.62366e+07,2.86058e+07
4023,1.42346e+07,2.95244e+07
4077,1.19884e+07,3.05626e+07
4131,1.12004e+07,2.9976e+07
4185,1.22475e+07,2.75492e+07
4239,1.38181e+07,2.4778e+07
4293,1.41352e+07,2.34892e+07
4347,1.26918e+07,2.40501e+07
4401,1.07294e+07,2.50504e+07
4455,9.97288e+06,2.47641e+07
4509,1.08991e+07,2.27932e+07
4563,1.22238e+07,2.05711e+07
4617,1.22594e+07,1.98075e+07
4671,1.07653e+07,2.05888e+07
4725,9.21175e+06,2.1336e+07
4779,9.12168e+06,2.05781e+07
4833,1.0319e+07,1.85798e+07
4887,1.11024e+07,1.71162e+07
4941,1.02998e+07,1.73264e+07
4995,8.72173e+06,1.82795e+07
5049,8.14611e+06,1.81743e+07
5103,9.06026e+06,1.65755e+07
5157,9.98601e+06,1.50877e+07
5211,9.4582e+06,1.51208e+07
5265,8.00961e+06,1.60403e+07
5319,7.44702e+06,1.60251e+07
5373,8.32715e+06,1.45796e+07
5427,9.13417e+06,1.32885e+07
5481,8.47911e+06,1.35172e+07
5535,7.15921e+06,1.43865e+07
5589,6.9747e+06,1.40706e+07
5643,7.9711e+06,1.26042e+07
5697,8.34618e+06,1.18466e+07
5751,7.31337e+06,1.25044e+07
5805,6.37047e+06,1.30316e+07
5859,6.86349e+06,1.21079e+07
5913,7.73942e+06,1.08589e+07
5967,7.31378e+06,1.09627e+07
6021,6.15485e+06,1.17783e+07
6075,6.10704e+06,1.14406e+07
6129,7.02963e+06,1.01701e+07
6183,7.04747e+06,9.87076e+06
6237,5.96723e+06,1.0648e+07
6291,5.62042e+06,1.06562e+07
6345,6.45178e+06,9.51003e+06
6399,6.67935e+06,9.0198e+06
6453,5.70655e+06,9.72775e+06
6507,5.27645e+06,9.8563e+06
6561,6.04242e+06,8.80769e+06
6615,6.26625e+06,8.35367e+06
6669,5.33464e+06,9.04446e+06
6723,5.01125e+06,9.09373e+06
6777,5.7793e+06,8.07649e+06
6831,5.83446e+06,7.80941e+06
6885,4.91677e+06,8.50194e+06
6939,4.85932e+06,8.31269e+06
6993,5.59846e+06,7.35801e+06
7047,5.32316e+06,7.4511e+06
7101,4.51405e+06,8.04246e+06
7155,4.84021e+06,7.49392e+06
7209,5.3705e+06,6.77976e+06
7263,4.73087e+06,7.23932e+06
7317,4.28988e+06,7.4731e+06
7371,4.92267e+06,6.65254e+06
7425,4.94904e+06,6.47282e+06
7479,4.17705e+06,7.06298e+06
7533,4.34141e+06,6.71035e+06
7587,4.86423e+06,6.03345e+06
7641,4.30299e+06,6.43873e+06
7695,3.94535e+06,6.62019e+06
7749,4.54436e+06,5.86611e+06
7803,4.41386e+06,5.86192e+06
7857,3.77444e+06,6.33962e+06
7911,4.15192e+06,5.80728e+06
7965,4.39099e+06,5.44474e+06
8019,3.73342e+06,5.95648e+06
8073,3.81555e+06,5.72562e+06
8127,4.2646e+06,5.15495e+06
8181,3.73067e+06,5.55885e+06
8235,3.5703e+06,5.5766e+06
8289,4.08346e+06,4.94861e+06
8343,3.70086e+06,5.21596e+06
8397,3.39082e+06,5.3894e+06
8451,3.89505e+06,4.77392e+06
8505,3.63635e+06,4.92353e+06
8559,3.25934e+06,5.17286e+06
8613,3.73375e+06,4.59339e+06
8667,3.5399e+06,4.68768e+06
8721,3.14838e+06,4.9572e+06
8775,3.59624e+06,4.41134e+06
8829,3.41242e+06,4.49952e+06
8883,3.05042e+06,4.74721e+06
8937,3.49053e+06,4.21586e+06
8991,3.26681e+06,4.34621e+06
9045,2.97283e+06,4.53249e+06
9099,3.40323e+06,4.01948e+06
9153,3.09679e+06,4.23532e+06
9207,2.91795e+06,4.31471e+06
9261,3.31506e+06,3.83902e+06
9315,2.91298e+06,4.1506e+06
9369,2.90934e+06,4.06267e+06
9423,3.20218e+06,3.69876e+06
9477,2.74195e+06,4.06795e+06
9531,2.93521e+06,3.79363e+06
9585,3.03178e+06,3.62765e+06
9639,2.61763e+06,3.95229e+06
9693,2.97041e+06,3.5298e+06
9747,2.80579e+06,3.6201e+06
9801,2.59207e+06,3.75146e+06
9855,2.95149e+06,3.33059e+06
9909,2.56428e+06,3.64107e+06
9933,2.4817e+06,3.68707e+06
9963,2.66548e+06,3.46743e+06
9999,2.87232e+06,3.22278e+06


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/axionNumTilt41.txt <==
27,2.51727e+06,2.26603e+09
81,3.08536e+07,4.19698e+10
135,2.90476e+07,1.50106e+10
189,2.67284e+07,9.39809e+09
243,2.71554e+07,7.14713e+09
297,2.92086e+07,5.42452e+09
351,3.22056e+07,4.08837e+09
405,3.58434e+07,3.12515e+09
459,3.99782e+07,2.44912e+09
513,4.44787e+07,1.97075e+09
567,4.91989e+07,1.60896e+09
621,5.39743e+07,1.32579e+09
675,5.86751e+07,1.1062e+09
729,6.32005e+07,9.40006e+08
783,6.75181e+07,8.1088e+08
837,7.1646e+07,7.06704e+08
891,7.56331e+07,6.19165e+08
945,7.95197e+07,5.43878e+08
999,8.32697e+07,4.81589e+08
1053,8.67616e+07,4.29913e+08
1107,8.98017e+07,3.86662e+08
1161,9.2083e+07,3.51203e+08
1215,9.32442e+07,3.23368e+08
1269,9.29279e+07,3.02862e+08
1323,9.085e+07,2.89127e+08
1377,8.68541e+07,2.7918e+08
1431,8.09045e+07,2.72116e+08
1485,7.3158e+07,2.67403e+08
1539,6.40804e+07,2.63791e+08
1593,5.4446e+07,2.60256e+08
1647,4.52741e+07,2.56526e+08
1701,3.77421e+07,2.50882e+08
1755,3.2922e+07,2.40637e+08
1809,3.14367e+07,2.25515e+08
1863,3.32411e+07,2.05099e+08
1917,3.7451e+07,1.8149e+08
1971,4.25157e+07,1.59324e+08
2025,4.67717e+07,1.40953e+08
2079,4.88751e+07,1.27457e+08
2133,4.8073e+07,1.18998e+08
2187,4.4326e+07,1.15856e+08
2241,3.83922e+07,1.16604e+08
2295,3.16748e+07,1.19075e+08
2349,2.58895e+07,1.2028e+08
2403,2.25626e+07,1.17879e+08
2457,2.24465e+07,1.10643e+08
2511,2.51103e+07,9.9934e+07
2565,2.90628e+07,8.83328e+07
2619,3.23437e+07,7.87217e+07
2673,3.33585e+07,7.27427e+07
2727,3.15014e+07,7.09669e+07
2781,2.74269e+07,7.20251e+07
2835,2.26939e+07,7.37447e+07
2889,1.91132e+07,7.39674e+07
2943,1.80011e+07,7.10826e+07
2997,1.94825e+07,6.51447e+07
3051,2.23317e+07,5.81009e+07
3105,2.46337e+07,5.24924e+07
3159,2.48944e+07,4.96357e+07
3213,2.27989e+07,4.94823e+07
3267,1.93298e+07,5.07738e+07
3321,1.62516e+07,5.1568e+07
3375,1.5114e+07,5.01097e+07
3429,1.62357e+07,4.61919e+07
3483,1.84587e+07,4.1434e+07
3537,1.99576e+07,3.79291e+07
3591,1.94693e+07,3.68063e+07
3645,1.71271e+07,3.76593e+07
3699,1.43902e+07,3.87674e+07
3753,1.30015e+07,3.83229e+07
3807,1.36563e+07,3.57451e+07
3861,1.54516e+07,3.22017e+07
3915,1.66327e+07,2.95681e+07
3969,1.59927e+07,2.9026e+07
4023,1.38698e+07,3.00364e+07
4077,1.1872e+07,3.07681e+07
4131,1.14615e+07,2.97646e+07
4185,1.26513e+07,2.72389e+07
4239,1.40198e+07,2.47065e+07
4293,1.40031e+07,2.37389e+07
4347,1.24018e+07,2.44448e+07
4401,1.06089e+07,2.52695e+07
4455,1.01843e+07,2.46281e+07
4509,1.1252e+07,2.25279e+07
4563,1.23781e+07,2.05103e+07
4617,1.20856e+07,2.00896e+07
4671,1.0505e+07,2.09521e+07
4725,9.21331e+06,2.14166e+07
4779,9.42306e+06,2.03476e+07
4833,1.05927e+07,1.83766e+07
4887,1.10481e+07,1.7264e+07
4941,1.00338e+07,1.76938e+07
4995,8.64124e+06,1.8437e+07
5049,8.39799e+06,1.79742e+07
5103,9.3368e+06,1.637e+07
5157,9.95421e+06,1.52114e+07
5211,9.21745e+06,1.54559e+07
5265,7.95566e+06,1.61574e+07
5319,7.69012e+06,1.58358e+07
5373,8.54348e+06,1.4438e+07
5427,9.05703e+06,1.34475e+07
5481,8.28115e+06,1.37887e+07
5535,7.18971e+06,1.44088e+07
5589,7.21833e+06,1.38866e+07
5643,8.0852e+06,1.25634e+07
5697,8.20182e+06,1.20649e+07
5751,7.19925e+06,1.26782e+07
5805,6.51529e+06,1.29388e+07
5859,7.05966e+06,1.19747e+07
5913,7.70372e+06,1.09604e+07
5967,7.16168e+06,1.11757e+07
6021,6.1996e+06,1.17811e+07
6075,6.30409e+06,1.12995e+07
6129,7.07019e+06,1.01931e+07
6183,6.91161e+06,1.00632e+07
6237,5.95313e+06,1.07111e+07
6291,5.79356e+06,1.05373e+07
6345,6.52834e+06,9.48606e+06
6399,6.55978e+06,9.1951e+06
6453,5.67572e+06,9.8046e+06
6507,5.43574e+06,9.74475e+06
6561,6.11431e+06,8.78863e+06
6615,6.15488e+06,8.51787e+06
6669,5.3201e+06,9.10077e+06
6723,5.16211e+06,8.99003e+06
6777,5.82163e+06,8.08246e+06
6831,5.72889e+06,7.96176e+06
6885,4.93889e+06,8.52084e+06
6939,5.00012e+06,8.21625e+06
6993,5.59205e+06,7.41253e+06
7047,5.23556e+06,7.5801e+06
7101,4.58681e+06,8.00892e+06
7155,4.94717e+06,7.43077e+06
7209,5.3126e+06,6.88066e+06
7263,4.69229e+06,7.31565e+06
7317,4.40234e+06,7.40058e+06
7371,4.96105e+06,6.65625e+06
7425,4.87011e+06,6.58931e+06
7479,4.21751e+06,7.05848e+06
7533,4.44262e+06,6.64754e+06
7587,4.82001e+06,6.11695e+06
7641,4.27244e+06,6.50386e+06
7695,4.047e+06,6.55397e+06
7749,4.55962e+06,5.88968e+06
7803,4.3528e+06,5.95643e+06
7857,3.83867e+06,6.30804e+06
7911,4.21161e+06,5.78557e+06
7965,4.33626e+06,5.53285e+06
8019,3.75449e+06,5.96615e+06
8073,3.89388e+06,5.68332e+06
8127,4.23396e+06,5.2175e+06
8181,3.71893e+06,5.60035e+06
8235,3.64935e+06,5.53167e+06
8289,4.07743e+06,4.98611e+06
8343,3.6702e+06,5.27577e+06
8397,3.46303e+06,5.34869e+06
8451,3.90592e+06,4.79416e+06
8505,3.59861e+06,4.98897e+06
8559,3.32269e+06,5.14e+06
8613,3.75454e+06,4.60288e+06
8667,3.50048e+06,4.75339e+06
8721,3.20529e+06,4.92996e+06
8775,3.62107e+06,4.41563e+06
8829,3.37219e+06,4.56586e+06
8883,3.10703e+06,4.71937e+06
8937,3.51237e+06,4.22117e+06
8991,3.22754e+06,4.4107e+06
9045,3.03442e+06,4.49851e+06
9099,3.41422e+06,4.03471e+06
9153,3.06278e+06,4.2943e+06
9207,2.9869e+06,4.27173e+06
9261,3.3069e+06,3.87265e+06
9315,2.89413e+06,4.19356e+06
9369,2.97979e+06,4.01847e+06
9423,3.17265e+06,3.75179e+06
9477,2.74861e+06,4.08496e+06
9531,2.99479e+06,3.75942e+06
9585,2.9865e+06,3.69485e+06
9639,2.65693e+06,3.93729e+06
9693,3.00138e+06,3.52194e+06
9747,2.76245e+06,3.68564e+06
9801,2.65995e+06,3.70699e+06
9855,2.93693e+06,3.36753e+06
9909,2.55593e+06,3.67096e+06
9933,2.53328e+06,3.65773e+06
9963,2.72918e+06,3.4267e+06
9999,2.85298e+06,3.26435e+06


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/axionNumTilt42.txt <==
27,2.51732e+06,2.26612e+09
81,3.08529e+07,4.19129e+10
135,2.90372e+07,1.50001e+10
189,2.67258e+07,9.38653e+09
243,2.71454e+07,7.14659e+09
297,2.91898e+07,5.42704e+09
351,3.21815e+07,4.08896e+09
405,3.58147e+07,3.12711e+09
459,3.9944e+07,2.45096e+09
513,4.44461e+07,1.96919e+09
567,4.91637e+07,1.6051e+09
621,5.39522e+07,1.32409e+09
675,5.86754e+07,1.10664e+09
729,6.32258e+07,9.40477e+08
783,6.75491e+07,8.11527e+08
837,7.1652e+07,7.07963e+08
891,7.55813e+07,6.19754e+08
945,7.93415e+07,5.448e+08
999,8.29143e+07,4.81761e+08
1053,8.61865e+07,4.29333e+08
1107,8.89404e+07,3.86022e+08
1161,9.0877e+07,3.51314e+08
1215,9.16765e+07,3.24087e+08
1269,9.10309e+07,3.04267e+08
1323,8.86663e+07,2.90481e+08
1377,8.44057e+07,2.81594e+08
1431,7.82635e+07,2.75263e+08
1485,7.04806e+07,2.69982e+08
1539,6.15606e+07,2.66101e+08
1593,5.23154e+07,2.62476e+08
1647,4.37768e+07,2.57156e+08
1701,3.69905e+07,2.49548e+08
1755,3.28253e+07,2.37808e+08
1809,3.16993e+07,2.21185e+08
1863,3.33955e+07,2.01894e+08
1917,3.71145e+07,1.80385e+08
1971,4.15247e+07,1.59229e+08
2025,4.51087e+07,1.42312e+08
2079,4.67139e+07,1.2968e+08
2133,4.57138e+07,1.21441e+08
2187,4.21249e+07,1.18115e+08
2241,3.67147e+07,1.18171e+08
2295,3.07996e+07,1.19202e+08
2349,2.5833e+07,1.19026e+08
2403,2.30032e+07,1.15774e+08
2457,2.28569e+07,1.08878e+08
2511,2.50205e+07,9.91498e+07
2565,2.82544e+07,8.86832e+07
2619,3.09213e+07,7.99523e+07
2673,3.17018e+07,7.42407e+07
2727,3.00817e+07,7.18801e+07
2781,2.65568e+07,7.20496e+07
2835,2.24398e+07,7.30007e+07
2889,1.92962e+07,7.26884e+07
2943,1.82261e+07,6.98371e+07
2997,1.93258e+07,6.45455e+07
3051,2.16038e+07,5.83849e+07
3105,2.35217e+07,5.32129e+07
3159,2.3802e+07,5.01151e+07
3213,2.20478e+07,4.94706e+07
3267,1.90309e+07,5.02868e+07
3321,1.62822e+07,5.07489e+07
3375,1.51596e+07,4.93564e+07
3429,1.59859e+07,4.58969e+07
3483,1.78444e+07,4.1574e+07
3537,1.91625e+07,3.81616e+07
3591,1.87585e+07,3.69364e+07
3645,1.67235e+07,3.74496e+07
3699,1.43097e+07,3.82237e+07
3753,1.30124e+07,3.77414e+07
3807,1.34781e+07,3.54311e+07
3861,1.49815e+07,3.21905e+07
3915,1.59968e+07,2.97391e+07
3969,1.5462e+07,2.90612e+07
4023,1.3626e+07,2.97621e+07
4077,1.18434e+07,3.02991e+07
4131,1.1399e+07,2.93785e+07
4185,1.23595e+07,2.71022e+07
4239,1.35188e+07,2.47949e+07
4293,1.35201e+07,2.3809e+07
4347,1.21555e+07,2.42543e+07
4401,1.05721e+07,2.4869e+07
4455,1.01191e+07,2.42969e+07
4509,1.09727e+07,2.24269e+07
4563,1.19338e+07,2.05959e+07
4617,1.17203e+07,2.00733e+07
4671,1.03658e+07,2.06971e+07
4725,9.18245e+06,2.1076e+07
4779,9.2769e+06,2.01431e+07
4833,1.02565e+07,1.83868e+07
4887,1.06901e+07,1.7288e+07
4941,9.84578e+06,1.75273e+07
4995,8.58731e+06,1.81548e+07
5049,8.2873e+06,1.77686e+07
5103,9.06872e+06,1.63429e+07
5157,9.65156e+06,1.52046e+07
5211,9.03944e+06,1.53109e+07
5265,7.8771e+06,1.59341e+07
5319,7.57169e+06,1.56723e+07
5373,8.32078e+06,1.43757e+07
5427,8.80891e+06,1.34047e+07
5481,8.11794e+06,1.36684e+07
5535,7.10421e+06,1.42238e+07
5589,7.10081e+06,1.37392e+07
5643,7.87698e+06,1.25085e+07
5697,7.98652e+06,1.2015e+07
5751,7.07241e+06,1.25506e+07
5805,6.44214e+06,1.27626e+07
5859,6.92321e+06,1.18622e+07
5913,7.48818e+06,1.09336e+07
5967,6.99282e+06,1.11053e+07
6021,6.13181e+06,1.1612e+07
6075,6.21584e+06,1.11552e+07
6129,6.87728e+06,1.01626e+07
6183,6.72898e+06,1.00207e+07
6237,5.87956e+06,1.05617e+07
6291,5.72738e+06,1.03833e+07
6345,6.3557e+06,9.45165e+06
6399,6.38309e+06,9.15837e+06
6453,5.60164e+06,9.66811e+06
6507,5.37267e+06,9.60482e+06
6561,5.95671e+06,8.74858e+06
6615,5.99353e+06,8.47787e+06
6669,5.25083e+06,8.97452e+06
6723,5.09737e+06,8.86347e+06
6777,5.66928e+06,8.04796e+06
6831,5.58613e+06,7.91506e+06
6885,4.88251e+06,8.39421e+06
6939,4.92577e+06,8.11103e+06
6993,5.4385e+06,7.389e+06
7047,5.121e+06,7.51747e+06
7101,4.54407e+06,7.87799e+06
7155,4.84984e+06,7.3593e+06
7209,5.16458e+06,6.86059e+06
7263,4.61791e+06,7.22278e+06
7317,4.35446e+06,7.28566e+06
7371,4.83412e+06,6.62419e+06
7425,4.75389e+06,6.54518e+06
7479,4.17562e+06,6.94165e+06
7533,4.35847e+06,6.58103e+06
7587,4.6918e+06,6.09098e+06
7641,4.20547e+06,6.41823e+06
7695,3.99383e+06,6.46186e+06
7749,4.44776e+06,5.85427e+06
7803,4.25809e+06,5.90406e+06
7857,3.79386e+06,6.21268e+06
7911,4.12836e+06,5.72715e+06
7965,4.22569e+06,5.50243e+06
8019,3.70303e+06,5.88197e+06
8073,3.83662e+06,5.6045e+06
8127,4.11924e+06,5.19783e+06
8181,3.65693e+06,5.53128e+06
8235,3.60927e+06,5.44074e+06
8289,3.96637e+06,4.9689e+06
8343,3.60076e+06,5.21701e+06
8397,3.43081e+06,5.25583e+06
8451,3.80333e+06,4.77192e+06
8505,3.52325e+06,4.94178e+06
8559,3.29581e+06,5.04629e+06
8613,3.65759e+06,4.57991e+06
8667,3.42408e+06,4.71114e+06
8721,3.18199e+06,4.83706e+06
8775,3.52626e+06,4.39437e+06
8829,3.2997e+06,4.52427e+06
8883,3.08614e+06,4.62732e+06
8937,3.41491e+06,4.20727e+06
8991,3.1653e+06,4.36242e+06
9045,3.01151e+06,4.41299e+06
9099,3.31331e+06,4.02779e+06
9153,3.01587e+06,4.23467e+06
9207,2.95601e+06,4.19762e+06
9261,3.20498e+06,3.87017e+06
9315,2.86608e+06,4.11874e+06
9369,2.93178e+06,3.96481e+06
9423,3.07901e+06,3.74476e+06
9477,2.73555e+06,3.99799e+06
9531,2.92325e+06,3.73339e+06
9585,2.91604e+06,3.6674e+06
9639,2.64337e+06,3.85488e+06
9693,2.91234e+06,3.51587e+06
9747,2.72332e+06,3.62974e+06
9801,2.62639e+06,3.64813e+06
9855,2.84997e+06,3.36159e+06
9909,2.54019e+06,3.59516e+06
9933,2.51314e+06,3.58815e+06
9963,2.66555e+06,3.40059e+06
9999,2.77112e+06,3.25543e+06


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/axionNumTilt43.txt <==
27,2.51713e+06,2.26608e+09
81,3.08425e+07,4.19765e+10
135,2.90425e+07,1.50053e+10
189,2.67201e+07,9.38983e+09
243,2.71228e+07,7.1499e+09
297,2.91526e+07,5.42671e+09
351,3.21548e+07,4.08997e+09
405,3.58266e+07,3.12129e+09
459,4.00072e+07,2.44975e+09
513,4.45581e+07,1.96778e+09
567,4.93111e+07,1.60536e+09
621,5.41026e+07,1.32551e+09
675,5.87873e+07,1.10886e+09
729,6.32648e+07,9.42735e+08
783,6.75102e+07,8.14909e+08
837,7.15524e+07,7.09956e+08
891,7.54304e+07,6.2084e+08
945,7.91766e+07,5.4558e+08
999,8.27883e+07,4.8187e+08
1053,8.61563e+07,4.28648e+08
1107,8.90436e+07,3.85388e+08
1161,9.11433e+07,3.50114e+08
1215,9.21093e+07,3.22355e+08
1269,9.16252e+07,3.01905e+08
1323,8.94313e+07,2.87938e+08
1377,8.53811e+07,2.78375e+08
1431,7.9492e+07,2.71793e+08
1485,7.20086e+07,2.66591e+08
1539,6.34114e+07,2.61988e+08
1593,5.44065e+07,2.57651e+08
1647,4.58896e+07,2.52835e+08
1701,3.88625e+07,2.46033e+08
1755,3.42303e+07,2.35536e+08
1809,3.25108e+07,2.20936e+08
1863,3.36381e+07,2.02235e+08
1917,3.68869e+07,1.81501e+08
1971,4.10367e+07,1.60873e+08
2025,4.46423e+07,1.4371e+08
2079,4.65141e+07,1.30497e+08
2133,4.59406e+07,1.21932e+08
2187,4.28261e+07,1.17375e+08
2241,3.77192e+07,1.16887e+08
2295,3.18237e+07,1.17912e+08
2349,2.66212e+07,1.18173e+08
2403,2.34201e+07,1.1564e+08
2457,2.28967e+07,1.09399e+08
2511,2.47969e+07,1.00093e+08
2565,2.796e+07,8.97137e+07
2619,3.07497e+07,8.07396e+07
2673,3.17714e+07,7.46906e+07
2727,3.04236e+07,7.18486e+07
2781,2.70755e+07,7.17834e+07
2835,2.29603e+07,7.28017e+07
2889,1.96528e+07,7.27926e+07
2943,1.83391e+07,7.03201e+07
2997,1.92492e+07,6.52247e+07
3051,2.14843e+07,5.89685e+07
3105,2.34823e+07,5.36076e+07
3159,2.38981e+07,5.04567e+07
3213,2.23085e+07,4.96623e+07
3267,1.94122e+07,5.03069e+07
3321,1.66439e+07,5.07664e+07
3375,1.53489e+07,4.95636e+07
3429,1.59676e+07,4.63315e+07
3483,1.77196e+07,4.20845e+07
3537,1.90918e+07,3.8651e+07
3591,1.88987e+07,3.7156e+07
3645,1.70708e+07,3.74093e+07
3699,1.46781e+07,3.81671e+07
3753,1.31974e+07,3.78739e+07
3807,1.34179e+07,3.58479e+07
3861,1.48267e+07,3.27187e+07
3915,1.59875e+07,3.00564e+07
3969,1.56975e+07,2.90915e+07
4023,1.39773e+07,2.96604e+07
4077,1.20679e+07,3.03642e+07
4131,1.1386e+07,2.9719e+07
4185,1.22389e+07,2.75245e+07
4239,1.35122e+07,2.50543e+07
4293,1.37151e+07,2.38412e+07
4347,1.24316e+07,2.42165e+07
4401,1.07384e+07,2.49638e+07
4455,1.01084e+07,2.45661e+07
4509,1.09007e+07,2.27441e+07
4563,1.19762e+07,2.07645e+07
4617,1.19121e+07,2.00931e+07
4671,1.05783e+07,2.0703e+07
4725,9.2666e+06,2.12155e+07
4779,9.23422e+06,2.04106e+07
4833,1.02434e+07,1.8597e+07
4887,1.08107e+07,1.73542e+07
4941,1.00354e+07,1.75354e+07
4995,8.70166e+06,1.82338e+07
5049,8.27654e+06,1.79797e+07
5103,9.05253e+06,1.65332e+07
5157,9.73953e+06,1.52897e+07
5211,9.20078e+06,1.53218e+07
5265,7.98246e+06,1.60063e+07
5319,7.57269e+06,1.58447e+07
5373,8.31406e+06,1.45401e+07
5427,8.89316e+06,1.34822e+07
5481,8.2639e+06,1.36782e+07
5535,7.18454e+06,1.43023e+07
5589,7.09005e+06,1.39023e+07
5643,7.88823e+06,1.26427e+07
5697,8.09466e+06,1.20518e+07
5751,7.19695e+06,1.25682e+07
5805,6.47233e+06,1.28768e+07
5859,6.9078e+06,1.20141e+07
5913,7.54756e+06,1.1008e+07
5967,7.11778e+06,1.11121e+07
6021,6.19754e+06,1.16816e+07
6075,6.2048e+06,1.12936e+07
6129,6.90259e+06,1.0261e+07
6183,6.8376e+06,1.0036e+07
6237,5.96497e+06,1.05976e+07
6291,5.72263e+06,1.05092e+07
6345,6.36656e+06,9.55592e+06
6399,6.48109e+06,9.17398e+06
6453,5.68695e+06,9.6993e+06
6507,5.37291e+06,9.71469e+06
6561,5.96376e+06,8.85006e+06
6615,6.0858e+06,8.4947e+06
6669,5.33273e+06,8.99601e+06
6723,5.08775e+06,8.97849e+06
6777,5.68309e+06,8.13816e+06
6831,5.68897e+06,7.90943e+06
6885,4.93891e+06,8.43793e+06
6939,4.90541e+06,8.23116e+06
6993,5.48289e+06,7.43731e+06
7047,5.21826e+06,7.51321e+06
7101,4.5624e+06,7.95581e+06
7155,4.84335e+06,7.45585e+06
7209,5.23839e+06,6.8744e+06
7263,4.68542e+06,7.2451e+06
7317,4.34852e+06,7.37952e+06
7371,4.8618e+06,6.68002e+06
7425,4.83394e+06,6.54917e+06
7479,4.20064e+06,7.00402e+06
7533,4.36143e+06,6.65676e+06
7587,4.74942e+06,6.11399e+06
7641,4.26043e+06,6.44612e+06
7695,3.99898e+06,6.53217e+06
7749,4.47424e+06,5.90573e+06
7803,4.32554e+06,5.91415e+06
7857,3.81457e+06,6.26658e+06
7911,4.13325e+06,5.79697e+06
7965,4.28873e+06,5.51301e+06
8019,3.74126e+06,5.91607e+06
8073,3.83162e+06,5.68046e+06
8127,4.17122e+06,5.21635e+06
8181,3.70792e+06,5.54906e+06
8235,3.60146e+06,5.51754e+06
8289,4.00859e+06,4.99285e+06
8343,3.65644e+06,5.22803e+06
8397,3.42534e+06,5.32734e+06
8451,3.83772e+06,4.80153e+06
8505,3.57972e+06,4.94968e+06
8559,3.29304e+06,5.11193e+06
8613,3.68738e+06,4.61203e+06
8667,3.47962e+06,4.71732e+06
8721,3.17963e+06,4.90004e+06
8775,3.55578e+06,4.42416e+06
8829,3.35203e+06,4.53166e+06
8883,3.0826e+06,4.68907e+06
8937,3.44795e+06,4.23121e+06
8991,3.21217e+06,4.37331e+06
9045,3.00653e+06,4.4738e+06
9099,3.35215e+06,4.04439e+06
9153,3.05471e+06,4.25071e+06
9207,2.95011e+06,4.25792e+06
9261,3.25276e+06,3.87579e+06
9315,2.89072e+06,4.14712e+06
9369,2.93156e+06,4.01796e+06
9423,3.13321e+06,3.74095e+06
9477,2.74135e+06,4.04504e+06
9531,2.94096e+06,3.76452e+06
9585,2.96126e+06,3.67315e+06
9639,2.64169e+06,3.90576e+06
9693,2.94587e+06,3.53039e+06
9747,2.75291e+06,3.64929e+06
9801,2.62786e+06,3.69374e+06
9855,2.8923e+06,3.36641e+06
9909,2.55231e+06,3.63004e+06
9933,2.51329e+06,3.63369e+06
9963,2.68012e+06,3.43168e+06
9999,2.81229e+06,3.26026e+06


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/axionNumTilt44.txt <==
27,2.51722e+06,2.26621e+09
81,3.08497e+07,4.2014e+10
135,2.90286e+07,1.50132e+10
189,2.67223e+07,9.38587e+09
243,2.71507e+07,7.13901e+09
297,2.91975e+07,5.41336e+09
351,3.22046e+07,4.07298e+09
405,3.58452e+07,3.11508e+09
459,3.99663e+07,2.44419e+09
513,4.44396e+07,1.96543e+09
567,4.91175e+07,1.60391e+09
621,5.3831e+07,1.32491e+09
675,5.84443e+07,1.11053e+09
729,6.28782e+07,9.4508e+08
783,6.71195e+07,8.17151e+08
837,7.11851e+07,7.11737e+08
891,7.51156e+07,6.21679e+08
945,7.89356e+07,5.45227e+08
999,8.2613e+07,4.82046e+08
1053,8.60361e+07,4.30006e+08
1107,8.90151e+07,3.87389e+08
1161,9.12938e+07,3.51744e+08
1215,9.25624e+07,3.23725e+08
1269,9.24897e+07,3.0298e+08
1323,9.07657e+07,2.8821e+08
1377,8.71529e+07,2.78566e+08
1431,8.15829e+07,2.71872e+08
1485,7.41862e+07,2.66863e+08
1539,6.53659e+07,2.63068e+08
1593,5.5863e+07,2.60091e+08
1647,4.67051e+07,2.56848e+08
1701,3.90481e+07,2.5101e+08
1755,3.39455e+07,2.41399e+08
1809,3.20381e+07,2.26737e+08
1863,3.33075e+07,2.0733e+08
1917,3.70354e+07,1.85293e+08
1971,4.19173e+07,1.63605e+08
2025,4.63629e+07,1.44222e+08
2079,4.88792e+07,1.3009e+08
2133,4.85794e+07,1.21277e+08
2187,4.53577e+07,1.17533e+08
2241,3.98814e+07,1.17353e+08
2295,3.34396e+07,1.18941e+08
2349,2.76315e+07,1.19469e+08
2403,2.38974e+07,1.17239e+08
2457,2.30493e+07,1.112e+08
2511,2.49246e+07,1.02067e+08
2565,2.84131e+07,9.10627e+07
2619,3.17274e+07,8.13463e+07
2673,3.32348e+07,7.48076e+07
2727,3.21684e+07,7.1695e+07
2781,2.87919e+07,7.14542e+07
2835,2.4288e+07,7.28256e+07
2889,2.03695e+07,7.35175e+07
2943,1.85251e+07,7.16885e+07
2997,1.92693e+07,6.67131e+07
3051,2.17613e+07,6.01004e+07
3105,2.42757e+07,5.41026e+07
3159,2.51705e+07,5.03117e+07
3213,2.37154e+07,4.93681e+07
3267,2.05295e+07,5.03794e+07
3321,1.72476e+07,5.13871e+07
3375,1.55403e+07,5.05815e+07
3429,1.60736e+07,4.73669e+07
3483,1.80733e+07,4.28603e+07
3537,1.98682e+07,3.89469e+07
3591,1.99774e+07,3.70663e+07
3645,1.80839e+07,3.73888e+07
3699,1.5309e+07,3.85578e+07
3753,1.34289e+07,3.86814e+07
3807,1.3527e+07,3.67384e+07
3861,1.51543e+07,3.33574e+07
3915,1.66869e+07,3.0265e+07
3969,1.65981e+07,2.90528e+07
4023,1.47213e+07,2.97991e+07
4077,1.24459e+07,3.08894e+07
4131,1.15184e+07,3.04584e+07
4185,1.24407e+07,2.81559e+07
4239,1.40115e+07,2.53687e+07
4293,1.44562e+07,2.38728e+07
4347,1.31006e+07,2.43027e+07
4401,1.10842e+07,2.54026e+07
4455,1.02297e+07,2.52203e+07
4509,1.11142e+07,2.32563e+07
4563,1.24693e+07,2.09769e+07
4617,1.25581e+07,2.01246e+07
4671,1.1064e+07,2.09211e+07
4725,9.48391e+06,2.1688e+07
4779,9.37304e+06,2.09251e+07
4833,1.0551e+07,1.89492e+07
4887,1.13388e+07,1.74465e+07
4941,1.05408e+07,1.76453e+07
4995,8.97207e+06,1.85868e+07
5049,8.40369e+06,1.84518e+07
5103,9.28858e+06,1.6891e+07
5157,1.01906e+07,1.53962e+07
5211,9.65857e+06,1.54298e+07
5265,8.23694e+06,1.63151e+07
5319,7.69544e+06,1.62647e+07
5373,8.54401e+06,1.48513e+07
5427,9.3133e+06,1.35731e+07
5481,8.65291e+06,1.38075e+07
5535,7.37607e+06,1.46237e+07
5589,7.21324e+06,1.42778e+07
5643,8.16238e+06,1.28522e+07
5697,8.49058e+06,1.21285e+07
5751,7.48196e+06,1.27602e+07
5805,6.5993e+06,1.32127e+07
5859,7.07448e+06,1.23037e+07
5913,7.87863e+06,1.11184e+07
5967,7.44629e+06,1.12236e+07
6021,6.35961e+06,1.19525e+07
6075,6.32203e+06,1.16032e+07
6129,7.16976e+06,1.04063e+07
6183,7.16453e+06,1.01165e+07
6237,6.14656e+06,1.08234e+07
6291,5.82527e+06,1.08055e+07
6345,6.5954e+06,9.71485e+06
6399,6.78705e+06,9.24926e+06
6453,5.86686e+06,9.90177e+06
6507,5.47257e+06,9.98872e+06
6561,6.17876e+06,8.99708e+06
6615,6.36534e+06,8.57332e+06
6669,5.4904e+06,9.19987e+06
6723,5.19474e+06,9.21971e+06
6777,5.89932e+06,8.26153e+06
6831,5.93144e+06,8.01038e+06
6885,5.07624e+06,8.63516e+06
6939,5.02451e+06,8.43774e+06
6993,5.69727e+06,7.5471e+06
7047,5.4293e+06,7.623e+06
7101,4.67615e+06,8.15593e+06
7155,4.97674e+06,7.63192e+06
7209,5.45714e+06,6.96152e+06
7263,4.85382e+06,7.37869e+06
7317,4.44389e+06,7.58119e+06
7371,5.02793e+06,6.80491e+06
7425,5.03859e+06,6.6345e+06
7479,4.31581e+06,7.17281e+06
7533,4.47123e+06,6.82721e+06
7587,4.9457e+06,6.19407e+06
7641,4.41353e+06,6.56649e+06
7695,4.08453e+06,6.71651e+06
7749,4.63495e+06,6.00847e+06
7803,4.50283e+06,6.0008e+06
7857,3.90633e+06,6.43205e+06
7911,4.25416e+06,5.93079e+06
7965,4.47137e+06,5.58178e+06
8019,3.84866e+06,6.05773e+06
8073,3.9266e+06,5.82971e+06
8127,4.34313e+06,5.28639e+06
8181,3.83147e+06,5.66499e+06
8235,3.68227e+06,5.67211e+06
8289,4.16474e+06,5.06908e+06
8343,3.78979e+06,5.3261e+06
8397,3.49983e+06,5.47923e+06
8451,3.9789e+06,4.88463e+06
8505,3.71748e+06,5.03368e+06
8559,3.36364e+06,5.25975e+06
8613,3.81911e+06,4.69568e+06
8667,3.61539e+06,4.79645e+06
8721,3.24785e+06,5.04193e+06
8775,3.68154e+06,4.50686e+06
8829,3.48338e+06,4.6059e+06
8883,3.14654e+06,4.82846e+06
8937,3.57426e+06,4.30602e+06
8991,3.33355e+06,4.4506e+06
9045,3.06774e+06,4.60904e+06
9099,3.48322e+06,4.10607e+06
9153,3.15929e+06,4.3392e+06
9207,3.01547e+06,4.38109e+06
9261,3.38478e+06,3.93133e+06
9315,2.97813e+06,4.24527e+06
9369,3.00577e+06,4.12563e+06
9423,3.26161e+06,3.795e+06
9477,2.81327e+06,4.15167e+06
9531,3.02701e+06,3.85513e+06
9585,3.08103e+06,3.72937e+06
9639,2.70072e+06,4.01898e+06
9693,3.04818e+06,3.59974e+06
9747,2.85395e+06,3.71828e+06
9801,2.6847e+06,3.80343e+06
9855,3.00813e+06,3.41725e+06
9909,2.62607e+06,3.71988e+06
9933,2.56581e+06,3.74414e+06
9963,2.7523e+06,3.52094e+06
9999,2.92633e+06,3.30802e+06


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/axionNumTilt45.txt <==
27,2.51727e+06,2.26605e+09
81,3.08567e+07,4.19609e+10
135,2.90442e+07,1.50123e+10
189,2.67207e+07,9.40392e+09
243,2.71479e+07,7.14521e+09
297,2.92168e+07,5.42222e+09
351,3.2244e+07,4.084e+09
405,3.59149e+07,3.12026e+09
459,4.00694e+07,2.44565e+09
513,4.45843e+07,1.96722e+09
567,4.93209e+07,1.6041e+09
621,5.41152e+07,1.32182e+09
675,5.88194e+07,1.10557e+09
729,6.33475e+07,9.41709e+08
783,6.76817e+07,8.1341e+08
837,7.18366e+07,7.08908e+08
891,7.58528e+07,6.19474e+08
945,7.97576e+07,5.43563e+08
999,8.35134e+07,4.80357e+08
1053,8.69835e+07,4.28403e+08
1107,8.99382e+07,3.85807e+08
1161,9.20728e+07,3.50977e+08
1215,9.30439e+07,3.23441e+08
1269,9.2515e+07,3.03997e+08
1323,9.02397e+07,2.90536e+08
1377,8.60506e+07,2.81246e+08
1431,7.99111e+07,2.75053e+08
1485,7.20337e+07,2.69927e+08
1539,6.28811e+07,2.66108e+08
1593,5.32481e+07,2.62699e+08
1647,4.42213e+07,2.58562e+08
1701,3.69946e+07,2.51702e+08
1755,3.25615e+07,2.40177e+08
1809,3.14221e+07,2.23775e+08
1863,3.33955e+07,2.02585e+08
1917,3.7522e+07,1.79769e+08
1971,4.23351e+07,1.58424e+08
2025,4.62778e+07,1.41156e+08
2079,4.81182e+07,1.28498e+08
2133,4.71891e+07,1.206e+08
2187,4.35146e+07,1.17435e+08
2241,3.78449e+07,1.17621e+08
2295,3.15003e+07,1.1897e+08
2349,2.60305e+07,1.19358e+08
2403,2.2822e+07,1.16509e+08
2457,2.25671e+07,1.0952e+08
2511,2.49135e+07,9.92886e+07
2565,2.84981e+07,8.84317e+07
2619,3.15364e+07,7.94573e+07
2673,3.25927e+07,7.36448e+07
2727,3.10691e+07,7.11552e+07
2781,2.7389e+07,7.14343e+07
2835,2.2895e+07,7.2803e+07
2889,1.93203e+07,7.29643e+07
2943,1.79784e+07,7.0388e+07
2997,1.90999e+07,6.50341e+07
3051,2.1666e+07,5.85089e+07
3105,2.39659e+07,5.28854e+07
3159,2.45055e+07,4.95887e+07
3213,2.27618e+07,4.89824e+07
3267,1.95047e+07,5.00712e+07
3321,1.63978e+07,5.0888e+07
3375,1.50002e+07,4.97654e+07
3429,1.5797e+07,4.62975e+07
3483,1.78785e+07,4.17494e+07
3537,1.95368e+07,3.80055e+07
3591,1.93721e+07,3.64972e+07
3645,1.72788e+07,3.70888e+07
3699,1.45373e+07,3.8202e+07
3753,1.28794e+07,3.81081e+07
3807,1.32338e+07,3.59232e+07
3861,1.4978e+07,3.24282e+07
3915,1.63933e+07,2.9487e+07
3969,1.6049e+07,2.86146e+07
4023,1.40202e+07,2.9557e+07
4077,1.1838e+07,3.05372e+07
4131,1.11581e+07,2.98558e+07
4185,1.22686e+07,2.73666e+07
4239,1.37972e+07,2.46588e+07
4293,1.40196e+07,2.34571e+07
4347,1.25122e+07,2.40662e+07
4401,1.05634e+07,2.50735e+07
4455,9.90478e+06,2.47156e+07
4509,1.09365e+07,2.26255e+07
4563,1.22505e+07,2.03988e+07
4617,1.21521e+07,1.97813e+07
4671,1.05517e+07,2.06948e+07
4725,9.06332e+06,2.13745e+07
4779,9.14381e+06,2.04331e+07
4833,1.0404e+07,1.83687e+07
4887,1.10584e+07,1.7046e+07
4941,1.00974e+07,1.74297e+07
4995,8.54502e+06,1.83586e+07
5049,8.15375e+06,1.8049e+07
5103,9.15859e+06,1.63709e+07
5157,9.96266e+06,1.50088e+07
5211,9.26257e+06,1.52297e+07
5265,7.84369e+06,1.61194e+07
5319,7.47786e+06,1.58921e+07
5373,8.42663e+06,1.43797e+07
5427,9.07368e+06,1.3263e+07
5481,8.27728e+06,1.36398e+07
5535,7.05483e+06,1.44008e+07
5589,7.0518e+06,1.38999e+07
5643,8.0272e+06,1.24654e+07
5697,8.21824e+06,1.1898e+07
5751,7.13969e+06,1.26019e+07
5805,6.36577e+06,1.29522e+07
5859,6.95757e+06,1.19339e+07
5913,7.69729e+06,1.08275e+07
5967,7.13825e+06,1.10673e+07
6021,6.08435e+06,1.17725e+07
6075,6.1917e+06,1.12789e+07
6129,7.04072e+06,1.00911e+07
6183,6.89618e+06,9.95609e+06
6237,5.86583e+06,1.06798e+07
6291,5.6861e+06,1.05213e+07
6345,6.48722e+06,9.40664e+06
6399,6.54467e+06,9.09309e+06
6453,5.59932e+06,9.77029e+06
6507,5.33972e+06,9.72537e+06
6561,6.07427e+06,8.71407e+06
6615,6.13315e+06,8.4308e+06
6669,5.24828e+06,9.06936e+06
6723,5.08055e+06,8.96096e+06
6777,5.78393e+06,8.01633e+06
6831,5.70146e+06,7.88693e+06
6885,4.86981e+06,8.48954e+06
6939,4.92813e+06,8.1864e+06
6993,5.5616e+06,7.34555e+06
7047,5.20361e+06,7.5155e+06
7101,4.51445e+06,7.98552e+06
7155,4.88851e+06,7.39533e+06
7209,5.2925e+06,6.80775e+06
7263,4.64687e+06,7.27016e+06
7317,4.32904e+06,7.38272e+06
7371,4.9252e+06,6.60476e+06
7425,4.84962e+06,6.52137e+06
7479,4.15139e+06,7.03901e+06
7533,4.38636e+06,6.61991e+06
7587,4.80704e+06,6.04405e+06
7641,4.22478e+06,6.46943e+06
7695,3.97888e+06,6.54225e+06
7749,4.54138e+06,5.82612e+06
7803,4.3223e+06,5.90657e+06
7857,3.76844e+06,6.30203e+06
7911,4.18556e+06,5.73248e+06
7965,4.31546e+06,5.47638e+06
8019,3.68829e+06,5.9601e+06
8073,3.86233e+06,5.63829e+06
8127,4.21557e+06,5.16298e+06
8181,3.66012e+06,5.58817e+06
8235,3.61385e+06,5.49452e+06
8289,4.05979e+06,4.93313e+06
8343,3.61729e+06,5.26003e+06
8397,3.42632e+06,5.31602e+06
8451,3.8885e+06,4.743e+06
8505,3.54867e+06,4.97303e+06
8559,3.28821e+06,5.10703e+06
8613,3.73568e+06,4.55626e+06
8667,3.45274e+06,4.73742e+06
8721,3.174e+06,4.89674e+06
8775,3.60068e+06,4.3723e+06
8829,3.32592e+06,4.5505e+06
8883,3.08025e+06,4.68322e+06
8937,3.48889e+06,4.18429e+06
8991,3.18351e+06,4.39453e+06
9045,3.01143e+06,4.46159e+06
9099,3.38769e+06,4.00285e+06
9153,3.02142e+06,4.27754e+06
9207,2.96758e+06,4.23348e+06
9261,3.27662e+06,3.84601e+06
9315,2.85666e+06,4.17495e+06
9369,2.96326e+06,3.97947e+06
9423,3.13779e+06,3.73155e+06
9477,2.71685e+06,4.06276e+06
9531,2.97975e+06,3.72024e+06
9585,2.9455e+06,3.68333e+06
9639,2.63643e+06,3.90538e+06
9693,2.97946e+06,3.49137e+06
9747,2.72243e+06,3.67467e+06
9801,2.64906e+06,3.66675e+06
9855,2.90206e+06,3.35253e+06
9909,2.52861e+06,3.64809e+06
9933,2.51986e+06,3.62184e+06
9963,2.71528e+06,3.39166e+06
9999,2.81789e+06,3.25023e+06


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/runParamsTilt40.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/runParamsTilt41.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/runParamsTilt42.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/runParamsTilt43.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/runParamsTilt44.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/runParamsTilt45.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/seedTilt40.txt <==
-2008904883 821097684 1064529247 -1711565091 Thread: 57 
-2008904883 821097684 1064529247 -1711565091 Thread: 47 
-2008904883 821097684 1064529247 -1711565091 Thread: 33 
-2008904883 821097684 1064529247 -1711565091 Thread: 9 
-2008904883 821097684 1064529247 -1711565091 Thread: 62 
-2008904883 821097684 1064529247 -1711565091 Thread: 56 
-2008904883 821097684 1064529247 -1711565091 Thread: 52 
-2008904883 821097684 1064529247 -1711565091 Thread: 45 
-2008904883 821097684 1064529247 -1711565091 Thread: 8 
-2008904883 821097684 1064529247 -1711565091 Thread: 2 
-2008904883 821097684 1064529247 -1711565091 Thread: 63 
-2008904883 821097684 1064529247 -1711565091 Thread: 51 
-2008904883 821097684 1064529247 -1711565091 Thread: 19 
-2008904883 821097684 1064529247 -1711565091 Thread: 31 
-2008904883 821097684 1064529247 -1711565091 Thread: 27 
-2008904883 821097684 1064529247 -1711565091 Thread: 60 
-2008904883 821097684 1064529247 -1711565091 Thread: 35 
-2008904883 821097684 1064529247 -1711565091 Thread: 22 
-2008904883 821097684 1064529247 -1711565091 Thread: 54 
-2008904883 821097684 1064529247 -1711565091 Thread: 1 
-2008904883 821097684 1064529247 -1711565091 Thread: 6 
-2008904883 821097684 1064529247 -1711565091 Thread: 44 
-2008904883 821097684 1064529247 -1711565091 Thread: 42 
-2008904883 821097684 1064529247 -1711565091 Thread: 38 
-2008904883 821097684 1064529247 -1711565091 Thread: 0 
-2008904883 821097684 1064529247 -1711565091 Thread: 36 
-2008904883 821097684 1064529247 -1711565091 Thread: 58 
-2008904883 821097684 1064529247 -1711565091 Thread: 34 
-2008904883 821097684 1064529247 -1711565091 Thread: 48 
-2008904883 821097684 1064529247 -1711565091 Thread: 16 
-2008904883 821097684 1064529247 -1711565091 Thread: 21 
-2008904883 821097684 1064529247 -1711565091 Thread: 23 
-2008904883 821097684 1064529247 -1711565091 Thread: 49 
-2008904883 821097684 1064529247 -1711565091 Thread: 50 
-2008904883 821097684 1064529247 -1711565091 Thread: 53 
-2008904883 821097684 1064529247 -1711565091 Thread: 10 
-2008904883 821097684 1064529247 -1711565091 Thread: 37 
-2008904883 821097684 1064529247 -1711565091 Thread: 59 
-2008904883 821097684 1064529247 -1711565091 Thread: 30 
-2008904883 821097684 1064529247 -1711565091 Thread: 40 
-2008904883 821097684 1064529247 -1711565091 Thread: 20 
-2008904883 821097684 1064529247 -1711565091 Thread: 7 
-2008904883 821097684 1064529247 -1711565091 Thread: 5 
-2008904883 821097684 1064529247 -1711565091 Thread: 4 
-2008904883 821097684 1064529247 -1711565091 Thread: 3 
-2008904883 821097684 1064529247 -1711565091 Thread: 18 
-2008904883 821097684 1064529247 -1711565091 Thread: 61 
-2008904883 821097684 1064529247 -1711565091 Thread: 15 
-2008904883 821097684 1064529247 -1711565091 Thread: 28 
-2008904883 821097684 1064529247 -1711565091 Thread: 26 
-2008904883 821097684 1064529247 -1711565091 Thread: 25 
-2008904883 821097684 1064529247 -1711565091 Thread: 24 
-2008904883 821097684 1064529247 -1711565091 Thread: 39 
-2008904883 821097684 1064529247 -1711565091 Thread: 43 
-2008904883 821097684 1064529247 -1711565091 Thread: 41 
-2008904883 821097684 1064529247 -1711565091 Thread: 32 
-2008904883 821097684 1064529247 -1711565091 Thread: 12 
-2008904883 821097684 1064529247 -1711565091 Thread: 11 
-2008904883 821097684 1064529247 -1711565091 Thread: 17 
-2008904883 821097684 1064529247 -1711565091 Thread: 55 
-2008904883 821097684 1064529247 -1711565091 Thread: 14 
-2008904883 821097684 1064529247 -1711565091 Thread: 29 
-2008904883 821097684 1064529247 -1711565091 Thread: 46 
-2008904883 821097684 1064529247 -1711565091 Thread: 13 


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/seedTilt41.txt <==
-2004732684 -532555675 1568718452 -1334583598 Thread: 54 
-2004732684 -532555675 1568718452 -1334583598 Thread: 5 
-2004732684 -532555675 1568718452 -1334583598 Thread: 49 
-2004732684 -532555675 1568718452 -1334583598 Thread: 25 
-2004732684 -532555675 1568718452 -1334583598 Thread: 2 
-2004732684 -532555675 1568718452 -1334583598 Thread: 27 
-2004732684 -532555675 1568718452 -1334583598 Thread: 44 
-2004732684 -532555675 1568718452 -1334583598 Thread: 10 
-2004732684 -532555675 1568718452 -1334583598 Thread: 1 
-2004732684 -532555675 1568718452 -1334583598 Thread: 24 
-2004732684 -532555675 1568718452 -1334583598 Thread: 28 
-2004732684 -532555675 1568718452 -1334583598 Thread: 45 
-2004732684 -532555675 1568718452 -1334583598 Thread: 63 
-2004732684 -532555675 1568718452 -1334583598 Thread: 0 
-2004732684 -532555675 1568718452 -1334583598 Thread: 62 
-2004732684 -532555675 1568718452 -1334583598 Thread: 53 
-2004732684 -532555675 1568718452 -1334583598 Thread: 29 
-2004732684 -532555675 1568718452 -1334583598 Thread: 35 
-2004732684 -532555675 1568718452 -1334583598 Thread: 7 
-2004732684 -532555675 1568718452 -1334583598 Thread: 59 
-2004732684 -532555675 1568718452 -1334583598 Thread: 21 
-2004732684 -532555675 1568718452 -1334583598 Thread: 31 
-2004732684 -532555675 1568718452 -1334583598 Thread: 26 
-2004732684 -532555675 1568718452 -1334583598 Thread: 3 
-2004732684 -532555675 1568718452 -1334583598 Thread: 30 
-2004732684 -532555675 1568718452 -1334583598 Thread: 40 
-2004732684 -532555675 1568718452 -1334583598 Thread: 55 
-2004732684 -532555675 1568718452 -1334583598 Thread: 58 
-2004732684 -532555675 1568718452 -1334583598 Thread: 23 
-2004732684 -532555675 1568718452 -1334583598 Thread: 12 
-2004732684 -532555675 1568718452 -1334583598 Thread: 32 
-2004732684 -532555675 1568718452 -1334583598 Thread: 33 
-2004732684 -532555675 1568718452 -1334583598 Thread: 13 
-2004732684 -532555675 1568718452 -1334583598 Thread: 8 
-2004732684 -532555675 1568718452 -1334583598 Thread: 60 
-2004732684 -532555675 1568718452 -1334583598 Thread: 9 
-2004732684 -532555675 1568718452 -1334583598 Thread: 46 
-2004732684 -532555675 1568718452 -1334583598 Thread: 36 
-2004732684 -532555675 1568718452 -1334583598 Thread: 61 
-2004732684 -532555675 1568718452 -1334583598 Thread: 14 
-2004732684 -532555675 1568718452 -1334583598 Thread: 51 
-2004732684 -532555675 1568718452 -1334583598 Thread: 4 
-2004732684 -532555675 1568718452 -1334583598 Thread: 11 
-2004732684 -532555675 1568718452 -1334583598 Thread: 6 
-2004732684 -532555675 1568718452 -1334583598 Thread: 38 
-2004732684 -532555675 1568718452 -1334583598 Thread: 20 
-2004732684 -532555675 1568718452 -1334583598 Thread: 34 
-2004732684 -532555675 1568718452 -1334583598 Thread: 56 
-2004732684 -532555675 1568718452 -1334583598 Thread: 17 
-2004732684 -532555675 1568718452 -1334583598 Thread: 16 
-2004732684 -532555675 1568718452 -1334583598 Thread: 15 
-2004732684 -532555675 1568718452 -1334583598 Thread: 18 
-2004732684 -532555675 1568718452 -1334583598 Thread: 19 
-2004732684 -532555675 1568718452 -1334583598 Thread: 50 
-2004732684 -532555675 1568718452 -1334583598 Thread: 22 
-2004732684 -532555675 1568718452 -1334583598 Thread: 48 
-2004732684 -532555675 1568718452 -1334583598 Thread: 41 
-2004732684 -532555675 1568718452 -1334583598 Thread: 43 
-2004732684 -532555675 1568718452 -1334583598 Thread: 39 
-2004732684 -532555675 1568718452 -1334583598 Thread: 42 
-2004732684 -532555675 1568718452 -1334583598 Thread: 47 
-2004732684 -532555675 1568718452 -1334583598 Thread: 37 
-2004732684 -532555675 1568718452 -1334583598 Thread: 57 
-2004732684 -532555675 1568718452 -1334583598 Thread: 52 


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/seedTilt42.txt <==
854506502 -1124871314 533370442 407925069 Thread: 39 
854506502 -1124871314 533370442 407925069 Thread: 33 
854506502 -1124871314 533370442 407925069 Thread: 3 
854506502 -1124871314 533370442 407925069 Thread: 1 
854506502 -1124871314 533370442 407925069 Thread: 2 
854506502 -1124871314 533370442 407925069 Thread: 25 
854506502 -1124871314 533370442 407925069 Thread: 13 
854506502 -1124871314 533370442 407925069 Thread: 12 
854506502 -1124871314 533370442 407925069 Thread: 10 
854506502 -1124871314 533370442 407925069 Thread: 58 
854506502 -1124871314 533370442 407925069 Thread: 54 
854506502 -1124871314 533370442 407925069 Thread: 37 
854506502 -1124871314 533370442 407925069 Thread: 4 
854506502 -1124871314 533370442 407925069 Thread: 62 
854506502 -1124871314 533370442 407925069 Thread: 60 
854506502 -1124871314 533370442 407925069 Thread: 40 
854506502 -1124871314 533370442 407925069 Thread: 14 
854506502 -1124871314 533370442 407925069 Thread: 20 
854506502 -1124871314 533370442 407925069 Thread: 59 
854506502 -1124871314 533370442 407925069 Thread: 52 
854506502 -1124871314 533370442 407925069 Thread: 0 
854506502 -1124871314 533370442 407925069 Thread: 8 
854506502 -1124871314 533370442 407925069 Thread: 34 
854506502 -1124871314 533370442 407925069 Thread: 38 
854506502 -1124871314 533370442 407925069 Thread: 35 
854506502 -1124871314 533370442 407925069 Thread: 36 
854506502 -1124871314 533370442 407925069 Thread: 11 
854506502 -1124871314 533370442 407925069 Thread: 9 
854506502 -1124871314 533370442 407925069 Thread: 7 
854506502 -1124871314 533370442 407925069 Thread: 23 
854506502 -1124871314 533370442 407925069 Thread: 22 
854506502 -1124871314 533370442 407925069 Thread: 17 
854506502 -1124871314 533370442 407925069 Thread: 5 
854506502 -1124871314 533370442 407925069 Thread: 51 
854506502 -1124871314 533370442 407925069 Thread: 29 
854506502 -1124871314 533370442 407925069 Thread: 41 
854506502 -1124871314 533370442 407925069 Thread: 28 
854506502 -1124871314 533370442 407925069 Thread: 24 
854506502 -1124871314 533370442 407925069 Thread: 21 
854506502 -1124871314 533370442 407925069 Thread: 53 
854506502 -1124871314 533370442 407925069 Thread: 26 
854506502 -1124871314 533370442 407925069 Thread: 44 
854506502 -1124871314 533370442 407925069 Thread: 49 
854506502 -1124871314 533370442 407925069 Thread: 27 
854506502 -1124871314 533370442 407925069 Thread: 48 
854506502 -1124871314 533370442 407925069 Thread: 43 
854506502 -1124871314 533370442 407925069 Thread: 46 
854506502 -1124871314 533370442 407925069 Thread: 42 
854506502 -1124871314 533370442 407925069 Thread: 45 
854506502 -1124871314 533370442 407925069 Thread: 50 
854506502 -1124871314 533370442 407925069 Thread: 57 
854506502 -1124871314 533370442 407925069 Thread: 61 
854506502 -1124871314 533370442 407925069 Thread: 55 
854506502 -1124871314 533370442 407925069 Thread: 63 
854506502 -1124871314 533370442 407925069 Thread: 56 
854506502 -1124871314 533370442 407925069 Thread: 15 
854506502 -1124871314 533370442 407925069 Thread: 19 
854506502 -1124871314 533370442 407925069 Thread: 18 
854506502 -1124871314 533370442 407925069 Thread: 47 
854506502 -1124871314 533370442 407925069 Thread: 30 
854506502 -1124871314 533370442 407925069 Thread: 6 
854506502 -1124871314 533370442 407925069 Thread: 16 
854506502 -1124871314 533370442 407925069 Thread: 32 
854506502 -1124871314 533370442 407925069 Thread: 31 


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/seedTilt43.txt <==
1703624987 996178454 1732568073 -118902686 Thread: 48 
1703624987 996178454 1732568073 -118902686 Thread: 47 
1703624987 996178454 1732568073 -118902686 Thread: 31 
1703624987 996178454 1732568073 -118902686 Thread: 49 
1703624987 996178454 1732568073 -118902686 Thread: 60 
1703624987 996178454 1732568073 -118902686 Thread: 58 
1703624987 996178454 1732568073 -118902686 Thread: 3 
1703624987 996178454 1732568073 -118902686 Thread: 15 
1703624987 996178454 1732568073 -118902686 Thread: 41 
1703624987 996178454 1732568073 -118902686 Thread: 56 
1703624987 996178454 1732568073 -118902686 Thread: 42 
1703624987 996178454 1732568073 -118902686 Thread: 19 
1703624987 996178454 1732568073 -118902686 Thread: 13 
1703624987 996178454 1732568073 -118902686 Thread: 14 
1703624987 996178454 1732568073 -118902686 Thread: 22 
1703624987 996178454 1732568073 -118902686 Thread: 51 
1703624987 996178454 1732568073 -118902686 Thread: 10 
1703624987 996178454 1732568073 -118902686 Thread: 57 
1703624987 996178454 1732568073 -118902686 Thread: 17 
1703624987 996178454 1732568073 -118902686 Thread: 23 
1703624987 996178454 1732568073 -118902686 Thread: 62 
1703624987 996178454 1732568073 -118902686 Thread: 43 
1703624987 996178454 1732568073 -118902686 Thread: 44 
1703624987 996178454 1732568073 -118902686 Thread: 40 
1703624987 996178454 1732568073 -118902686 Thread: 27 
1703624987 996178454 1732568073 -118902686 Thread: 16 
1703624987 996178454 1732568073 -118902686 Thread: 20 
1703624987 996178454 1732568073 -118902686 Thread: 28 
1703624987 996178454 1732568073 -118902686 Thread: 38 
1703624987 996178454 1732568073 -118902686 Thread: 5 
1703624987 996178454 1732568073 -118902686 Thread: 1 
1703624987 996178454 1732568073 -118902686 Thread: 63 
1703624987 996178454 1732568073 -118902686 Thread: 26 
1703624987 996178454 1732568073 -118902686 Thread: 54 
1703624987 996178454 1732568073 -118902686 Thread: 0 
1703624987 996178454 1732568073 -118902686 Thread: 37 
1703624987 996178454 1732568073 -118902686 Thread: 39 
1703624987 996178454 1732568073 -118902686 Thread: 12 
1703624987 996178454 1732568073 -118902686 Thread: 32 
1703624987 996178454 1732568073 -118902686 Thread: 21 
1703624987 996178454 1732568073 -118902686 Thread: 24 
1703624987 996178454 1732568073 -118902686 Thread: 35 
1703624987 996178454 1732568073 -118902686 Thread: 61 
1703624987 996178454 1732568073 -118902686 Thread: 30 
1703624987 996178454 1732568073 -118902686 Thread: 34 
1703624987 996178454 1732568073 -118902686 Thread: 29 
1703624987 996178454 1732568073 -118902686 Thread: 18 
1703624987 996178454 1732568073 -118902686 Thread: 6 
1703624987 996178454 1732568073 -118902686 Thread: 25 
1703624987 996178454 1732568073 -118902686 Thread: 11 
1703624987 996178454 1732568073 -118902686 Thread: 9 
1703624987 996178454 1732568073 -118902686 Thread: 8 
1703624987 996178454 1732568073 -118902686 Thread: 45 
1703624987 996178454 1732568073 -118902686 Thread: 7 
1703624987 996178454 1732568073 -118902686 Thread: 2 
1703624987 996178454 1732568073 -118902686 Thread: 4 
1703624987 996178454 1732568073 -118902686 Thread: 50 
1703624987 996178454 1732568073 -118902686 Thread: 46 
1703624987 996178454 1732568073 -118902686 Thread: 36 
1703624987 996178454 1732568073 -118902686 Thread: 53 
1703624987 996178454 1732568073 -118902686 Thread: 55 
1703624987 996178454 1732568073 -118902686 Thread: 59 
1703624987 996178454 1732568073 -118902686 Thread: 33 
1703624987 996178454 1732568073 -118902686 Thread: 52 


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/seedTilt44.txt <==
307128529 -844662849 -497860921 2063480500 Thread: 34 
307128529 -844662849 -497860921 2063480500 Thread: 62 
307128529 -844662849 -497860921 2063480500 Thread: 4 
307128529 -844662849 -497860921 2063480500 Thread: 58 
307128529 -844662849 -497860921 2063480500 Thread: 60 
307128529 -844662849 -497860921 2063480500 Thread: 57 
307128529 -844662849 -497860921 2063480500 Thread: 43 
307128529 -844662849 -497860921 2063480500 Thread: 36 
307128529 -844662849 -497860921 2063480500 Thread: 56 
307128529 -844662849 -497860921 2063480500 Thread: 42 
307128529 -844662849 -497860921 2063480500 Thread: 27 
307128529 -844662849 -497860921 2063480500 Thread: 59 
307128529 -844662849 -497860921 2063480500 Thread: 41 
307128529 -844662849 -497860921 2063480500 Thread: 5 
307128529 -844662849 -497860921 2063480500 Thread: 55 
307128529 -844662849 -497860921 2063480500 Thread: 26 
307128529 -844662849 -497860921 2063480500 Thread: 31 
307128529 -844662849 -497860921 2063480500 Thread: 6 
307128529 -844662849 -497860921 2063480500 Thread: 11 
307128529 -844662849 -497860921 2063480500 Thread: 38 
307128529 -844662849 -497860921 2063480500 Thread: 25 
307128529 -844662849 -497860921 2063480500 Thread: 22 
307128529 -844662849 -497860921 2063480500 Thread: 2 
307128529 -844662849 -497860921 2063480500 Thread: 14 
307128529 -844662849 -497860921 2063480500 Thread: 1 
307128529 -844662849 -497860921 2063480500 Thread: 29 
307128529 -844662849 -497860921 2063480500 Thread: 28 
307128529 -844662849 -497860921 2063480500 Thread: 44 
307128529 -844662849 -497860921 2063480500 Thread: 53 
307128529 -844662849 -497860921 2063480500 Thread: 63 
307128529 -844662849 -497860921 2063480500 Thread: 3 
307128529 -844662849 -497860921 2063480500 Thread: 49 
307128529 -844662849 -497860921 2063480500 Thread: 19 
307128529 -844662849 -497860921 2063480500 Thread: 54 
307128529 -844662849 -497860921 2063480500 Thread: 39 
307128529 -844662849 -497860921 2063480500 Thread: 24 
307128529 -844662849 -497860921 2063480500 Thread: 10 
307128529 -844662849 -497860921 2063480500 Thread: 18 
307128529 -844662849 -497860921 2063480500 Thread: 15 
307128529 -844662849 -497860921 2063480500 Thread: 48 
307128529 -844662849 -497860921 2063480500 Thread: 61 
307128529 -844662849 -497860921 2063480500 Thread: 40 
307128529 -844662849 -497860921 2063480500 Thread: 52 
307128529 -844662849 -497860921 2063480500 Thread: 32 
307128529 -844662849 -497860921 2063480500 Thread: 13 
307128529 -844662849 -497860921 2063480500 Thread: 16 
307128529 -844662849 -497860921 2063480500 Thread: 47 
307128529 -844662849 -497860921 2063480500 Thread: 7 
307128529 -844662849 -497860921 2063480500 Thread: 0 
307128529 -844662849 -497860921 2063480500 Thread: 45 
307128529 -844662849 -497860921 2063480500 Thread: 9 
307128529 -844662849 -497860921 2063480500 Thread: 12 
307128529 -844662849 -497860921 2063480500 Thread: 17 
307128529 -844662849 -497860921 2063480500 Thread: 8 
307128529 -844662849 -497860921 2063480500 Thread: 21 
307128529 -844662849 -497860921 2063480500 Thread: 33 
307128529 -844662849 -497860921 2063480500 Thread: 46 
307128529 -844662849 -497860921 2063480500 Thread: 37 
307128529 -844662849 -497860921 2063480500 Thread: 23 
307128529 -844662849 -497860921 2063480500 Thread: 51 
307128529 -844662849 -497860921 2063480500 Thread: 30 
307128529 -844662849 -497860921 2063480500 Thread: 35 
307128529 -844662849 -497860921 2063480500 Thread: 50 
307128529 -844662849 -497860921 2063480500 Thread: 20 


==> Ancillary/Data/3Fields/constMass/Data/_2048_12_100/seedTilt45.txt <==
-1844799508 1900103421 -1202127183 -2004988420 Thread: 13 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 45 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 2 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 60 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 44 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 22 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 39 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 20 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 63 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 40 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 47 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 16 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 9 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 3 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 46 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 25 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 26 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 48 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 49 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 59 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 55 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 43 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 24 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 23 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 41 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 42 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 17 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 35 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 36 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 62 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 50 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 7 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 6 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 4 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 8 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 53 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 19 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 1 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 34 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 27 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 15 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 33 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 30 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 32 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 29 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 14 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 5 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 38 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 37 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 61 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 54 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 58 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 57 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 56 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 52 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 51 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 0 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 31 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 28 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 21 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 10 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 12 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 11 
-1844799508 1900103421 -1202127183 -2004988420 Thread: 18 


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt40.txt <==
5040,1.6428e+07,1.84199e+07
5067,1.98441e+07,1.50938e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt41.txt <==
5040,1.77424e+07,1.75839e+07
5067,1.9508e+07,1.56576e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt42.txt <==
5040,2.02719e+07,1.89602e+07
5067,2.04779e+07,1.82415e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt43.txt <==
5040,1.74788e+07,1.78697e+07
5067,1.91281e+07,1.60138e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt44.txt <==
5040,1.72621e+07,1.78748e+07
5067,1.92009e+07,1.57868e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt45.txt <==
5040,1.77768e+07,1.79656e+07
5067,1.92566e+07,1.62271e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt46.txt <==
5040,1.93658e+07,1.85006e+07
5067,2.0209e+07,1.72953e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt47.txt <==
5040,1.38393e+07,1.56146e+07
5067,1.72496e+07,1.24261e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt48.txt <==
5040,2.0796e+07,2.02242e+07
5067,2.20782e+07,1.85971e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt49.txt <==
5040,1.91132e+07,1.86868e+07
5067,2.01466e+07,1.72817e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt50.txt <==
5040,2.10561e+07,1.89962e+07
5067,2.0552e+07,1.88522e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt51.txt <==
5040,2.52826e+07,1.9686e+07
5067,2.17175e+07,2.20137e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt52.txt <==
5040,1.60467e+07,1.74403e+07
5067,1.89705e+07,1.45703e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt53.txt <==
5040,2.15563e+07,1.90518e+07
5067,2.06462e+07,1.92071e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt54.txt <==
5040,2.24396e+07,1.9608e+07
5067,2.15723e+07,1.97145e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt55.txt <==
5040,1.37025e+07,1.69202e+07
5067,1.83407e+07,1.26627e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt56.txt <==
5040,2.03412e+07,1.89073e+07
5067,2.00561e+07,1.85578e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt57.txt <==
5040,1.56319e+07,1.64244e+07
5067,1.83144e+07,1.38009e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt58.txt <==
5040,1.65512e+07,1.7436e+07
5067,1.89337e+07,1.50099e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_10_270/axionNumTilt59.txt <==
5040,1.51563e+07,1.69091e+07
5067,1.85459e+07,1.36778e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt41.txt <==
4293,1.81484e+07,1.99486e+07
4316,2.1742e+07,1.64996e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt42.txt <==
4293,1.82074e+07,2.11247e+07
4316,2.30958e+07,1.65551e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt53.txt <==
4293,2.24283e+07,2.28243e+07
4316,2.43194e+07,2.06508e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt55.txt <==
4293,1.49384e+07,2.03282e+07
4316,2.21101e+07,1.39156e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt56.txt <==
4293,2.04042e+07,2.189e+07
4316,2.37229e+07,1.85859e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt57.txt <==
4293,1.98824e+07,2.15829e+07
4316,2.34175e+07,1.812e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt58.txt <==
4293,2.33472e+07,2.2824e+07
4316,2.47196e+07,2.11063e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt59.txt <==
4293,1.99248e+07,2.13912e+07
4316,2.33541e+07,1.80256e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt60.txt <==
4293,2.0328e+07,2.24816e+07
4316,2.40587e+07,1.88064e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt61.txt <==
4293,1.94413e+07,2.16872e+07
4316,2.3357e+07,1.7901e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt62.txt <==
4293,1.93791e+07,2.2168e+07
4316,2.41714e+07,1.76515e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt63.txt <==
4293,2.12752e+07,2.23721e+07
4316,2.43257e+07,1.92862e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt64.txt <==
4293,2.72795e+07,2.28493e+07
4316,2.49719e+07,2.41894e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt65.txt <==
4293,1.88834e+07,2.09143e+07
4316,2.27086e+07,1.72398e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt66.txt <==
4293,1.75882e+07,2.07907e+07
4316,2.26367e+07,1.61114e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt67.txt <==
4293,2.01097e+07,2.16315e+07
4316,2.32963e+07,1.84339e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_230/axionNumTilt68.txt <==
4293,2.08149e+07,2.09795e+07
4316,2.29488e+07,1.87014e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt55.txt <==
5040,1.61977e+07,2.29292e+07
5067,2.50629e+07,1.48313e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt56.txt <==
5040,1.37692e+07,2.21119e+07
5067,2.42294e+07,1.26366e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt57.txt <==
5040,1.21905e+07,1.99761e+07
5067,2.2226e+07,1.0959e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt58.txt <==
5040,1.33939e+07,2.13723e+07
5067,2.36646e+07,1.21493e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt59.txt <==
5040,1.30084e+07,1.94956e+07
5067,2.17514e+07,1.16392e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt60.txt <==
5040,1.65941e+07,2.09366e+07
5067,2.27563e+07,1.52229e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt61.txt <==
5040,1.40775e+07,2.24931e+07
5067,2.4427e+07,1.30956e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt62.txt <==
5040,1.7237e+07,2.32707e+07
5067,2.5375e+07,1.58154e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt63.txt <==
5040,1.70457e+07,2.49152e+07
5067,2.68502e+07,1.59237e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt64.txt <==
5040,1.31821e+07,2.15354e+07
5067,2.41116e+07,1.17684e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt65.txt <==
5040,1.18115e+07,1.82021e+07
5067,2.04411e+07,1.04624e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt66.txt <==
5040,1.20237e+07,2.03814e+07
5067,2.29259e+07,1.06283e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt67.txt <==
5040,1.96288e+07,2.51337e+07
5067,2.70035e+07,1.82841e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt68.txt <==
5040,1.38478e+07,2.02644e+07
5067,2.22548e+07,1.26487e+07


==> Ancillary/Data/3Fields/growMass/Data/_1536_12_270/axionNumTilt69.txt <==
5040,1.23261e+07,1.96452e+07
5067,2.20978e+07,1.08924e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt40.txt <==
5973,3.43445e+07,3.31149e+07
5999,2.94957e+07,3.60809e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt41.txt <==
5973,3.20577e+07,3.06051e+07
5999,2.91936e+07,3.21372e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt42.txt <==
5973,4.54632e+07,3.40725e+07
5999,3.42064e+07,4.2286e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt43.txt <==
5973,3.64062e+07,3.20478e+07
5999,3.10343e+07,3.55617e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt44.txt <==
5973,4.79307e+07,3.38198e+07
5999,3.38826e+07,4.4274e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt45.txt <==
5973,3.90063e+07,3.36665e+07
5999,3.33859e+07,3.73467e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt46.txt <==
5973,3.17437e+07,3.1862e+07
5999,2.95463e+07,3.28032e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt47.txt <==
5973,3.99399e+07,3.18273e+07
5999,3.18294e+07,3.75402e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt48.txt <==
5973,3.12885e+07,3.1503e+07
5999,2.98071e+07,3.1881e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt49.txt <==
5973,4.30623e+07,3.41605e+07
5999,3.32506e+07,4.11683e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt50.txt <==
5973,4.09911e+07,3.35695e+07
5999,3.28952e+07,3.92622e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt51.txt <==
5973,4.05437e+07,3.28171e+07
5999,3.20048e+07,3.88684e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt52.txt <==
5973,5.06778e+07,3.51394e+07
5999,3.43659e+07,4.73947e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt53.txt <==
5973,4.14029e+07,3.40633e+07
5999,3.23953e+07,4.04058e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt54.txt <==
5973,4.01876e+07,3.17158e+07
5999,3.23748e+07,3.72195e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt55.txt <==
5973,4.65103e+07,3.61258e+07
5999,3.96894e+07,4.08217e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt56.txt <==
5973,3.8886e+07,3.18026e+07
5999,3.08095e+07,3.75219e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt57.txt <==
5973,4.02801e+07,3.34565e+07
5999,3.2486e+07,3.88931e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt58.txt <==
5973,2.89485e+07,3.07492e+07
5999,2.91657e+07,2.97581e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt59.txt <==
5973,4.27092e+07,3.45592e+07
5999,3.41122e+07,4.05996e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt60.txt <==
5973,4.26281e+07,3.26925e+07
5999,3.34912e+07,3.92723e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt61.txt <==
5973,4.4691e+07,3.61817e+07
5999,3.55876e+07,4.2606e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt62.txt <==
5973,4.33032e+07,3.41748e+07
5999,3.50819e+07,3.99549e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt63.txt <==
5973,4.56168e+07,3.31718e+07
5999,3.27227e+07,4.27517e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt64.txt <==
5973,3.47271e+07,3.12886e+07
5999,2.93924e+07,3.47731e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt65.txt <==
5973,4.83769e+07,3.48169e+07
5999,3.3571e+07,4.58382e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt66.txt <==
5973,3.95773e+07,3.28684e+07
5999,3.14367e+07,3.85739e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt67.txt <==
5973,3.5248e+07,3.19231e+07
5999,2.82151e+07,3.67048e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt68.txt <==
5973,4.91031e+07,3.42031e+07
5999,3.47439e+07,4.49204e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_320/axionNumTilt69.txt <==
5973,3.10936e+07,3.10177e+07
5999,2.83879e+07,3.2372e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt40.txt <==
6720,2.42993e+07,3.07787e+07
6756,3.40286e+07,2.19027e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt41.txt <==
6720,2.87312e+07,3.65919e+07
6756,3.96114e+07,2.65624e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt42.txt <==
6720,2.45442e+07,3.63871e+07
6756,3.97061e+07,2.28207e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt43.txt <==
6720,3.12989e+07,3.62081e+07
6756,3.91601e+07,2.86837e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt44.txt <==
6720,2.34419e+07,3.08014e+07
6756,3.40565e+07,2.12224e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt45.txt <==
6720,3.95221e+07,3.94619e+07
6756,4.20466e+07,3.61961e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt46.txt <==
6720,1.69074e+07,2.76135e+07
6756,3.13332e+07,1.49538e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt47.txt <==
6720,2.1739e+07,2.91447e+07
6756,3.24378e+07,1.95268e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt48.txt <==
6720,2.24439e+07,3.29481e+07
6756,3.62345e+07,2.06004e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt49.txt <==
6720,3.14434e+07,3.70135e+07
6756,3.97818e+07,2.90641e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt50.txt <==
6720,3.20862e+07,3.87087e+07
6756,4.13603e+07,2.98485e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt51.txt <==
6720,3.64117e+07,3.5912e+07
6756,3.95071e+07,3.24006e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt52.txt <==
6720,2.61943e+07,3.69453e+07
6756,3.9923e+07,2.44915e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt53.txt <==
6720,3.09435e+07,3.65158e+07
6756,3.97108e+07,2.82191e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt54.txt <==
6720,4.1372e+07,4.03972e+07
6756,4.32726e+07,3.77043e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt55.txt <==
6720,2.33712e+07,3.43003e+07
6756,3.74936e+07,2.16442e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt56.txt <==
6720,3.31892e+07,3.84632e+07
6756,4.13564e+07,3.05851e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt57.txt <==
6720,3.23257e+07,3.53014e+07
6756,3.83288e+07,2.93822e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt58.txt <==
6720,3.58851e+07,4.05721e+07
6756,4.31355e+07,3.33118e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt59.txt <==
6720,2.06888e+07,3.06069e+07
6756,3.41313e+07,1.8677e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt60.txt <==
6720,3.9243e+07,4.00923e+07
6756,4.35337e+07,3.54506e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt61.txt <==
6720,2.83157e+07,3.56273e+07
6756,3.84424e+07,2.61983e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt62.txt <==
6720,3.01771e+07,3.58469e+07
6756,3.85599e+07,2.78816e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt63.txt <==
6720,2.78785e+07,3.48334e+07
6756,3.80065e+07,2.5493e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt64.txt <==
6720,3.02489e+07,3.58686e+07
6756,3.93466e+07,2.73684e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt65.txt <==
6720,3.3677e+07,3.65676e+07
6756,3.99684e+07,3.03662e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt66.txt <==
6720,3.09444e+07,3.44482e+07
6756,3.69016e+07,2.85561e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt67.txt <==
6720,3.20579e+07,3.91584e+07
6756,4.19646e+07,2.97801e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt68.txt <==
6720,3.65877e+07,4.14658e+07
6756,4.3943e+07,3.40689e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_08_360/axionNumTilt69.txt <==
6720,2.73816e+07,3.21511e+07
6756,3.50435e+07,2.49317e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt40.txt <==
5973,2.36175e+07,3.52218e+07
5999,3.92509e+07,2.12588e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt41.txt <==
5973,3.03614e+07,4.46329e+07
5999,4.54665e+07,3.09202e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt42.txt <==
5973,2.5766e+07,3.94607e+07
5999,4.22928e+07,2.46371e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt43.txt <==
5973,3.54626e+07,4.64623e+07
5999,4.68577e+07,3.59072e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt44.txt <==
5973,2.92955e+07,4.03739e+07
5999,4.1753e+07,2.90184e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt45.txt <==
5973,2.81695e+07,4.00894e+07
5999,4.12128e+07,2.82022e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt46.txt <==
5973,2.39406e+07,4.05748e+07
5999,4.26131e+07,2.38315e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt47.txt <==
5973,2.77844e+07,4.14309e+07
5999,4.30848e+07,2.75823e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt48.txt <==
5973,3.01358e+07,4.41604e+07
5999,4.45138e+07,3.10251e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt49.txt <==
5973,3.28957e+07,4.12919e+07
5999,4.18055e+07,3.29546e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt50.txt <==
5973,2.89344e+07,4.15069e+07
5999,4.43451e+07,2.76161e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt51.txt <==
5973,3.12578e+07,4.1523e+07
5999,4.27955e+07,3.09248e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt52.txt <==
5973,2.99836e+07,3.9817e+07
5999,4.22177e+07,2.87162e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt53.txt <==
5973,2.86258e+07,4.28611e+07
5999,4.44197e+07,2.85916e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt54.txt <==
5973,3.60516e+07,5.02015e+07
5999,4.82714e+07,3.8807e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt55.txt <==
5973,3.04965e+07,4.47048e+07
5999,4.5883e+07,3.07703e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt56.txt <==
5973,2.99917e+07,4.46035e+07
5999,4.523e+07,3.07445e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt57.txt <==
5973,2.99882e+07,4.08671e+07
5999,4.14939e+07,3.02908e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt58.txt <==
5973,3.28062e+07,4.34147e+07
5999,4.48715e+07,3.23339e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt59.txt <==
5973,3.25009e+07,4.51547e+07
5999,4.59002e+07,3.29353e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt60.txt <==
5973,3.29451e+07,4.76041e+07
5999,4.65391e+07,3.50822e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt61.txt <==
5973,3.30431e+07,4.27661e+07
5999,4.47562e+07,3.20442e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt62.txt <==
5973,2.86849e+07,4.30351e+07
5999,4.45131e+07,2.87359e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt63.txt <==
5973,3.43342e+07,4.74978e+07
5999,4.72808e+07,3.55579e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt64.txt <==
5973,2.97508e+07,4.20414e+07
5999,4.29129e+07,3.00324e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt65.txt <==
5973,2.68906e+07,4.22177e+07
5999,4.34342e+07,2.7287e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt66.txt <==
5973,3.06809e+07,4.10046e+07
5999,4.18555e+07,3.07339e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt67.txt <==
5973,3.0442e+07,4.56273e+07
5999,4.4726e+07,3.25435e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt68.txt <==
5973,3.27757e+07,4.65975e+07
5999,4.81807e+07,3.26266e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_320/axionNumTilt69.txt <==
5973,2.6223e+07,4.23834e+07
5999,4.36371e+07,2.6679e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt40.txt <==
6720,2.65189e+07,4.57027e+07
6756,4.97103e+07,2.45276e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt41.txt <==
6720,2.75353e+07,4.27754e+07
6756,4.67975e+07,2.52554e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt42.txt <==
6720,2.534e+07,3.446e+07
6756,3.83972e+07,2.25684e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt43.txt <==
6720,2.46513e+07,3.75953e+07
6756,4.19273e+07,2.19294e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt44.txt <==
6720,3.07853e+07,3.77266e+07
6756,4.07101e+07,2.84099e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt45.txt <==
6720,2.44894e+07,3.12761e+07
6756,3.45789e+07,2.20123e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt46.txt <==
6720,2.48907e+07,4.00447e+07
6756,4.4065e+07,2.26303e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt47.txt <==
6720,2.45534e+07,3.7079e+07
6756,4.11493e+07,2.20304e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt48.txt <==
6720,2.66447e+07,4.31838e+07
6756,4.72315e+07,2.44896e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt49.txt <==
6720,2.90445e+07,4.08294e+07
6756,4.43124e+07,2.68071e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt50.txt <==
6720,2.53178e+07,3.54846e+07
6756,3.8986e+07,2.30032e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt51.txt <==
6720,2.66372e+07,3.7255e+07
6756,4.09167e+07,2.42075e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt52.txt <==
6720,2.43737e+07,3.55456e+07
6756,3.9307e+07,2.19833e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt53.txt <==
6720,2.35524e+07,3.35969e+07
6756,3.73461e+07,2.10512e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt54.txt <==
6720,2.5867e+07,3.94397e+07
6756,4.33441e+07,2.35561e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt55.txt <==
6720,3.18023e+07,4.25287e+07
6756,4.63784e+07,2.90855e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt56.txt <==
6720,2.29808e+07,3.23435e+07
6756,3.61668e+07,2.03626e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt57.txt <==
6720,2.5534e+07,3.74401e+07
6756,4.21752e+07,2.23862e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt58.txt <==
6720,2.62616e+07,4.1634e+07
6756,4.58752e+07,2.38253e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt59.txt <==
6720,2.94394e+07,4.24596e+07
6756,4.6254e+07,2.70689e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt60.txt <==
6720,2.41297e+07,3.15625e+07
6756,3.54932e+07,2.12471e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt61.txt <==
6720,2.68327e+07,3.96555e+07
6756,4.36782e+07,2.43161e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt62.txt <==
6720,2.77158e+07,4.0286e+07
6756,4.39931e+07,2.53891e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt63.txt <==
6720,2.62987e+07,3.25495e+07
6756,3.62742e+07,2.33742e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt64.txt <==
6720,2.75422e+07,3.77328e+07
6756,4.16097e+07,2.48734e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt65.txt <==
6720,2.75481e+07,4.33359e+07
6756,4.76189e+07,2.5069e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt66.txt <==
6720,2.39923e+07,3.60389e+07
6756,4.00588e+07,2.14357e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt67.txt <==
6720,2.67918e+07,4.15696e+07
6756,4.53049e+07,2.46842e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt68.txt <==
6720,2.6478e+07,3.97352e+07
6756,4.36967e+07,2.41188e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_10_360/axionNumTilt69.txt <==
6720,2.60657e+07,3.07623e+07
6756,3.40075e+07,2.3354e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt40.txt <==
5973,3.11059e+07,4.57159e+07
5999,5.07487e+07,2.75465e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt41.txt <==
5973,3.19577e+07,3.81619e+07
5999,4.36329e+07,2.72712e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt42.txt <==
5973,3.2343e+07,4.41388e+07
5999,4.89033e+07,2.87779e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt43.txt <==
5973,3.43856e+07,5.2139e+07
5999,5.40515e+07,3.37474e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt44.txt <==
5973,3.0779e+07,3.65124e+07
5999,4.22229e+07,2.58436e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt45.txt <==
5973,3.05237e+07,3.51558e+07
5999,4.17057e+07,2.47804e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt46.txt <==
5973,2.97248e+07,3.97866e+07
5999,4.62318e+07,2.45424e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt47.txt <==
5973,3.18173e+07,4.26564e+07
5999,4.83241e+07,2.73559e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt48.txt <==
5973,2.828e+07,3.7491e+07
5999,4.42388e+07,2.27377e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt49.txt <==
5973,2.85914e+07,4.24071e+07
5999,4.75455e+07,2.48856e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt50.txt <==
5973,2.99811e+07,4.05491e+07
5999,4.62984e+07,2.5409e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt51.txt <==
5973,2.96801e+07,4.29616e+07
5999,4.8155e+07,2.58075e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt52.txt <==
5973,3.07046e+07,4.15994e+07
5999,4.72479e+07,2.62786e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt53.txt <==
5973,3.567e+07,5.28342e+07
5999,5.57752e+07,3.41313e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt54.txt <==
5973,3.0062e+07,4.29312e+07
5999,5.00614e+07,2.45249e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt55.txt <==
5973,3.36001e+07,4.66897e+07
5999,5.03327e+07,3.11068e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt56.txt <==
5973,3.59356e+07,5.33136e+07
5999,5.52757e+07,3.52215e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt57.txt <==
5973,2.9971e+07,3.82433e+07
5999,4.36138e+07,2.55339e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt58.txt <==
5973,3.02628e+07,4.11675e+07
5999,4.64181e+07,2.61653e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt59.txt <==
5973,3.38903e+07,4.59339e+07
5999,4.95272e+07,3.13113e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt60.txt <==
5973,3.14526e+07,4.20462e+07
5999,4.88157e+07,2.60294e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt61.txt <==
5973,2.9737e+07,3.99345e+07
5999,4.59732e+07,2.48893e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt62.txt <==
5973,3.40815e+07,5.16949e+07
5999,5.55648e+07,3.1767e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt63.txt <==
5973,3.05812e+07,4.27816e+07
5999,4.78544e+07,2.67876e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt64.txt <==
5973,2.96291e+07,3.78088e+07
5999,4.38871e+07,2.45929e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt65.txt <==
5973,2.94507e+07,3.96545e+07
5999,4.68339e+07,2.35937e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt66.txt <==
5973,3.12254e+07,4.30376e+07
5999,4.8907e+07,2.67216e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt67.txt <==
5973,3.14189e+07,4.1672e+07
5999,4.63381e+07,2.78205e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt68.txt <==
5973,3.19921e+07,4.00009e+07
5999,4.44756e+07,2.83299e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_320/axionNumTilt69.txt <==
5973,3.38719e+07,4.48848e+07
5999,4.86102e+07,3.11315e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt40.txt <==
6720,2.94682e+07,3.08977e+07
6756,3.31765e+07,2.7038e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt41.txt <==
6720,3.11579e+07,3.50751e+07
6756,3.77341e+07,2.86029e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt42.txt <==
6720,3.32069e+07,2.92812e+07
6756,3.11963e+07,3.06224e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt43.txt <==
6720,2.89698e+07,2.43385e+07
6756,2.69954e+07,2.59018e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt44.txt <==
6720,3.27885e+07,4.08186e+07
6756,4.37553e+07,3.01778e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt45.txt <==
6720,3.20242e+07,3.3426e+07
6756,3.61078e+07,2.91844e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt46.txt <==
6720,3.02027e+07,4.04713e+07
6756,4.41189e+07,2.72464e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt47.txt <==
6720,3.22632e+07,4.46226e+07
6756,4.83316e+07,2.93923e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt48.txt <==
6720,3.16712e+07,3.83426e+07
6756,4.07401e+07,2.94544e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt49.txt <==
6720,3.02875e+07,3.17063e+07
6756,3.4517e+07,2.73993e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt50.txt <==
6720,3.05709e+07,2.93124e+07
6756,3.16318e+07,2.79259e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt51.txt <==
6720,2.71226e+07,2.32253e+07
6756,2.52703e+07,2.46044e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt52.txt <==
6720,3.03517e+07,3.23904e+07
6756,3.51833e+07,2.7549e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt53.txt <==
6720,3.26715e+07,3.93702e+07
6756,4.20688e+07,3.02017e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt54.txt <==
6720,3.32726e+07,3.92433e+07
6756,4.19959e+07,3.06215e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt55.txt <==
6720,3.16701e+07,3.68641e+07
6756,3.93112e+07,2.93042e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt56.txt <==
6720,2.86086e+07,3.17989e+07
6756,3.3819e+07,2.65119e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt57.txt <==
6720,3.23008e+07,3.01714e+07
6756,3.30558e+07,2.90714e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt58.txt <==
6720,2.96811e+07,3.11258e+07
6756,3.39775e+07,2.68415e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt59.txt <==
6720,3.06372e+07,2.7577e+07
6756,2.96627e+07,2.80851e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt60.txt <==
6720,3.31689e+07,4.21997e+07
6756,4.51555e+07,3.05882e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt61.txt <==
6720,3.12579e+07,3.5007e+07
6756,3.73689e+07,2.88841e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt62.txt <==
6720,3.09323e+07,3.53597e+07
6756,3.75919e+07,2.87493e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt63.txt <==
6720,3.141e+07,3.27121e+07
6756,3.53121e+07,2.8736e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt64.txt <==
6720,3.52063e+07,3.93861e+07
6756,4.23491e+07,3.22277e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt65.txt <==
6720,2.95851e+07,3.26454e+07
6756,3.49733e+07,2.72907e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt66.txt <==
6720,2.97976e+07,2.69149e+07
6756,2.89583e+07,2.72771e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt67.txt <==
6720,3.05293e+07,3.31796e+07
6756,3.61086e+07,2.7661e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt68.txt <==
6720,3.17047e+07,3.1632e+07
6756,3.38086e+07,2.91789e+07


==> Ancillary/Data/3Fields/growMass/Data/_2048_12_360/axionNumTilt69.txt <==
6720,3.28444e+07,3.75467e+07
6756,4.02234e+07,3.02631e+07


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/axionNumTilt10.txt <==
27,295612,2.97299e+08
81,209677,1.67386e+08
135,1.03164e+07,1.08707e+09
189,1.05604e+07,5.56838e+08
243,1.6394e+07,3.63211e+08
297,2.35517e+07,1.85205e+08
351,2.6057e+07,1.25191e+08
405,2.71036e+07,9.52816e+07
459,2.94176e+07,8.20572e+07
513,2.85559e+07,6.49681e+07
567,2.14863e+07,5.84631e+07
621,1.28544e+07,6.38689e+07
675,8.89566e+06,5.66426e+07
729,1.22011e+07,3.72863e+07
783,1.65326e+07,2.43592e+07
837,1.52244e+07,2.2075e+07
891,9.9086e+06,2.54302e+07
945,6.68739e+06,2.3928e+07
999,9.12201e+06,1.67165e+07
1053,1.07379e+07,1.25298e+07
1107,7.53392e+06,1.44293e+07
1161,5.24485e+06,1.43596e+07
1215,7.44235e+06,9.86998e+06
1269,7.31365e+06,8.79616e+06
1323,4.47465e+06,1.04805e+07
1377,5.38014e+06,8.05997e+06
1431,6.06069e+06,6.56768e+06
1485,3.82619e+06,7.82053e+06
1539,4.68219e+06,6.02211e+06
1593,4.63968e+06,5.48169e+06
1647,3.20288e+06,6.16072e+06
1701,4.43453e+06,4.33381e+06
1755,3.2126e+06,5.02466e+06
1809,3.39692e+06,4.28624e+06
1863,3.40754e+06,3.90185e+06
1917,2.66487e+06,4.15015e+06
1971,3.33689e+06,3.18459e+06
2025,2.33529e+06,3.74999e+06
2079,3.06902e+06,2.76207e+06
2133,2.12636e+06,3.34617e+06
2187,2.76873e+06,2.48473e+06
2241,1.96203e+06,2.98638e+06
2295,2.52943e+06,2.2419e+06
2349,1.85036e+06,2.6348e+06
2403,2.2786e+06,2.06679e+06
2457,1.81575e+06,2.28133e+06
2511,1.94028e+06,2.01425e+06
2565,1.87333e+06,1.9017e+06
2619,1.589e+06,2.01717e+06
2673,1.88865e+06,1.60715e+06
2727,1.45221e+06,1.85732e+06
2781,1.64e+06,1.58052e+06
2835,1.60287e+06,1.48455e+06
2889,1.31071e+06,1.63257e+06
2943,1.55383e+06,1.3252e+06
2997,1.40057e+06,1.35233e+06
3051,1.20097e+06,1.43365e+06
3105,1.3979e+06,1.18301e+06
3159,1.30329e+06,1.17761e+06
3213,1.08774e+06,1.28236e+06
3267,1.20178e+06,1.11618e+06
3321,1.2551e+06,1.00037e+06
3375,1.05979e+06,1.09509e+06
3429,987566,1.09404e+06
3483,1.10372e+06,939762
3537,1.11332e+06,873226
3591,965840,938297
3645,877666,959504
3699,932101,867569
3753,997097,767980
3807,958727,752622
3861,852907,793444
3915,779968,810529
3969,782976,769447


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/axionNumTilt11.txt <==
27,295612,2.97312e+08
81,210078,1.67953e+08
135,1.03392e+07,1.08584e+09
189,1.05796e+07,5.55516e+08
243,1.64384e+07,3.62802e+08
297,2.35827e+07,1.85826e+08
351,2.60575e+07,1.25239e+08
405,2.70935e+07,9.51884e+07
459,2.95231e+07,8.15048e+07
513,2.89518e+07,6.42502e+07
567,2.21972e+07,5.78666e+07
621,1.35508e+07,6.33768e+07
675,9.03954e+06,5.77092e+07
729,1.19313e+07,3.86481e+07
783,1.65762e+07,2.48838e+07
837,1.57023e+07,2.1949e+07
891,1.04534e+07,2.53141e+07
945,6.83169e+06,2.43661e+07
999,9.00214e+06,1.73407e+07
1053,1.09267e+07,1.2682e+07
1107,7.96058e+06,1.43159e+07
1161,5.35129e+06,1.46328e+07
1215,7.36781e+06,1.02601e+07
1269,7.58611e+06,8.7777e+06
1323,4.7063e+06,1.05127e+07
1377,5.29372e+06,8.40921e+06
1431,6.25306e+06,6.5798e+06
1485,4.01735e+06,7.84736e+06
1539,4.60927e+06,6.2956e+06
1593,4.86057e+06,5.43258e+06
1647,3.25914e+06,6.2891e+06
1701,4.44663e+06,4.47917e+06
1755,3.41169e+06,4.98295e+06
1809,3.33695e+06,4.48979e+06
1863,3.59063e+06,3.85499e+06
1917,2.64743e+06,4.29953e+06
1971,3.45021e+06,3.19343e+06
2025,2.36764e+06,3.83628e+06
2079,3.13635e+06,2.80498e+06
2133,2.17601e+06,3.40607e+06
2187,2.82483e+06,2.5262e+06
2241,1.99994e+06,3.04972e+06
2295,2.60071e+06,2.26045e+06
2349,1.85588e+06,2.71695e+06
2403,2.38e+06,2.05368e+06
2457,1.7859e+06,2.38574e+06
2511,2.05672e+06,1.982e+06
2565,1.84718e+06,1.99568e+06
2619,1.66192e+06,2.02089e+06
2673,1.93049e+06,1.63188e+06
2727,1.44249e+06,1.92974e+06
2781,1.73353e+06,1.55816e+06
2835,1.59458e+06,1.54717e+06
2889,1.33584e+06,1.66695e+06
2943,1.63071e+06,1.31126e+06
2997,1.38596e+06,1.41479e+06
3051,1.22679e+06,1.46112e+06
3105,1.4682e+06,1.17019e+06
3159,1.30074e+06,1.22467e+06
3213,1.09165e+06,1.32314e+06
3267,1.26515e+06,1.10511e+06
3321,1.28539e+06,1.01516e+06
3375,1.046e+06,1.1461e+06
3429,1.00949e+06,1.11471e+06
3483,1.16009e+06,930238
3537,1.13919e+06,887176
3591,956030,980809
3645,883116,989039
3699,973109,867085
3753,1.04273e+06,762289
3807,977238,767713
3861,847900,826900
3915,777338,841663
3969,800409,784005


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/axionNumTilt12.txt <==
27,295609,2.97307e+08
81,210145,1.67936e+08
135,1.0339e+07,1.08449e+09
189,1.05606e+07,5.55057e+08
243,1.63544e+07,3.63916e+08
297,2.34022e+07,1.85999e+08
351,2.57261e+07,1.25262e+08
405,2.65858e+07,9.58185e+07
459,2.8755e+07,8.22375e+07
513,2.79612e+07,6.47861e+07
567,2.13068e+07,5.78477e+07
621,1.3106e+07,6.24636e+07
675,9.00848e+06,5.63564e+07
729,1.18419e+07,3.79488e+07
783,1.61108e+07,2.47612e+07
837,1.50863e+07,2.19787e+07
891,1.00638e+07,2.50159e+07
945,6.80261e+06,2.37204e+07
999,8.87177e+06,1.70253e+07
1053,1.05306e+07,1.26869e+07
1107,7.67716e+06,1.4135e+07
1161,5.31904e+06,1.42702e+07
1215,7.21262e+06,1.01136e+07
1269,7.30571e+06,8.74008e+06
1323,4.61212e+06,1.03023e+07
1377,5.23383e+06,8.22024e+06
1431,6.02577e+06,6.55721e+06
1485,3.93752e+06,7.69777e+06
1539,4.55272e+06,6.14615e+06
1593,4.66816e+06,5.42805e+06
1647,3.24415e+06,6.11438e+06
1701,4.32411e+06,4.4334e+06
1755,3.31177e+06,4.91589e+06
1809,3.30696e+06,4.36975e+06
1863,3.4504e+06,3.84701e+06
1917,2.64407e+06,4.16738e+06
1971,3.32097e+06,3.19113e+06
2025,2.35651e+06,3.72496e+06
2079,3.03013e+06,2.79226e+06
2133,2.15715e+06,3.31486e+06
2187,2.73267e+06,2.51021e+06
2241,1.98421e+06,2.96643e+06
2295,2.51087e+06,2.25113e+06
2349,1.84968e+06,2.63451e+06
2403,2.28881e+06,2.0532e+06
2457,1.78404e+06,2.30771e+06
2511,1.97858e+06,1.97567e+06
2565,1.826e+06,1.94253e+06
2619,1.62396e+06,1.98381e+06
2673,1.86882e+06,1.62068e+06
2727,1.44271e+06,1.86532e+06
2781,1.6667e+06,1.5547e+06
2835,1.56856e+06,1.51192e+06
2889,1.32437e+06,1.61995e+06
2943,1.56467e+06,1.31383e+06
2997,1.37059e+06,1.37607e+06
3051,1.21584e+06,1.41964e+06
3105,1.4093e+06,1.1716e+06
3159,1.27715e+06,1.19824e+06
3213,1.09076e+06,1.27887e+06
3267,1.22148e+06,1.09834e+06
3321,1.24052e+06,1.01107e+06
3375,1.04214e+06,1.10877e+06
3429,1.00221e+06,1.081e+06
3483,1.11834e+06,926484
3537,1.09866e+06,884055
3591,946177,953642
3645,882607,954887
3699,951595,850844
3753,1.00319e+06,761817
3807,944283,763068
3861,834727,807298
3915,775540,813629
3969,793764,760415


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/axionNumTilt13.txt <==
27,295614,2.9732e+08
81,209943,1.67879e+08
135,1.03429e+07,1.08828e+09
189,1.05798e+07,5.56111e+08
243,1.64333e+07,3.6367e+08
297,2.3586e+07,1.85726e+08
351,2.61141e+07,1.25195e+08
405,2.72101e+07,9.49794e+07
459,2.96074e+07,8.15253e+07
513,2.88202e+07,6.45931e+07
567,2.1755e+07,5.84677e+07
621,1.31213e+07,6.37811e+07
675,9.11255e+06,5.65698e+07
729,1.21842e+07,3.78555e+07
783,1.65309e+07,2.48866e+07
837,1.54267e+07,2.21148e+07
891,1.01853e+07,2.53003e+07
945,6.88962e+06,2.38719e+07
999,9.0498e+06,1.71621e+07
1053,1.0764e+07,1.26716e+07
1107,7.77e+06,1.42921e+07
1161,5.38442e+06,1.43768e+07
1215,7.35068e+06,1.01736e+07
1269,7.43754e+06,8.77934e+06
1323,4.66557e+06,1.04051e+07
1377,5.3073e+06,8.30547e+06
1431,6.15479e+06,6.56468e+06
1485,3.97142e+06,7.79151e+06
1539,4.62054e+06,6.20488e+06
1593,4.76965e+06,5.43992e+06
1647,3.25013e+06,6.21927e+06
1701,4.42957e+06,4.4255e+06
1755,3.33979e+06,4.98479e+06
1809,3.35707e+06,4.41308e+06
1863,3.51653e+06,3.86761e+06
1917,2.65813e+06,4.23363e+06
1971,3.40273e+06,3.18671e+06
2025,2.35709e+06,3.79722e+06
2079,3.10878e+06,2.78493e+06
2133,2.1555e+06,3.38146e+06
2187,2.80484e+06,2.50397e+06
2241,1.98259e+06,3.02543e+06
2295,2.57505e+06,2.24813e+06
2349,1.85333e+06,2.68283e+06
2403,2.33791e+06,2.05884e+06
2457,1.80338e+06,2.33828e+06
2511,2.0015e+06,2.00084e+06
2565,1.86919e+06,1.94743e+06
2619,1.62146e+06,2.02905e+06
2673,1.92075e+06,1.61419e+06
2727,1.45015e+06,1.89638e+06
2781,1.68388e+06,1.57763e+06
2835,1.61204e+06,1.50932e+06
2889,1.3212e+06,1.65633e+06
2943,1.59135e+06,1.32392e+06
2997,1.40638e+06,1.37702e+06
3051,1.21152e+06,1.45376e+06
3105,1.42997e+06,1.18357e+06
3159,1.31445e+06,1.19517e+06
3213,1.09239e+06,1.30475e+06
3267,1.22569e+06,1.12117e+06
3321,1.27578e+06,1.00705e+06
3375,1.06489e+06,1.11431e+06
3429,997392,1.10887e+06
3483,1.12529e+06,943868
3537,1.13061e+06,880042
3591,972087,953684
3645,883996,974402
3699,947377,874558
3753,1.01668e+06,770715
3807,973263,758905
3861,859850,805520
3915,784271,824375
3969,790571,780167


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/axionNumTilt14.txt <==
27,295640,2.9731e+08
81,210124,1.67877e+08
135,1.03444e+07,1.08822e+09
189,1.05842e+07,5.56159e+08
243,1.64278e+07,3.63792e+08
297,2.35829e+07,1.85751e+08
351,2.6083e+07,1.25206e+08
405,2.71568e+07,9.53564e+07
459,2.96684e+07,8.13899e+07
513,2.91821e+07,6.4282e+07
567,2.24486e+07,5.77296e+07
621,1.37991e+07,6.33245e+07
675,9.2505e+06,5.77237e+07
729,1.20067e+07,3.90242e+07
783,1.66241e+07,2.51176e+07
837,1.5812e+07,2.20793e+07
891,1.0653e+07,2.52609e+07
945,6.99395e+06,2.44144e+07
999,9.00398e+06,1.75991e+07
1053,1.09796e+07,1.27827e+07
1107,8.118e+06,1.42645e+07
1161,5.43627e+06,1.47318e+07
1215,7.36216e+06,1.04153e+07
1269,7.69243e+06,8.7755e+06
1323,4.8014e+06,1.05428e+07
1377,5.29429e+06,8.53369e+06
1431,6.33447e+06,6.58901e+06
1485,4.0891e+06,7.88429e+06
1539,4.61615e+06,6.38567e+06
1593,4.94274e+06,5.4309e+06
1647,3.28349e+06,6.35928e+06
1701,4.48446e+06,4.50816e+06
1755,3.46781e+06,5.00461e+06
1809,3.34899e+06,4.54597e+06
1863,3.64692e+06,3.86217e+06
1917,2.65934e+06,4.35194e+06
1971,3.49617e+06,3.20166e+06
2025,2.3852e+06,3.87593e+06
2079,3.17269e+06,2.81925e+06
2133,2.19574e+06,3.43647e+06
2187,2.85415e+06,2.54307e+06
2241,2.02026e+06,3.07455e+06
2295,2.62523e+06,2.27783e+06
2349,1.87576e+06,2.73861e+06
2403,2.40202e+06,2.07081e+06
2457,1.80444e+06,2.40372e+06
2511,2.07905e+06,1.99624e+06
2565,1.8606e+06,2.01574e+06
2619,1.68581e+06,2.03047e+06
2673,1.94176e+06,1.65123e+06
2727,1.46057e+06,1.94209e+06
2781,1.75316e+06,1.56783e+06
2835,1.60295e+06,1.56586e+06
2889,1.35567e+06,1.67515e+06
2943,1.64502e+06,1.32291e+06
2997,1.39443e+06,1.43048e+06
3051,1.24642e+06,1.46682e+06
3105,1.48159e+06,1.18033e+06
3159,1.30653e+06,1.24046e+06
3213,1.10745e+06,1.33001e+06
3267,1.28138e+06,1.11096e+06
3321,1.29073e+06,1.02947e+06
3375,1.05377e+06,1.15771e+06
3429,1.02656e+06,1.11803e+06
3483,1.17363e+06,935833
3537,1.14306e+06,900233
3591,960911,992599
3645,896980,993001
3699,989581,868467
3753,1.05196e+06,769172
3807,978769,780464
3861,849422,839259
3915,785371,848370
3969,814836,785150


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/axionNumTilt15.txt <==
27,295589,2.97312e+08
81,210068,1.67988e+08
135,1.03498e+07,1.08951e+09
189,1.05724e+07,5.55656e+08
243,1.6396e+07,3.63715e+08
297,2.35101e+07,1.85656e+08
351,2.59334e+07,1.24946e+08
405,2.6937e+07,9.52213e+07
459,2.93144e+07,8.14746e+07
513,2.86806e+07,6.44227e+07
567,2.20175e+07,5.7719e+07
621,1.36318e+07,6.27027e+07
675,9.22538e+06,5.71913e+07
729,1.18817e+07,3.88716e+07
783,1.63659e+07,2.51885e+07
837,1.55868e+07,2.19151e+07
891,1.04484e+07,2.51878e+07
945,6.92361e+06,2.41869e+07
999,8.96686e+06,1.74296e+07
1053,1.0807e+07,1.27808e+07
1107,7.93843e+06,1.42854e+07
1161,5.43265e+06,1.45275e+07
1215,7.31609e+06,1.03431e+07
1269,7.52255e+06,8.82704e+06
1323,4.76343e+06,1.04398e+07
1377,5.2862e+06,8.43956e+06
1431,6.20145e+06,6.6273e+06
1485,4.0606e+06,7.8044e+06
1539,4.59771e+06,6.32271e+06
1593,4.83399e+06,5.46008e+06
1647,3.2951e+06,6.25921e+06
1701,4.41904e+06,4.50965e+06
1755,3.42064e+06,4.97643e+06
1809,3.34377e+06,4.4914e+06
1863,3.57111e+06,3.87745e+06
1917,2.67198e+06,4.28064e+06
1971,3.42547e+06,3.22045e+06
2025,2.3918e+06,3.81737e+06
2079,3.11494e+06,2.82781e+06
2133,2.19763e+06,3.38954e+06
2187,2.80481e+06,2.5475e+06
2241,2.02276e+06,3.03157e+06
2295,2.57732e+06,2.28567e+06
2349,1.88286e+06,2.69518e+06
2403,2.35271e+06,2.08147e+06
2457,1.81425e+06,2.3632e+06
2511,2.03547e+06,2.00381e+06
2565,1.85889e+06,1.98828e+06
2619,1.66753e+06,2.01845e+06
2673,1.91079e+06,1.65212e+06
2727,1.47206e+06,1.90558e+06
2781,1.71329e+06,1.57803e+06
2835,1.59561e+06,1.5491e+06
2889,1.35843e+06,1.64906e+06
2943,1.60537e+06,1.33534e+06
2997,1.39201e+06,1.41209e+06
3051,1.24827e+06,1.4443e+06
3105,1.44712e+06,1.18988e+06
3159,1.29706e+06,1.23012e+06
3213,1.11573e+06,1.30471e+06
3267,1.25851e+06,1.1123e+06
3321,1.26597e+06,1.03321e+06
3375,1.05831e+06,1.13763e+06
3429,1.02826e+06,1.10057e+06
3483,1.14997e+06,939840
3537,1.12106e+06,903498
3591,962224,977188
3645,904242,973050
3699,979162,863320
3753,1.02714e+06,776182
3807,960008,783040
3861,847672,828435
3915,793199,830084
3969,817923,770917


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/axionNumTilt16.txt <==
27,295614,2.97306e+08
81,209689,1.67334e+08
135,1.03139e+07,1.08759e+09
189,1.05661e+07,5.5695e+08
243,1.64344e+07,3.63214e+08
297,2.36024e+07,1.85165e+08
351,2.60865e+07,1.25097e+08
405,2.71283e+07,9.51956e+07
459,2.95023e+07,8.17368e+07
513,2.87046e+07,6.49445e+07
567,2.173e+07,5.89746e+07
621,1.32503e+07,6.38267e+07
675,9.2135e+06,5.68855e+07
729,1.22418e+07,3.80456e+07
783,1.65479e+07,2.49117e+07
837,1.54168e+07,2.22264e+07
891,1.02463e+07,2.53714e+07
945,6.94356e+06,2.4026e+07
999,9.10293e+06,1.7152e+07
1053,1.07886e+07,1.27389e+07
1107,7.80369e+06,1.4362e+07
1161,5.42229e+06,1.44417e+07
1215,7.38329e+06,1.01907e+07
1269,7.46322e+06,8.81165e+06
1323,4.67695e+06,1.04686e+07
1377,5.34746e+06,8.29968e+06
1431,6.16035e+06,6.60367e+06
1485,3.98655e+06,7.8223e+06
1539,4.65335e+06,6.20262e+06
1593,4.76282e+06,5.47737e+06
1647,3.28101e+06,6.21907e+06
1701,4.4324e+06,4.44805e+06
1755,3.34822e+06,5.00356e+06
1809,3.38048e+06,4.40957e+06
1863,3.50789e+06,3.89593e+06
1917,2.68862e+06,4.22346e+06
1971,3.38841e+06,3.21591e+06
2025,2.38731e+06,3.78519e+06
2079,3.09448e+06,2.81248e+06
2133,2.1856e+06,3.36552e+06
2187,2.78712e+06,2.53503e+06
2241,2.01452e+06,3.00633e+06
2295,2.55447e+06,2.27939e+06
2349,1.88277e+06,2.66715e+06
2403,2.32394e+06,2.08095e+06
2457,1.82079e+06,2.3321e+06
2511,2.00412e+06,2.008e+06
2565,1.86473e+06,1.9599e+06
2619,1.6457e+06,2.01486e+06
2673,1.90209e+06,1.63916e+06
2727,1.46931e+06,1.88709e+06
2781,1.68918e+06,1.57923e+06
2835,1.59907e+06,1.52789e+06
2889,1.34448e+06,1.64273e+06
2943,1.58847e+06,1.33214e+06
2997,1.39727e+06,1.39105e+06
3051,1.23282e+06,1.44128e+06
3105,1.4308e+06,1.18794e+06
3159,1.30248e+06,1.21041e+06
3213,1.1068e+06,1.29758e+06
3267,1.23792e+06,1.11552e+06
3321,1.26527e+06,1.02035e+06
3375,1.06216e+06,1.12129e+06
3429,1.01259e+06,1.10074e+06
3483,1.13232e+06,942227
3537,1.12192e+06,891171
3591,967922,961148
3645,894406,969854
3699,959158,868699
3753,1.01647e+06,774409
3807,964590,769297
3861,855129,812686
3915,789641,823435
3969,801635,774631


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/axionNumTilt17.txt <==
27,295606,2.97319e+08
81,210046,1.67804e+08
135,1.03399e+07,1.08689e+09
189,1.05691e+07,5.55395e+08
243,1.64321e+07,3.63724e+08
297,2.35649e+07,1.85819e+08
351,2.59889e+07,1.25491e+08
405,2.70007e+07,9.55235e+07
459,2.93935e+07,8.17457e+07
513,2.88154e+07,6.44654e+07
567,2.2134e+07,5.79412e+07
621,1.36732e+07,6.30794e+07
675,9.24488e+06,5.73383e+07
729,1.18783e+07,3.92079e+07
783,1.64142e+07,2.52292e+07
837,1.56389e+07,2.20527e+07
891,1.05695e+07,2.51074e+07
945,6.94815e+06,2.43099e+07
999,8.89816e+06,1.7625e+07
1053,1.08744e+07,1.27436e+07
1107,8.04453e+06,1.42193e+07
1161,5.40719e+06,1.46543e+07
1215,7.29639e+06,1.04154e+07
1269,7.60637e+06,8.77483e+06
1323,4.7862e+06,1.04724e+07
1377,5.25869e+06,8.52057e+06
1431,6.25858e+06,6.5948e+06
1485,4.08585e+06,7.82444e+06
1539,4.57847e+06,6.38013e+06
1593,4.88413e+06,5.43769e+06
1647,3.30159e+06,6.28985e+06
1701,4.42135e+06,4.53226e+06
1755,3.46191e+06,4.96765e+06
1809,3.32488e+06,4.53876e+06
1863,3.60824e+06,3.86533e+06
1917,2.66918e+06,4.30993e+06
1971,3.44306e+06,3.22258e+06
2025,2.40454e+06,3.82846e+06
2079,3.11935e+06,2.84114e+06
2133,2.2152e+06,3.39233e+06
2187,2.80601e+06,2.56396e+06
2241,2.03615e+06,3.03716e+06
2295,2.58667e+06,2.29109e+06
2349,1.88228e+06,2.71319e+06
2403,2.37871e+06,2.07044e+06
2457,1.79455e+06,2.3959e+06
2511,2.07388e+06,1.98248e+06
2565,1.83559e+06,2.02115e+06
2619,1.69408e+06,2.00667e+06
2673,1.9143e+06,1.65959e+06
2727,1.46233e+06,1.92624e+06
2781,1.74445e+06,1.56075e+06
2835,1.58065e+06,1.57162e+06
2889,1.36594e+06,1.65295e+06
2943,1.62913e+06,1.32346e+06
2997,1.37541e+06,1.43492e+06
3051,1.25558e+06,1.44731e+06
3105,1.47042e+06,1.178e+06
3159,1.28655e+06,1.24634e+06
3213,1.11173e+06,1.31606e+06
3267,1.28026e+06,1.10166e+06
3321,1.27144e+06,1.03546e+06
3375,1.04626e+06,1.1545e+06
3429,1.03288e+06,1.10365e+06
3483,1.16792e+06,931578
3537,1.12553e+06,905858
3591,953351,990431
3645,902674,980408
3699,990841,859749
3753,1.03898e+06,772113
3807,961456,786930
3861,842254,837732
3915,791000,836830
3969,823783,771240


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/axionNumTilt18.txt <==
27,295609,2.9732e+08
81,210001,1.67796e+08
135,1.03409e+07,1.0888e+09
189,1.05827e+07,5.55757e+08
243,1.64437e+07,3.63668e+08
297,2.36204e+07,1.85191e+08
351,2.6158e+07,1.24956e+08
405,2.72907e+07,9.48459e+07
459,2.9841e+07,8.11662e+07
513,2.93665e+07,6.40309e+07
567,2.25541e+07,5.77591e+07
621,1.36834e+07,6.39595e+07
675,9.01557e+06,5.8643e+07
729,1.20945e+07,3.89261e+07
783,1.69434e+07,2.46701e+07
837,1.59319e+07,2.20528e+07
891,1.04829e+07,2.56841e+07
945,6.903e+06,2.46196e+07
999,9.21448e+06,1.73973e+07
1053,1.10986e+07,1.27222e+07
1107,7.9788e+06,1.45545e+07
1161,5.44279e+06,1.47784e+07
1215,7.54694e+06,1.02631e+07
1269,7.63425e+06,8.9208e+06
1323,4.75376e+06,1.06579e+07
1377,5.44272e+06,8.41975e+06
1431,6.28759e+06,6.7011e+06
1485,4.07545e+06,7.93841e+06
1539,4.72492e+06,6.31546e+06
1593,4.8656e+06,5.55471e+06
1647,3.35172e+06,6.31412e+06
1701,4.49799e+06,4.53578e+06
1755,3.43989e+06,5.05891e+06
1809,3.42279e+06,4.50394e+06
1863,3.58998e+06,3.94494e+06
1917,2.73519e+06,4.30005e+06
1971,3.45123e+06,3.27024e+06
2025,2.44209e+06,3.84051e+06
2079,3.14305e+06,2.86847e+06
2133,2.23915e+06,3.41246e+06
2187,2.8308e+06,2.58417e+06
2241,2.06031e+06,3.05234e+06
2295,2.59941e+06,2.31834e+06
2349,1.9202e+06,2.71292e+06
2403,2.37036e+06,2.11305e+06
2457,1.85022e+06,2.37625e+06
2511,2.0538e+06,2.03191e+06
2565,1.88419e+06,2.00757e+06
2619,1.69397e+06,2.03436e+06
2673,1.92548e+06,1.67802e+06
2727,1.49969e+06,1.91812e+06
2781,1.73024e+06,1.59761e+06
2835,1.61439e+06,1.56682e+06
2889,1.38117e+06,1.6623e+06
2943,1.6192e+06,1.35382e+06
2997,1.41303e+06,1.42374e+06
3051,1.2679e+06,1.45688e+06
3105,1.45743e+06,1.20876e+06
3159,1.31574e+06,1.24064e+06
3213,1.13681e+06,1.31278e+06
3267,1.26773e+06,1.12968e+06
3321,1.27683e+06,1.04811e+06
3375,1.07968e+06,1.14284e+06
3429,1.04514e+06,1.10888e+06
3483,1.15613e+06,956456
3537,1.13005e+06,917177
3591,980933,982215
3645,922343,977913
3699,987648,875448
3753,1.0312e+06,791322
3807,969823,793074
3861,865172,831880
3915,811244,832722
3969,829046,778675


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/axionNumTilt19.txt <==
27,295607,2.97315e+08
81,209972,1.67828e+08
135,1.03432e+07,1.08877e+09
189,1.05746e+07,5.55679e+08
243,1.63985e+07,3.62947e+08
297,2.34786e+07,1.85313e+08
351,2.5885e+07,1.24751e+08
405,2.69039e+07,9.48421e+07
459,2.93505e+07,8.12785e+07
513,2.88081e+07,6.40683e+07
567,2.20683e+07,5.76605e+07
621,1.33537e+07,6.39526e+07
675,8.92324e+06,5.80467e+07
729,1.20923e+07,3.81745e+07
783,1.66684e+07,2.47136e+07
837,1.55868e+07,2.21338e+07
891,1.02695e+07,2.56033e+07
945,6.85788e+06,2.42825e+07
999,9.11263e+06,1.7245e+07
1053,1.08979e+07,1.27218e+07
1107,7.85048e+06,1.44357e+07
1161,5.37362e+06,1.46271e+07
1215,7.43688e+06,1.01975e+07
1269,7.52963e+06,8.84262e+06
1323,4.66853e+06,1.05701e+07
1377,5.36264e+06,8.34903e+06
1431,6.22247e+06,6.61616e+06
1485,3.98189e+06,7.89778e+06
1539,4.67332e+06,6.2367e+06
1593,4.80345e+06,5.49929e+06
1647,3.27745e+06,6.27412e+06
1701,4.46347e+06,4.46683e+06
1755,3.36976e+06,5.02742e+06
1809,3.38198e+06,4.451e+06
1863,3.54416e+06,3.90276e+06
1917,2.68177e+06,4.26777e+06
1971,3.42357e+06,3.21993e+06
2025,2.38398e+06,3.82049e+06
2079,3.12427e+06,2.81722e+06
2133,2.18218e+06,3.39882e+06
2187,2.81658e+06,2.53538e+06
2241,2.00669e+06,3.04164e+06
2295,2.58769e+06,2.27328e+06
2349,1.871e+06,2.70287e+06
2403,2.35711e+06,2.07402e+06
2457,1.81107e+06,2.36243e+06
2511,2.02846e+06,2.00727e+06
2565,1.8681e+06,1.97666e+06
2619,1.64961e+06,2.03089e+06
2673,1.92544e+06,1.63664e+06
2727,1.45927e+06,1.91385e+06
2781,1.70992e+06,1.57801e+06
2835,1.60869e+06,1.53495e+06
2889,1.33832e+06,1.66401e+06
2943,1.61047e+06,1.32828e+06
2997,1.40298e+06,1.40001e+06
3051,1.22809e+06,1.45935e+06
3105,1.44852e+06,1.18632e+06
3159,1.31234e+06,1.21446e+06
3213,1.10191e+06,1.31412e+06
3267,1.24626e+06,1.1209e+06
3321,1.27942e+06,1.02002e+06
3375,1.06366e+06,1.13073e+06
3429,1.01275e+06,1.11115e+06
3483,1.1432e+06,943665
3537,1.13301e+06,892048
3591,969154,969669
3645,892930,980392
3699,965131,873014
3753,1.02807e+06,773906
3807,973053,770965
3861,856745,819553
3915,788591,832163
3969,803729,780705


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/runParamsTilt10.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/seedTilt10.txt <==
-1798960493 1919821352 795206179 -447452719 Thread: 41 
-1798960493 1919821352 795206179 -447452719 Thread: 26 
-1798960493 1919821352 795206179 -447452719 Thread: 58 
-1798960493 1919821352 795206179 -447452719 Thread: 52 
-1798960493 1919821352 795206179 -447452719 Thread: 19 
-1798960493 1919821352 795206179 -447452719 Thread: 10 
-1798960493 1919821352 795206179 -447452719 Thread: 27 
-1798960493 1919821352 795206179 -447452719 Thread: 22 
-1798960493 1919821352 795206179 -447452719 Thread: 28 
-1798960493 1919821352 795206179 -447452719 Thread: 25 
-1798960493 1919821352 795206179 -447452719 Thread: 18 
-1798960493 1919821352 795206179 -447452719 Thread: 30 
-1798960493 1919821352 795206179 -447452719 Thread: 24 
-1798960493 1919821352 795206179 -447452719 Thread: 23 
-1798960493 1919821352 795206179 -447452719 Thread: 29 
-1798960493 1919821352 795206179 -447452719 Thread: 42 
-1798960493 1919821352 795206179 -447452719 Thread: 35 
-1798960493 1919821352 795206179 -447452719 Thread: 63 
-1798960493 1919821352 795206179 -447452719 Thread: 61 
-1798960493 1919821352 795206179 -447452719 Thread: 56 
-1798960493 1919821352 795206179 -447452719 Thread: 15 
-1798960493 1919821352 795206179 -447452719 Thread: 62 
-1798960493 1919821352 795206179 -447452719 Thread: 14 
-1798960493 1919821352 795206179 -447452719 Thread: 20 
-1798960493 1919821352 795206179 -447452719 Thread: 39 
-1798960493 1919821352 795206179 -447452719 Thread: 5 
-1798960493 1919821352 795206179 -447452719 Thread: 33 
-1798960493 1919821352 795206179 -447452719 Thread: 51 
-1798960493 1919821352 795206179 -447452719 Thread: 43 
-1798960493 1919821352 795206179 -447452719 Thread: 59 
-1798960493 1919821352 795206179 -447452719 Thread: 48 
-1798960493 1919821352 795206179 -447452719 Thread: 31 
-1798960493 1919821352 795206179 -447452719 Thread: 49 
-1798960493 1919821352 795206179 -447452719 Thread: 47 
-1798960493 1919821352 795206179 -447452719 Thread: 50 
-1798960493 1919821352 795206179 -447452719 Thread: 17 
-1798960493 1919821352 795206179 -447452719 Thread: 1 
-1798960493 1919821352 795206179 -447452719 Thread: 54 
-1798960493 1919821352 795206179 -447452719 Thread: 53 
-1798960493 1919821352 795206179 -447452719 Thread: 60 
-1798960493 1919821352 795206179 -447452719 Thread: 32 
-1798960493 1919821352 795206179 -447452719 Thread: 0 
-1798960493 1919821352 795206179 -447452719 Thread: 16 
-1798960493 1919821352 795206179 -447452719 Thread: 6 
-1798960493 1919821352 795206179 -447452719 Thread: 34 
-1798960493 1919821352 795206179 -447452719 Thread: 8 
-1798960493 1919821352 795206179 -447452719 Thread: 9 
-1798960493 1919821352 795206179 -447452719 Thread: 2 
-1798960493 1919821352 795206179 -447452719 Thread: 21 
-1798960493 1919821352 795206179 -447452719 Thread: 38 
-1798960493 1919821352 795206179 -447452719 Thread: 40 
-1798960493 1919821352 795206179 -447452719 Thread: 7 
-1798960493 1919821352 795206179 -447452719 Thread: 36 
-1798960493 1919821352 795206179 -447452719 Thread: 44 
-1798960493 1919821352 795206179 -447452719 Thread: 45 
-1798960493 1919821352 795206179 -447452719 Thread: 37 
-1798960493 1919821352 795206179 -447452719 Thread: 11 
-1798960493 1919821352 795206179 -447452719 Thread: 13 
-1798960493 1919821352 795206179 -447452719 Thread: 4 
-1798960493 1919821352 795206179 -447452719 Thread: 12 
-1798960493 1919821352 795206179 -447452719 Thread: 3 
-1798960493 1919821352 795206179 -447452719 Thread: 55 
-1798960493 1919821352 795206179 -447452719 Thread: 57 
-1798960493 1919821352 795206179 -447452719 Thread: 46 


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/seedTilt11.txt <==
1896129044 -1793397994 1837743716 -2082871438 Thread: 0 
1896129044 -1793397994 1837743716 -2082871438 Thread: 58 
1896129044 -1793397994 1837743716 -2082871438 Thread: 55 
1896129044 -1793397994 1837743716 -2082871438 Thread: 1 
1896129044 -1793397994 1837743716 -2082871438 Thread: 54 
1896129044 -1793397994 1837743716 -2082871438 Thread: 42 
1896129044 -1793397994 1837743716 -2082871438 Thread: 33 
1896129044 -1793397994 1837743716 -2082871438 Thread: 43 
1896129044 -1793397994 1837743716 -2082871438 Thread: 23 
1896129044 -1793397994 1837743716 -2082871438 Thread: 39 
1896129044 -1793397994 1837743716 -2082871438 Thread: 35 
1896129044 -1793397994 1837743716 -2082871438 Thread: 41 
1896129044 -1793397994 1837743716 -2082871438 Thread: 40 
1896129044 -1793397994 1837743716 -2082871438 Thread: 47 
1896129044 -1793397994 1837743716 -2082871438 Thread: 12 
1896129044 -1793397994 1837743716 -2082871438 Thread: 56 
1896129044 -1793397994 1837743716 -2082871438 Thread: 45 
1896129044 -1793397994 1837743716 -2082871438 Thread: 15 
1896129044 -1793397994 1837743716 -2082871438 Thread: 30 
1896129044 -1793397994 1837743716 -2082871438 Thread: 26 
1896129044 -1793397994 1837743716 -2082871438 Thread: 48 
1896129044 -1793397994 1837743716 -2082871438 Thread: 5 
1896129044 -1793397994 1837743716 -2082871438 Thread: 4 
1896129044 -1793397994 1837743716 -2082871438 Thread: 28 
1896129044 -1793397994 1837743716 -2082871438 Thread: 16 
1896129044 -1793397994 1837743716 -2082871438 Thread: 57 
1896129044 -1793397994 1837743716 -2082871438 Thread: 2 
1896129044 -1793397994 1837743716 -2082871438 Thread: 3 
1896129044 -1793397994 1837743716 -2082871438 Thread: 36 
1896129044 -1793397994 1837743716 -2082871438 Thread: 51 
1896129044 -1793397994 1837743716 -2082871438 Thread: 13 
1896129044 -1793397994 1837743716 -2082871438 Thread: 29 
1896129044 -1793397994 1837743716 -2082871438 Thread: 24 
1896129044 -1793397994 1837743716 -2082871438 Thread: 34 
1896129044 -1793397994 1837743716 -2082871438 Thread: 6 
1896129044 -1793397994 1837743716 -2082871438 Thread: 11 
1896129044 -1793397994 1837743716 -2082871438 Thread: 14 
1896129044 -1793397994 1837743716 -2082871438 Thread: 17 
1896129044 -1793397994 1837743716 -2082871438 Thread: 61 
1896129044 -1793397994 1837743716 -2082871438 Thread: 50 
1896129044 -1793397994 1837743716 -2082871438 Thread: 20 
1896129044 -1793397994 1837743716 -2082871438 Thread: 7 
1896129044 -1793397994 1837743716 -2082871438 Thread: 62 
1896129044 -1793397994 1837743716 -2082871438 Thread: 38 
1896129044 -1793397994 1837743716 -2082871438 Thread: 25 
1896129044 -1793397994 1837743716 -2082871438 Thread: 63 
1896129044 -1793397994 1837743716 -2082871438 Thread: 60 
1896129044 -1793397994 1837743716 -2082871438 Thread: 8 
1896129044 -1793397994 1837743716 -2082871438 Thread: 10 
1896129044 -1793397994 1837743716 -2082871438 Thread: 53 
1896129044 -1793397994 1837743716 -2082871438 Thread: 22 
1896129044 -1793397994 1837743716 -2082871438 Thread: 21 
1896129044 -1793397994 1837743716 -2082871438 Thread: 46 
1896129044 -1793397994 1837743716 -2082871438 Thread: 49 
1896129044 -1793397994 1837743716 -2082871438 Thread: 44 
1896129044 -1793397994 1837743716 -2082871438 Thread: 37 
1896129044 -1793397994 1837743716 -2082871438 Thread: 52 
1896129044 -1793397994 1837743716 -2082871438 Thread: 9 
1896129044 -1793397994 1837743716 -2082871438 Thread: 27 
1896129044 -1793397994 1837743716 -2082871438 Thread: 32 
1896129044 -1793397994 1837743716 -2082871438 Thread: 59 
1896129044 -1793397994 1837743716 -2082871438 Thread: 31 
1896129044 -1793397994 1837743716 -2082871438 Thread: 19 
1896129044 -1793397994 1837743716 -2082871438 Thread: 18 


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/seedTilt12.txt <==
-1327468492 989800006 242983678 -591198918 Thread: 0 
-1327468492 989800006 242983678 -591198918 Thread: 45 
-1327468492 989800006 242983678 -591198918 Thread: 7 
-1327468492 989800006 242983678 -591198918 Thread: 33 
-1327468492 989800006 242983678 -591198918 Thread: 22 
-1327468492 989800006 242983678 -591198918 Thread: 18 
-1327468492 989800006 242983678 -591198918 Thread: 40 
-1327468492 989800006 242983678 -591198918 Thread: 14 
-1327468492 989800006 242983678 -591198918 Thread: 32 
-1327468492 989800006 242983678 -591198918 Thread: 23 
-1327468492 989800006 242983678 -591198918 Thread: 28 
-1327468492 989800006 242983678 -591198918 Thread: 16 
-1327468492 989800006 242983678 -591198918 Thread: 15 
-1327468492 989800006 242983678 -591198918 Thread: 8 
-1327468492 989800006 242983678 -591198918 Thread: 12 
-1327468492 989800006 242983678 -591198918 Thread: 25 
-1327468492 989800006 242983678 -591198918 Thread: 27 
-1327468492 989800006 242983678 -591198918 Thread: 11 
-1327468492 989800006 242983678 -591198918 Thread: 5 
-1327468492 989800006 242983678 -591198918 Thread: 2 
-1327468492 989800006 242983678 -591198918 Thread: 24 
-1327468492 989800006 242983678 -591198918 Thread: 41 
-1327468492 989800006 242983678 -591198918 Thread: 34 
-1327468492 989800006 242983678 -591198918 Thread: 43 
-1327468492 989800006 242983678 -591198918 Thread: 30 
-1327468492 989800006 242983678 -591198918 Thread: 63 
-1327468492 989800006 242983678 -591198918 Thread: 35 
-1327468492 989800006 242983678 -591198918 Thread: 10 
-1327468492 989800006 242983678 -591198918 Thread: 38 
-1327468492 989800006 242983678 -591198918 Thread: 1 
-1327468492 989800006 242983678 -591198918 Thread: 62 
-1327468492 989800006 242983678 -591198918 Thread: 48 
-1327468492 989800006 242983678 -591198918 Thread: 53 
-1327468492 989800006 242983678 -591198918 Thread: 57 
-1327468492 989800006 242983678 -591198918 Thread: 47 
-1327468492 989800006 242983678 -591198918 Thread: 4 
-1327468492 989800006 242983678 -591198918 Thread: 29 
-1327468492 989800006 242983678 -591198918 Thread: 3 
-1327468492 989800006 242983678 -591198918 Thread: 59 
-1327468492 989800006 242983678 -591198918 Thread: 56 
-1327468492 989800006 242983678 -591198918 Thread: 31 
-1327468492 989800006 242983678 -591198918 Thread: 36 
-1327468492 989800006 242983678 -591198918 Thread: 61 
-1327468492 989800006 242983678 -591198918 Thread: 37 
-1327468492 989800006 242983678 -591198918 Thread: 60 
-1327468492 989800006 242983678 -591198918 Thread: 46 
-1327468492 989800006 242983678 -591198918 Thread: 42 
-1327468492 989800006 242983678 -591198918 Thread: 39 
-1327468492 989800006 242983678 -591198918 Thread: 51 
-1327468492 989800006 242983678 -591198918 Thread: 54 
-1327468492 989800006 242983678 -591198918 Thread: 52 
-1327468492 989800006 242983678 -591198918 Thread: 17 
-1327468492 989800006 242983678 -591198918 Thread: 58 
-1327468492 989800006 242983678 -591198918 Thread: 19 
-1327468492 989800006 242983678 -591198918 Thread: 6 
-1327468492 989800006 242983678 -591198918 Thread: 9 
-1327468492 989800006 242983678 -591198918 Thread: 21 
-1327468492 989800006 242983678 -591198918 Thread: 49 
-1327468492 989800006 242983678 -591198918 Thread: 20 
-1327468492 989800006 242983678 -591198918 Thread: 13 
-1327468492 989800006 242983678 -591198918 Thread: 50 
-1327468492 989800006 242983678 -591198918 Thread: 44 
-1327468492 989800006 242983678 -591198918 Thread: 55 
-1327468492 989800006 242983678 -591198918 Thread: 26 


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/seedTilt13.txt <==
1268759467 -1518731589 893686927 438429493 Thread: 0 
1268759467 -1518731589 893686927 438429493 Thread: 50 
1268759467 -1518731589 893686927 438429493 Thread: 5 
1268759467 -1518731589 893686927 438429493 Thread: 6 
1268759467 -1518731589 893686927 438429493 Thread: 43 
1268759467 -1518731589 893686927 438429493 Thread: 18 
1268759467 -1518731589 893686927 438429493 Thread: 60 
1268759467 -1518731589 893686927 438429493 Thread: 1 
1268759467 -1518731589 893686927 438429493 Thread: 10 
1268759467 -1518731589 893686927 438429493 Thread: 56 
1268759467 -1518731589 893686927 438429493 Thread: 4 
1268759467 -1518731589 893686927 438429493 Thread: 51 
1268759467 -1518731589 893686927 438429493 Thread: 63 
1268759467 -1518731589 893686927 438429493 Thread: 13 
1268759467 -1518731589 893686927 438429493 Thread: 24 
1268759467 -1518731589 893686927 438429493 Thread: 59 
1268759467 -1518731589 893686927 438429493 Thread: 28 
1268759467 -1518731589 893686927 438429493 Thread: 58 
1268759467 -1518731589 893686927 438429493 Thread: 26 
1268759467 -1518731589 893686927 438429493 Thread: 36 
1268759467 -1518731589 893686927 438429493 Thread: 49 
1268759467 -1518731589 893686927 438429493 Thread: 55 
1268759467 -1518731589 893686927 438429493 Thread: 21 
1268759467 -1518731589 893686927 438429493 Thread: 25 
1268759467 -1518731589 893686927 438429493 Thread: 34 
1268759467 -1518731589 893686927 438429493 Thread: 33 
1268759467 -1518731589 893686927 438429493 Thread: 53 
1268759467 -1518731589 893686927 438429493 Thread: 62 
1268759467 -1518731589 893686927 438429493 Thread: 47 
1268759467 -1518731589 893686927 438429493 Thread: 22 
1268759467 -1518731589 893686927 438429493 Thread: 42 
1268759467 -1518731589 893686927 438429493 Thread: 9 
1268759467 -1518731589 893686927 438429493 Thread: 7 
1268759467 -1518731589 893686927 438429493 Thread: 57 
1268759467 -1518731589 893686927 438429493 Thread: 52 
1268759467 -1518731589 893686927 438429493 Thread: 27 
1268759467 -1518731589 893686927 438429493 Thread: 48 
1268759467 -1518731589 893686927 438429493 Thread: 40 
1268759467 -1518731589 893686927 438429493 Thread: 30 
1268759467 -1518731589 893686927 438429493 Thread: 35 
1268759467 -1518731589 893686927 438429493 Thread: 12 
1268759467 -1518731589 893686927 438429493 Thread: 41 
1268759467 -1518731589 893686927 438429493 Thread: 23 
1268759467 -1518731589 893686927 438429493 Thread: 46 
1268759467 -1518731589 893686927 438429493 Thread: 29 
1268759467 -1518731589 893686927 438429493 Thread: 38 
1268759467 -1518731589 893686927 438429493 Thread: 39 
1268759467 -1518731589 893686927 438429493 Thread: 17 
1268759467 -1518731589 893686927 438429493 Thread: 16 
1268759467 -1518731589 893686927 438429493 Thread: 37 
1268759467 -1518731589 893686927 438429493 Thread: 54 
1268759467 -1518731589 893686927 438429493 Thread: 8 
1268759467 -1518731589 893686927 438429493 Thread: 31 
1268759467 -1518731589 893686927 438429493 Thread: 32 
1268759467 -1518731589 893686927 438429493 Thread: 3 
1268759467 -1518731589 893686927 438429493 Thread: 2 
1268759467 -1518731589 893686927 438429493 Thread: 61 
1268759467 -1518731589 893686927 438429493 Thread: 14 
1268759467 -1518731589 893686927 438429493 Thread: 20 
1268759467 -1518731589 893686927 438429493 Thread: 11 
1268759467 -1518731589 893686927 438429493 Thread: 44 
1268759467 -1518731589 893686927 438429493 Thread: 15 
1268759467 -1518731589 893686927 438429493 Thread: 45 
1268759467 -1518731589 893686927 438429493 Thread: 19 


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/seedTilt14.txt <==
-189185427 1120790464 -939408999 1918578316 Thread: 54 
-189185427 1120790464 -939408999 1918578316 Thread: 20 
-189185427 1120790464 -939408999 1918578316 Thread: 39 
-189185427 1120790464 -939408999 1918578316 Thread: 0 
-189185427 1120790464 -939408999 1918578316 Thread: 41 
-189185427 1120790464 -939408999 1918578316 Thread: 1 
-189185427 1120790464 -939408999 1918578316 Thread: 59 
-189185427 1120790464 -939408999 1918578316 Thread: 38 
-189185427 1120790464 -939408999 1918578316 Thread: 12 
-189185427 1120790464 -939408999 1918578316 Thread: 25 
-189185427 1120790464 -939408999 1918578316 Thread: 62 
-189185427 1120790464 -939408999 1918578316 Thread: 47 
-189185427 1120790464 -939408999 1918578316 Thread: 13 
-189185427 1120790464 -939408999 1918578316 Thread: 27 
-189185427 1120790464 -939408999 1918578316 Thread: 6 
-189185427 1120790464 -939408999 1918578316 Thread: 14 
-189185427 1120790464 -939408999 1918578316 Thread: 44 
-189185427 1120790464 -939408999 1918578316 Thread: 40 
-189185427 1120790464 -939408999 1918578316 Thread: 30 
-189185427 1120790464 -939408999 1918578316 Thread: 17 
-189185427 1120790464 -939408999 1918578316 Thread: 42 
-189185427 1120790464 -939408999 1918578316 Thread: 15 
-189185427 1120790464 -939408999 1918578316 Thread: 50 
-189185427 1120790464 -939408999 1918578316 Thread: 60 
-189185427 1120790464 -939408999 1918578316 Thread: 5 
-189185427 1120790464 -939408999 1918578316 Thread: 24 
-189185427 1120790464 -939408999 1918578316 Thread: 23 
-189185427 1120790464 -939408999 1918578316 Thread: 57 
-189185427 1120790464 -939408999 1918578316 Thread: 7 
-189185427 1120790464 -939408999 1918578316 Thread: 56 
-189185427 1120790464 -939408999 1918578316 Thread: 16 
-189185427 1120790464 -939408999 1918578316 Thread: 35 
-189185427 1120790464 -939408999 1918578316 Thread: 43 
-189185427 1120790464 -939408999 1918578316 Thread: 61 
-189185427 1120790464 -939408999 1918578316 Thread: 26 
-189185427 1120790464 -939408999 1918578316 Thread: 9 
-189185427 1120790464 -939408999 1918578316 Thread: 63 
-189185427 1120790464 -939408999 1918578316 Thread: 2 
-189185427 1120790464 -939408999 1918578316 Thread: 10 
-189185427 1120790464 -939408999 1918578316 Thread: 45 
-189185427 1120790464 -939408999 1918578316 Thread: 53 
-189185427 1120790464 -939408999 1918578316 Thread: 4 
-189185427 1120790464 -939408999 1918578316 Thread: 34 
-189185427 1120790464 -939408999 1918578316 Thread: 28 
-189185427 1120790464 -939408999 1918578316 Thread: 18 
-189185427 1120790464 -939408999 1918578316 Thread: 19 
-189185427 1120790464 -939408999 1918578316 Thread: 21 
-189185427 1120790464 -939408999 1918578316 Thread: 33 
-189185427 1120790464 -939408999 1918578316 Thread: 11 
-189185427 1120790464 -939408999 1918578316 Thread: 37 
-189185427 1120790464 -939408999 1918578316 Thread: 36 
-189185427 1120790464 -939408999 1918578316 Thread: 31 
-189185427 1120790464 -939408999 1918578316 Thread: 32 
-189185427 1120790464 -939408999 1918578316 Thread: 58 
-189185427 1120790464 -939408999 1918578316 Thread: 48 
-189185427 1120790464 -939408999 1918578316 Thread: 22 
-189185427 1120790464 -939408999 1918578316 Thread: 29 
-189185427 1120790464 -939408999 1918578316 Thread: 55 
-189185427 1120790464 -939408999 1918578316 Thread: 52 
-189185427 1120790464 -939408999 1918578316 Thread: 46 
-189185427 1120790464 -939408999 1918578316 Thread: 51 
-189185427 1120790464 -939408999 1918578316 Thread: 3 
-189185427 1120790464 -939408999 1918578316 Thread: 8 
-189185427 1120790464 -939408999 1918578316 Thread: 49 


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/seedTilt15.txt <==
-1561988038 1564725499 1047678748 -815102073 Thread: 0 
-1561988038 1564725499 1047678748 -815102073 Thread: 22 
-1561988038 1564725499 1047678748 -815102073 Thread: 17 
-1561988038 1564725499 1047678748 -815102073 Thread: 34 
-1561988038 1564725499 1047678748 -815102073 Thread: 5 
-1561988038 1564725499 1047678748 -815102073 Thread: 10 
-1561988038 1564725499 1047678748 -815102073 Thread: 49 
-1561988038 1564725499 1047678748 -815102073 Thread: 18 
-1561988038 1564725499 1047678748 -815102073 Thread: 21 
-1561988038 1564725499 1047678748 -815102073 Thread: 15 
-1561988038 1564725499 1047678748 -815102073 Thread: 40 
-1561988038 1564725499 1047678748 -815102073 Thread: 51 
-1561988038 1564725499 1047678748 -815102073 Thread: 33 
-1561988038 1564725499 1047678748 -815102073 Thread: 19 
-1561988038 1564725499 1047678748 -815102073 Thread: 7 
-1561988038 1564725499 1047678748 -815102073 Thread: 2 
-1561988038 1564725499 1047678748 -815102073 Thread: 30 
-1561988038 1564725499 1047678748 -815102073 Thread: 20 
-1561988038 1564725499 1047678748 -815102073 Thread: 32 
-1561988038 1564725499 1047678748 -815102073 Thread: 31 
-1561988038 1564725499 1047678748 -815102073 Thread: 25 
-1561988038 1564725499 1047678748 -815102073 Thread: 24 
-1561988038 1564725499 1047678748 -815102073 Thread: 39 
-1561988038 1564725499 1047678748 -815102073 Thread: 6 
-1561988038 1564725499 1047678748 -815102073 Thread: 41 
-1561988038 1564725499 1047678748 -815102073 Thread: 14 
-1561988038 1564725499 1047678748 -815102073 Thread: 55 
-1561988038 1564725499 1047678748 -815102073 Thread: 37 
-1561988038 1564725499 1047678748 -815102073 Thread: 28 
-1561988038 1564725499 1047678748 -815102073 Thread: 26 
-1561988038 1564725499 1047678748 -815102073 Thread: 3 
-1561988038 1564725499 1047678748 -815102073 Thread: 56 
-1561988038 1564725499 1047678748 -815102073 Thread: 50 
-1561988038 1564725499 1047678748 -815102073 Thread: 38 
-1561988038 1564725499 1047678748 -815102073 Thread: 57 
-1561988038 1564725499 1047678748 -815102073 Thread: 60 
-1561988038 1564725499 1047678748 -815102073 Thread: 1 
-1561988038 1564725499 1047678748 -815102073 Thread: 62 
-1561988038 1564725499 1047678748 -815102073 Thread: 27 
-1561988038 1564725499 1047678748 -815102073 Thread: 29 
-1561988038 1564725499 1047678748 -815102073 Thread: 53 
-1561988038 1564725499 1047678748 -815102073 Thread: 52 
-1561988038 1564725499 1047678748 -815102073 Thread: 54 
-1561988038 1564725499 1047678748 -815102073 Thread: 44 
-1561988038 1564725499 1047678748 -815102073 Thread: 59 
-1561988038 1564725499 1047678748 -815102073 Thread: 4 
-1561988038 1564725499 1047678748 -815102073 Thread: 43 
-1561988038 1564725499 1047678748 -815102073 Thread: 58 
-1561988038 1564725499 1047678748 -815102073 Thread: 13 
-1561988038 1564725499 1047678748 -815102073 Thread: 35 
-1561988038 1564725499 1047678748 -815102073 Thread: 23 
-1561988038 1564725499 1047678748 -815102073 Thread: 42 
-1561988038 1564725499 1047678748 -815102073 Thread: 36 
-1561988038 1564725499 1047678748 -815102073 Thread: 11 
-1561988038 1564725499 1047678748 -815102073 Thread: 48 
-1561988038 1564725499 1047678748 -815102073 Thread: 16 
-1561988038 1564725499 1047678748 -815102073 Thread: 45 
-1561988038 1564725499 1047678748 -815102073 Thread: 63 
-1561988038 1564725499 1047678748 -815102073 Thread: 8 
-1561988038 1564725499 1047678748 -815102073 Thread: 47 
-1561988038 1564725499 1047678748 -815102073 Thread: 9 
-1561988038 1564725499 1047678748 -815102073 Thread: 12 
-1561988038 1564725499 1047678748 -815102073 Thread: 46 
-1561988038 1564725499 1047678748 -815102073 Thread: 61 


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/seedTilt16.txt <==
-75175111 -281475664 2121182834 -969337230 Thread: 4 
-75175111 -281475664 2121182834 -969337230 Thread: 9 
-75175111 -281475664 2121182834 -969337230 Thread: 20 
-75175111 -281475664 2121182834 -969337230 Thread: 59 
-75175111 -281475664 2121182834 -969337230 Thread: 50 
-75175111 -281475664 2121182834 -969337230 Thread: 11 
-75175111 -281475664 2121182834 -969337230 Thread: 49 
-75175111 -281475664 2121182834 -969337230 Thread: 7 
-75175111 -281475664 2121182834 -969337230 Thread: 57 
-75175111 -281475664 2121182834 -969337230 Thread: 45 
-75175111 -281475664 2121182834 -969337230 Thread: 34 
-75175111 -281475664 2121182834 -969337230 Thread: 6 
-75175111 -281475664 2121182834 -969337230 Thread: 16 
-75175111 -281475664 2121182834 -969337230 Thread: 53 
-75175111 -281475664 2121182834 -969337230 Thread: 21 
-75175111 -281475664 2121182834 -969337230 Thread: 55 
-75175111 -281475664 2121182834 -969337230 Thread: 56 
-75175111 -281475664 2121182834 -969337230 Thread: 0 
-75175111 -281475664 2121182834 -969337230 Thread: 10 
-75175111 -281475664 2121182834 -969337230 Thread: 2 
-75175111 -281475664 2121182834 -969337230 Thread: 24 
-75175111 -281475664 2121182834 -969337230 Thread: 12 
-75175111 -281475664 2121182834 -969337230 Thread: 38 
-75175111 -281475664 2121182834 -969337230 Thread: 51 
-75175111 -281475664 2121182834 -969337230 Thread: 44 
-75175111 -281475664 2121182834 -969337230 Thread: 43 
-75175111 -281475664 2121182834 -969337230 Thread: 33 
-75175111 -281475664 2121182834 -969337230 Thread: 23 
-75175111 -281475664 2121182834 -969337230 Thread: 22 
-75175111 -281475664 2121182834 -969337230 Thread: 36 
-75175111 -281475664 2121182834 -969337230 Thread: 46 
-75175111 -281475664 2121182834 -969337230 Thread: 41 
-75175111 -281475664 2121182834 -969337230 Thread: 32 
-75175111 -281475664 2121182834 -969337230 Thread: 35 
-75175111 -281475664 2121182834 -969337230 Thread: 47 
-75175111 -281475664 2121182834 -969337230 Thread: 5 
-75175111 -281475664 2121182834 -969337230 Thread: 28 
-75175111 -281475664 2121182834 -969337230 Thread: 18 
-75175111 -281475664 2121182834 -969337230 Thread: 19 
-75175111 -281475664 2121182834 -969337230 Thread: 37 
-75175111 -281475664 2121182834 -969337230 Thread: 48 
-75175111 -281475664 2121182834 -969337230 Thread: 13 
-75175111 -281475664 2121182834 -969337230 Thread: 14 
-75175111 -281475664 2121182834 -969337230 Thread: 54 
-75175111 -281475664 2121182834 -969337230 Thread: 17 
-75175111 -281475664 2121182834 -969337230 Thread: 62 
-75175111 -281475664 2121182834 -969337230 Thread: 3 
-75175111 -281475664 2121182834 -969337230 Thread: 29 
-75175111 -281475664 2121182834 -969337230 Thread: 58 
-75175111 -281475664 2121182834 -969337230 Thread: 61 
-75175111 -281475664 2121182834 -969337230 Thread: 1 
-75175111 -281475664 2121182834 -969337230 Thread: 63 
-75175111 -281475664 2121182834 -969337230 Thread: 30 
-75175111 -281475664 2121182834 -969337230 Thread: 8 
-75175111 -281475664 2121182834 -969337230 Thread: 39 
-75175111 -281475664 2121182834 -969337230 Thread: 52 
-75175111 -281475664 2121182834 -969337230 Thread: 40 
-75175111 -281475664 2121182834 -969337230 Thread: 15 
-75175111 -281475664 2121182834 -969337230 Thread: 42 
-75175111 -281475664 2121182834 -969337230 Thread: 31 
-75175111 -281475664 2121182834 -969337230 Thread: 60 
-75175111 -281475664 2121182834 -969337230 Thread: 27 
-75175111 -281475664 2121182834 -969337230 Thread: 25 
-75175111 -281475664 2121182834 -969337230 Thread: 26 


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/seedTilt17.txt <==
176060182 1639686611 279744589 921802455 Thread: 0 
176060182 1639686611 279744589 921802455 Thread: 40 
176060182 1639686611 279744589 921802455 Thread: 5 
176060182 1639686611 279744589 921802455 Thread: 41 
176060182 1639686611 279744589 921802455 Thread: 7 
176060182 1639686611 279744589 921802455 Thread: 28 
176060182 1639686611 279744589 921802455 Thread: 15 
176060182 1639686611 279744589 921802455 Thread: 52 
176060182 1639686611 279744589 921802455 Thread: 17 
176060182 1639686611 279744589 921802455 Thread: 8 
176060182 1639686611 279744589 921802455 Thread: 46 
176060182 1639686611 279744589 921802455 Thread: 21 
176060182 1639686611 279744589 921802455 Thread: 6 
176060182 1639686611 279744589 921802455 Thread: 2 
176060182 1639686611 279744589 921802455 Thread: 48 
176060182 1639686611 279744589 921802455 Thread: 16 
176060182 1639686611 279744589 921802455 Thread: 53 
176060182 1639686611 279744589 921802455 Thread: 3 
176060182 1639686611 279744589 921802455 Thread: 12 
176060182 1639686611 279744589 921802455 Thread: 51 
176060182 1639686611 279744589 921802455 Thread: 37 
176060182 1639686611 279744589 921802455 Thread: 30 
176060182 1639686611 279744589 921802455 Thread: 44 
176060182 1639686611 279744589 921802455 Thread: 27 
176060182 1639686611 279744589 921802455 Thread: 61 
176060182 1639686611 279744589 921802455 Thread: 47 
176060182 1639686611 279744589 921802455 Thread: 56 
176060182 1639686611 279744589 921802455 Thread: 38 
176060182 1639686611 279744589 921802455 Thread: 45 
176060182 1639686611 279744589 921802455 Thread: 9 
176060182 1639686611 279744589 921802455 Thread: 1 
176060182 1639686611 279744589 921802455 Thread: 34 
176060182 1639686611 279744589 921802455 Thread: 35 
176060182 1639686611 279744589 921802455 Thread: 24 
176060182 1639686611 279744589 921802455 Thread: 25 
176060182 1639686611 279744589 921802455 Thread: 26 
176060182 1639686611 279744589 921802455 Thread: 42 
176060182 1639686611 279744589 921802455 Thread: 55 
176060182 1639686611 279744589 921802455 Thread: 18 
176060182 1639686611 279744589 921802455 Thread: 31 
176060182 1639686611 279744589 921802455 Thread: 32 
176060182 1639686611 279744589 921802455 Thread: 36 
176060182 1639686611 279744589 921802455 Thread: 43 
176060182 1639686611 279744589 921802455 Thread: 50 
176060182 1639686611 279744589 921802455 Thread: 19 
176060182 1639686611 279744589 921802455 Thread: 39 
176060182 1639686611 279744589 921802455 Thread: 22 
176060182 1639686611 279744589 921802455 Thread: 23 
176060182 1639686611 279744589 921802455 Thread: 33 
176060182 1639686611 279744589 921802455 Thread: 11 
176060182 1639686611 279744589 921802455 Thread: 57 
176060182 1639686611 279744589 921802455 Thread: 54 
176060182 1639686611 279744589 921802455 Thread: 62 
176060182 1639686611 279744589 921802455 Thread: 29 
176060182 1639686611 279744589 921802455 Thread: 10 
176060182 1639686611 279744589 921802455 Thread: 60 
176060182 1639686611 279744589 921802455 Thread: 13 
176060182 1639686611 279744589 921802455 Thread: 20 
176060182 1639686611 279744589 921802455 Thread: 14 
176060182 1639686611 279744589 921802455 Thread: 58 
176060182 1639686611 279744589 921802455 Thread: 4 
176060182 1639686611 279744589 921802455 Thread: 59 
176060182 1639686611 279744589 921802455 Thread: 49 
176060182 1639686611 279744589 921802455 Thread: 63 


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/seedTilt18.txt <==
531778899 1030745985 2129620013 564272293 Thread: 0 
531778899 1030745985 2129620013 564272293 Thread: 15 
531778899 1030745985 2129620013 564272293 Thread: 38 
531778899 1030745985 2129620013 564272293 Thread: 17 
531778899 1030745985 2129620013 564272293 Thread: 20 
531778899 1030745985 2129620013 564272293 Thread: 16 
531778899 1030745985 2129620013 564272293 Thread: 11 
531778899 1030745985 2129620013 564272293 Thread: 30 
531778899 1030745985 2129620013 564272293 Thread: 61 
531778899 1030745985 2129620013 564272293 Thread: 37 
531778899 1030745985 2129620013 564272293 Thread: 33 
531778899 1030745985 2129620013 564272293 Thread: 46 
531778899 1030745985 2129620013 564272293 Thread: 12 
531778899 1030745985 2129620013 564272293 Thread: 22 
531778899 1030745985 2129620013 564272293 Thread: 43 
531778899 1030745985 2129620013 564272293 Thread: 26 
531778899 1030745985 2129620013 564272293 Thread: 48 
531778899 1030745985 2129620013 564272293 Thread: 29 
531778899 1030745985 2129620013 564272293 Thread: 27 
531778899 1030745985 2129620013 564272293 Thread: 40 
531778899 1030745985 2129620013 564272293 Thread: 10 
531778899 1030745985 2129620013 564272293 Thread: 50 
531778899 1030745985 2129620013 564272293 Thread: 59 
531778899 1030745985 2129620013 564272293 Thread: 44 
531778899 1030745985 2129620013 564272293 Thread: 45 
531778899 1030745985 2129620013 564272293 Thread: 8 
531778899 1030745985 2129620013 564272293 Thread: 49 
531778899 1030745985 2129620013 564272293 Thread: 35 
531778899 1030745985 2129620013 564272293 Thread: 55 
531778899 1030745985 2129620013 564272293 Thread: 9 
531778899 1030745985 2129620013 564272293 Thread: 13 
531778899 1030745985 2129620013 564272293 Thread: 32 
531778899 1030745985 2129620013 564272293 Thread: 41 
531778899 1030745985 2129620013 564272293 Thread: 51 
531778899 1030745985 2129620013 564272293 Thread: 34 
531778899 1030745985 2129620013 564272293 Thread: 7 
531778899 1030745985 2129620013 564272293 Thread: 4 
531778899 1030745985 2129620013 564272293 Thread: 1 
531778899 1030745985 2129620013 564272293 Thread: 24 
531778899 1030745985 2129620013 564272293 Thread: 23 
531778899 1030745985 2129620013 564272293 Thread: 62 
531778899 1030745985 2129620013 564272293 Thread: 63 
531778899 1030745985 2129620013 564272293 Thread: 56 
531778899 1030745985 2129620013 564272293 Thread: 25 
531778899 1030745985 2129620013 564272293 Thread: 57 
531778899 1030745985 2129620013 564272293 Thread: 42 
531778899 1030745985 2129620013 564272293 Thread: 5 
531778899 1030745985 2129620013 564272293 Thread: 18 
531778899 1030745985 2129620013 564272293 Thread: 31 
531778899 1030745985 2129620013 564272293 Thread: 6 
531778899 1030745985 2129620013 564272293 Thread: 52 
531778899 1030745985 2129620013 564272293 Thread: 54 
531778899 1030745985 2129620013 564272293 Thread: 39 
531778899 1030745985 2129620013 564272293 Thread: 58 
531778899 1030745985 2129620013 564272293 Thread: 3 
531778899 1030745985 2129620013 564272293 Thread: 14 
531778899 1030745985 2129620013 564272293 Thread: 2 
531778899 1030745985 2129620013 564272293 Thread: 19 
531778899 1030745985 2129620013 564272293 Thread: 21 
531778899 1030745985 2129620013 564272293 Thread: 36 
531778899 1030745985 2129620013 564272293 Thread: 53 
531778899 1030745985 2129620013 564272293 Thread: 28 
531778899 1030745985 2129620013 564272293 Thread: 60 
531778899 1030745985 2129620013 564272293 Thread: 47 


==> Ancillary/Data/4Fields/constMass/Data/_1024_08_40/seedTilt19.txt <==
1092088246 316232272 966144297 -532050698 Thread: 12 
1092088246 316232272 966144297 -532050698 Thread: 51 
1092088246 316232272 966144297 -532050698 Thread: 9 
1092088246 316232272 966144297 -532050698 Thread: 4 
1092088246 316232272 966144297 -532050698 Thread: 11 
1092088246 316232272 966144297 -532050698 Thread: 58 
1092088246 316232272 966144297 -532050698 Thread: 18 
1092088246 316232272 966144297 -532050698 Thread: 61 
1092088246 316232272 966144297 -532050698 Thread: 25 
1092088246 316232272 966144297 -532050698 Thread: 31 
1092088246 316232272 966144297 -532050698 Thread: 62 
1092088246 316232272 966144297 -532050698 Thread: 36 
1092088246 316232272 966144297 -532050698 Thread: 26 
1092088246 316232272 966144297 -532050698 Thread: 8 
1092088246 316232272 966144297 -532050698 Thread: 46 
1092088246 316232272 966144297 -532050698 Thread: 50 
1092088246 316232272 966144297 -532050698 Thread: 42 
1092088246 316232272 966144297 -532050698 Thread: 32 
1092088246 316232272 966144297 -532050698 Thread: 53 
1092088246 316232272 966144297 -532050698 Thread: 30 
1092088246 316232272 966144297 -532050698 Thread: 14 
1092088246 316232272 966144297 -532050698 Thread: 24 
1092088246 316232272 966144297 -532050698 Thread: 55 
1092088246 316232272 966144297 -532050698 Thread: 57 
1092088246 316232272 966144297 -532050698 Thread: 5 
1092088246 316232272 966144297 -532050698 Thread: 41 
1092088246 316232272 966144297 -532050698 Thread: 29 
1092088246 316232272 966144297 -532050698 Thread: 56 
1092088246 316232272 966144297 -532050698 Thread: 59 
1092088246 316232272 966144297 -532050698 Thread: 17 
1092088246 316232272 966144297 -532050698 Thread: 38 
1092088246 316232272 966144297 -532050698 Thread: 40 
1092088246 316232272 966144297 -532050698 Thread: 39 
1092088246 316232272 966144297 -532050698 Thread: 19 
1092088246 316232272 966144297 -532050698 Thread: 15 
1092088246 316232272 966144297 -532050698 Thread: 60 
1092088246 316232272 966144297 -532050698 Thread: 21 
1092088246 316232272 966144297 -532050698 Thread: 43 
1092088246 316232272 966144297 -532050698 Thread: 0 
1092088246 316232272 966144297 -532050698 Thread: 45 
1092088246 316232272 966144297 -532050698 Thread: 20 
1092088246 316232272 966144297 -532050698 Thread: 52 
1092088246 316232272 966144297 -532050698 Thread: 1 
1092088246 316232272 966144297 -532050698 Thread: 54 
1092088246 316232272 966144297 -532050698 Thread: 63 
1092088246 316232272 966144297 -532050698 Thread: 22 
1092088246 316232272 966144297 -532050698 Thread: 23 
1092088246 316232272 966144297 -532050698 Thread: 2 
1092088246 316232272 966144297 -532050698 Thread: 6 
1092088246 316232272 966144297 -532050698 Thread: 3 
1092088246 316232272 966144297 -532050698 Thread: 47 
1092088246 316232272 966144297 -532050698 Thread: 34 
1092088246 316232272 966144297 -532050698 Thread: 33 
1092088246 316232272 966144297 -532050698 Thread: 44 
1092088246 316232272 966144297 -532050698 Thread: 27 
1092088246 316232272 966144297 -532050698 Thread: 13 
1092088246 316232272 966144297 -532050698 Thread: 16 
1092088246 316232272 966144297 -532050698 Thread: 49 
1092088246 316232272 966144297 -532050698 Thread: 10 
1092088246 316232272 966144297 -532050698 Thread: 37 
1092088246 316232272 966144297 -532050698 Thread: 28 
1092088246 316232272 966144297 -532050698 Thread: 35 
1092088246 316232272 966144297 -532050698 Thread: 48 
1092088246 316232272 966144297 -532050698 Thread: 7 


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/axionNumTilt10.txt <==
27,317598,2.97146e+08
81,1.55563e+06,1.69065e+09
135,7.94183e+06,1.30083e+09
189,1.30427e+07,6.54571e+08
243,1.78885e+07,3.58168e+08
297,2.24496e+07,2.13334e+08
351,2.65362e+07,1.37958e+08
405,2.96927e+07,9.72079e+07
459,3.10625e+07,7.46706e+07
513,2.93336e+07,6.30877e+07
567,2.34941e+07,5.99758e+07
621,1.50275e+07,6.22503e+07
675,9.51494e+06,5.91585e+07
729,1.1484e+07,4.33535e+07
783,1.64188e+07,2.74085e+07
837,1.64872e+07,2.32232e+07
891,1.1206e+07,2.59051e+07
945,7.00218e+06,2.60838e+07
999,8.91683e+06,1.89187e+07
1053,1.13594e+07,1.35254e+07
1107,8.46752e+06,1.49026e+07
1161,5.5203e+06,1.54989e+07
1215,7.50151e+06,1.101e+07
1269,7.92324e+06,9.32021e+06
1323,4.92696e+06,1.10302e+07
1377,5.49753e+06,8.88359e+06
1431,6.45115e+06,6.94582e+06
1485,4.10043e+06,8.38415e+06
1539,4.82573e+06,6.61019e+06
1593,5.00003e+06,5.76048e+06
1647,3.3553e+06,6.6561e+06
1701,4.62243e+06,4.71282e+06
1755,3.38441e+06,5.41921e+06
1809,3.55022e+06,4.65495e+06
1863,3.59185e+06,4.19328e+06
1917,2.80563e+06,4.48012e+06
1971,3.48218e+06,3.4467e+06
2025,2.42989e+06,4.08244e+06
2079,3.20806e+06,2.99982e+06
2133,2.21013e+06,3.64048e+06
2187,2.91833e+06,2.68015e+06
2241,2.0495e+06,3.23338e+06
2295,2.63058e+06,2.44462e+06
2349,1.97103e+06,2.82405e+06
2403,2.28244e+06,2.3338e+06
2457,2.02504e+06,2.35727e+06
2511,1.85788e+06,2.34491e+06
2565,2.1239e+06,1.9136e+06
2619,1.55872e+06,2.27736e+06
2673,1.96171e+06,1.7616e+06
2727,1.66268e+06,1.87917e+06
2781,1.48892e+06,1.91823e+06
2835,1.80111e+06,1.50338e+06
2889,1.40884e+06,1.7347e+06
2943,1.38288e+06,1.65628e+06
2997,1.61821e+06,1.33432e+06
3051,1.31054e+06,1.50656e+06
3105,1.20378e+06,1.51247e+06
3159,1.43899e+06,1.21444e+06
3213,1.33001e+06,1.22181e+06
3267,1.07607e+06,1.36685e+06
3321,1.14885e+06,1.23211e+06
3375,1.28997e+06,1.0349e+06
3429,1.16836e+06,1.0684e+06
3483,972853,1.17407e+06
3537,971911,1.11472e+06
3591,1.09331e+06,951509
3645,1.11948e+06,871556
3699,1.0031e+06,915232
3753,868726,978660
3807,826471,967038
3861,873417,880760
3915,937275,782067
3969,955785,723584


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/axionNumTilt11.txt <==
27,317612,2.97145e+08
81,1.55807e+06,1.6933e+09
135,7.93811e+06,1.29934e+09
189,1.30421e+07,6.5399e+08
243,1.78825e+07,3.57416e+08
297,2.24435e+07,2.12982e+08
351,2.65291e+07,1.3792e+08
405,2.96836e+07,9.75766e+07
459,3.09854e+07,7.48037e+07
513,2.90385e+07,6.3535e+07
567,2.28863e+07,6.08421e+07
621,1.43691e+07,6.29158e+07
675,9.28442e+06,5.87388e+07
729,1.16292e+07,4.23144e+07
783,1.63822e+07,2.70657e+07
837,1.61144e+07,2.32428e+07
891,1.07192e+07,2.60859e+07
945,6.87184e+06,2.57414e+07
999,8.99366e+06,1.84811e+07
1053,1.11768e+07,1.35088e+07
1107,8.16005e+06,1.49417e+07
1161,5.45033e+06,1.52898e+07
1215,7.51745e+06,1.07902e+07
1269,7.71726e+06,9.34212e+06
1323,4.77818e+06,1.09744e+07
1377,5.538e+06,8.66504e+06
1431,6.29575e+06,6.95619e+06
1485,3.98204e+06,8.3356e+06
1539,4.86042e+06,6.42944e+06
1593,4.83237e+06,5.79994e+06
1647,3.32857e+06,6.54388e+06
1701,4.58968e+06,4.63017e+06
1755,3.24912e+06,5.43657e+06
1809,3.59419e+06,4.50112e+06
1863,3.44022e+06,4.24504e+06
1917,2.84164e+06,4.34311e+06
1971,3.36252e+06,3.47797e+06
2025,2.44208e+06,3.97628e+06
2079,3.11508e+06,3.01195e+06
2133,2.21342e+06,3.5527e+06
2187,2.83136e+06,2.69043e+06
2241,2.06653e+06,3.13981e+06
2295,2.5279e+06,2.47622e+06
2349,2.01146e+06,2.71508e+06
2403,2.1697e+06,2.37924e+06
2457,2.06056e+06,2.26219e+06
2511,1.78064e+06,2.35927e+06
2565,2.10039e+06,1.8797e+06
2619,1.56228e+06,2.21925e+06
2673,1.87261e+06,1.79088e+06
2727,1.68979e+06,1.8048e+06
2781,1.44719e+06,1.90449e+06
2835,1.74033e+06,1.51425e+06
2889,1.43541e+06,1.66356e+06
2943,1.33919e+06,1.65215e+06
2997,1.56257e+06,1.34318e+06
3051,1.3301e+06,1.44819e+06
3105,1.18484e+06,1.48947e+06
3159,1.37689e+06,1.23206e+06
3213,1.32134e+06,1.19409e+06
3267,1.08959e+06,1.31924e+06
3321,1.11404e+06,1.22789e+06
3375,1.24126e+06,1.04511e+06
3429,1.15976e+06,1.0449e+06
3483,983895,1.13348e+06
3537,956400,1.09805e+06
3591,1.05192e+06,958006
3645,1.08702e+06,871679
3699,997627,893520
3753,876218,946075
3807,823661,943644
3861,851256,874693
3915,903685,786329
3969,924792,726324


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/axionNumTilt12.txt <==
27,317605,2.97143e+08
81,1.55714e+06,1.69166e+09
135,7.93572e+06,1.29914e+09
189,1.30298e+07,6.54327e+08
243,1.78459e+07,3.58771e+08
297,2.23969e+07,2.13339e+08
351,2.64831e+07,1.38172e+08
405,2.96391e+07,9.72385e+07
459,3.09084e+07,7.48228e+07
513,2.88952e+07,6.35631e+07
567,2.265e+07,6.11716e+07
621,1.41323e+07,6.32684e+07
675,9.29966e+06,5.84616e+07
729,1.18266e+07,4.17482e+07
783,1.64095e+07,2.68937e+07
837,1.59102e+07,2.34589e+07
891,1.05669e+07,2.61507e+07
945,6.93379e+06,2.55086e+07
999,9.07129e+06,1.82764e+07
1053,1.10551e+07,1.35704e+07
1107,8.032e+06,1.49793e+07
1161,5.52051e+06,1.50837e+07
1215,7.51582e+06,1.07252e+07
1269,7.57611e+06,9.40563e+06
1323,4.79805e+06,1.08625e+07
1377,5.56182e+06,8.5747e+06
1431,6.17436e+06,7.0073e+06
1485,4.01772e+06,8.22592e+06
1539,4.84193e+06,6.40017e+06
1593,4.74769e+06,5.82437e+06
1647,3.39358e+06,6.41777e+06
1701,4.49462e+06,4.68773e+06
1755,3.27425e+06,5.3607e+06
1809,3.55866e+06,4.50505e+06
1863,3.41617e+06,4.22071e+06
1917,2.85142e+06,4.29915e+06
1971,3.315e+06,3.48347e+06
2025,2.46611e+06,3.92091e+06
2079,3.06469e+06,3.02664e+06
2133,2.2359e+06,3.50253e+06
2187,2.78897e+06,2.70127e+06
2241,2.0789e+06,3.10321e+06
2295,2.50183e+06,2.47332e+06
2349,2.00583e+06,2.69933e+06
2403,2.16705e+06,2.3561e+06
2457,2.03332e+06,2.26941e+06
2511,1.79861e+06,2.31994e+06
2565,2.06394e+06,1.89694e+06
2619,1.57517e+06,2.18891e+06
2673,1.85981e+06,1.78597e+06
2727,1.67001e+06,1.80888e+06
2781,1.46103e+06,1.87786e+06
2835,1.71927e+06,1.5188e+06
2889,1.42772e+06,1.65918e+06
2943,1.34737e+06,1.63066e+06
2997,1.54541e+06,1.34623e+06
3051,1.32212e+06,1.44418e+06
3105,1.19166e+06,1.47199e+06
3159,1.36657e+06,1.22978e+06
3213,1.30798e+06,1.19605e+06
3267,1.09202e+06,1.3073e+06
3321,1.11455e+06,1.21719e+06
3375,1.22938e+06,1.04589e+06
3429,1.15096e+06,1.04372e+06
3483,985721,1.12345e+06
3537,956968,1.08902e+06
3591,1.04298e+06,957154
3645,1.0757e+06,873508
3699,993838,889233
3753,879566,935843
3807,826029,934581
3861,846409,871761
3915,892219,788924
3969,912221,730183


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/axionNumTilt13.txt <==
27,317591,2.97146e+08
81,1.55716e+06,1.6925e+09
135,7.93392e+06,1.29835e+09
189,1.30382e+07,6.53829e+08
243,1.78874e+07,3.58089e+08
297,2.24911e+07,2.13103e+08
351,2.66411e+07,1.38017e+08
405,2.98419e+07,9.72136e+07
459,3.1135e+07,7.47666e+07
513,2.92026e+07,6.30776e+07
567,2.30459e+07,6.04758e+07
621,1.44272e+07,6.2957e+07
675,9.29452e+06,5.88399e+07
729,1.16676e+07,4.24291e+07
783,1.64666e+07,2.71053e+07
837,1.6201e+07,2.3293e+07
891,1.07723e+07,2.61199e+07
945,6.86419e+06,2.59146e+07
999,9.06004e+06,1.84626e+07
1053,1.12438e+07,1.3519e+07
1107,8.15749e+06,1.50295e+07
1161,5.46901e+06,1.53225e+07
1215,7.58876e+06,1.07624e+07
1269,7.71639e+06,9.40272e+06
1323,4.78294e+06,1.10151e+07
1377,5.6017e+06,8.63688e+06
1431,6.28374e+06,7.01005e+06
1485,4.0015e+06,8.3472e+06
1539,4.90417e+06,6.42079e+06
1593,4.80799e+06,5.85652e+06
1647,3.38354e+06,6.51118e+06
1701,4.57794e+06,4.67654e+06
1755,3.2707e+06,5.4382e+06
1809,3.61264e+06,4.51198e+06
1863,3.43666e+06,4.26983e+06
1917,2.87721e+06,4.33103e+06
1971,3.34916e+06,3.51177e+06
2025,2.47932e+06,3.96111e+06
2079,3.10113e+06,3.04518e+06
2133,2.24731e+06,3.53959e+06
2187,2.81951e+06,2.72125e+06
2241,2.09389e+06,3.1318e+06
2295,2.52534e+06,2.4947e+06
2349,2.02541e+06,2.71983e+06
2403,2.18175e+06,2.38204e+06
2457,2.05801e+06,2.2816e+06
2511,1.80765e+06,2.34683e+06
2565,2.08873e+06,1.90652e+06
2619,1.58685e+06,2.20955e+06
2673,1.87621e+06,1.80227e+06
2727,1.68723e+06,1.82172e+06
2781,1.47278e+06,1.89496e+06
2835,1.73596e+06,1.53096e+06
2889,1.43913e+06,1.67464e+06
2943,1.36117e+06,1.64288e+06
2997,1.56138e+06,1.35615e+06
3051,1.32959e+06,1.46092e+06
3105,1.20233e+06,1.48497e+06
3159,1.38359e+06,1.23631e+06
3213,1.31801e+06,1.2076e+06
3267,1.09801e+06,1.32214e+06
3321,1.12759e+06,1.22536e+06
3375,1.24384e+06,1.05209e+06
3429,1.15776e+06,1.05575e+06
3483,990186,1.13694e+06
3537,968511,1.09578e+06
3591,1.05907e+06,959743
3645,1.08685e+06,879746
3699,996822,901919
3753,880664,949742
3807,832838,943129
3861,860558,873631
3915,909276,788134
3969,926216,731632


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/axionNumTilt14.txt <==
27,317592,2.97153e+08
81,1.5569e+06,1.69251e+09
135,7.94049e+06,1.29821e+09
189,1.30584e+07,6.54561e+08
243,1.79086e+07,3.58555e+08
297,2.25034e+07,2.13568e+08
351,2.66516e+07,1.38179e+08
405,2.9877e+07,9.76059e+07
459,3.12115e+07,7.5002e+07
513,2.92342e+07,6.35058e+07
567,2.29469e+07,6.10005e+07
621,1.42672e+07,6.33891e+07
675,9.29223e+06,5.86326e+07
729,1.17954e+07,4.19907e+07
783,1.65161e+07,2.69631e+07
837,1.61442e+07,2.33472e+07
891,1.07381e+07,2.60381e+07
945,6.90703e+06,2.56645e+07
999,9.01465e+06,1.84323e+07
1053,1.11845e+07,1.34891e+07
1107,8.19579e+06,1.48639e+07
1161,5.45738e+06,1.52575e+07
1215,7.49392e+06,1.07849e+07
1269,7.74119e+06,9.29169e+06
1323,4.808e+06,1.09145e+07
1377,5.49307e+06,8.69213e+06
1431,6.32207e+06,6.90129e+06
1485,4.0053e+06,8.29018e+06
1539,4.80787e+06,6.47352e+06
1593,4.88199e+06,5.72617e+06
1647,3.30956e+06,6.54807e+06
1701,4.57681e+06,4.63009e+06
1755,3.28527e+06,5.38967e+06
1809,3.54358e+06,4.5444e+06
1863,3.49131e+06,4.18075e+06
1917,2.79745e+06,4.3787e+06
1971,3.4003e+06,3.42868e+06
2025,2.41309e+06,3.99776e+06
2079,3.1407e+06,2.97743e+06
2133,2.19026e+06,3.56949e+06
2187,2.85696e+06,2.6586e+06
2241,2.03575e+06,3.16464e+06
2295,2.5675e+06,2.43105e+06
2349,1.96491e+06,2.75679e+06
2403,2.22016e+06,2.32527e+06
2457,2.01508e+06,2.30256e+06
2511,1.81344e+06,2.32374e+06
2565,2.09324e+06,1.88347e+06
2619,1.54452e+06,2.23222e+06
2673,1.91236e+06,1.75305e+06
2727,1.65024e+06,1.83938e+06
2781,1.46318e+06,1.89018e+06
2835,1.76296e+06,1.49106e+06
2889,1.39674e+06,1.69958e+06
2943,1.35818e+06,1.63312e+06
2997,1.58702e+06,1.31954e+06
3051,1.29674e+06,1.47776e+06
3105,1.18453e+06,1.48945e+06
3159,1.40976e+06,1.20192e+06
3213,1.31088e+06,1.20232e+06
3267,1.06281e+06,1.34267e+06
3321,1.12824e+06,1.21506e+06
3375,1.26717e+06,1.02152e+06
3429,1.15173e+06,1.05084e+06
3483,958950,1.15498e+06
3537,954494,1.09942e+06
3591,1.0737e+06,938792
3645,1.10302e+06,857227
3699,990813,898385
3753,856885,962017
3807,811783,953570
3861,855860,870534
3915,919204,772925
3969,939863,713292


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/axionNumTilt15.txt <==
27,317561,2.97121e+08
81,1.55464e+06,1.69023e+09
135,7.94476e+06,1.30024e+09
189,1.30711e+07,6.55001e+08
243,1.79321e+07,3.58331e+08
297,2.25052e+07,2.13616e+08
351,2.65665e+07,1.38582e+08
405,2.96234e+07,9.80311e+07
459,3.07208e+07,7.55201e+07
513,2.84832e+07,6.42917e+07
567,2.21455e+07,6.15265e+07
621,1.37829e+07,6.30594e+07
675,9.18053e+06,5.78823e+07
729,1.18177e+07,4.09907e+07
783,1.62927e+07,2.64422e+07
837,1.56394e+07,2.33523e+07
891,1.03055e+07,2.59936e+07
945,6.78692e+06,2.52349e+07
999,9.00427e+06,1.79141e+07
1053,1.09139e+07,1.33822e+07
1107,7.85005e+06,1.48551e+07
1161,5.38583e+06,1.49382e+07
1215,7.44965e+06,1.04958e+07
1269,7.45873e+06,9.29173e+06
1323,4.66388e+06,1.07693e+07
1377,5.49077e+06,8.42159e+06
1431,6.10192e+06,6.88477e+06
1485,3.89381e+06,8.16913e+06
1539,4.79361e+06,6.26965e+06
1593,4.67368e+06,5.73942e+06
1647,3.29475e+06,6.36811e+06
1701,4.46989e+06,4.56542e+06
1755,3.17291e+06,5.33059e+06
1809,3.52854e+06,4.40388e+06
1863,3.34308e+06,4.17749e+06
1917,2.80219e+06,4.23428e+06
1971,3.26623e+06,3.42747e+06
2025,2.40967e+06,3.87551e+06
2079,3.02649e+06,2.97014e+06
2133,2.183e+06,3.46307e+06
2187,2.75251e+06,2.65183e+06
2241,2.03451e+06,3.06361e+06
2295,2.46312e+06,2.43385e+06
2349,1.97059e+06,2.65899e+06
2403,2.12502e+06,2.32589e+06
2457,2.00767e+06,2.22577e+06
2511,1.75458e+06,2.29661e+06
2565,2.04259e+06,1.85482e+06
2619,1.53776e+06,2.16387e+06
2673,1.83217e+06,1.7558e+06
2727,1.64504e+06,1.77673e+06
2781,1.42709e+06,1.85688e+06
2835,1.69883e+06,1.4873e+06
2889,1.40097e+06,1.63512e+06
2943,1.31877e+06,1.61019e+06
2997,1.52685e+06,1.31848e+06
3051,1.29722e+06,1.42342e+06
3105,1.16511e+06,1.45443e+06
3159,1.34858e+06,1.20638e+06
3213,1.28747e+06,1.17543e+06
3267,1.06694e+06,1.29218e+06
3321,1.09604e+06,1.19767e+06
3375,1.21461e+06,1.02426e+06
3429,1.12996e+06,1.02834e+06
3483,961675,1.11167e+06
3537,940185,1.07188e+06
3591,1.03289e+06,935475
3645,1.06259e+06,855188
3699,972577,878658
3753,855238,928838
3807,806966,923797
3861,835780,854527
3915,886547,768371
3969,905462,711176


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/axionNumTilt16.txt <==
27,317591,2.97133e+08
81,1.55552e+06,1.69004e+09
135,7.94527e+06,1.30014e+09
189,1.30577e+07,6.55049e+08
243,1.79067e+07,3.57859e+08
297,2.24579e+07,2.1288e+08
351,2.64907e+07,1.38181e+08
405,2.95292e+07,9.76933e+07
459,3.06933e+07,7.53273e+07
513,2.86819e+07,6.37954e+07
567,2.26109e+07,6.0789e+07
621,1.42182e+07,6.26678e+07
675,9.18969e+06,5.86102e+07
729,1.1567e+07,4.20546e+07
783,1.6304e+07,2.68296e+07
837,1.60007e+07,2.31424e+07
891,1.0646e+07,2.59101e+07
945,6.80723e+06,2.5613e+07
999,8.88676e+06,1.8427e+07
1053,1.11116e+07,1.33471e+07
1107,8.12804e+06,1.4804e+07
1161,5.38208e+06,1.52123e+07
1215,7.42271e+06,1.07348e+07
1269,7.69509e+06,9.21782e+06
1323,4.74154e+06,1.08911e+07
1377,5.44828e+06,8.64172e+06
1431,6.27612e+06,6.85543e+06
1485,3.95396e+06,8.26441e+06
1539,4.78055e+06,6.41739e+06
1593,4.82858e+06,5.71303e+06
1647,3.28508e+06,6.50423e+06
1701,4.53539e+06,4.60753e+06
1755,3.25859e+06,5.3543e+06
1809,3.51041e+06,4.52207e+06
1863,3.46375e+06,4.15382e+06
1917,2.76807e+06,4.35974e+06
1971,3.37648e+06,3.40254e+06
2025,2.3855e+06,3.9811e+06
2079,3.12045e+06,2.95274e+06
2133,2.16409e+06,3.55465e+06
2187,2.84045e+06,2.634e+06
2241,2.01029e+06,3.1535e+06
2295,2.5517e+06,2.40983e+06
2349,1.94448e+06,2.74335e+06
2403,2.20075e+06,2.31107e+06
2457,2.00261e+06,2.28312e+06
2511,1.79041e+06,2.31608e+06
2565,2.08331e+06,1.86447e+06
2619,1.52545e+06,2.2231e+06
2673,1.89732e+06,1.74069e+06
2727,1.64247e+06,1.82137e+06
2781,1.44193e+06,1.886e+06
2835,1.75256e+06,1.47756e+06
2889,1.39003e+06,1.6833e+06
2943,1.33832e+06,1.63033e+06
2997,1.57554e+06,1.30971e+06
3051,1.29224e+06,1.46187e+06
3105,1.16954e+06,1.48381e+06
3159,1.39519e+06,1.19656e+06
3213,1.3063e+06,1.18865e+06
3267,1.05544e+06,1.33209e+06
3321,1.113e+06,1.2119e+06
3375,1.25544e+06,1.01597e+06
3429,1.1477e+06,1.03902e+06
3483,953722,1.14455e+06
3537,942594,1.09532e+06
3591,1.06018e+06,936593
3645,1.09443e+06,851133
3699,987011,888570
3753,852879,952752
3807,804046,947733
3861,845077,867611
3915,908489,770307
3969,931804,708727


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/axionNumTilt17.txt <==
27,317613,2.97142e+08
81,1.55695e+06,1.692e+09
135,7.94036e+06,1.29877e+09
189,1.30528e+07,6.53973e+08
243,1.78902e+07,3.5849e+08
297,2.24636e+07,2.13221e+08
351,2.65565e+07,1.38485e+08
405,2.97345e+07,9.77178e+07
459,3.10897e+07,7.49735e+07
513,2.91848e+07,6.34671e+07
567,2.30315e+07,6.07719e+07
621,1.43601e+07,6.31604e+07
675,9.13627e+06,5.91985e+07
729,1.16234e+07,4.23005e+07
783,1.65362e+07,2.67621e+07
837,1.62429e+07,2.31875e+07
891,1.07345e+07,2.61766e+07
945,6.77294e+06,2.59352e+07
999,9.00986e+06,1.83941e+07
1053,1.12665e+07,1.34032e+07
1107,8.17001e+06,1.49441e+07
1161,5.36924e+06,1.53589e+07
1215,7.53865e+06,1.0722e+07
1269,7.76668e+06,9.27088e+06
1323,4.7225e+06,1.10228e+07
1377,5.52733e+06,8.6405e+06
1431,6.33696e+06,6.88971e+06
1485,3.94296e+06,8.35876e+06
1539,4.8532e+06,6.41981e+06
1593,4.85658e+06,5.75771e+06
1647,3.29498e+06,6.55833e+06
1701,4.60385e+06,4.602e+06
1755,3.2435e+06,5.43252e+06
1809,3.57446e+06,4.51012e+06
1863,3.4613e+06,4.21275e+06
1917,2.81083e+06,4.36227e+06
1971,3.38976e+06,3.43812e+06
2025,2.41151e+06,3.99758e+06
2079,3.14048e+06,2.97529e+06
2133,2.18479e+06,3.57325e+06
2187,2.85556e+06,2.65809e+06
2241,2.03687e+06,3.16163e+06
2295,2.55516e+06,2.44206e+06
2349,1.97945e+06,2.74022e+06
2403,2.19675e+06,2.34629e+06
2457,2.03634e+06,2.28071e+06
2511,1.79171e+06,2.34222e+06
2565,2.10193e+06,1.87444e+06
2619,1.54551e+06,2.22906e+06
2673,1.89587e+06,1.76707e+06
2727,1.66864e+06,1.82088e+06
2781,1.44941e+06,1.9012e+06
2835,1.75593e+06,1.49642e+06
2889,1.41482e+06,1.68095e+06
2943,1.34458e+06,1.64416e+06
2997,1.57694e+06,1.32791e+06
3051,1.31269e+06,1.462e+06
3105,1.18123e+06,1.49086e+06
3159,1.39356e+06,1.21531e+06
3213,1.31706e+06,1.19589e+06
3267,1.07436e+06,1.33094e+06
3321,1.11958e+06,1.2213e+06
3375,1.25427e+06,1.0321e+06
3429,1.15534e+06,1.04684e+06
3483,969774,1.14433e+06
3537,954230,1.09834e+06
3591,1.06278e+06,947092
3645,1.09534e+06,862980
3699,993704,895183
3753,865074,954167
3807,816094,948901
3861,852321,872535
3915,910720,779122
3969,931986,719055


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/axionNumTilt18.txt <==
27,317587,2.9713e+08
81,1.55541e+06,1.69042e+09
135,7.94234e+06,1.30096e+09
189,1.30643e+07,6.54475e+08
243,1.79313e+07,3.58013e+08
297,2.25371e+07,2.13087e+08
351,2.66689e+07,1.37907e+08
405,2.98531e+07,9.72413e+07
459,3.11654e+07,7.46541e+07
513,2.92287e+07,6.33666e+07
567,2.30604e+07,6.0688e+07
621,1.44199e+07,6.30335e+07
675,9.27508e+06,5.88226e+07
729,1.16834e+07,4.2293e+07
783,1.64711e+07,2.70364e+07
837,1.62072e+07,2.3268e+07
891,1.08005e+07,2.60373e+07
945,6.87095e+06,2.57992e+07
999,8.99258e+06,1.85079e+07
1053,1.12321e+07,1.34657e+07
1107,8.19593e+06,1.49335e+07
1161,5.44927e+06,1.52995e+07
1215,7.52276e+06,1.0807e+07
1269,7.74522e+06,9.33018e+06
1323,4.80667e+06,1.09527e+07
1377,5.52245e+06,8.70859e+06
1431,6.32547e+06,6.93248e+06
1485,4.00773e+06,8.32446e+06
1539,4.84315e+06,6.4729e+06
1593,4.86824e+06,5.775e+06
1647,3.33759e+06,6.55117e+06
1701,4.58658e+06,4.65072e+06
1755,3.28468e+06,5.41879e+06
1809,3.57447e+06,4.54132e+06
1863,3.47608e+06,4.2229e+06
1917,2.8325e+06,4.36925e+06
1971,3.38544e+06,3.46628e+06
2025,2.44441e+06,3.9894e+06
2079,3.12804e+06,3.0105e+06
2133,2.21888e+06,3.56164e+06
2187,2.84434e+06,2.68956e+06
2241,2.06416e+06,3.15567e+06
2295,2.55324e+06,2.46197e+06
2349,1.99209e+06,2.74736e+06
2403,2.21034e+06,2.34998e+06
2457,2.031e+06,2.30246e+06
2511,1.81986e+06,2.33108e+06
2565,2.08931e+06,1.90103e+06
2619,1.56628e+06,2.2249e+06
2673,1.90194e+06,1.77491e+06
2727,1.66397e+06,1.83834e+06
2781,1.47423e+06,1.89119e+06
2835,1.7515e+06,1.51264e+06
2889,1.41454e+06,1.69325e+06
2943,1.36781e+06,1.63398e+06
2997,1.57503e+06,1.34035e+06
3051,1.30753e+06,1.47732e+06
3105,1.20041e+06,1.48351e+06
3159,1.40374e+06,1.21543e+06
3213,1.30894e+06,1.21252e+06
3267,1.07736e+06,1.33779e+06
3321,1.13582e+06,1.21573e+06
3375,1.26123e+06,1.03407e+06
3429,1.1508e+06,1.0589e+06
3483,969881,1.1524e+06
3537,964331,1.09747e+06
3591,1.07318e+06,945419
3645,1.09811e+06,867639
3699,991797,903622
3753,865730,960240
3807,822371,950163
3861,861677,871018
3915,918550,778646
3969,935603,721998


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/axionNumTilt19.txt <==
27,317600,2.97139e+08
81,1.55639e+06,1.69178e+09
135,7.94361e+06,1.30071e+09
189,1.30537e+07,6.54199e+08
243,1.7881e+07,3.57968e+08
297,2.24273e+07,2.13037e+08
351,2.65193e+07,1.38067e+08
405,2.96707e+07,9.73386e+07
459,3.09859e+07,7.50169e+07
513,2.91876e+07,6.35077e+07
567,2.33051e+07,6.03386e+07
621,1.48703e+07,6.23263e+07
675,9.43056e+06,5.91193e+07
729,1.1474e+07,4.32461e+07
783,1.64274e+07,2.72229e+07
837,1.64186e+07,2.31229e+07
891,1.11088e+07,2.58441e+07
945,6.92877e+06,2.60695e+07
999,8.89428e+06,1.88268e+07
1053,1.13265e+07,1.34708e+07
1107,8.42661e+06,1.4824e+07
1161,5.45274e+06,1.55045e+07
1215,7.48628e+06,1.09497e+07
1269,7.90876e+06,9.25549e+06
1323,4.85612e+06,1.10443e+07
1377,5.49603e+06,8.81784e+06
1431,6.43251e+06,6.90749e+06
1485,4.04037e+06,8.38804e+06
1539,4.84284e+06,6.53807e+06
1593,4.95142e+06,5.76477e+06
1647,3.34086e+06,6.61528e+06
1701,4.61856e+06,4.67945e+06
1755,3.33357e+06,5.43132e+06
1809,3.57032e+06,4.59873e+06
1863,3.53699e+06,4.21484e+06
1917,2.82554e+06,4.42451e+06
1971,3.43705e+06,3.46146e+06
2025,2.44343e+06,4.03477e+06
2079,3.17009e+06,3.01047e+06
2133,2.22061e+06,3.59963e+06
2187,2.88311e+06,2.6887e+06
2241,2.06299e+06,3.19316e+06
2295,2.59131e+06,2.45941e+06
2349,1.98932e+06,2.78213e+06
2403,2.24519e+06,2.34813e+06
2457,2.0325e+06,2.32997e+06
2511,1.84304e+06,2.33811e+06
2565,2.10444e+06,1.91345e+06
2619,1.57165e+06,2.24614e+06
2673,1.92875e+06,1.77477e+06
2727,1.66534e+06,1.86112e+06
2781,1.48866e+06,1.9011e+06
2835,1.77252e+06,1.5147e+06
2889,1.41556e+06,1.71374e+06
2943,1.38113e+06,1.6427e+06
2997,1.59279e+06,1.34378e+06
3051,1.31127e+06,1.49285e+06
3105,1.20971e+06,1.49371e+06
3159,1.41962e+06,1.21924e+06
3213,1.31526e+06,1.22395e+06
3267,1.08151e+06,1.35057e+06
3321,1.14929e+06,1.2197e+06
3375,1.27538e+06,1.03672e+06
3429,1.15614e+06,1.06902e+06
3483,972414,1.16469e+06
3537,973187,1.10374e+06
3591,1.08686e+06,947177
3645,1.10864e+06,871590
3699,995792,912779
3753,867158,971438
3807,826625,958610
3861,870499,875143
3915,929935,780331
3969,946241,723962


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/runParamsTilt10.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/seedTilt10.txt <==
1148131145 1941754142 1672256836 1086323328 Thread: 39 
1148131145 1941754142 1672256836 1086323328 Thread: 43 
1148131145 1941754142 1672256836 1086323328 Thread: 61 
1148131145 1941754142 1672256836 1086323328 Thread: 54 
1148131145 1941754142 1672256836 1086323328 Thread: 21 
1148131145 1941754142 1672256836 1086323328 Thread: 60 
1148131145 1941754142 1672256836 1086323328 Thread: 52 
1148131145 1941754142 1672256836 1086323328 Thread: 63 
1148131145 1941754142 1672256836 1086323328 Thread: 41 
1148131145 1941754142 1672256836 1086323328 Thread: 31 
1148131145 1941754142 1672256836 1086323328 Thread: 1 
1148131145 1941754142 1672256836 1086323328 Thread: 2 
1148131145 1941754142 1672256836 1086323328 Thread: 3 
1148131145 1941754142 1672256836 1086323328 Thread: 7 
1148131145 1941754142 1672256836 1086323328 Thread: 8 
1148131145 1941754142 1672256836 1086323328 Thread: 4 
1148131145 1941754142 1672256836 1086323328 Thread: 0 
1148131145 1941754142 1672256836 1086323328 Thread: 59 
1148131145 1941754142 1672256836 1086323328 Thread: 50 
1148131145 1941754142 1672256836 1086323328 Thread: 36 
1148131145 1941754142 1672256836 1086323328 Thread: 44 
1148131145 1941754142 1672256836 1086323328 Thread: 26 
1148131145 1941754142 1672256836 1086323328 Thread: 33 
1148131145 1941754142 1672256836 1086323328 Thread: 17 
1148131145 1941754142 1672256836 1086323328 Thread: 16 
1148131145 1941754142 1672256836 1086323328 Thread: 12 
1148131145 1941754142 1672256836 1086323328 Thread: 13 
1148131145 1941754142 1672256836 1086323328 Thread: 35 
1148131145 1941754142 1672256836 1086323328 Thread: 19 
1148131145 1941754142 1672256836 1086323328 Thread: 42 
1148131145 1941754142 1672256836 1086323328 Thread: 32 
1148131145 1941754142 1672256836 1086323328 Thread: 28 
1148131145 1941754142 1672256836 1086323328 Thread: 11 
1148131145 1941754142 1672256836 1086323328 Thread: 58 
1148131145 1941754142 1672256836 1086323328 Thread: 20 
1148131145 1941754142 1672256836 1086323328 Thread: 25 
1148131145 1941754142 1672256836 1086323328 Thread: 46 
1148131145 1941754142 1672256836 1086323328 Thread: 24 
1148131145 1941754142 1672256836 1086323328 Thread: 48 
1148131145 1941754142 1672256836 1086323328 Thread: 55 
1148131145 1941754142 1672256836 1086323328 Thread: 45 
1148131145 1941754142 1672256836 1086323328 Thread: 47 
1148131145 1941754142 1672256836 1086323328 Thread: 34 
1148131145 1941754142 1672256836 1086323328 Thread: 57 
1148131145 1941754142 1672256836 1086323328 Thread: 37 
1148131145 1941754142 1672256836 1086323328 Thread: 56 
1148131145 1941754142 1672256836 1086323328 Thread: 51 
1148131145 1941754142 1672256836 1086323328 Thread: 5 
1148131145 1941754142 1672256836 1086323328 Thread: 30 
1148131145 1941754142 1672256836 1086323328 Thread: 6 
1148131145 1941754142 1672256836 1086323328 Thread: 49 
1148131145 1941754142 1672256836 1086323328 Thread: 22 
1148131145 1941754142 1672256836 1086323328 Thread: 18 
1148131145 1941754142 1672256836 1086323328 Thread: 27 
1148131145 1941754142 1672256836 1086323328 Thread: 40 
1148131145 1941754142 1672256836 1086323328 Thread: 29 
1148131145 1941754142 1672256836 1086323328 Thread: 15 
1148131145 1941754142 1672256836 1086323328 Thread: 9 
1148131145 1941754142 1672256836 1086323328 Thread: 14 
1148131145 1941754142 1672256836 1086323328 Thread: 10 
1148131145 1941754142 1672256836 1086323328 Thread: 53 
1148131145 1941754142 1672256836 1086323328 Thread: 38 
1148131145 1941754142 1672256836 1086323328 Thread: 62 
1148131145 1941754142 1672256836 1086323328 Thread: 23 


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/seedTilt11.txt <==
1162643562 -1003608442 -595813593 94272683 Thread: 59 
1162643562 -1003608442 -595813593 94272683 Thread: 35 
1162643562 -1003608442 -595813593 94272683 Thread: 36 
1162643562 -1003608442 -595813593 94272683 Thread: 62 
1162643562 -1003608442 -595813593 94272683 Thread: 31 
1162643562 -1003608442 -595813593 94272683 Thread: 63 
1162643562 -1003608442 -595813593 94272683 Thread: 49 
1162643562 -1003608442 -595813593 94272683 Thread: 1 
1162643562 -1003608442 -595813593 94272683 Thread: 52 
1162643562 -1003608442 -595813593 94272683 Thread: 54 
1162643562 -1003608442 -595813593 94272683 Thread: 51 
1162643562 -1003608442 -595813593 94272683 Thread: 25 
1162643562 -1003608442 -595813593 94272683 Thread: 57 
1162643562 -1003608442 -595813593 94272683 Thread: 43 
1162643562 -1003608442 -595813593 94272683 Thread: 61 
1162643562 -1003608442 -595813593 94272683 Thread: 38 
1162643562 -1003608442 -595813593 94272683 Thread: 39 
1162643562 -1003608442 -595813593 94272683 Thread: 0 
1162643562 -1003608442 -595813593 94272683 Thread: 14 
1162643562 -1003608442 -595813593 94272683 Thread: 20 
1162643562 -1003608442 -595813593 94272683 Thread: 28 
1162643562 -1003608442 -595813593 94272683 Thread: 2 
1162643562 -1003608442 -595813593 94272683 Thread: 53 
1162643562 -1003608442 -595813593 94272683 Thread: 56 
1162643562 -1003608442 -595813593 94272683 Thread: 46 
1162643562 -1003608442 -595813593 94272683 Thread: 37 
1162643562 -1003608442 -595813593 94272683 Thread: 4 
1162643562 -1003608442 -595813593 94272683 Thread: 42 
1162643562 -1003608442 -595813593 94272683 Thread: 44 
1162643562 -1003608442 -595813593 94272683 Thread: 3 
1162643562 -1003608442 -595813593 94272683 Thread: 45 
1162643562 -1003608442 -595813593 94272683 Thread: 7 
1162643562 -1003608442 -595813593 94272683 Thread: 12 
1162643562 -1003608442 -595813593 94272683 Thread: 58 
1162643562 -1003608442 -595813593 94272683 Thread: 48 
1162643562 -1003608442 -595813593 94272683 Thread: 47 
1162643562 -1003608442 -595813593 94272683 Thread: 40 
1162643562 -1003608442 -595813593 94272683 Thread: 32 
1162643562 -1003608442 -595813593 94272683 Thread: 29 
1162643562 -1003608442 -595813593 94272683 Thread: 30 
1162643562 -1003608442 -595813593 94272683 Thread: 34 
1162643562 -1003608442 -595813593 94272683 Thread: 21 
1162643562 -1003608442 -595813593 94272683 Thread: 60 
1162643562 -1003608442 -595813593 94272683 Thread: 13 
1162643562 -1003608442 -595813593 94272683 Thread: 6 
1162643562 -1003608442 -595813593 94272683 Thread: 8 
1162643562 -1003608442 -595813593 94272683 Thread: 10 
1162643562 -1003608442 -595813593 94272683 Thread: 23 
1162643562 -1003608442 -595813593 94272683 Thread: 26 
1162643562 -1003608442 -595813593 94272683 Thread: 27 
1162643562 -1003608442 -595813593 94272683 Thread: 22 
1162643562 -1003608442 -595813593 94272683 Thread: 24 
1162643562 -1003608442 -595813593 94272683 Thread: 18 
1162643562 -1003608442 -595813593 94272683 Thread: 15 
1162643562 -1003608442 -595813593 94272683 Thread: 17 
1162643562 -1003608442 -595813593 94272683 Thread: 50 
1162643562 -1003608442 -595813593 94272683 Thread: 16 
1162643562 -1003608442 -595813593 94272683 Thread: 41 
1162643562 -1003608442 -595813593 94272683 Thread: 19 
1162643562 -1003608442 -595813593 94272683 Thread: 55 
1162643562 -1003608442 -595813593 94272683 Thread: 33 
1162643562 -1003608442 -595813593 94272683 Thread: 11 
1162643562 -1003608442 -595813593 94272683 Thread: 5 
1162643562 -1003608442 -595813593 94272683 Thread: 9 


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/seedTilt12.txt <==
-964346730 -780762823 -1651656994 -1757181097 Thread: 49 
-964346730 -780762823 -1651656994 -1757181097 Thread: 7 
-964346730 -780762823 -1651656994 -1757181097 Thread: 16 
-964346730 -780762823 -1651656994 -1757181097 Thread: 15 
-964346730 -780762823 -1651656994 -1757181097 Thread: 35 
-964346730 -780762823 -1651656994 -1757181097 Thread: 53 
-964346730 -780762823 -1651656994 -1757181097 Thread: 55 
-964346730 -780762823 -1651656994 -1757181097 Thread: 51 
-964346730 -780762823 -1651656994 -1757181097 Thread: 39 
-964346730 -780762823 -1651656994 -1757181097 Thread: 24 
-964346730 -780762823 -1651656994 -1757181097 Thread: 30 
-964346730 -780762823 -1651656994 -1757181097 Thread: 11 
-964346730 -780762823 -1651656994 -1757181097 Thread: 29 
-964346730 -780762823 -1651656994 -1757181097 Thread: 50 
-964346730 -780762823 -1651656994 -1757181097 Thread: 20 
-964346730 -780762823 -1651656994 -1757181097 Thread: 59 
-964346730 -780762823 -1651656994 -1757181097 Thread: 54 
-964346730 -780762823 -1651656994 -1757181097 Thread: 6 
-964346730 -780762823 -1651656994 -1757181097 Thread: 8 
-964346730 -780762823 -1651656994 -1757181097 Thread: 0 
-964346730 -780762823 -1651656994 -1757181097 Thread: 19 
-964346730 -780762823 -1651656994 -1757181097 Thread: 5 
-964346730 -780762823 -1651656994 -1757181097 Thread: 44 
-964346730 -780762823 -1651656994 -1757181097 Thread: 43 
-964346730 -780762823 -1651656994 -1757181097 Thread: 48 
-964346730 -780762823 -1651656994 -1757181097 Thread: 52 
-964346730 -780762823 -1651656994 -1757181097 Thread: 42 
-964346730 -780762823 -1651656994 -1757181097 Thread: 45 
-964346730 -780762823 -1651656994 -1757181097 Thread: 41 
-964346730 -780762823 -1651656994 -1757181097 Thread: 56 
-964346730 -780762823 -1651656994 -1757181097 Thread: 33 
-964346730 -780762823 -1651656994 -1757181097 Thread: 34 
-964346730 -780762823 -1651656994 -1757181097 Thread: 9 
-964346730 -780762823 -1651656994 -1757181097 Thread: 27 
-964346730 -780762823 -1651656994 -1757181097 Thread: 26 
-964346730 -780762823 -1651656994 -1757181097 Thread: 28 
-964346730 -780762823 -1651656994 -1757181097 Thread: 1 
-964346730 -780762823 -1651656994 -1757181097 Thread: 40 
-964346730 -780762823 -1651656994 -1757181097 Thread: 46 
-964346730 -780762823 -1651656994 -1757181097 Thread: 14 
-964346730 -780762823 -1651656994 -1757181097 Thread: 32 
-964346730 -780762823 -1651656994 -1757181097 Thread: 18 
-964346730 -780762823 -1651656994 -1757181097 Thread: 47 
-964346730 -780762823 -1651656994 -1757181097 Thread: 25 
-964346730 -780762823 -1651656994 -1757181097 Thread: 3 
-964346730 -780762823 -1651656994 -1757181097 Thread: 61 
-964346730 -780762823 -1651656994 -1757181097 Thread: 31 
-964346730 -780762823 -1651656994 -1757181097 Thread: 62 
-964346730 -780762823 -1651656994 -1757181097 Thread: 58 
-964346730 -780762823 -1651656994 -1757181097 Thread: 60 
-964346730 -780762823 -1651656994 -1757181097 Thread: 63 
-964346730 -780762823 -1651656994 -1757181097 Thread: 4 
-964346730 -780762823 -1651656994 -1757181097 Thread: 38 
-964346730 -780762823 -1651656994 -1757181097 Thread: 10 
-964346730 -780762823 -1651656994 -1757181097 Thread: 23 
-964346730 -780762823 -1651656994 -1757181097 Thread: 36 
-964346730 -780762823 -1651656994 -1757181097 Thread: 21 
-964346730 -780762823 -1651656994 -1757181097 Thread: 22 
-964346730 -780762823 -1651656994 -1757181097 Thread: 12 
-964346730 -780762823 -1651656994 -1757181097 Thread: 2 
-964346730 -780762823 -1651656994 -1757181097 Thread: 37 
-964346730 -780762823 -1651656994 -1757181097 Thread: 13 
-964346730 -780762823 -1651656994 -1757181097 Thread: 57 
-964346730 -780762823 -1651656994 -1757181097 Thread: 17 


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/seedTilt13.txt <==
-461836664 51972761 48898142 219642225 Thread: 50 
-461836664 51972761 48898142 219642225 Thread: 1 
-461836664 51972761 48898142 219642225 Thread: 11 
-461836664 51972761 48898142 219642225 Thread: 26 
-461836664 51972761 48898142 219642225 Thread: 33 
-461836664 51972761 48898142 219642225 Thread: 39 
-461836664 51972761 48898142 219642225 Thread: 43 
-461836664 51972761 48898142 219642225 Thread: 10 
-461836664 51972761 48898142 219642225 Thread: 51 
-461836664 51972761 48898142 219642225 Thread: 61 
-461836664 51972761 48898142 219642225 Thread: 52 
-461836664 51972761 48898142 219642225 Thread: 48 
-461836664 51972761 48898142 219642225 Thread: 0 
-461836664 51972761 48898142 219642225 Thread: 41 
-461836664 51972761 48898142 219642225 Thread: 5 
-461836664 51972761 48898142 219642225 Thread: 4 
-461836664 51972761 48898142 219642225 Thread: 3 
-461836664 51972761 48898142 219642225 Thread: 9 
-461836664 51972761 48898142 219642225 Thread: 35 
-461836664 51972761 48898142 219642225 Thread: 2 
-461836664 51972761 48898142 219642225 Thread: 31 
-461836664 51972761 48898142 219642225 Thread: 25 
-461836664 51972761 48898142 219642225 Thread: 36 
-461836664 51972761 48898142 219642225 Thread: 38 
-461836664 51972761 48898142 219642225 Thread: 40 
-461836664 51972761 48898142 219642225 Thread: 15 
-461836664 51972761 48898142 219642225 Thread: 19 
-461836664 51972761 48898142 219642225 Thread: 16 
-461836664 51972761 48898142 219642225 Thread: 56 
-461836664 51972761 48898142 219642225 Thread: 58 
-461836664 51972761 48898142 219642225 Thread: 54 
-461836664 51972761 48898142 219642225 Thread: 29 
-461836664 51972761 48898142 219642225 Thread: 22 
-461836664 51972761 48898142 219642225 Thread: 28 
-461836664 51972761 48898142 219642225 Thread: 23 
-461836664 51972761 48898142 219642225 Thread: 27 
-461836664 51972761 48898142 219642225 Thread: 53 
-461836664 51972761 48898142 219642225 Thread: 21 
-461836664 51972761 48898142 219642225 Thread: 34 
-461836664 51972761 48898142 219642225 Thread: 7 
-461836664 51972761 48898142 219642225 Thread: 45 
-461836664 51972761 48898142 219642225 Thread: 14 
-461836664 51972761 48898142 219642225 Thread: 30 
-461836664 51972761 48898142 219642225 Thread: 32 
-461836664 51972761 48898142 219642225 Thread: 18 
-461836664 51972761 48898142 219642225 Thread: 49 
-461836664 51972761 48898142 219642225 Thread: 59 
-461836664 51972761 48898142 219642225 Thread: 55 
-461836664 51972761 48898142 219642225 Thread: 46 
-461836664 51972761 48898142 219642225 Thread: 24 
-461836664 51972761 48898142 219642225 Thread: 63 
-461836664 51972761 48898142 219642225 Thread: 47 
-461836664 51972761 48898142 219642225 Thread: 20 
-461836664 51972761 48898142 219642225 Thread: 13 
-461836664 51972761 48898142 219642225 Thread: 37 
-461836664 51972761 48898142 219642225 Thread: 42 
-461836664 51972761 48898142 219642225 Thread: 44 
-461836664 51972761 48898142 219642225 Thread: 6 
-461836664 51972761 48898142 219642225 Thread: 60 
-461836664 51972761 48898142 219642225 Thread: 17 
-461836664 51972761 48898142 219642225 Thread: 57 
-461836664 51972761 48898142 219642225 Thread: 62 
-461836664 51972761 48898142 219642225 Thread: 12 
-461836664 51972761 48898142 219642225 Thread: 8 


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/seedTilt14.txt <==
1141537753 -410991029 -1488766177 -1139147033 Thread: 57 
1141537753 -410991029 -1488766177 -1139147033 Thread: 12 
1141537753 -410991029 -1488766177 -1139147033 Thread: 18 
1141537753 -410991029 -1488766177 -1139147033 Thread: 39 
1141537753 -410991029 -1488766177 -1139147033 Thread: 42 
1141537753 -410991029 -1488766177 -1139147033 Thread: 28 
1141537753 -410991029 -1488766177 -1139147033 Thread: 33 
1141537753 -410991029 -1488766177 -1139147033 Thread: 26 
1141537753 -410991029 -1488766177 -1139147033 Thread: 44 
1141537753 -410991029 -1488766177 -1139147033 Thread: 37 
1141537753 -410991029 -1488766177 -1139147033 Thread: 3 
1141537753 -410991029 -1488766177 -1139147033 Thread: 49 
1141537753 -410991029 -1488766177 -1139147033 Thread: 1 
1141537753 -410991029 -1488766177 -1139147033 Thread: 50 
1141537753 -410991029 -1488766177 -1139147033 Thread: 40 
1141537753 -410991029 -1488766177 -1139147033 Thread: 7 
1141537753 -410991029 -1488766177 -1139147033 Thread: 5 
1141537753 -410991029 -1488766177 -1139147033 Thread: 17 
1141537753 -410991029 -1488766177 -1139147033 Thread: 9 
1141537753 -410991029 -1488766177 -1139147033 Thread: 31 
1141537753 -410991029 -1488766177 -1139147033 Thread: 46 
1141537753 -410991029 -1488766177 -1139147033 Thread: 58 
1141537753 -410991029 -1488766177 -1139147033 Thread: 23 
1141537753 -410991029 -1488766177 -1139147033 Thread: 52 
1141537753 -410991029 -1488766177 -1139147033 Thread: 24 
1141537753 -410991029 -1488766177 -1139147033 Thread: 14 
1141537753 -410991029 -1488766177 -1139147033 Thread: 6 
1141537753 -410991029 -1488766177 -1139147033 Thread: 21 
1141537753 -410991029 -1488766177 -1139147033 Thread: 25 
1141537753 -410991029 -1488766177 -1139147033 Thread: 35 
1141537753 -410991029 -1488766177 -1139147033 Thread: 10 
1141537753 -410991029 -1488766177 -1139147033 Thread: 22 
1141537753 -410991029 -1488766177 -1139147033 Thread: 53 
1141537753 -410991029 -1488766177 -1139147033 Thread: 51 
1141537753 -410991029 -1488766177 -1139147033 Thread: 62 
1141537753 -410991029 -1488766177 -1139147033 Thread: 0 
1141537753 -410991029 -1488766177 -1139147033 Thread: 2 
1141537753 -410991029 -1488766177 -1139147033 Thread: 41 
1141537753 -410991029 -1488766177 -1139147033 Thread: 47 
1141537753 -410991029 -1488766177 -1139147033 Thread: 36 
1141537753 -410991029 -1488766177 -1139147033 Thread: 45 
1141537753 -410991029 -1488766177 -1139147033 Thread: 16 
1141537753 -410991029 -1488766177 -1139147033 Thread: 15 
1141537753 -410991029 -1488766177 -1139147033 Thread: 30 
1141537753 -410991029 -1488766177 -1139147033 Thread: 29 
1141537753 -410991029 -1488766177 -1139147033 Thread: 63 
1141537753 -410991029 -1488766177 -1139147033 Thread: 54 
1141537753 -410991029 -1488766177 -1139147033 Thread: 60 
1141537753 -410991029 -1488766177 -1139147033 Thread: 56 
1141537753 -410991029 -1488766177 -1139147033 Thread: 61 
1141537753 -410991029 -1488766177 -1139147033 Thread: 59 
1141537753 -410991029 -1488766177 -1139147033 Thread: 43 
1141537753 -410991029 -1488766177 -1139147033 Thread: 4 
1141537753 -410991029 -1488766177 -1139147033 Thread: 20 
1141537753 -410991029 -1488766177 -1139147033 Thread: 48 
1141537753 -410991029 -1488766177 -1139147033 Thread: 13 
1141537753 -410991029 -1488766177 -1139147033 Thread: 11 
1141537753 -410991029 -1488766177 -1139147033 Thread: 27 
1141537753 -410991029 -1488766177 -1139147033 Thread: 55 
1141537753 -410991029 -1488766177 -1139147033 Thread: 38 
1141537753 -410991029 -1488766177 -1139147033 Thread: 19 
1141537753 -410991029 -1488766177 -1139147033 Thread: 8 
1141537753 -410991029 -1488766177 -1139147033 Thread: 34 
1141537753 -410991029 -1488766177 -1139147033 Thread: 32 


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/seedTilt15.txt <==
-299157162 1561861513 1365516104 -1092139022 Thread: 57 
-299157162 1561861513 1365516104 -1092139022 Thread: 52 
-299157162 1561861513 1365516104 -1092139022 Thread: 53 
-299157162 1561861513 1365516104 -1092139022 Thread: 6 
-299157162 1561861513 1365516104 -1092139022 Thread: 15 
-299157162 1561861513 1365516104 -1092139022 Thread: 30 
-299157162 1561861513 1365516104 -1092139022 Thread: 48 
-299157162 1561861513 1365516104 -1092139022 Thread: 12 
-299157162 1561861513 1365516104 -1092139022 Thread: 11 
-299157162 1561861513 1365516104 -1092139022 Thread: 13 
-299157162 1561861513 1365516104 -1092139022 Thread: 16 
-299157162 1561861513 1365516104 -1092139022 Thread: 0 
-299157162 1561861513 1365516104 -1092139022 Thread: 1 
-299157162 1561861513 1365516104 -1092139022 Thread: 3 
-299157162 1561861513 1365516104 -1092139022 Thread: 32 
-299157162 1561861513 1365516104 -1092139022 Thread: 25 
-299157162 1561861513 1365516104 -1092139022 Thread: 23 
-299157162 1561861513 1365516104 -1092139022 Thread: 50 
-299157162 1561861513 1365516104 -1092139022 Thread: 62 
-299157162 1561861513 1365516104 -1092139022 Thread: 61 
-299157162 1561861513 1365516104 -1092139022 Thread: 63 
-299157162 1561861513 1365516104 -1092139022 Thread: 47 
-299157162 1561861513 1365516104 -1092139022 Thread: 4 
-299157162 1561861513 1365516104 -1092139022 Thread: 49 
-299157162 1561861513 1365516104 -1092139022 Thread: 17 
-299157162 1561861513 1365516104 -1092139022 Thread: 5 
-299157162 1561861513 1365516104 -1092139022 Thread: 51 
-299157162 1561861513 1365516104 -1092139022 Thread: 56 
-299157162 1561861513 1365516104 -1092139022 Thread: 35 
-299157162 1561861513 1365516104 -1092139022 Thread: 20 
-299157162 1561861513 1365516104 -1092139022 Thread: 2 
-299157162 1561861513 1365516104 -1092139022 Thread: 54 
-299157162 1561861513 1365516104 -1092139022 Thread: 19 
-299157162 1561861513 1365516104 -1092139022 Thread: 7 
-299157162 1561861513 1365516104 -1092139022 Thread: 46 
-299157162 1561861513 1365516104 -1092139022 Thread: 10 
-299157162 1561861513 1365516104 -1092139022 Thread: 43 
-299157162 1561861513 1365516104 -1092139022 Thread: 40 
-299157162 1561861513 1365516104 -1092139022 Thread: 33 
-299157162 1561861513 1365516104 -1092139022 Thread: 58 
-299157162 1561861513 1365516104 -1092139022 Thread: 8 
-299157162 1561861513 1365516104 -1092139022 Thread: 41 
-299157162 1561861513 1365516104 -1092139022 Thread: 9 
-299157162 1561861513 1365516104 -1092139022 Thread: 18 
-299157162 1561861513 1365516104 -1092139022 Thread: 34 
-299157162 1561861513 1365516104 -1092139022 Thread: 39 
-299157162 1561861513 1365516104 -1092139022 Thread: 44 
-299157162 1561861513 1365516104 -1092139022 Thread: 36 
-299157162 1561861513 1365516104 -1092139022 Thread: 60 
-299157162 1561861513 1365516104 -1092139022 Thread: 29 
-299157162 1561861513 1365516104 -1092139022 Thread: 21 
-299157162 1561861513 1365516104 -1092139022 Thread: 55 
-299157162 1561861513 1365516104 -1092139022 Thread: 31 
-299157162 1561861513 1365516104 -1092139022 Thread: 59 
-299157162 1561861513 1365516104 -1092139022 Thread: 24 
-299157162 1561861513 1365516104 -1092139022 Thread: 38 
-299157162 1561861513 1365516104 -1092139022 Thread: 45 
-299157162 1561861513 1365516104 -1092139022 Thread: 14 
-299157162 1561861513 1365516104 -1092139022 Thread: 22 
-299157162 1561861513 1365516104 -1092139022 Thread: 26 
-299157162 1561861513 1365516104 -1092139022 Thread: 27 
-299157162 1561861513 1365516104 -1092139022 Thread: 28 
-299157162 1561861513 1365516104 -1092139022 Thread: 42 
-299157162 1561861513 1365516104 -1092139022 Thread: 37 


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/seedTilt16.txt <==
857641621 314335163 1548374584 1334465499 Thread: 28 
857641621 314335163 1548374584 1334465499 Thread: 36 
857641621 314335163 1548374584 1334465499 Thread: 42 
857641621 314335163 1548374584 1334465499 Thread: 33 
857641621 314335163 1548374584 1334465499 Thread: 39 
857641621 314335163 1548374584 1334465499 Thread: 8 
857641621 314335163 1548374584 1334465499 Thread: 59 
857641621 314335163 1548374584 1334465499 Thread: 40 
857641621 314335163 1548374584 1334465499 Thread: 61 
857641621 314335163 1548374584 1334465499 Thread: 37 
857641621 314335163 1548374584 1334465499 Thread: 13 
857641621 314335163 1548374584 1334465499 Thread: 41 
857641621 314335163 1548374584 1334465499 Thread: 1 
857641621 314335163 1548374584 1334465499 Thread: 27 
857641621 314335163 1548374584 1334465499 Thread: 4 
857641621 314335163 1548374584 1334465499 Thread: 25 
857641621 314335163 1548374584 1334465499 Thread: 12 
857641621 314335163 1548374584 1334465499 Thread: 10 
857641621 314335163 1548374584 1334465499 Thread: 0 
857641621 314335163 1548374584 1334465499 Thread: 32 
857641621 314335163 1548374584 1334465499 Thread: 49 
857641621 314335163 1548374584 1334465499 Thread: 31 
857641621 314335163 1548374584 1334465499 Thread: 60 
857641621 314335163 1548374584 1334465499 Thread: 9 
857641621 314335163 1548374584 1334465499 Thread: 17 
857641621 314335163 1548374584 1334465499 Thread: 62 
857641621 314335163 1548374584 1334465499 Thread: 11 
857641621 314335163 1548374584 1334465499 Thread: 26 
857641621 314335163 1548374584 1334465499 Thread: 29 
857641621 314335163 1548374584 1334465499 Thread: 34 
857641621 314335163 1548374584 1334465499 Thread: 22 
857641621 314335163 1548374584 1334465499 Thread: 15 
857641621 314335163 1548374584 1334465499 Thread: 19 
857641621 314335163 1548374584 1334465499 Thread: 5 
857641621 314335163 1548374584 1334465499 Thread: 58 
857641621 314335163 1548374584 1334465499 Thread: 2 
857641621 314335163 1548374584 1334465499 Thread: 46 
857641621 314335163 1548374584 1334465499 Thread: 63 
857641621 314335163 1548374584 1334465499 Thread: 53 
857641621 314335163 1548374584 1334465499 Thread: 54 
857641621 314335163 1548374584 1334465499 Thread: 52 
857641621 314335163 1548374584 1334465499 Thread: 50 
857641621 314335163 1548374584 1334465499 Thread: 51 
857641621 314335163 1548374584 1334465499 Thread: 47 
857641621 314335163 1548374584 1334465499 Thread: 56 
857641621 314335163 1548374584 1334465499 Thread: 43 
857641621 314335163 1548374584 1334465499 Thread: 30 
857641621 314335163 1548374584 1334465499 Thread: 44 
857641621 314335163 1548374584 1334465499 Thread: 6 
857641621 314335163 1548374584 1334465499 Thread: 45 
857641621 314335163 1548374584 1334465499 Thread: 21 
857641621 314335163 1548374584 1334465499 Thread: 48 
857641621 314335163 1548374584 1334465499 Thread: 55 
857641621 314335163 1548374584 1334465499 Thread: 7 
857641621 314335163 1548374584 1334465499 Thread: 35 
857641621 314335163 1548374584 1334465499 Thread: 57 
857641621 314335163 1548374584 1334465499 Thread: 14 
857641621 314335163 1548374584 1334465499 Thread: 3 
857641621 314335163 1548374584 1334465499 Thread: 23 
857641621 314335163 1548374584 1334465499 Thread: 24 
857641621 314335163 1548374584 1334465499 Thread: 38 
857641621 314335163 1548374584 1334465499 Thread: 18 
857641621 314335163 1548374584 1334465499 Thread: 20 
857641621 314335163 1548374584 1334465499 Thread: 16 


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/seedTilt17.txt <==
1736606809 2079711862 749661803 1992475507 Thread: 57 
1736606809 2079711862 749661803 1992475507 Thread: 48 
1736606809 2079711862 749661803 1992475507 Thread: 47 
1736606809 2079711862 749661803 1992475507 Thread: 45 
1736606809 2079711862 749661803 1992475507 Thread: 44 
1736606809 2079711862 749661803 1992475507 Thread: 0 
1736606809 2079711862 749661803 1992475507 Thread: 31 
1736606809 2079711862 749661803 1992475507 Thread: 29 
1736606809 2079711862 749661803 1992475507 Thread: 39 
1736606809 2079711862 749661803 1992475507 Thread: 35 
1736606809 2079711862 749661803 1992475507 Thread: 12 
1736606809 2079711862 749661803 1992475507 Thread: 9 
1736606809 2079711862 749661803 1992475507 Thread: 42 
1736606809 2079711862 749661803 1992475507 Thread: 41 
1736606809 2079711862 749661803 1992475507 Thread: 21 
1736606809 2079711862 749661803 1992475507 Thread: 50 
1736606809 2079711862 749661803 1992475507 Thread: 30 
1736606809 2079711862 749661803 1992475507 Thread: 26 
1736606809 2079711862 749661803 1992475507 Thread: 10 
1736606809 2079711862 749661803 1992475507 Thread: 46 
1736606809 2079711862 749661803 1992475507 Thread: 34 
1736606809 2079711862 749661803 1992475507 Thread: 56 
1736606809 2079711862 749661803 1992475507 Thread: 63 
1736606809 2079711862 749661803 1992475507 Thread: 24 
1736606809 2079711862 749661803 1992475507 Thread: 11 
1736606809 2079711862 749661803 1992475507 Thread: 61 
1736606809 2079711862 749661803 1992475507 Thread: 17 
1736606809 2079711862 749661803 1992475507 Thread: 6 
1736606809 2079711862 749661803 1992475507 Thread: 3 
1736606809 2079711862 749661803 1992475507 Thread: 4 
1736606809 2079711862 749661803 1992475507 Thread: 5 
1736606809 2079711862 749661803 1992475507 Thread: 53 
1736606809 2079711862 749661803 1992475507 Thread: 55 
1736606809 2079711862 749661803 1992475507 Thread: 52 
1736606809 2079711862 749661803 1992475507 Thread: 58 
1736606809 2079711862 749661803 1992475507 Thread: 2 
1736606809 2079711862 749661803 1992475507 Thread: 1 
1736606809 2079711862 749661803 1992475507 Thread: 49 
1736606809 2079711862 749661803 1992475507 Thread: 16 
1736606809 2079711862 749661803 1992475507 Thread: 13 
1736606809 2079711862 749661803 1992475507 Thread: 15 
1736606809 2079711862 749661803 1992475507 Thread: 14 
1736606809 2079711862 749661803 1992475507 Thread: 40 
1736606809 2079711862 749661803 1992475507 Thread: 54 
1736606809 2079711862 749661803 1992475507 Thread: 19 
1736606809 2079711862 749661803 1992475507 Thread: 20 
1736606809 2079711862 749661803 1992475507 Thread: 51 
1736606809 2079711862 749661803 1992475507 Thread: 62 
1736606809 2079711862 749661803 1992475507 Thread: 59 
1736606809 2079711862 749661803 1992475507 Thread: 25 
1736606809 2079711862 749661803 1992475507 Thread: 32 
1736606809 2079711862 749661803 1992475507 Thread: 28 
1736606809 2079711862 749661803 1992475507 Thread: 27 
1736606809 2079711862 749661803 1992475507 Thread: 23 
1736606809 2079711862 749661803 1992475507 Thread: 22 
1736606809 2079711862 749661803 1992475507 Thread: 60 
1736606809 2079711862 749661803 1992475507 Thread: 43 
1736606809 2079711862 749661803 1992475507 Thread: 36 
1736606809 2079711862 749661803 1992475507 Thread: 7 
1736606809 2079711862 749661803 1992475507 Thread: 38 
1736606809 2079711862 749661803 1992475507 Thread: 37 
1736606809 2079711862 749661803 1992475507 Thread: 8 
1736606809 2079711862 749661803 1992475507 Thread: 33 
1736606809 2079711862 749661803 1992475507 Thread: 18 


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/seedTilt18.txt <==
-306966250 918866540 -616172301 1992728025 Thread: 25 
-306966250 918866540 -616172301 1992728025 Thread: 11 
-306966250 918866540 -616172301 1992728025 Thread: 16 
-306966250 918866540 -616172301 1992728025 Thread: 5 
-306966250 918866540 -616172301 1992728025 Thread: 51 
-306966250 918866540 -616172301 1992728025 Thread: 50 
-306966250 918866540 -616172301 1992728025 Thread: 45 
-306966250 918866540 -616172301 1992728025 Thread: 35 
-306966250 918866540 -616172301 1992728025 Thread: 10 
-306966250 918866540 -616172301 1992728025 Thread: 59 
-306966250 918866540 -616172301 1992728025 Thread: 8 
-306966250 918866540 -616172301 1992728025 Thread: 22 
-306966250 918866540 -616172301 1992728025 Thread: 60 
-306966250 918866540 -616172301 1992728025 Thread: 0 
-306966250 918866540 -616172301 1992728025 Thread: 49 
-306966250 918866540 -616172301 1992728025 Thread: 48 
-306966250 918866540 -616172301 1992728025 Thread: 38 
-306966250 918866540 -616172301 1992728025 Thread: 54 
-306966250 918866540 -616172301 1992728025 Thread: 53 
-306966250 918866540 -616172301 1992728025 Thread: 33 
-306966250 918866540 -616172301 1992728025 Thread: 26 
-306966250 918866540 -616172301 1992728025 Thread: 57 
-306966250 918866540 -616172301 1992728025 Thread: 63 
-306966250 918866540 -616172301 1992728025 Thread: 42 
-306966250 918866540 -616172301 1992728025 Thread: 23 
-306966250 918866540 -616172301 1992728025 Thread: 58 
-306966250 918866540 -616172301 1992728025 Thread: 62 
-306966250 918866540 -616172301 1992728025 Thread: 55 
-306966250 918866540 -616172301 1992728025 Thread: 34 
-306966250 918866540 -616172301 1992728025 Thread: 61 
-306966250 918866540 -616172301 1992728025 Thread: 7 
-306966250 918866540 -616172301 1992728025 Thread: 28 
-306966250 918866540 -616172301 1992728025 Thread: 14 
-306966250 918866540 -616172301 1992728025 Thread: 32 
-306966250 918866540 -616172301 1992728025 Thread: 24 
-306966250 918866540 -616172301 1992728025 Thread: 31 
-306966250 918866540 -616172301 1992728025 Thread: 36 
-306966250 918866540 -616172301 1992728025 Thread: 2 
-306966250 918866540 -616172301 1992728025 Thread: 12 
-306966250 918866540 -616172301 1992728025 Thread: 6 
-306966250 918866540 -616172301 1992728025 Thread: 15 
-306966250 918866540 -616172301 1992728025 Thread: 27 
-306966250 918866540 -616172301 1992728025 Thread: 30 
-306966250 918866540 -616172301 1992728025 Thread: 41 
-306966250 918866540 -616172301 1992728025 Thread: 43 
-306966250 918866540 -616172301 1992728025 Thread: 40 
-306966250 918866540 -616172301 1992728025 Thread: 52 
-306966250 918866540 -616172301 1992728025 Thread: 39 
-306966250 918866540 -616172301 1992728025 Thread: 44 
-306966250 918866540 -616172301 1992728025 Thread: 29 
-306966250 918866540 -616172301 1992728025 Thread: 46 
-306966250 918866540 -616172301 1992728025 Thread: 47 
-306966250 918866540 -616172301 1992728025 Thread: 13 
-306966250 918866540 -616172301 1992728025 Thread: 9 
-306966250 918866540 -616172301 1992728025 Thread: 21 
-306966250 918866540 -616172301 1992728025 Thread: 56 
-306966250 918866540 -616172301 1992728025 Thread: 18 
-306966250 918866540 -616172301 1992728025 Thread: 19 
-306966250 918866540 -616172301 1992728025 Thread: 3 
-306966250 918866540 -616172301 1992728025 Thread: 1 
-306966250 918866540 -616172301 1992728025 Thread: 17 
-306966250 918866540 -616172301 1992728025 Thread: 4 
-306966250 918866540 -616172301 1992728025 Thread: 37 
-306966250 918866540 -616172301 1992728025 Thread: 20 


==> Ancillary/Data/4Fields/constMass/Data/_1024_10_40/seedTilt19.txt <==
1726524450 1085988303 -214200752 45985160 Thread: 40 
1726524450 1085988303 -214200752 45985160 Thread: 62 
1726524450 1085988303 -214200752 45985160 Thread: 30 
1726524450 1085988303 -214200752 45985160 Thread: 26 
1726524450 1085988303 -214200752 45985160 Thread: 58 
1726524450 1085988303 -214200752 45985160 Thread: 42 
1726524450 1085988303 -214200752 45985160 Thread: 16 
1726524450 1085988303 -214200752 45985160 Thread: 39 
1726524450 1085988303 -214200752 45985160 Thread: 36 
1726524450 1085988303 -214200752 45985160 Thread: 50 
1726524450 1085988303 -214200752 45985160 Thread: 8 
1726524450 1085988303 -214200752 45985160 Thread: 38 
1726524450 1085988303 -214200752 45985160 Thread: 35 
1726524450 1085988303 -214200752 45985160 Thread: 56 
1726524450 1085988303 -214200752 45985160 Thread: 53 
1726524450 1085988303 -214200752 45985160 Thread: 18 
1726524450 1085988303 -214200752 45985160 Thread: 46 
1726524450 1085988303 -214200752 45985160 Thread: 44 
1726524450 1085988303 -214200752 45985160 Thread: 45 
1726524450 1085988303 -214200752 45985160 Thread: 0 
1726524450 1085988303 -214200752 45985160 Thread: 5 
1726524450 1085988303 -214200752 45985160 Thread: 2 
1726524450 1085988303 -214200752 45985160 Thread: 51 
1726524450 1085988303 -214200752 45985160 Thread: 25 
1726524450 1085988303 -214200752 45985160 Thread: 23 
1726524450 1085988303 -214200752 45985160 Thread: 59 
1726524450 1085988303 -214200752 45985160 Thread: 47 
1726524450 1085988303 -214200752 45985160 Thread: 60 
1726524450 1085988303 -214200752 45985160 Thread: 57 
1726524450 1085988303 -214200752 45985160 Thread: 37 
1726524450 1085988303 -214200752 45985160 Thread: 28 
1726524450 1085988303 -214200752 45985160 Thread: 24 
1726524450 1085988303 -214200752 45985160 Thread: 32 
1726524450 1085988303 -214200752 45985160 Thread: 52 
1726524450 1085988303 -214200752 45985160 Thread: 11 
1726524450 1085988303 -214200752 45985160 Thread: 63 
1726524450 1085988303 -214200752 45985160 Thread: 10 
1726524450 1085988303 -214200752 45985160 Thread: 9 
1726524450 1085988303 -214200752 45985160 Thread: 15 
1726524450 1085988303 -214200752 45985160 Thread: 6 
1726524450 1085988303 -214200752 45985160 Thread: 1 
1726524450 1085988303 -214200752 45985160 Thread: 3 
1726524450 1085988303 -214200752 45985160 Thread: 4 
1726524450 1085988303 -214200752 45985160 Thread: 7 
1726524450 1085988303 -214200752 45985160 Thread: 54 
1726524450 1085988303 -214200752 45985160 Thread: 48 
1726524450 1085988303 -214200752 45985160 Thread: 14 
1726524450 1085988303 -214200752 45985160 Thread: 33 
1726524450 1085988303 -214200752 45985160 Thread: 13 
1726524450 1085988303 -214200752 45985160 Thread: 19 
1726524450 1085988303 -214200752 45985160 Thread: 22 
1726524450 1085988303 -214200752 45985160 Thread: 31 
1726524450 1085988303 -214200752 45985160 Thread: 29 
1726524450 1085988303 -214200752 45985160 Thread: 61 
1726524450 1085988303 -214200752 45985160 Thread: 20 
1726524450 1085988303 -214200752 45985160 Thread: 17 
1726524450 1085988303 -214200752 45985160 Thread: 12 
1726524450 1085988303 -214200752 45985160 Thread: 21 
1726524450 1085988303 -214200752 45985160 Thread: 43 
1726524450 1085988303 -214200752 45985160 Thread: 41 
1726524450 1085988303 -214200752 45985160 Thread: 49 
1726524450 1085988303 -214200752 45985160 Thread: 34 
1726524450 1085988303 -214200752 45985160 Thread: 55 
1726524450 1085988303 -214200752 45985160 Thread: 27 


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/axionNumTilt10.txt <==
27,357930,3.14424e+08
81,7.09769e+06,3.26886e+09
135,1.1578e+07,9.34132e+08
189,1.52134e+07,5.37867e+08
243,1.86292e+07,3.42957e+08
297,2.20402e+07,2.20757e+08
351,2.54177e+07,1.47215e+08
405,2.83976e+07,1.0398e+08
459,2.99921e+07,7.92343e+07
513,2.84904e+07,6.64262e+07
567,2.25027e+07,6.37396e+07
621,1.38817e+07,6.59368e+07
675,9.11711e+06,5.94007e+07
729,1.20931e+07,4.0773e+07
783,1.67137e+07,2.71254e+07
837,1.59308e+07,2.42844e+07
891,1.02775e+07,2.66703e+07
945,6.71049e+06,2.57697e+07
999,9.15698e+06,1.83565e+07
1053,1.1104e+07,1.35257e+07
1107,7.81347e+06,1.51298e+07
1161,5.32715e+06,1.53117e+07
1215,7.5528e+06,1.0679e+07
1269,7.40438e+06,9.66838e+06
1323,4.51709e+06,1.12144e+07
1377,5.56494e+06,8.57126e+06
1431,6.05909e+06,7.11673e+06
1485,3.81087e+06,8.43066e+06
1539,4.91042e+06,6.29592e+06
1593,4.57984e+06,6.02948e+06
1647,3.29968e+06,6.49727e+06
1701,4.49341e+06,4.66742e+06
1755,3.0635e+06,5.55787e+06
1809,3.63658e+06,4.39519e+06
1863,3.23218e+06,4.38748e+06
1917,2.89539e+06,4.21867e+06
1971,3.17735e+06,3.61047e+06
2025,2.45565e+06,3.9054e+06
2079,2.95735e+06,3.10586e+06
2133,2.22533e+06,3.48523e+06
2187,2.68531e+06,2.78064e+06
2241,2.09886e+06,3.05594e+06
2295,2.34422e+06,2.60684e+06
2349,2.07568e+06,2.60864e+06
2403,1.96458e+06,2.52371e+06
2457,2.13348e+06,2.15094e+06
2511,1.63204e+06,2.45608e+06
2565,2.0515e+06,1.88628e+06
2619,1.57962e+06,2.16436e+06
2673,1.66955e+06,1.93894e+06
2727,1.78104e+06,1.68495e+06
2781,1.3528e+06,1.95691e+06
2835,1.58918e+06,1.61751e+06
2889,1.55569e+06,1.52258e+06
2943,1.22889e+06,1.71711e+06
2997,1.40977e+06,1.45296e+06
3051,1.44653e+06,1.31311e+06
3105,1.15373e+06,1.4887e+06
3159,1.1627e+06,1.39657e+06
3213,1.32978e+06,1.16079e+06
3267,1.20875e+06,1.18715e+06
3321,1.00426e+06,1.29827e+06
3375,1.03403e+06,1.20333e+06
3429,1.15862e+06,1.02311e+06
3483,1.12709e+06,984122
3537,966976,1.06497e+06
3591,864692,1.09945e+06
3645,897703,1.01529e+06
3699,981608,887319
3753,1.0035e+06,816626
3807,940820,821871
3861,843881,860376
3915,761421,888148
3969,722278,880726


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/axionNumTilt11.txt <==
27,357934,3.14471e+08
81,7.10625e+06,3.26889e+09
135,1.15756e+07,9.32294e+08
189,1.52133e+07,5.37598e+08
243,1.86507e+07,3.42419e+08
297,2.20753e+07,2.20609e+08
351,2.54692e+07,1.47044e+08
405,2.84863e+07,1.03851e+08
459,3.02424e+07,7.88376e+07
513,2.91639e+07,6.57761e+07
567,2.3775e+07,6.24198e+07
621,1.52883e+07,6.48379e+07
675,9.61561e+06,6.10152e+07
729,1.16903e+07,4.39504e+07
783,1.67467e+07,2.82695e+07
837,1.67264e+07,2.41813e+07
891,1.11905e+07,2.66693e+07
945,7.02588e+06,2.66865e+07
999,9.10626e+06,1.95672e+07
1053,1.14964e+07,1.38863e+07
1107,8.45068e+06,1.52798e+07
1161,5.56358e+06,1.59376e+07
1215,7.61409e+06,1.13602e+07
1269,7.85331e+06,9.82626e+06
1323,4.83916e+06,1.15381e+07
1377,5.61599e+06,9.12176e+06
1431,6.40424e+06,7.28657e+06
1485,4.05689e+06,8.70079e+06
1539,4.99096e+06,6.68296e+06
1593,4.89527e+06,6.14765e+06
1647,3.40913e+06,6.81584e+06
1701,4.6721e+06,4.86184e+06
1755,3.27021e+06,5.72162e+06
1809,3.72333e+06,4.6485e+06
1863,3.45269e+06,4.49746e+06
1917,2.96634e+06,4.45679e+06
1971,3.3702e+06,3.70949e+06
2025,2.53121e+06,4.10854e+06
2079,3.1252e+06,3.20052e+06
2133,2.29831e+06,3.66368e+06
2187,2.83942e+06,2.86403e+06
2241,2.16352e+06,3.21809e+06
2295,2.48843e+06,2.6796e+06
2349,2.13409e+06,2.7566e+06
2403,2.09044e+06,2.59802e+06
2457,2.20548e+06,2.26568e+06
2511,1.72196e+06,2.54929e+06
2565,2.14861e+06,1.96236e+06
2619,1.63614e+06,2.27386e+06
2673,1.77154e+06,1.99891e+06
2727,1.84584e+06,1.7724e+06
2781,1.41626e+06,2.0415e+06
2835,1.67964e+06,1.67055e+06
2889,1.6103e+06,1.60394e+06
2943,1.28756e+06,1.79078e+06
2997,1.49001e+06,1.50158e+06
3051,1.50232e+06,1.37936e+06
3105,1.20112e+06,1.55941e+06
3159,1.23035e+06,1.44514e+06
3213,1.39266e+06,1.20937e+06
3267,1.25145e+06,1.25093e+06
3321,1.05002e+06,1.35615e+06
3375,1.09422e+06,1.24493e+06
3429,1.21642e+06,1.06339e+06
3483,1.17029e+06,1.03461e+06
3537,1.00424e+06,1.11832e+06
3591,908964,1.1442e+06
3645,949600,1.05077e+06
3699,1.03213e+06,921543
3753,1.04538e+06,856033
3807,974584,866446
3861,875256,904986
3915,795598,928414
3969,761274,914815


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/axionNumTilt12.txt <==
27,357969,3.14477e+08
81,7.10673e+06,3.27286e+09
135,1.15882e+07,9.33424e+08
189,1.51987e+07,5.37509e+08
243,1.85743e+07,3.43292e+08
297,2.19742e+07,2.20764e+08
351,2.53868e+07,1.46491e+08
405,2.84448e+07,1.03312e+08
459,3.01807e+07,7.87585e+07
513,2.89831e+07,6.59586e+07
567,2.34018e+07,6.28381e+07
621,1.48008e+07,6.53525e+07
675,9.32626e+06,6.08356e+07
729,1.179e+07,4.29581e+07
783,1.68611e+07,2.76681e+07
837,1.65707e+07,2.40932e+07
891,1.08743e+07,2.67123e+07
945,6.78194e+06,2.66401e+07
999,9.13221e+06,1.91233e+07
1053,1.14939e+07,1.36244e+07
1107,8.23929e+06,1.52661e+07
1161,5.38401e+06,1.58759e+07
1215,7.64768e+06,1.1057e+07
1269,7.77438e+06,9.72146e+06
1323,4.66477e+06,1.15205e+07
1377,5.60025e+06,8.93369e+06
1431,6.36512e+06,7.15839e+06
1485,3.90628e+06,8.69766e+06
1539,4.98937e+06,6.51978e+06
1593,4.83222e+06,6.07073e+06
1647,3.30499e+06,6.78739e+06
1701,4.6837e+06,4.7251e+06
1755,3.15109e+06,5.72703e+06
1809,3.72287e+06,4.53012e+06
1863,3.37727e+06,4.46636e+06
1917,2.93183e+06,4.3829e+06
1971,3.32789e+06,3.65723e+06
2025,2.481e+06,4.06254e+06
2079,3.09444e+06,3.145e+06
2133,2.25149e+06,3.62258e+06
2187,2.80568e+06,2.82067e+06
2241,2.12885e+06,3.17253e+06
2295,2.44739e+06,2.64846e+06
2349,2.11413e+06,2.70462e+06
2403,2.03968e+06,2.58054e+06
2457,2.19807e+06,2.20943e+06
2511,1.667e+06,2.54099e+06
2565,2.14009e+06,1.91268e+06
2619,1.60157e+06,2.25011e+06
2673,1.73512e+06,1.98021e+06
2727,1.84096e+06,1.72519e+06
2781,1.37327e+06,2.03206e+06
2835,1.65742e+06,1.64441e+06
2889,1.60208e+06,1.5656e+06
2943,1.24824e+06,1.78259e+06
2997,1.46926e+06,1.47873e+06
3051,1.49739e+06,1.34314e+06
3105,1.16881e+06,1.54938e+06
3159,1.19917e+06,1.4356e+06
3213,1.38942e+06,1.17541e+06
3267,1.24283e+06,1.22285e+06
3321,1.01646e+06,1.35203e+06
3375,1.06463e+06,1.23873e+06
3429,1.21062e+06,1.03661e+06
3483,1.16995e+06,1.00381e+06
3537,985966,1.1043e+06
3591,875917,1.14463e+06
3645,921824,1.04727e+06
3699,1.02188e+06,903333
3753,1.04756e+06,827356
3807,975714,839347
3861,865603,888103
3915,774070,922694
3969,733001,915891


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/axionNumTilt13.txt <==
27,357953,3.14483e+08
81,7.1051e+06,3.27438e+09
135,1.15995e+07,9.35197e+08
189,1.52485e+07,5.37285e+08
243,1.86705e+07,3.42655e+08
297,2.20918e+07,2.20047e+08
351,2.54654e+07,1.46298e+08
405,2.83932e+07,1.03538e+08
459,2.99028e+07,7.91045e+07
513,2.84505e+07,6.65252e+07
567,2.27759e+07,6.33668e+07
621,1.44261e+07,6.50845e+07
675,9.34062e+06,5.99537e+07
729,1.1845e+07,4.22385e+07
783,1.65682e+07,2.74889e+07
837,1.60307e+07,2.42816e+07
891,1.05126e+07,2.66861e+07
945,6.81785e+06,2.6127e+07
999,9.13143e+06,1.87505e+07
1053,1.11317e+07,1.37393e+07
1107,7.95051e+06,1.52804e+07
1161,5.43898e+06,1.55108e+07
1215,7.55607e+06,1.09492e+07
1269,7.48769e+06,9.79577e+06
1323,4.6241e+06,1.13465e+07
1377,5.59298e+06,8.76163e+06
1431,6.13291e+06,7.22357e+06
1485,3.88124e+06,8.54953e+06
1539,4.95626e+06,6.41345e+06
1593,4.64298e+06,6.11909e+06
1647,3.34737e+06,6.60379e+06
1701,4.55056e+06,4.74151e+06
1755,3.09987e+06,5.6556e+06
1809,3.69999e+06,4.44779e+06
1863,3.25608e+06,4.48099e+06
1917,2.95881e+06,4.26111e+06
1971,3.1966e+06,3.6945e+06
2025,2.51458e+06,3.94205e+06
2079,2.97446e+06,3.18036e+06
2133,2.28104e+06,3.51601e+06
2187,2.69869e+06,2.84926e+06
2241,2.15291e+06,3.0798e+06
2295,2.35544e+06,2.66872e+06
2349,2.12456e+06,2.63174e+06
2403,1.97751e+06,2.57774e+06
2457,2.17191e+06,2.1774e+06
2511,1.65801e+06,2.4918e+06
2565,2.06698e+06,1.92933e+06
2619,1.62407e+06,2.17727e+06
2673,1.6751e+06,1.98663e+06
2727,1.81151e+06,1.707e+06
2781,1.38586e+06,1.97417e+06
2835,1.59084e+06,1.66272e+06
2889,1.58814e+06,1.53741e+06
2943,1.25901e+06,1.73227e+06
2997,1.40946e+06,1.49464e+06
3051,1.47022e+06,1.33115e+06
3105,1.19108e+06,1.49277e+06
3159,1.16853e+06,1.42846e+06
3213,1.33089e+06,1.19569e+06
3267,1.23966e+06,1.19349e+06
3321,1.03815e+06,1.30073e+06
3375,1.03973e+06,1.23025e+06
3429,1.1539e+06,1.05863e+06
3483,1.14326e+06,999563
3537,1.00265e+06,1.06193e+06
3591,893836,1.10132e+06
3645,904719,1.03629e+06
3699,974548,920201
3753,1.00092e+06,844841
3807,954077,835334
3861,871483,860276
3915,793868,883059
3969,749888,879129


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/axionNumTilt14.txt <==
27,357948,3.14465e+08
81,7.10361e+06,3.2705e+09
135,1.15829e+07,9.34551e+08
189,1.52239e+07,5.37285e+08
243,1.86291e+07,3.41723e+08
297,2.2032e+07,2.19813e+08
351,2.54266e+07,1.46626e+08
405,2.84786e+07,1.03772e+08
459,3.02527e+07,7.88754e+07
513,2.91754e+07,6.58436e+07
567,2.37866e+07,6.2582e+07
621,1.53081e+07,6.51435e+07
675,9.63189e+06,6.09839e+07
729,1.1635e+07,4.42116e+07
783,1.6767e+07,2.81402e+07
837,1.67873e+07,2.41956e+07
891,1.13327e+07,2.65211e+07
945,7.00253e+06,2.68196e+07
999,8.99593e+06,1.96983e+07
1053,1.15663e+07,1.38181e+07
1107,8.57801e+06,1.51593e+07
1161,5.4757e+06,1.60892e+07
1215,7.5761e+06,1.1381e+07
1269,7.97478e+06,9.70625e+06
1323,4.81555e+06,1.15875e+07
1377,5.5525e+06,9.19495e+06
1431,6.5162e+06,7.17409e+06
1485,4.00576e+06,8.78113e+06
1539,4.98204e+06,6.68437e+06
1593,4.97152e+06,6.07784e+06
1647,3.33342e+06,6.90909e+06
1701,4.73954e+06,4.79515e+06
1755,3.2426e+06,5.76483e+06
1809,3.73286e+06,4.6392e+06
1863,3.47433e+06,4.48412e+06
1917,2.94294e+06,4.48118e+06
1971,3.40675e+06,3.6798e+06
2025,2.50129e+06,4.14199e+06
2079,3.15938e+06,3.17187e+06
2133,2.27406e+06,3.69019e+06
2187,2.86479e+06,2.84482e+06
2241,2.1479e+06,3.23509e+06
2295,2.50377e+06,2.66908e+06
2349,2.13007e+06,2.76192e+06
2403,2.09171e+06,2.60073e+06
2457,2.21544e+06,2.25792e+06
2511,1.70862e+06,2.56527e+06
2565,2.16808e+06,1.94574e+06
2619,1.62413e+06,2.28697e+06
2673,1.77654e+06,1.99706e+06
2727,1.85457e+06,1.76541e+06
2781,1.40408e+06,2.0548e+06
2835,1.6907e+06,1.66223e+06
2889,1.61356e+06,1.60225e+06
2943,1.2764e+06,1.80279e+06
2997,1.49954e+06,1.49444e+06
3051,1.50958e+06,1.37389e+06
3105,1.18985e+06,1.57109e+06
3159,1.22977e+06,1.44718e+06
3213,1.40584e+06,1.19819e+06
3267,1.25348e+06,1.24973e+06
3321,1.04023e+06,1.36601e+06
3375,1.09264e+06,1.24778e+06
3429,1.22582e+06,1.05602e+06
3483,1.17649e+06,1.02995e+06
3537,999706,1.12306e+06
3591,901132,1.15225e+06
3645,948254,1.05292e+06
3699,1.03876e+06,916667
3753,1.05403e+06,849054
3807,979205,862917
3861,873820,906773
3915,790165,933832
3969,755300,920828


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/axionNumTilt15.txt <==
27,357901,3.14503e+08
81,7.10676e+06,3.27225e+09
135,1.15899e+07,9.34258e+08
189,1.52165e+07,5.37641e+08
243,1.86371e+07,3.42856e+08
297,2.21081e+07,2.19953e+08
351,2.5587e+07,1.46146e+08
405,2.87197e+07,1.02797e+08
459,3.05695e+07,7.77873e+07
513,2.94915e+07,6.50433e+07
567,2.39044e+07,6.24388e+07
621,1.50815e+07,6.57741e+07
675,9.37507e+06,6.16499e+07
729,1.18707e+07,4.34596e+07
783,1.71226e+07,2.75665e+07
837,1.68425e+07,2.42135e+07
891,1.10676e+07,2.69847e+07
945,6.89553e+06,2.69212e+07
999,9.29682e+06,1.92013e+07
1053,1.16436e+07,1.37809e+07
1107,8.34957e+06,1.54513e+07
1161,5.49507e+06,1.59971e+07
1215,7.77697e+06,1.11362e+07
1269,7.85063e+06,9.86402e+06
1323,4.74377e+06,1.16364e+07
1377,5.71718e+06,8.98397e+06
1431,6.41505e+06,7.28297e+06
1485,3.97847e+06,8.77367e+06
1539,5.08571e+06,6.56375e+06
1593,4.85608e+06,6.18817e+06
1647,3.39662e+06,6.81338e+06
1701,4.72676e+06,4.80155e+06
1755,3.20043e+06,5.78391e+06
1809,3.79243e+06,4.56627e+06
1863,3.39778e+06,4.54556e+06
1917,3.00688e+06,4.40091e+06
1971,3.34166e+06,3.73391e+06
2025,2.54866e+06,4.07821e+06
2079,3.11006e+06,3.20919e+06
2133,2.31038e+06,3.64077e+06
2187,2.82059e+06,2.87793e+06
2241,2.18453e+06,3.18653e+06
2295,2.45714e+06,2.70539e+06
2349,2.16769e+06,2.71415e+06
2403,2.05047e+06,2.63018e+06
2457,2.23951e+06,2.22536e+06
2511,1.69401e+06,2.56862e+06
2565,2.15565e+06,1.94924e+06
2619,1.64719e+06,2.25543e+06
2673,1.74069e+06,2.02295e+06
2727,1.87298e+06,1.74016e+06
2781,1.40432e+06,2.04627e+06
2835,1.66149e+06,1.68211e+06
2889,1.63679e+06,1.57318e+06
2943,1.27339e+06,1.79887e+06
2997,1.46965e+06,1.5149e+06
3051,1.52543e+06,1.35238e+06
3105,1.20344e+06,1.55228e+06
3159,1.2014e+06,1.46654e+06
3213,1.39325e+06,1.20361e+06
3267,1.27574e+06,1.22329e+06
3321,1.04681e+06,1.35326e+06
3375,1.06738e+06,1.26478e+06
3429,1.20778e+06,1.06679e+06
3483,1.18791e+06,1.0142e+06
3537,1.01922e+06,1.09994e+06
3591,900078,1.14788e+06
3645,926686,1.06719e+06
3699,1.01725e+06,930753
3753,1.04898e+06,848972
3807,990938,847854
3861,891485,886423
3915,802062,918729
3969,755983,915878


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/axionNumTilt16.txt <==
27,357969,3.1455e+08
81,7.11145e+06,3.27101e+09
135,1.15937e+07,9.34812e+08
189,1.52444e+07,5.375e+08
243,1.87009e+07,3.42043e+08
297,2.21727e+07,2.19643e+08
351,2.56199e+07,1.4628e+08
405,2.87063e+07,1.03101e+08
459,3.04646e+07,7.84302e+07
513,2.92796e+07,6.58351e+07
567,2.37709e+07,6.27222e+07
621,1.52736e+07,6.48619e+07
675,9.58411e+06,6.1016e+07
729,1.16783e+07,4.40109e+07
783,1.68529e+07,2.79629e+07
837,1.67903e+07,2.41026e+07
891,1.11751e+07,2.66881e+07
945,6.91726e+06,2.68563e+07
999,9.11816e+06,1.94995e+07
1053,1.15998e+07,1.37522e+07
1107,8.43009e+06,1.52981e+07
1161,5.46052e+06,1.60525e+07
1215,7.68096e+06,1.12382e+07
1269,7.89501e+06,9.77553e+06
1323,4.74744e+06,1.16312e+07
1377,5.64848e+06,9.06145e+06
1431,6.4454e+06,7.23016e+06
1485,3.97351e+06,8.78078e+06
1539,5.04563e+06,6.6029e+06
1593,4.88834e+06,6.14292e+06
1647,3.3645e+06,6.85352e+06
1701,4.73176e+06,4.78985e+06
1755,3.20087e+06,5.78614e+06
1809,3.77698e+06,4.57895e+06
1863,3.40963e+06,4.53248e+06
1917,2.99092e+06,4.41851e+06
1971,3.34942e+06,3.72416e+06
2025,2.54088e+06,4.08634e+06
2079,3.11083e+06,3.20881e+06
2133,2.30793e+06,3.64316e+06
2187,2.82036e+06,2.8774e+06
2241,2.18106e+06,3.19123e+06
2295,2.46039e+06,2.70093e+06
2349,2.15978e+06,2.72349e+06
2403,2.05877e+06,2.62146e+06
2457,2.22806e+06,2.2375e+06
2511,1.70302e+06,2.56019e+06
2565,2.1481e+06,1.95736e+06
2619,1.6466e+06,2.25738e+06
2673,1.74704e+06,2.01634e+06
2727,1.86177e+06,1.75175e+06
2781,1.41157e+06,2.04022e+06
2835,1.66165e+06,1.68234e+06
2889,1.62721e+06,1.58297e+06
2943,1.28246e+06,1.79061e+06
2997,1.4705e+06,1.51511e+06
3051,1.51464e+06,1.36332e+06
3105,1.20894e+06,1.54752e+06
3159,1.21034e+06,1.45937e+06
3213,1.38476e+06,1.21264e+06
3267,1.26802e+06,1.23145e+06
3321,1.05571e+06,1.34678e+06
3375,1.07672e+06,1.25712e+06
3429,1.20172e+06,1.07343e+06
3483,1.17671e+06,1.02543e+06
3537,1.0191e+06,1.10133e+06
3591,911758,1.13818e+06
3645,936872,1.0587e+06
3699,1.01625e+06,932623
3753,1.03901e+06,858749
3807,980646,858162
3861,887735,891004
3915,806328,916121
3969,764932,908796


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/axionNumTilt17.txt <==
27,357958,3.14457e+08
81,7.10539e+06,3.26955e+09
135,1.15737e+07,9.33666e+08
189,1.51967e+07,5.37509e+08
243,1.86078e+07,3.43109e+08
297,2.20108e+07,2.20962e+08
351,2.54078e+07,1.46996e+08
405,2.84518e+07,1.03614e+08
459,3.01986e+07,7.88703e+07
513,2.90982e+07,6.60638e+07
567,2.37767e+07,6.25083e+07
621,1.54338e+07,6.46069e+07
675,9.72083e+06,6.09714e+07
729,1.16245e+07,4.42046e+07
783,1.66536e+07,2.83856e+07
837,1.67273e+07,2.41489e+07
891,1.13463e+07,2.6446e+07
945,7.06173e+06,2.67168e+07
999,8.98441e+06,1.97849e+07
1053,1.1526e+07,1.38382e+07
1107,8.57053e+06,1.5171e+07
1161,5.52135e+06,1.60768e+07
1215,7.59091e+06,1.13802e+07
1269,7.92886e+06,9.77194e+06
1323,4.84838e+06,1.1577e+07
1377,5.59287e+06,9.16344e+06
1431,6.45928e+06,7.2575e+06
1485,4.05703e+06,8.74276e+06
1539,4.99e+06,6.69464e+06
1593,4.93809e+06,6.12613e+06
1647,3.39508e+06,6.86232e+06
1701,4.69281e+06,4.86292e+06
1755,3.28205e+06,5.73466e+06
1809,3.72422e+06,4.6623e+06
1863,3.47686e+06,4.49034e+06
1917,2.96165e+06,4.47567e+06
1971,3.39098e+06,3.70276e+06
2025,2.52768e+06,4.12724e+06
2079,3.14191e+06,3.19697e+06
2133,2.29569e+06,3.67939e+06
2187,2.85484e+06,2.86018e+06
2241,2.16016e+06,3.23352e+06
2295,2.5025e+06,2.67528e+06
2349,2.13323e+06,2.76658e+06
2403,2.09991e+06,2.59881e+06
2457,2.20739e+06,2.27164e+06
2511,1.72767e+06,2.5534e+06
2565,2.15239e+06,1.96621e+06
2619,1.63974e+06,2.2776e+06
2673,1.77826e+06,2.0002e+06
2727,1.84478e+06,1.77988e+06
2781,1.42307e+06,2.04217e+06
2835,1.68382e+06,1.67294e+06
2889,1.60896e+06,1.61084e+06
2943,1.2954e+06,1.78955e+06
2997,1.49391e+06,1.50384e+06
3051,1.4983e+06,1.38856e+06
3105,1.20614e+06,1.55984e+06
3159,1.23975e+06,1.44153e+06
3213,1.39164e+06,1.21471e+06
3267,1.24833e+06,1.25816e+06
3321,1.05651e+06,1.35458e+06
3375,1.10343e+06,1.241e+06
3429,1.21643e+06,1.06754e+06
3483,1.16427e+06,1.04413e+06
3537,1.0032e+06,1.12306e+06
3591,916662,1.14118e+06
3645,959540,1.04536e+06
3699,1.03683e+06,920808
3753,1.0431e+06,861257
3807,969549,874055
3861,872246,910752
3915,797241,930207
3969,767060,912868


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/axionNumTilt18.txt <==
27,357977,3.14466e+08
81,7.10526e+06,3.27052e+09
135,1.15765e+07,9.33753e+08
189,1.51859e+07,5.38091e+08
243,1.85726e+07,3.4327e+08
297,2.1954e+07,2.20668e+08
351,2.53095e+07,1.4722e+08
405,2.82821e+07,1.04059e+08
459,2.99669e+07,7.92053e+07
513,2.88276e+07,6.59464e+07
567,2.34224e+07,6.2345e+07
621,1.49714e+07,6.44634e+07
675,9.3725e+06,6.0601e+07
729,1.16047e+07,4.31285e+07
783,1.66995e+07,2.76293e+07
837,1.66044e+07,2.3818e+07
891,1.09658e+07,2.64664e+07
945,6.76868e+06,2.64966e+07
999,9.01468e+06,1.91753e+07
1053,1.14702e+07,1.35445e+07
1107,8.26889e+06,1.51207e+07
1161,5.33518e+06,1.58272e+07
1215,7.58526e+06,1.10677e+07
1269,7.78865e+06,9.61203e+06
1323,4.62711e+06,1.14983e+07
1377,5.56642e+06,8.92629e+06
1431,6.37342e+06,7.09029e+06
1485,3.86467e+06,8.69792e+06
1539,4.98778e+06,6.48765e+06
1593,4.81722e+06,6.04952e+06
1647,3.27987e+06,6.78251e+06
1701,4.69556e+06,4.68093e+06
1755,3.11292e+06,5.74086e+06
1809,3.74089e+06,4.48869e+06
1863,3.34202e+06,4.48128e+06
1917,2.94487e+06,4.34961e+06
1971,3.30191e+06,3.6653e+06
2025,2.48874e+06,4.03684e+06
2079,3.07416e+06,3.14851e+06
2133,2.25826e+06,3.60082e+06
2187,2.78552e+06,2.82562e+06
2241,2.13872e+06,3.15036e+06
2295,2.42215e+06,2.66039e+06
2349,2.131e+06,2.67688e+06
2403,2.01113e+06,2.59657e+06
2457,2.21333e+06,2.18391e+06
2511,1.65228e+06,2.54449e+06
2565,2.13026e+06,1.91226e+06
2619,1.61736e+06,2.22533e+06
2673,1.70627e+06,1.99885e+06
2727,1.85032e+06,1.7081e+06
2781,1.37777e+06,2.01905e+06
2835,1.6304e+06,1.66224e+06
2889,1.61453e+06,1.54645e+06
2943,1.2541e+06,1.76979e+06
2997,1.4423e+06,1.49704e+06
3051,1.4993e+06,1.33501e+06
3105,1.18649e+06,1.52643e+06
3159,1.18429e+06,1.4429e+06
3213,1.36905e+06,1.18863e+06
3267,1.25204e+06,1.20908e+06
3321,1.03036e+06,1.33379e+06
3375,1.05341e+06,1.24326e+06
3429,1.18987e+06,1.05035e+06
3483,1.16751e+06,1.00119e+06
3537,1.00072e+06,1.08645e+06
3591,885456,1.13125e+06
3645,913165,1.05043e+06
3699,1.00224e+06,916453
3753,1.0327e+06,836553
3807,974673,836259
3861,876323,874757
3915,788380,906215
3969,743056,903173


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/axionNumTilt19.txt <==
27,357948,3.14505e+08
81,7.11008e+06,3.27115e+09
135,1.15891e+07,9.34822e+08
189,1.52424e+07,5.3707e+08
243,1.8708e+07,3.41726e+08
297,2.21732e+07,2.19489e+08
351,2.56118e+07,1.46278e+08
405,2.86731e+07,1.03528e+08
459,3.04591e+07,7.87122e+07
513,2.93741e+07,6.58848e+07
567,2.3928e+07,6.26326e+07
621,1.5348e+07,6.53041e+07
675,9.70948e+06,6.10915e+07
729,1.18528e+07,4.37123e+07
783,1.68386e+07,2.84139e+07
837,1.68049e+07,2.4308e+07
891,1.12607e+07,2.67749e+07
945,7.12033e+06,2.66395e+07
999,9.16926e+06,1.95804e+07
1053,1.15173e+07,1.40243e+07
1107,8.51209e+06,1.52856e+07
1161,5.62808e+06,1.59177e+07
1215,7.63798e+06,1.1435e+07
1269,7.88411e+06,9.85221e+06
1323,4.89211e+06,1.15343e+07
1377,5.64523e+06,9.15622e+06
1431,6.42541e+06,7.30761e+06
1485,4.0956e+06,8.71268e+06
1539,5.01755e+06,6.71247e+06
1593,4.90839e+06,6.17322e+06
1647,3.45484e+06,6.81108e+06
1701,4.67646e+06,4.90326e+06
1755,3.29937e+06,5.73193e+06
1809,3.74418e+06,4.6693e+06
1863,3.46211e+06,4.51855e+06
1917,3.00269e+06,4.45555e+06
1971,3.3647e+06,3.7443e+06
2025,2.57486e+06,4.0938e+06
2079,3.11175e+06,3.24158e+06
2133,2.3427e+06,3.64535e+06
2187,2.8257e+06,2.90232e+06
2241,2.19923e+06,3.20745e+06
2295,2.48661e+06,2.70252e+06
2349,2.14961e+06,2.76392e+06
2403,2.11046e+06,2.59799e+06
2457,2.19529e+06,2.29628e+06
2511,1.75935e+06,2.53126e+06
2565,2.13423e+06,1.99365e+06
2619,1.65653e+06,2.2717e+06
2673,1.78875e+06,1.99814e+06
2727,1.83178e+06,1.8018e+06
2781,1.44399e+06,2.03036e+06
2835,1.68792e+06,1.67623e+06
2889,1.59966e+06,1.62795e+06
2943,1.31038e+06,1.78302e+06
2997,1.50263e+06,1.50178e+06
3051,1.49213e+06,1.40108e+06
3105,1.21097e+06,1.56248e+06
3159,1.25071e+06,1.43754e+06
3213,1.39298e+06,1.21932e+06
3267,1.24662e+06,1.26579e+06
3321,1.06164e+06,1.35597e+06
3375,1.11064e+06,1.23996e+06
3429,1.21929e+06,1.07011e+06
3483,1.16432e+06,1.04926e+06
3537,1.0052e+06,1.12657e+06
3591,921027,1.1422e+06
3645,963713,1.04641e+06
3699,1.03922e+06,923060
3753,1.04461e+06,864285
3807,971486,876697
3861,875472,912191
3915,801242,930755
3969,770863,913515


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/runParamsTilt10.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/seedTilt10.txt <==
-1686271488 1681044035 -1724513038 -2009406283 Thread: 34 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 43 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 33 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 22 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 15 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 26 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 54 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 10 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 12 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 53 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 25 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 28 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 56 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 59 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 47 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 38 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 46 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 9 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 50 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 17 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 57 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 58 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 39 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 37 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 48 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 45 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 51 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 62 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 23 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 41 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 44 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 42 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 24 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 3 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 4 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 49 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 2 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 60 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 30 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 7 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 8 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 61 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 11 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 5 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 52 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 31 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 32 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 55 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 63 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 1 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 14 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 16 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 20 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 40 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 13 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 21 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 36 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 27 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 29 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 6 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 35 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 19 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 18 
-1686271488 1681044035 -1724513038 -2009406283 Thread: 0 


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/seedTilt11.txt <==
1753473760 -1182611963 -1974082461 963045662 Thread: 0 
1753473760 -1182611963 -1974082461 963045662 Thread: 15 
1753473760 -1182611963 -1974082461 963045662 Thread: 23 
1753473760 -1182611963 -1974082461 963045662 Thread: 10 
1753473760 -1182611963 -1974082461 963045662 Thread: 31 
1753473760 -1182611963 -1974082461 963045662 Thread: 7 
1753473760 -1182611963 -1974082461 963045662 Thread: 9 
1753473760 -1182611963 -1974082461 963045662 Thread: 42 
1753473760 -1182611963 -1974082461 963045662 Thread: 38 
1753473760 -1182611963 -1974082461 963045662 Thread: 6 
1753473760 -1182611963 -1974082461 963045662 Thread: 21 
1753473760 -1182611963 -1974082461 963045662 Thread: 22 
1753473760 -1182611963 -1974082461 963045662 Thread: 5 
1753473760 -1182611963 -1974082461 963045662 Thread: 30 
1753473760 -1182611963 -1974082461 963045662 Thread: 54 
1753473760 -1182611963 -1974082461 963045662 Thread: 13 
1753473760 -1182611963 -1974082461 963045662 Thread: 32 
1753473760 -1182611963 -1974082461 963045662 Thread: 19 
1753473760 -1182611963 -1974082461 963045662 Thread: 46 
1753473760 -1182611963 -1974082461 963045662 Thread: 40 
1753473760 -1182611963 -1974082461 963045662 Thread: 2 
1753473760 -1182611963 -1974082461 963045662 Thread: 48 
1753473760 -1182611963 -1974082461 963045662 Thread: 11 
1753473760 -1182611963 -1974082461 963045662 Thread: 14 
1753473760 -1182611963 -1974082461 963045662 Thread: 45 
1753473760 -1182611963 -1974082461 963045662 Thread: 62 
1753473760 -1182611963 -1974082461 963045662 Thread: 27 
1753473760 -1182611963 -1974082461 963045662 Thread: 1 
1753473760 -1182611963 -1974082461 963045662 Thread: 59 
1753473760 -1182611963 -1974082461 963045662 Thread: 35 
1753473760 -1182611963 -1974082461 963045662 Thread: 36 
1753473760 -1182611963 -1974082461 963045662 Thread: 63 
1753473760 -1182611963 -1974082461 963045662 Thread: 20 
1753473760 -1182611963 -1974082461 963045662 Thread: 43 
1753473760 -1182611963 -1974082461 963045662 Thread: 57 
1753473760 -1182611963 -1974082461 963045662 Thread: 39 
1753473760 -1182611963 -1974082461 963045662 Thread: 12 
1753473760 -1182611963 -1974082461 963045662 Thread: 52 
1753473760 -1182611963 -1974082461 963045662 Thread: 50 
1753473760 -1182611963 -1974082461 963045662 Thread: 56 
1753473760 -1182611963 -1974082461 963045662 Thread: 34 
1753473760 -1182611963 -1974082461 963045662 Thread: 44 
1753473760 -1182611963 -1974082461 963045662 Thread: 51 
1753473760 -1182611963 -1974082461 963045662 Thread: 26 
1753473760 -1182611963 -1974082461 963045662 Thread: 16 
1753473760 -1182611963 -1974082461 963045662 Thread: 8 
1753473760 -1182611963 -1974082461 963045662 Thread: 55 
1753473760 -1182611963 -1974082461 963045662 Thread: 58 
1753473760 -1182611963 -1974082461 963045662 Thread: 41 
1753473760 -1182611963 -1974082461 963045662 Thread: 37 
1753473760 -1182611963 -1974082461 963045662 Thread: 18 
1753473760 -1182611963 -1974082461 963045662 Thread: 4 
1753473760 -1182611963 -1974082461 963045662 Thread: 3 
1753473760 -1182611963 -1974082461 963045662 Thread: 60 
1753473760 -1182611963 -1974082461 963045662 Thread: 17 
1753473760 -1182611963 -1974082461 963045662 Thread: 28 
1753473760 -1182611963 -1974082461 963045662 Thread: 33 
1753473760 -1182611963 -1974082461 963045662 Thread: 29 
1753473760 -1182611963 -1974082461 963045662 Thread: 49 
1753473760 -1182611963 -1974082461 963045662 Thread: 47 
1753473760 -1182611963 -1974082461 963045662 Thread: 61 
1753473760 -1182611963 -1974082461 963045662 Thread: 25 
1753473760 -1182611963 -1974082461 963045662 Thread: 24 
1753473760 -1182611963 -1974082461 963045662 Thread: 53 


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/seedTilt12.txt <==
1045950954 -919093692 962763457 1949466856 Thread: 9 
1045950954 -919093692 962763457 1949466856 Thread: 11 
1045950954 -919093692 962763457 1949466856 Thread: 0 
1045950954 -919093692 962763457 1949466856 Thread: 12 
1045950954 -919093692 962763457 1949466856 Thread: 10 
1045950954 -919093692 962763457 1949466856 Thread: 59 
1045950954 -919093692 962763457 1949466856 Thread: 18 
1045950954 -919093692 962763457 1949466856 Thread: 45 
1045950954 -919093692 962763457 1949466856 Thread: 38 
1045950954 -919093692 962763457 1949466856 Thread: 35 
1045950954 -919093692 962763457 1949466856 Thread: 40 
1045950954 -919093692 962763457 1949466856 Thread: 48 
1045950954 -919093692 962763457 1949466856 Thread: 24 
1045950954 -919093692 962763457 1949466856 Thread: 28 
1045950954 -919093692 962763457 1949466856 Thread: 47 
1045950954 -919093692 962763457 1949466856 Thread: 54 
1045950954 -919093692 962763457 1949466856 Thread: 29 
1045950954 -919093692 962763457 1949466856 Thread: 36 
1045950954 -919093692 962763457 1949466856 Thread: 34 
1045950954 -919093692 962763457 1949466856 Thread: 30 
1045950954 -919093692 962763457 1949466856 Thread: 21 
1045950954 -919093692 962763457 1949466856 Thread: 55 
1045950954 -919093692 962763457 1949466856 Thread: 49 
1045950954 -919093692 962763457 1949466856 Thread: 16 
1045950954 -919093692 962763457 1949466856 Thread: 44 
1045950954 -919093692 962763457 1949466856 Thread: 5 
1045950954 -919093692 962763457 1949466856 Thread: 41 
1045950954 -919093692 962763457 1949466856 Thread: 2 
1045950954 -919093692 962763457 1949466856 Thread: 14 
1045950954 -919093692 962763457 1949466856 Thread: 13 
1045950954 -919093692 962763457 1949466856 Thread: 39 
1045950954 -919093692 962763457 1949466856 Thread: 27 
1045950954 -919093692 962763457 1949466856 Thread: 7 
1045950954 -919093692 962763457 1949466856 Thread: 26 
1045950954 -919093692 962763457 1949466856 Thread: 22 
1045950954 -919093692 962763457 1949466856 Thread: 51 
1045950954 -919093692 962763457 1949466856 Thread: 43 
1045950954 -919093692 962763457 1949466856 Thread: 53 
1045950954 -919093692 962763457 1949466856 Thread: 31 
1045950954 -919093692 962763457 1949466856 Thread: 37 
1045950954 -919093692 962763457 1949466856 Thread: 15 
1045950954 -919093692 962763457 1949466856 Thread: 1 
1045950954 -919093692 962763457 1949466856 Thread: 58 
1045950954 -919093692 962763457 1949466856 Thread: 19 
1045950954 -919093692 962763457 1949466856 Thread: 4 
1045950954 -919093692 962763457 1949466856 Thread: 63 
1045950954 -919093692 962763457 1949466856 Thread: 32 
1045950954 -919093692 962763457 1949466856 Thread: 33 
1045950954 -919093692 962763457 1949466856 Thread: 62 
1045950954 -919093692 962763457 1949466856 Thread: 3 
1045950954 -919093692 962763457 1949466856 Thread: 42 
1045950954 -919093692 962763457 1949466856 Thread: 6 
1045950954 -919093692 962763457 1949466856 Thread: 52 
1045950954 -919093692 962763457 1949466856 Thread: 50 
1045950954 -919093692 962763457 1949466856 Thread: 46 
1045950954 -919093692 962763457 1949466856 Thread: 57 
1045950954 -919093692 962763457 1949466856 Thread: 8 
1045950954 -919093692 962763457 1949466856 Thread: 60 
1045950954 -919093692 962763457 1949466856 Thread: 56 
1045950954 -919093692 962763457 1949466856 Thread: 61 
1045950954 -919093692 962763457 1949466856 Thread: 17 
1045950954 -919093692 962763457 1949466856 Thread: 20 
1045950954 -919093692 962763457 1949466856 Thread: 25 
1045950954 -919093692 962763457 1949466856 Thread: 23 


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/seedTilt13.txt <==
-2021761652 -755305128 -673671806 727443533 Thread: 0 
-2021761652 -755305128 -673671806 727443533 Thread: 1 
-2021761652 -755305128 -673671806 727443533 Thread: 26 
-2021761652 -755305128 -673671806 727443533 Thread: 25 
-2021761652 -755305128 -673671806 727443533 Thread: 27 
-2021761652 -755305128 -673671806 727443533 Thread: 14 
-2021761652 -755305128 -673671806 727443533 Thread: 16 
-2021761652 -755305128 -673671806 727443533 Thread: 9 
-2021761652 -755305128 -673671806 727443533 Thread: 43 
-2021761652 -755305128 -673671806 727443533 Thread: 40 
-2021761652 -755305128 -673671806 727443533 Thread: 19 
-2021761652 -755305128 -673671806 727443533 Thread: 54 
-2021761652 -755305128 -673671806 727443533 Thread: 24 
-2021761652 -755305128 -673671806 727443533 Thread: 52 
-2021761652 -755305128 -673671806 727443533 Thread: 44 
-2021761652 -755305128 -673671806 727443533 Thread: 55 
-2021761652 -755305128 -673671806 727443533 Thread: 6 
-2021761652 -755305128 -673671806 727443533 Thread: 12 
-2021761652 -755305128 -673671806 727443533 Thread: 8 
-2021761652 -755305128 -673671806 727443533 Thread: 38 
-2021761652 -755305128 -673671806 727443533 Thread: 10 
-2021761652 -755305128 -673671806 727443533 Thread: 13 
-2021761652 -755305128 -673671806 727443533 Thread: 30 
-2021761652 -755305128 -673671806 727443533 Thread: 28 
-2021761652 -755305128 -673671806 727443533 Thread: 59 
-2021761652 -755305128 -673671806 727443533 Thread: 60 
-2021761652 -755305128 -673671806 727443533 Thread: 7 
-2021761652 -755305128 -673671806 727443533 Thread: 47 
-2021761652 -755305128 -673671806 727443533 Thread: 48 
-2021761652 -755305128 -673671806 727443533 Thread: 39 
-2021761652 -755305128 -673671806 727443533 Thread: 46 
-2021761652 -755305128 -673671806 727443533 Thread: 62 
-2021761652 -755305128 -673671806 727443533 Thread: 34 
-2021761652 -755305128 -673671806 727443533 Thread: 51 
-2021761652 -755305128 -673671806 727443533 Thread: 57 
-2021761652 -755305128 -673671806 727443533 Thread: 61 
-2021761652 -755305128 -673671806 727443533 Thread: 31 
-2021761652 -755305128 -673671806 727443533 Thread: 32 
-2021761652 -755305128 -673671806 727443533 Thread: 41 
-2021761652 -755305128 -673671806 727443533 Thread: 45 
-2021761652 -755305128 -673671806 727443533 Thread: 15 
-2021761652 -755305128 -673671806 727443533 Thread: 53 
-2021761652 -755305128 -673671806 727443533 Thread: 4 
-2021761652 -755305128 -673671806 727443533 Thread: 22 
-2021761652 -755305128 -673671806 727443533 Thread: 23 
-2021761652 -755305128 -673671806 727443533 Thread: 42 
-2021761652 -755305128 -673671806 727443533 Thread: 29 
-2021761652 -755305128 -673671806 727443533 Thread: 37 
-2021761652 -755305128 -673671806 727443533 Thread: 50 
-2021761652 -755305128 -673671806 727443533 Thread: 58 
-2021761652 -755305128 -673671806 727443533 Thread: 17 
-2021761652 -755305128 -673671806 727443533 Thread: 33 
-2021761652 -755305128 -673671806 727443533 Thread: 35 
-2021761652 -755305128 -673671806 727443533 Thread: 56 
-2021761652 -755305128 -673671806 727443533 Thread: 63 
-2021761652 -755305128 -673671806 727443533 Thread: 11 
-2021761652 -755305128 -673671806 727443533 Thread: 49 
-2021761652 -755305128 -673671806 727443533 Thread: 2 
-2021761652 -755305128 -673671806 727443533 Thread: 3 
-2021761652 -755305128 -673671806 727443533 Thread: 20 
-2021761652 -755305128 -673671806 727443533 Thread: 18 
-2021761652 -755305128 -673671806 727443533 Thread: 21 
-2021761652 -755305128 -673671806 727443533 Thread: 36 
-2021761652 -755305128 -673671806 727443533 Thread: 5 


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/seedTilt14.txt <==
-1323933454 552020781 -388285411 609042945 Thread: 0 
-1323933454 552020781 -388285411 609042945 Thread: 20 
-1323933454 552020781 -388285411 609042945 Thread: 19 
-1323933454 552020781 -388285411 609042945 Thread: 6 
-1323933454 552020781 -388285411 609042945 Thread: 35 
-1323933454 552020781 -388285411 609042945 Thread: 43 
-1323933454 552020781 -388285411 609042945 Thread: 23 
-1323933454 552020781 -388285411 609042945 Thread: 47 
-1323933454 552020781 -388285411 609042945 Thread: 46 
-1323933454 552020781 -388285411 609042945 Thread: 17 
-1323933454 552020781 -388285411 609042945 Thread: 21 
-1323933454 552020781 -388285411 609042945 Thread: 57 
-1323933454 552020781 -388285411 609042945 Thread: 31 
-1323933454 552020781 -388285411 609042945 Thread: 30 
-1323933454 552020781 -388285411 609042945 Thread: 38 
-1323933454 552020781 -388285411 609042945 Thread: 37 
-1323933454 552020781 -388285411 609042945 Thread: 8 
-1323933454 552020781 -388285411 609042945 Thread: 4 
-1323933454 552020781 -388285411 609042945 Thread: 25 
-1323933454 552020781 -388285411 609042945 Thread: 12 
-1323933454 552020781 -388285411 609042945 Thread: 18 
-1323933454 552020781 -388285411 609042945 Thread: 49 
-1323933454 552020781 -388285411 609042945 Thread: 13 
-1323933454 552020781 -388285411 609042945 Thread: 50 
-1323933454 552020781 -388285411 609042945 Thread: 29 
-1323933454 552020781 -388285411 609042945 Thread: 7 
-1323933454 552020781 -388285411 609042945 Thread: 32 
-1323933454 552020781 -388285411 609042945 Thread: 26 
-1323933454 552020781 -388285411 609042945 Thread: 58 
-1323933454 552020781 -388285411 609042945 Thread: 34 
-1323933454 552020781 -388285411 609042945 Thread: 45 
-1323933454 552020781 -388285411 609042945 Thread: 44 
-1323933454 552020781 -388285411 609042945 Thread: 55 
-1323933454 552020781 -388285411 609042945 Thread: 51 
-1323933454 552020781 -388285411 609042945 Thread: 36 
-1323933454 552020781 -388285411 609042945 Thread: 52 
-1323933454 552020781 -388285411 609042945 Thread: 53 
-1323933454 552020781 -388285411 609042945 Thread: 16 
-1323933454 552020781 -388285411 609042945 Thread: 2 
-1323933454 552020781 -388285411 609042945 Thread: 59 
-1323933454 552020781 -388285411 609042945 Thread: 39 
-1323933454 552020781 -388285411 609042945 Thread: 3 
-1323933454 552020781 -388285411 609042945 Thread: 62 
-1323933454 552020781 -388285411 609042945 Thread: 24 
-1323933454 552020781 -388285411 609042945 Thread: 5 
-1323933454 552020781 -388285411 609042945 Thread: 54 
-1323933454 552020781 -388285411 609042945 Thread: 9 
-1323933454 552020781 -388285411 609042945 Thread: 22 
-1323933454 552020781 -388285411 609042945 Thread: 61 
-1323933454 552020781 -388285411 609042945 Thread: 10 
-1323933454 552020781 -388285411 609042945 Thread: 56 
-1323933454 552020781 -388285411 609042945 Thread: 1 
-1323933454 552020781 -388285411 609042945 Thread: 63 
-1323933454 552020781 -388285411 609042945 Thread: 48 
-1323933454 552020781 -388285411 609042945 Thread: 27 
-1323933454 552020781 -388285411 609042945 Thread: 28 
-1323933454 552020781 -388285411 609042945 Thread: 33 
-1323933454 552020781 -388285411 609042945 Thread: 60 
-1323933454 552020781 -388285411 609042945 Thread: 41 
-1323933454 552020781 -388285411 609042945 Thread: 42 
-1323933454 552020781 -388285411 609042945 Thread: 11 
-1323933454 552020781 -388285411 609042945 Thread: 15 
-1323933454 552020781 -388285411 609042945 Thread: 14 
-1323933454 552020781 -388285411 609042945 Thread: 40 


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/seedTilt15.txt <==
-1739954633 -1520424032 1923135556 286868241 Thread: 0 
-1739954633 -1520424032 1923135556 286868241 Thread: 48 
-1739954633 -1520424032 1923135556 286868241 Thread: 58 
-1739954633 -1520424032 1923135556 286868241 Thread: 9 
-1739954633 -1520424032 1923135556 286868241 Thread: 41 
-1739954633 -1520424032 1923135556 286868241 Thread: 46 
-1739954633 -1520424032 1923135556 286868241 Thread: 25 
-1739954633 -1520424032 1923135556 286868241 Thread: 24 
-1739954633 -1520424032 1923135556 286868241 Thread: 54 
-1739954633 -1520424032 1923135556 286868241 Thread: 35 
-1739954633 -1520424032 1923135556 286868241 Thread: 55 
-1739954633 -1520424032 1923135556 286868241 Thread: 13 
-1739954633 -1520424032 1923135556 286868241 Thread: 43 
-1739954633 -1520424032 1923135556 286868241 Thread: 30 
-1739954633 -1520424032 1923135556 286868241 Thread: 40 
-1739954633 -1520424032 1923135556 286868241 Thread: 22 
-1739954633 -1520424032 1923135556 286868241 Thread: 57 
-1739954633 -1520424032 1923135556 286868241 Thread: 14 
-1739954633 -1520424032 1923135556 286868241 Thread: 7 
-1739954633 -1520424032 1923135556 286868241 Thread: 18 
-1739954633 -1520424032 1923135556 286868241 Thread: 45 
-1739954633 -1520424032 1923135556 286868241 Thread: 27 
-1739954633 -1520424032 1923135556 286868241 Thread: 28 
-1739954633 -1520424032 1923135556 286868241 Thread: 17 
-1739954633 -1520424032 1923135556 286868241 Thread: 63 
-1739954633 -1520424032 1923135556 286868241 Thread: 16 
-1739954633 -1520424032 1923135556 286868241 Thread: 51 
-1739954633 -1520424032 1923135556 286868241 Thread: 49 
-1739954633 -1520424032 1923135556 286868241 Thread: 50 
-1739954633 -1520424032 1923135556 286868241 Thread: 33 
-1739954633 -1520424032 1923135556 286868241 Thread: 32 
-1739954633 -1520424032 1923135556 286868241 Thread: 42 
-1739954633 -1520424032 1923135556 286868241 Thread: 39 
-1739954633 -1520424032 1923135556 286868241 Thread: 29 
-1739954633 -1520424032 1923135556 286868241 Thread: 62 
-1739954633 -1520424032 1923135556 286868241 Thread: 5 
-1739954633 -1520424032 1923135556 286868241 Thread: 61 
-1739954633 -1520424032 1923135556 286868241 Thread: 21 
-1739954633 -1520424032 1923135556 286868241 Thread: 59 
-1739954633 -1520424032 1923135556 286868241 Thread: 56 
-1739954633 -1520424032 1923135556 286868241 Thread: 53 
-1739954633 -1520424032 1923135556 286868241 Thread: 12 
-1739954633 -1520424032 1923135556 286868241 Thread: 60 
-1739954633 -1520424032 1923135556 286868241 Thread: 3 
-1739954633 -1520424032 1923135556 286868241 Thread: 23 
-1739954633 -1520424032 1923135556 286868241 Thread: 6 
-1739954633 -1520424032 1923135556 286868241 Thread: 47 
-1739954633 -1520424032 1923135556 286868241 Thread: 8 
-1739954633 -1520424032 1923135556 286868241 Thread: 2 
-1739954633 -1520424032 1923135556 286868241 Thread: 1 
-1739954633 -1520424032 1923135556 286868241 Thread: 10 
-1739954633 -1520424032 1923135556 286868241 Thread: 52 
-1739954633 -1520424032 1923135556 286868241 Thread: 15 
-1739954633 -1520424032 1923135556 286868241 Thread: 26 
-1739954633 -1520424032 1923135556 286868241 Thread: 31 
-1739954633 -1520424032 1923135556 286868241 Thread: 44 
-1739954633 -1520424032 1923135556 286868241 Thread: 34 
-1739954633 -1520424032 1923135556 286868241 Thread: 4 
-1739954633 -1520424032 1923135556 286868241 Thread: 36 
-1739954633 -1520424032 1923135556 286868241 Thread: 37 
-1739954633 -1520424032 1923135556 286868241 Thread: 19 
-1739954633 -1520424032 1923135556 286868241 Thread: 11 
-1739954633 -1520424032 1923135556 286868241 Thread: 38 
-1739954633 -1520424032 1923135556 286868241 Thread: 20 


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/seedTilt16.txt <==
-1977409116 824688201 -1432173421 1470906067 Thread: 0 
-1977409116 824688201 -1432173421 1470906067 Thread: 31 
-1977409116 824688201 -1432173421 1470906067 Thread: 30 
-1977409116 824688201 -1432173421 1470906067 Thread: 46 
-1977409116 824688201 -1432173421 1470906067 Thread: 33 
-1977409116 824688201 -1432173421 1470906067 Thread: 47 
-1977409116 824688201 -1432173421 1470906067 Thread: 19 
-1977409116 824688201 -1432173421 1470906067 Thread: 40 
-1977409116 824688201 -1432173421 1470906067 Thread: 21 
-1977409116 824688201 -1432173421 1470906067 Thread: 45 
-1977409116 824688201 -1432173421 1470906067 Thread: 26 
-1977409116 824688201 -1432173421 1470906067 Thread: 50 
-1977409116 824688201 -1432173421 1470906067 Thread: 13 
-1977409116 824688201 -1432173421 1470906067 Thread: 22 
-1977409116 824688201 -1432173421 1470906067 Thread: 37 
-1977409116 824688201 -1432173421 1470906067 Thread: 29 
-1977409116 824688201 -1432173421 1470906067 Thread: 7 
-1977409116 824688201 -1432173421 1470906067 Thread: 4 
-1977409116 824688201 -1432173421 1470906067 Thread: 12 
-1977409116 824688201 -1432173421 1470906067 Thread: 20 
-1977409116 824688201 -1432173421 1470906067 Thread: 41 
-1977409116 824688201 -1432173421 1470906067 Thread: 51 
-1977409116 824688201 -1432173421 1470906067 Thread: 2 
-1977409116 824688201 -1432173421 1470906067 Thread: 11 
-1977409116 824688201 -1432173421 1470906067 Thread: 24 
-1977409116 824688201 -1432173421 1470906067 Thread: 43 
-1977409116 824688201 -1432173421 1470906067 Thread: 34 
-1977409116 824688201 -1432173421 1470906067 Thread: 59 
-1977409116 824688201 -1432173421 1470906067 Thread: 15 
-1977409116 824688201 -1432173421 1470906067 Thread: 55 
-1977409116 824688201 -1432173421 1470906067 Thread: 10 
-1977409116 824688201 -1432173421 1470906067 Thread: 35 
-1977409116 824688201 -1432173421 1470906067 Thread: 49 
-1977409116 824688201 -1432173421 1470906067 Thread: 32 
-1977409116 824688201 -1432173421 1470906067 Thread: 16 
-1977409116 824688201 -1432173421 1470906067 Thread: 14 
-1977409116 824688201 -1432173421 1470906067 Thread: 48 
-1977409116 824688201 -1432173421 1470906067 Thread: 62 
-1977409116 824688201 -1432173421 1470906067 Thread: 63 
-1977409116 824688201 -1432173421 1470906067 Thread: 44 
-1977409116 824688201 -1432173421 1470906067 Thread: 25 
-1977409116 824688201 -1432173421 1470906067 Thread: 58 
-1977409116 824688201 -1432173421 1470906067 Thread: 28 
-1977409116 824688201 -1432173421 1470906067 Thread: 6 
-1977409116 824688201 -1432173421 1470906067 Thread: 56 
-1977409116 824688201 -1432173421 1470906067 Thread: 9 
-1977409116 824688201 -1432173421 1470906067 Thread: 3 
-1977409116 824688201 -1432173421 1470906067 Thread: 36 
-1977409116 824688201 -1432173421 1470906067 Thread: 52 
-1977409116 824688201 -1432173421 1470906067 Thread: 60 
-1977409116 824688201 -1432173421 1470906067 Thread: 27 
-1977409116 824688201 -1432173421 1470906067 Thread: 38 
-1977409116 824688201 -1432173421 1470906067 Thread: 18 
-1977409116 824688201 -1432173421 1470906067 Thread: 61 
-1977409116 824688201 -1432173421 1470906067 Thread: 1 
-1977409116 824688201 -1432173421 1470906067 Thread: 57 
-1977409116 824688201 -1432173421 1470906067 Thread: 23 
-1977409116 824688201 -1432173421 1470906067 Thread: 53 
-1977409116 824688201 -1432173421 1470906067 Thread: 39 
-1977409116 824688201 -1432173421 1470906067 Thread: 5 
-1977409116 824688201 -1432173421 1470906067 Thread: 42 
-1977409116 824688201 -1432173421 1470906067 Thread: 54 
-1977409116 824688201 -1432173421 1470906067 Thread: 8 
-1977409116 824688201 -1432173421 1470906067 Thread: 17 


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/seedTilt17.txt <==
-390677347 -190672552 842913751 981055975 Thread: 55 
-390677347 -190672552 842913751 981055975 Thread: 27 
-390677347 -190672552 842913751 981055975 Thread: 42 
-390677347 -190672552 842913751 981055975 Thread: 43 
-390677347 -190672552 842913751 981055975 Thread: 35 
-390677347 -190672552 842913751 981055975 Thread: 58 
-390677347 -190672552 842913751 981055975 Thread: 17 
-390677347 -190672552 842913751 981055975 Thread: 16 
-390677347 -190672552 842913751 981055975 Thread: 22 
-390677347 -190672552 842913751 981055975 Thread: 3 
-390677347 -190672552 842913751 981055975 Thread: 23 
-390677347 -190672552 842913751 981055975 Thread: 14 
-390677347 -190672552 842913751 981055975 Thread: 51 
-390677347 -190672552 842913751 981055975 Thread: 53 
-390677347 -190672552 842913751 981055975 Thread: 9 
-390677347 -190672552 842913751 981055975 Thread: 39 
-390677347 -190672552 842913751 981055975 Thread: 28 
-390677347 -190672552 842913751 981055975 Thread: 21 
-390677347 -190672552 842913751 981055975 Thread: 11 
-390677347 -190672552 842913751 981055975 Thread: 12 
-390677347 -190672552 842913751 981055975 Thread: 57 
-390677347 -190672552 842913751 981055975 Thread: 40 
-390677347 -190672552 842913751 981055975 Thread: 19 
-390677347 -190672552 842913751 981055975 Thread: 7 
-390677347 -190672552 842913751 981055975 Thread: 2 
-390677347 -190672552 842913751 981055975 Thread: 61 
-390677347 -190672552 842913751 981055975 Thread: 62 
-390677347 -190672552 842913751 981055975 Thread: 37 
-390677347 -190672552 842913751 981055975 Thread: 31 
-390677347 -190672552 842913751 981055975 Thread: 32 
-390677347 -190672552 842913751 981055975 Thread: 4 
-390677347 -190672552 842913751 981055975 Thread: 10 
-390677347 -190672552 842913751 981055975 Thread: 8 
-390677347 -190672552 842913751 981055975 Thread: 29 
-390677347 -190672552 842913751 981055975 Thread: 5 
-390677347 -190672552 842913751 981055975 Thread: 26 
-390677347 -190672552 842913751 981055975 Thread: 25 
-390677347 -190672552 842913751 981055975 Thread: 38 
-390677347 -190672552 842913751 981055975 Thread: 30 
-390677347 -190672552 842913751 981055975 Thread: 15 
-390677347 -190672552 842913751 981055975 Thread: 24 
-390677347 -190672552 842913751 981055975 Thread: 33 
-390677347 -190672552 842913751 981055975 Thread: 6 
-390677347 -190672552 842913751 981055975 Thread: 63 
-390677347 -190672552 842913751 981055975 Thread: 56 
-390677347 -190672552 842913751 981055975 Thread: 18 
-390677347 -190672552 842913751 981055975 Thread: 60 
-390677347 -190672552 842913751 981055975 Thread: 0 
-390677347 -190672552 842913751 981055975 Thread: 13 
-390677347 -190672552 842913751 981055975 Thread: 45 
-390677347 -190672552 842913751 981055975 Thread: 44 
-390677347 -190672552 842913751 981055975 Thread: 20 
-390677347 -190672552 842913751 981055975 Thread: 59 
-390677347 -190672552 842913751 981055975 Thread: 41 
-390677347 -190672552 842913751 981055975 Thread: 34 
-390677347 -190672552 842913751 981055975 Thread: 50 
-390677347 -190672552 842913751 981055975 Thread: 54 
-390677347 -190672552 842913751 981055975 Thread: 52 
-390677347 -190672552 842913751 981055975 Thread: 47 
-390677347 -190672552 842913751 981055975 Thread: 46 
-390677347 -190672552 842913751 981055975 Thread: 36 
-390677347 -190672552 842913751 981055975 Thread: 1 
-390677347 -190672552 842913751 981055975 Thread: 48 
-390677347 -190672552 842913751 981055975 Thread: 49 


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/seedTilt18.txt <==
803802121 114873489 1810014049 -656663697 Thread: 0 
803802121 114873489 1810014049 -656663697 Thread: 5 
803802121 114873489 1810014049 -656663697 Thread: 6 
803802121 114873489 1810014049 -656663697 Thread: 51 
803802121 114873489 1810014049 -656663697 Thread: 8 
803802121 114873489 1810014049 -656663697 Thread: 47 
803802121 114873489 1810014049 -656663697 Thread: 41 
803802121 114873489 1810014049 -656663697 Thread: 13 
803802121 114873489 1810014049 -656663697 Thread: 7 
803802121 114873489 1810014049 -656663697 Thread: 24 
803802121 114873489 1810014049 -656663697 Thread: 37 
803802121 114873489 1810014049 -656663697 Thread: 9 
803802121 114873489 1810014049 -656663697 Thread: 34 
803802121 114873489 1810014049 -656663697 Thread: 52 
803802121 114873489 1810014049 -656663697 Thread: 10 
803802121 114873489 1810014049 -656663697 Thread: 17 
803802121 114873489 1810014049 -656663697 Thread: 32 
803802121 114873489 1810014049 -656663697 Thread: 31 
803802121 114873489 1810014049 -656663697 Thread: 46 
803802121 114873489 1810014049 -656663697 Thread: 42 
803802121 114873489 1810014049 -656663697 Thread: 20 
803802121 114873489 1810014049 -656663697 Thread: 36 
803802121 114873489 1810014049 -656663697 Thread: 50 
803802121 114873489 1810014049 -656663697 Thread: 19 
803802121 114873489 1810014049 -656663697 Thread: 23 
803802121 114873489 1810014049 -656663697 Thread: 60 
803802121 114873489 1810014049 -656663697 Thread: 40 
803802121 114873489 1810014049 -656663697 Thread: 58 
803802121 114873489 1810014049 -656663697 Thread: 26 
803802121 114873489 1810014049 -656663697 Thread: 27 
803802121 114873489 1810014049 -656663697 Thread: 25 
803802121 114873489 1810014049 -656663697 Thread: 59 
803802121 114873489 1810014049 -656663697 Thread: 14 
803802121 114873489 1810014049 -656663697 Thread: 11 
803802121 114873489 1810014049 -656663697 Thread: 55 
803802121 114873489 1810014049 -656663697 Thread: 44 
803802121 114873489 1810014049 -656663697 Thread: 18 
803802121 114873489 1810014049 -656663697 Thread: 38 
803802121 114873489 1810014049 -656663697 Thread: 43 
803802121 114873489 1810014049 -656663697 Thread: 57 
803802121 114873489 1810014049 -656663697 Thread: 4 
803802121 114873489 1810014049 -656663697 Thread: 49 
803802121 114873489 1810014049 -656663697 Thread: 15 
803802121 114873489 1810014049 -656663697 Thread: 30 
803802121 114873489 1810014049 -656663697 Thread: 12 
803802121 114873489 1810014049 -656663697 Thread: 48 
803802121 114873489 1810014049 -656663697 Thread: 61 
803802121 114873489 1810014049 -656663697 Thread: 2 
803802121 114873489 1810014049 -656663697 Thread: 39 
803802121 114873489 1810014049 -656663697 Thread: 16 
803802121 114873489 1810014049 -656663697 Thread: 22 
803802121 114873489 1810014049 -656663697 Thread: 56 
803802121 114873489 1810014049 -656663697 Thread: 3 
803802121 114873489 1810014049 -656663697 Thread: 33 
803802121 114873489 1810014049 -656663697 Thread: 21 
803802121 114873489 1810014049 -656663697 Thread: 62 
803802121 114873489 1810014049 -656663697 Thread: 54 
803802121 114873489 1810014049 -656663697 Thread: 63 
803802121 114873489 1810014049 -656663697 Thread: 1 
803802121 114873489 1810014049 -656663697 Thread: 29 
803802121 114873489 1810014049 -656663697 Thread: 28 
803802121 114873489 1810014049 -656663697 Thread: 45 
803802121 114873489 1810014049 -656663697 Thread: 35 
803802121 114873489 1810014049 -656663697 Thread: 53 


==> Ancillary/Data/4Fields/constMass/Data/_1024_12_40/seedTilt19.txt <==
1159510914 674485140 -808578108 -530572510 Thread: 0 
1159510914 674485140 -808578108 -530572510 Thread: 49 
1159510914 674485140 -808578108 -530572510 Thread: 47 
1159510914 674485140 -808578108 -530572510 Thread: 12 
1159510914 674485140 -808578108 -530572510 Thread: 13 
1159510914 674485140 -808578108 -530572510 Thread: 18 
1159510914 674485140 -808578108 -530572510 Thread: 24 
1159510914 674485140 -808578108 -530572510 Thread: 15 
1159510914 674485140 -808578108 -530572510 Thread: 16 
1159510914 674485140 -808578108 -530572510 Thread: 29 
1159510914 674485140 -808578108 -530572510 Thread: 38 
1159510914 674485140 -808578108 -530572510 Thread: 7 
1159510914 674485140 -808578108 -530572510 Thread: 48 
1159510914 674485140 -808578108 -530572510 Thread: 53 
1159510914 674485140 -808578108 -530572510 Thread: 43 
1159510914 674485140 -808578108 -530572510 Thread: 37 
1159510914 674485140 -808578108 -530572510 Thread: 19 
1159510914 674485140 -808578108 -530572510 Thread: 58 
1159510914 674485140 -808578108 -530572510 Thread: 34 
1159510914 674485140 -808578108 -530572510 Thread: 20 
1159510914 674485140 -808578108 -530572510 Thread: 21 
1159510914 674485140 -808578108 -530572510 Thread: 45 
1159510914 674485140 -808578108 -530572510 Thread: 28 
1159510914 674485140 -808578108 -530572510 Thread: 23 
1159510914 674485140 -808578108 -530572510 Thread: 4 
1159510914 674485140 -808578108 -530572510 Thread: 14 
1159510914 674485140 -808578108 -530572510 Thread: 36 
1159510914 674485140 -808578108 -530572510 Thread: 35 
1159510914 674485140 -808578108 -530572510 Thread: 59 
1159510914 674485140 -808578108 -530572510 Thread: 57 
1159510914 674485140 -808578108 -530572510 Thread: 9 
1159510914 674485140 -808578108 -530572510 Thread: 52 
1159510914 674485140 -808578108 -530572510 Thread: 42 
1159510914 674485140 -808578108 -530572510 Thread: 56 
1159510914 674485140 -808578108 -530572510 Thread: 55 
1159510914 674485140 -808578108 -530572510 Thread: 33 
1159510914 674485140 -808578108 -530572510 Thread: 32 
1159510914 674485140 -808578108 -530572510 Thread: 51 
1159510914 674485140 -808578108 -530572510 Thread: 44 
1159510914 674485140 -808578108 -530572510 Thread: 61 
1159510914 674485140 -808578108 -530572510 Thread: 60 
1159510914 674485140 -808578108 -530572510 Thread: 11 
1159510914 674485140 -808578108 -530572510 Thread: 54 
1159510914 674485140 -808578108 -530572510 Thread: 31 
1159510914 674485140 -808578108 -530572510 Thread: 10 
1159510914 674485140 -808578108 -530572510 Thread: 25 
1159510914 674485140 -808578108 -530572510 Thread: 40 
1159510914 674485140 -808578108 -530572510 Thread: 39 
1159510914 674485140 -808578108 -530572510 Thread: 8 
1159510914 674485140 -808578108 -530572510 Thread: 22 
1159510914 674485140 -808578108 -530572510 Thread: 6 
1159510914 674485140 -808578108 -530572510 Thread: 26 
1159510914 674485140 -808578108 -530572510 Thread: 5 
1159510914 674485140 -808578108 -530572510 Thread: 17 
1159510914 674485140 -808578108 -530572510 Thread: 46 
1159510914 674485140 -808578108 -530572510 Thread: 50 
1159510914 674485140 -808578108 -530572510 Thread: 2 
1159510914 674485140 -808578108 -530572510 Thread: 1 
1159510914 674485140 -808578108 -530572510 Thread: 27 
1159510914 674485140 -808578108 -530572510 Thread: 30 
1159510914 674485140 -808578108 -530572510 Thread: 3 
1159510914 674485140 -808578108 -530572510 Thread: 41 
1159510914 674485140 -808578108 -530572510 Thread: 63 
1159510914 674485140 -808578108 -530572510 Thread: 62 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/axionNumTilt10.txt <==
27,995461,1.00512e+09
81,569914,7.32536e+08
135,2.3903e+07,5.3385e+09
189,2.34793e+07,2.7243e+09
243,3.59781e+07,1.81186e+09
297,5.15139e+07,9.30716e+08
351,5.74397e+07,6.37477e+08
405,6.14607e+07,4.76942e+08
459,7.16772e+07,3.78433e+08
513,8.11361e+07,2.70038e+08
567,8.1951e+07,2.15512e+08
621,7.83336e+07,1.95141e+08
675,7.17029e+07,1.91234e+08
729,5.66531e+07,1.75105e+08
783,3.71541e+07,1.73547e+08
837,2.53312e+07,1.69372e+08
891,2.77581e+07,1.32172e+08
945,3.94639e+07,9.12276e+07
999,4.67977e+07,6.76979e+07
1053,4.29733e+07,6.47224e+07
1107,3.12802e+07,7.14928e+07
1161,2.03822e+07,7.24495e+07
1215,1.98794e+07,6.24829e+07
1269,2.72387e+07,4.51835e+07
1323,3.02904e+07,3.71442e+07
1377,2.35381e+07,4.00158e+07
1431,1.54586e+07,4.33789e+07
1485,1.64829e+07,3.69653e+07
1539,2.19877e+07,2.7007e+07
1593,2.03031e+07,2.62563e+07
1647,1.34663e+07,3.00819e+07
1701,1.31337e+07,2.71132e+07
1755,1.74601e+07,2.00152e+07
1809,1.53587e+07,2.04578e+07
1863,1.05366e+07,2.29349e+07
1917,1.26159e+07,1.85905e+07
1971,1.43689e+07,1.53498e+07
2025,1.01465e+07,1.81252e+07
2079,9.91499e+06,1.64757e+07
2133,1.25116e+07,1.26265e+07
2187,9.30256e+06,1.47148e+07
2241,8.55755e+06,1.4055e+07
2295,1.09066e+07,1.07596e+07
2349,8.03875e+06,1.26106e+07
2403,8.06692e+06,1.15021e+07
2457,9.40188e+06,9.44602e+06
2511,6.65626e+06,1.13012e+07
2565,8.13837e+06,9.00024e+06
2619,7.59918e+06,8.92151e+06
2673,6.18455e+06,9.52547e+06
2727,7.80952e+06,7.38425e+06
2781,5.6695e+06,8.86267e+06
2835,6.86778e+06,7.10708e+06
2889,6.02907e+06,7.44993e+06
2943,5.6913e+06,7.20966e+06
2997,6.21511e+06,6.31085e+06
3051,4.89991e+06,7.06843e+06
3105,6.0767e+06,5.58976e+06
3159,4.52381e+06,6.62008e+06
3213,5.74357e+06,5.12644e+06
3267,4.28631e+06,6.11972e+06
3321,5.34343e+06,4.80769e+06
3375,4.06869e+06,5.67654e+06
3429,5.01998e+06,4.49414e+06
3483,3.86485e+06,5.26879e+06
3537,4.77057e+06,4.16928e+06
3591,3.65155e+06,4.92004e+06
3645,4.50806e+06,3.90402e+06
3699,3.47892e+06,4.58933e+06
3753,4.1871e+06,3.73974e+06
3807,3.44818e+06,4.17057e+06
3861,3.76494e+06,3.70371e+06
3915,3.57781e+06,3.64995e+06
3969,3.2714e+06,3.74856e+06
4023,3.69378e+06,3.18641e+06
4077,2.93552e+06,3.6819e+06
4131,3.50721e+06,3.01964e+06
4185,3.00332e+06,3.29289e+06
4239,2.97991e+06,3.17297e+06
4293,3.25253e+06,2.77983e+06
4347,2.63069e+06,3.17942e+06
4401,3.04588e+06,2.69315e+06
4455,2.86576e+06,2.70667e+06
4509,2.50727e+06,2.89441e+06
4563,2.93817e+06,2.40708e+06
4617,2.58602e+06,2.58477e+06
4671,2.39337e+06,2.64137e+06
4725,2.7587e+06,2.22391e+06
4779,2.42436e+06,2.39856e+06
4833,2.23267e+06,2.46409e+06
4887,2.56472e+06,2.0887e+06
4941,2.36211e+06,2.16044e+06
4995,2.06791e+06,2.31894e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/axionNumTilt11.txt <==
27,995497,1.0051e+09
81,570338,7.3297e+08
135,2.39158e+07,5.34005e+09
189,2.34829e+07,2.7251e+09
243,3.59685e+07,1.81131e+09
297,5.15436e+07,9.29201e+08
351,5.75216e+07,6.37492e+08
405,6.16259e+07,4.76244e+08
459,7.19974e+07,3.78139e+08
513,8.16033e+07,2.69663e+08
567,8.24327e+07,2.15281e+08
621,7.8688e+07,1.95616e+08
675,7.17612e+07,1.92646e+08
729,5.64189e+07,1.76831e+08
783,3.69396e+07,1.74952e+08
837,2.54586e+07,1.69346e+08
891,2.82064e+07,1.31727e+08
945,3.99832e+07,9.06129e+07
999,4.70122e+07,6.79523e+07
1053,4.29494e+07,6.52356e+07
1107,3.12595e+07,7.17844e+07
1161,2.04922e+07,7.24241e+07
1215,2.00582e+07,6.23635e+07
1269,2.73766e+07,4.51901e+07
1323,3.03644e+07,3.72456e+07
1377,2.36057e+07,4.00313e+07
1431,1.54844e+07,4.34168e+07
1485,1.65513e+07,3.6955e+07
1539,2.20905e+07,2.69997e+07
1593,2.03767e+07,2.62409e+07
1647,1.34576e+07,3.01557e+07
1701,1.31818e+07,2.71018e+07
1755,1.75508e+07,1.99915e+07
1809,1.53959e+07,2.04625e+07
1863,1.05249e+07,2.2993e+07
1917,1.26852e+07,1.85598e+07
1971,1.44231e+07,1.53465e+07
2025,1.01377e+07,1.81768e+07
2079,9.944e+06,1.64757e+07
2133,1.25752e+07,1.26045e+07
2187,9.29407e+06,1.47494e+07
2241,8.57133e+06,1.40666e+07
2295,1.09712e+07,1.07224e+07
2349,8.01102e+06,1.26622e+07
2403,8.09906e+06,1.14896e+07
2457,9.44306e+06,9.42579e+06
2511,6.62211e+06,1.1354e+07
2565,8.19856e+06,8.95646e+06
2619,7.58892e+06,8.94843e+06
2673,6.19281e+06,9.5304e+06
2727,7.84819e+06,7.36629e+06
2781,5.6397e+06,8.90417e+06
2835,6.92132e+06,7.06873e+06
2889,6.00462e+06,7.48663e+06
2943,5.72494e+06,7.18668e+06
2997,6.21448e+06,6.32532e+06
3051,4.90676e+06,7.0711e+06
3105,6.09614e+06,5.58473e+06
3159,4.51384e+06,6.63878e+06
3213,5.77334e+06,5.11012e+06
3267,4.27003e+06,6.14362e+06
3321,5.37505e+06,4.79e+06
3375,4.05083e+06,5.70076e+06
3429,5.05124e+06,4.47672e+06
3483,3.84716e+06,5.29257e+06
3537,4.79887e+06,4.1538e+06
3591,3.63948e+06,4.93842e+06
3645,4.52721e+06,3.89594e+06
3699,3.47826e+06,4.59774e+06
3753,4.19144e+06,3.74502e+06
3807,3.46296e+06,4.16329e+06
3861,3.75506e+06,3.72087e+06
3915,3.60301e+06,3.63498e+06
3969,3.25387e+06,3.77033e+06
4023,3.72038e+06,3.17121e+06
4077,2.92483e+06,3.69792e+06
4131,3.51571e+06,3.01896e+06
4185,3.01897e+06,3.28553e+06
4239,2.96341e+06,3.19368e+06
4293,3.27952e+06,2.76316e+06
4347,2.62189e+06,3.19321e+06
4401,3.0451e+06,2.70031e+06
4455,2.89087e+06,2.69066e+06
4509,2.48871e+06,2.91582e+06
4563,2.94904e+06,2.40392e+06
4617,2.60529e+06,2.57381e+06
4671,2.37251e+06,2.66436e+06
4725,2.77171e+06,2.21837e+06
4779,2.44438e+06,2.38683e+06
4833,2.21219e+06,2.48651e+06
4887,2.57044e+06,2.08883e+06
4941,2.38858e+06,2.14278e+06
4995,2.05539e+06,2.33402e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/axionNumTilt12.txt <==
27,995425,1.00511e+09
81,569933,7.32532e+08
135,2.3908e+07,5.33937e+09
189,2.34444e+07,2.71865e+09
243,3.58837e+07,1.80894e+09
297,5.13419e+07,9.28256e+08
351,5.71838e+07,6.3594e+08
405,6.112e+07,4.76853e+08
459,7.11737e+07,3.79551e+08
513,8.04165e+07,2.70698e+08
567,8.10841e+07,2.16392e+08
621,7.74396e+07,1.96255e+08
675,7.08983e+07,1.92118e+08
729,5.62665e+07,1.75552e+08
783,3.74485e+07,1.7334e+08
837,2.6093e+07,1.68104e+08
891,2.82666e+07,1.32102e+08
945,3.92784e+07,9.22914e+07
999,4.61848e+07,6.92443e+07
1053,4.2556e+07,6.53846e+07
1107,3.13618e+07,7.14326e+07
1161,2.0909e+07,7.18901e+07
1215,2.02317e+07,6.22673e+07
1269,2.69597e+07,4.60641e+07
1323,2.99286e+07,3.77321e+07
1377,2.36271e+07,3.9983e+07
1431,1.58644e+07,4.30856e+07
1485,1.66048e+07,3.71305e+07
1539,2.17371e+07,2.7529e+07
1593,2.02543e+07,2.64286e+07
1647,1.37818e+07,2.99127e+07
1701,1.3277e+07,2.71757e+07
1755,1.72596e+07,2.04307e+07
1809,1.54059e+07,2.05219e+07
1863,1.0822e+07,2.27894e+07
1917,1.2569e+07,1.88227e+07
1971,1.42657e+07,1.55786e+07
2025,1.03786e+07,1.80078e+07
2079,9.9624e+06,1.65741e+07
2133,1.23913e+07,1.28643e+07
2187,9.48849e+06,1.4627e+07
2241,8.60011e+06,1.41366e+07
2295,1.0822e+07,1.09351e+07
2349,8.20898e+06,1.25319e+07
2403,8.05171e+06,1.16192e+07
2457,9.38615e+06,9.53701e+06
2511,6.79857e+06,1.12446e+07
2565,8.06545e+06,9.15532e+06
2619,7.68518e+06,8.90329e+06
2673,6.22088e+06,9.56792e+06
2727,7.78372e+06,7.47273e+06
2781,5.77653e+06,8.8268e+06
2835,6.81494e+06,7.22146e+06
2889,6.12005e+06,7.42072e+06
2943,5.67434e+06,7.28629e+06
2997,6.25943e+06,6.32134e+06
3051,4.92402e+06,7.10263e+06
3105,6.08552e+06,5.63015e+06
3159,4.57115e+06,6.62781e+06
3213,5.73522e+06,5.17996e+06
3267,4.34012e+06,6.11755e+06
3321,5.33177e+06,4.86222e+06
3375,4.11901e+06,5.67482e+06
3429,5.01312e+06,4.54107e+06
3483,3.90669e+06,5.27243e+06
3537,4.77086e+06,4.20723e+06
3591,3.68263e+06,4.93124e+06
3645,4.51871e+06,3.92974e+06
3699,3.49732e+06,4.6096e+06
3753,4.20961e+06,3.75366e+06
3807,3.45265e+06,4.20001e+06
3861,3.80018e+06,3.70396e+06
3915,3.57182e+06,3.68744e+06
3969,3.30679e+06,3.74756e+06
4023,3.69515e+06,3.21494e+06
4077,2.95397e+06,3.69564e+06
4131,3.52745e+06,3.02918e+06
4185,3.00557e+06,3.3183e+06
4239,3.00783e+06,3.17563e+06
4293,3.2561e+06,2.80287e+06
4347,2.64429e+06,3.19346e+06
4401,3.06731e+06,2.6992e+06
4455,2.86726e+06,2.72951e+06
4509,2.52568e+06,2.90224e+06
4563,2.95342e+06,2.4167e+06
4617,2.589e+06,2.60473e+06
4671,2.41111e+06,2.64818e+06
4725,2.77217e+06,2.23354e+06
4779,2.42837e+06,2.41612e+06
4833,2.24731e+06,2.4724e+06
4887,2.57875e+06,2.09642e+06
4941,2.36769e+06,2.17488e+06
4995,2.0794e+06,2.32843e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/axionNumTilt13.txt <==
27,995439,1.00509e+09
81,569849,7.31881e+08
135,2.38929e+07,5.33589e+09
189,2.34424e+07,2.72055e+09
243,3.5907e+07,1.81115e+09
297,5.14035e+07,9.30218e+08
351,5.72505e+07,6.3668e+08
405,6.1174e+07,4.76581e+08
459,7.12565e+07,3.79312e+08
513,8.04559e+07,2.7043e+08
567,8.08511e+07,2.1579e+08
621,7.6598e+07,1.97275e+08
675,6.91493e+07,1.94817e+08
729,5.38181e+07,1.78201e+08
783,3.52044e+07,1.74899e+08
837,2.49795e+07,1.6693e+08
891,2.85955e+07,1.27807e+08
945,3.99683e+07,8.83916e+07
999,4.58612e+07,6.75836e+07
1053,4.10322e+07,6.58711e+07
1107,2.9471e+07,7.21618e+07
1161,1.98679e+07,7.12535e+07
1215,2.03353e+07,6.02771e+07
1269,2.71646e+07,4.40967e+07
1323,2.91176e+07,3.74755e+07
1377,2.22811e+07,4.0234e+07
1431,1.5186e+07,4.24956e+07
1485,1.66896e+07,3.57062e+07
1539,2.14957e+07,2.67345e+07
1593,1.93205e+07,2.64271e+07
1647,1.30862e+07,2.96129e+07
1701,1.32362e+07,2.6214e+07
1755,1.70225e+07,1.98202e+07
1809,1.46557e+07,2.04696e+07
1863,1.04009e+07,2.24021e+07
1917,1.25558e+07,1.80585e+07
1971,1.38154e+07,1.53467e+07
2025,9.82906e+06,1.78813e+07
2079,9.91612e+06,1.59578e+07
2133,1.21073e+07,1.25562e+07
2187,8.98457e+06,1.4551e+07
2241,8.53431e+06,1.36394e+07
2295,1.05709e+07,1.06723e+07
2349,7.78924e+06,1.24444e+07
2403,8.01437e+06,1.1175e+07
2457,9.08056e+06,9.38696e+06
2511,6.51708e+06,1.1079e+07
2565,8.02045e+06,8.78399e+06
2619,7.31412e+06,8.86704e+06
2673,6.13926e+06,9.25982e+06
2727,7.57839e+06,7.30863e+06
2781,5.53658e+06,8.69874e+06
2835,6.75813e+06,6.9398e+06
2889,5.81663e+06,7.38247e+06
2943,5.64296e+06,7.00179e+06
2997,5.99733e+06,6.268e+06
3051,4.84986e+06,6.87863e+06
3105,5.89318e+06,5.53349e+06
3159,4.45059e+06,6.46484e+06
3213,5.59708e+06,5.05082e+06
3267,4.1938e+06,5.99795e+06
3321,5.22326e+06,4.72113e+06
3375,3.97061e+06,5.5729e+06
3429,4.91419e+06,4.40593e+06
3483,3.7698e+06,5.17437e+06
3537,4.66778e+06,4.08843e+06
3591,3.56963e+06,4.82478e+06
3645,4.39643e+06,3.8407e+06
3699,3.42121e+06,4.48182e+06
3753,4.06056e+06,3.6996e+06
3807,3.41176e+06,4.05257e+06
3861,3.6356e+06,3.67326e+06
3915,3.5403e+06,3.54246e+06
3969,3.16512e+06,3.70404e+06
4023,3.6276e+06,3.11257e+06
4077,2.87273e+06,3.60704e+06
4131,3.4054e+06,2.98241e+06
4185,2.97289e+06,3.19666e+06
4239,2.87733e+06,3.14272e+06
4293,3.19797e+06,2.71172e+06
4347,2.58022e+06,3.10928e+06
4401,2.94809e+06,2.66708e+06
4455,2.83544e+06,2.62549e+06
4509,2.43729e+06,2.84897e+06
4563,2.85729e+06,2.37403e+06
4617,2.56108e+06,2.50642e+06
4671,2.31905e+06,2.60691e+06
4725,2.68633e+06,2.19052e+06
4779,2.40131e+06,2.32557e+06
4833,2.16605e+06,2.42946e+06
4887,2.49091e+06,2.06226e+06
4941,2.33873e+06,2.09374e+06
4995,2.01981e+06,2.27438e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/axionNumTilt14.txt <==
27,995456,1.00513e+09
81,569981,7.32292e+08
135,2.38981e+07,5.34013e+09
189,2.34632e+07,2.72186e+09
243,3.59232e+07,1.81179e+09
297,5.14447e+07,9.29285e+08
351,5.73841e+07,6.36715e+08
405,6.14362e+07,4.75731e+08
459,7.17701e+07,3.77899e+08
513,8.14178e+07,2.6976e+08
567,8.23941e+07,2.15257e+08
621,7.88066e+07,1.9505e+08
675,7.19985e+07,1.92096e+08
729,5.66961e+07,1.76494e+08
783,3.71869e+07,1.74805e+08
837,2.56323e+07,1.69665e+08
891,2.83021e+07,1.31886e+08
945,3.99209e+07,9.12701e+07
999,4.69539e+07,6.83547e+07
1053,4.2961e+07,6.54631e+07
1107,3.12514e+07,7.21444e+07
1161,2.06199e+07,7.24661e+07
1215,2.02845e+07,6.22172e+07
1269,2.73736e+07,4.55754e+07
1323,3.0253e+07,3.75401e+07
1377,2.35569e+07,4.0227e+07
1431,1.56706e+07,4.32943e+07
1485,1.66777e+07,3.69966e+07
1539,2.19936e+07,2.72784e+07
1593,2.03081e+07,2.64129e+07
1647,1.36093e+07,3.00721e+07
1701,1.32799e+07,2.7141e+07
1755,1.74596e+07,2.02027e+07
1809,1.5397e+07,2.05453e+07
1863,1.06816e+07,2.29142e+07
1917,1.26711e+07,1.86982e+07
1971,1.43727e+07,1.54756e+07
2025,1.02512e+07,1.8137e+07
2079,9.98545e+06,1.65341e+07
2133,1.25185e+07,1.27349e+07
2187,9.38339e+06,1.47339e+07
2241,8.61529e+06,1.41066e+07
2295,1.09217e+07,1.084e+07
2349,8.11138e+06,1.26254e+07
2403,8.10273e+06,1.15617e+07
2457,9.43001e+06,9.4963e+06
2511,6.71637e+06,1.13233e+07
2565,8.15963e+06,9.0577e+06
2619,7.64198e+06,8.94987e+06
2673,6.22531e+06,9.55801e+06
2727,7.82991e+06,7.43338e+06
2781,5.71761e+06,8.88095e+06
2835,6.8852e+06,7.15383e+06
2889,6.0724e+06,7.46693e+06
2943,5.71183e+06,7.24969e+06
2997,6.25121e+06,6.33023e+06
3051,4.9224e+06,7.10287e+06
3105,6.10682e+06,5.61325e+06
3159,4.54735e+06,6.64888e+06
3213,5.77149e+06,5.14767e+06
3267,4.30863e+06,6.14715e+06
3321,5.36933e+06,4.82859e+06
3375,4.08935e+06,5.70139e+06
3429,5.04591e+06,4.5125e+06
3483,3.8821e+06,5.29447e+06
3537,4.79698e+06,4.1848e+06
3591,3.66694e+06,4.94497e+06
3645,4.53359e+06,3.91785e+06
3699,3.494e+06,4.61224e+06
3753,4.20965e+06,3.75509e+06
3807,3.46374e+06,4.19023e+06
3861,3.78626e+06,3.71744e+06
3915,3.59381e+06,3.66827e+06
3969,3.28786e+06,3.76496e+06
4023,3.7142e+06,3.19898e+06
4077,2.94657e+06,3.70184e+06
4131,3.52922e+06,3.02878e+06
4185,3.01508e+06,3.31084e+06
4239,2.99481e+06,3.18713e+06
4293,3.27266e+06,2.78894e+06
4347,2.63761e+06,3.19962e+06
4401,3.06466e+06,2.70209e+06
4455,2.88199e+06,2.71717e+06
4509,2.51382e+06,2.91282e+06
4563,2.9578e+06,2.41347e+06
4617,2.59987e+06,2.5957e+06
4671,2.39962e+06,2.65837e+06
4725,2.77676e+06,2.23013e+06
4779,2.43828e+06,2.40784e+06
4833,2.23848e+06,2.47997e+06
4887,2.57954e+06,2.0964e+06
4941,2.37711e+06,2.16745e+06
4995,2.07446e+06,2.33265e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/axionNumTilt15.txt <==
27,995419,1.00512e+09
81,569801,7.32068e+08
135,2.39014e+07,5.34027e+09
189,2.34701e+07,2.72192e+09
243,3.59747e+07,1.81214e+09
297,5.14854e+07,9.30048e+08
351,5.73109e+07,6.37832e+08
405,6.12688e+07,4.77381e+08
459,7.14218e+07,3.78948e+08
513,8.07217e+07,2.70556e+08
567,8.12897e+07,2.15751e+08
621,7.73046e+07,1.96329e+08
675,7.01092e+07,1.93233e+08
729,5.46389e+07,1.77472e+08
783,3.5405e+07,1.75436e+08
837,2.4596e+07,1.68605e+08
891,2.81565e+07,1.28777e+08
945,3.99504e+07,8.83167e+07
999,4.6275e+07,6.736e+07
1053,4.16649e+07,6.54787e+07
1107,2.99296e+07,7.20404e+07
1161,1.97907e+07,7.18075e+07
1215,2.00182e+07,6.09481e+07
1269,2.72017e+07,4.42636e+07
1323,2.96274e+07,3.70564e+07
1377,2.26787e+07,4.00714e+07
1431,1.50651e+07,4.28818e+07
1485,1.64845e+07,3.61105e+07
1539,2.17421e+07,2.65582e+07
1593,1.9692e+07,2.62209e+07
1647,1.30643e+07,2.9817e+07
1701,1.30819e+07,2.65052e+07
1755,1.72235e+07,1.96823e+07
1809,1.4888e+07,2.03783e+07
1863,1.03149e+07,2.25993e+07
1917,1.25255e+07,1.81695e+07
1971,1.40352e+07,1.52146e+07
2025,9.86207e+06,1.79372e+07
2079,9.82077e+06,1.61204e+07
2133,1.22668e+07,1.24591e+07
2187,9.04605e+06,1.45557e+07
2241,8.44786e+06,1.37762e+07
2295,1.0698e+07,1.05994e+07
2349,7.82794e+06,1.24561e+07
2403,7.95361e+06,1.1275e+07
2457,9.20482e+06,9.31291e+06
2511,6.49801e+06,1.11365e+07
2565,8.01576e+06,8.82121e+06
2619,7.42062e+06,8.80305e+06
2673,6.06341e+06,9.36671e+06
2727,7.67257e+06,7.25105e+06
2781,5.52549e+06,8.74239e+06
2835,6.76349e+06,6.96068e+06
2889,5.88607e+06,7.34716e+06
2943,5.58834e+06,7.07955e+06
2997,6.09447e+06,6.20485e+06
3051,4.78687e+06,6.96356e+06
3105,5.98003e+06,5.4771e+06
3159,4.40357e+06,6.53467e+06
3213,5.66368e+06,5.01041e+06
3267,4.16576e+06,6.04712e+06
3321,5.27233e+06,4.69628e+06
3375,3.95261e+06,5.61102e+06
3429,4.95691e+06,4.38523e+06
3483,3.75087e+06,5.21244e+06
3537,4.7138e+06,4.06521e+06
3591,3.54276e+06,4.86735e+06
3645,4.45255e+06,3.80759e+06
3699,3.38165e+06,4.5355e+06
3753,4.12384e+06,3.65921e+06
3807,3.37114e+06,4.10521e+06
3861,3.68735e+06,3.64339e+06
3915,3.52443e+06,3.57073e+06
3969,3.17852e+06,3.70854e+06
4023,3.65471e+06,3.10179e+06
4077,2.84832e+06,3.64294e+06
4131,3.45344e+06,2.95446e+06
4185,2.94865e+06,3.23068e+06
4239,2.8994e+06,3.13718e+06
4293,3.21668e+06,2.70727e+06
4347,2.55847e+06,3.14071e+06
4401,2.98781e+06,2.64544e+06
4455,2.82724e+06,2.64335e+06
4509,2.4342e+06,2.86327e+06
4563,2.89356e+06,2.35453e+06
4617,2.54353e+06,2.5318e+06
4671,2.32508e+06,2.61261e+06
4725,2.71843e+06,2.17386e+06
4779,2.38365e+06,2.35014e+06
4833,2.1698e+06,2.43627e+06
4887,2.52384e+06,2.04446e+06
4941,2.32712e+06,2.11257e+06
4995,2.01166e+06,2.29048e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/axionNumTilt16.txt <==
27,995437,1.0051e+09
81,569995,7.32292e+08
135,2.39043e+07,5.33352e+09
189,2.34421e+07,2.72092e+09
243,3.58964e+07,1.81107e+09
297,5.13902e+07,9.29483e+08
351,5.72967e+07,6.3867e+08
405,6.13478e+07,4.77214e+08
459,7.15999e+07,3.78611e+08
513,8.09953e+07,2.69999e+08
567,8.15539e+07,2.15629e+08
621,7.74901e+07,1.96841e+08
675,7.02157e+07,1.94093e+08
729,5.48293e+07,1.78001e+08
783,3.5849e+07,1.75168e+08
837,2.51444e+07,1.68006e+08
891,2.84015e+07,1.29606e+08
945,3.99571e+07,8.93076e+07
999,4.63722e+07,6.7616e+07
1053,4.18668e+07,6.54713e+07
1107,3.02425e+07,7.18787e+07
1161,2.00768e+07,7.17818e+07
1215,2.01139e+07,6.13071e+07
1269,2.7236e+07,4.45395e+07
1323,2.97292e+07,3.7168e+07
1377,2.28656e+07,4.00892e+07
1431,1.52112e+07,4.30253e+07
1485,1.65767e+07,3.62844e+07
1539,2.18156e+07,2.67301e+07
1593,1.9803e+07,2.62857e+07
1647,1.31605e+07,2.99434e+07
1701,1.31866e+07,2.66076e+07
1755,1.73117e+07,1.97928e+07
1809,1.49463e+07,2.04897e+07
1863,1.03988e+07,2.27019e+07
1917,1.26457e+07,1.82203e+07
1971,1.40767e+07,1.53342e+07
2025,9.91132e+06,1.80461e+07
2079,9.94902e+06,1.6141e+07
2133,1.23056e+07,1.25646e+07
2187,9.07814e+06,1.46601e+07
2241,8.57398e+06,1.37802e+07
2295,1.0718e+07,1.07064e+07
2349,7.86908e+06,1.25369e+07
2403,8.06976e+06,1.12721e+07
2457,9.19322e+06,9.43676e+06
2511,6.58549e+06,1.11529e+07
2565,8.07045e+06,8.87466e+06
2619,7.42826e+06,8.88832e+06
2673,6.16764e+06,9.35763e+06
2727,7.66502e+06,7.34882e+06
2781,5.60204e+06,8.7526e+06
2835,6.79281e+06,7.02019e+06
2889,5.91659e+06,7.39378e+06
2943,5.65329e+06,7.09689e+06
2997,6.09735e+06,6.27309e+06
3051,4.863e+06,6.96252e+06
3105,5.97593e+06,5.54848e+06
3159,4.47473e+06,6.53353e+06
3213,5.66331e+06,5.07514e+06
3267,4.22733e+06,6.05126e+06
3321,5.27807e+06,4.75052e+06
3375,4.00597e+06,5.61942e+06
3429,4.96445e+06,4.43394e+06
3483,3.80164e+06,5.21913e+06
3537,4.71885e+06,4.11254e+06
3591,3.59383e+06,4.87122e+06
3645,4.45454e+06,3.85459e+06
3699,3.43156e+06,4.53818e+06
3753,4.1263e+06,3.7022e+06
3807,3.41545e+06,4.11034e+06
3861,3.69667e+06,3.67824e+06
3915,3.55305e+06,3.58814e+06
3969,3.20519e+06,3.72512e+06
4023,3.66378e+06,3.13403e+06
4077,2.88784e+06,3.64669e+06
4131,3.4571e+06,2.98835e+06
4185,2.98048e+06,3.23974e+06
4239,2.91848e+06,3.15557e+06
4293,3.22763e+06,2.7328e+06
4347,2.59114e+06,3.14631e+06
4401,2.99477e+06,2.67192e+06
4455,2.84927e+06,2.65707e+06
4509,2.45783e+06,2.87434e+06
4563,2.89883e+06,2.3801e+06
4617,2.57053e+06,2.5388e+06
4671,2.34295e+06,2.62653e+06
4725,2.72311e+06,2.19784e+06
4779,2.41106e+06,2.35462e+06
4833,2.18776e+06,2.44821e+06
4887,2.52554e+06,2.06938e+06
4941,2.3501e+06,2.11901e+06
4995,2.03515e+06,2.29587e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/axionNumTilt17.txt <==
27,995451,1.00511e+09
81,569899,7.31914e+08
135,2.3886e+07,5.33404e+09
189,2.34548e+07,2.72197e+09
243,3.59427e+07,1.81071e+09
297,5.14707e+07,9.29757e+08
351,5.73538e+07,6.38467e+08
405,6.13517e+07,4.77763e+08
459,7.15748e+07,3.79809e+08
513,8.09597e+07,2.71283e+08
567,8.15852e+07,2.16589e+08
621,7.76657e+07,1.96888e+08
675,7.06477e+07,1.93618e+08
729,5.55316e+07,1.76642e+08
783,3.65553e+07,1.73403e+08
837,2.53309e+07,1.67863e+08
891,2.79843e+07,1.30802e+08
945,3.94915e+07,9.04138e+07
999,4.64057e+07,6.75628e+07
1053,4.23495e+07,6.47468e+07
1107,3.07654e+07,7.12571e+07
1161,2.01918e+07,7.17835e+07
1215,1.98084e+07,6.18248e+07
1269,2.70214e+07,4.49285e+07
1323,2.99658e+07,3.68454e+07
1377,2.32318e+07,3.97491e+07
1431,1.52827e+07,4.30034e+07
1485,1.63172e+07,3.67134e+07
1539,2.17955e+07,2.67444e+07
1593,2.01001e+07,2.60238e+07
1647,1.3305e+07,2.98469e+07
1701,1.29745e+07,2.69324e+07
1755,1.73034e+07,1.98266e+07
1809,1.52303e+07,2.02383e+07
1863,1.03945e+07,2.278e+07
1917,1.2468e+07,1.84521e+07
1971,1.42618e+07,1.518e+07
2025,1.00419e+07,1.79717e+07
2079,9.7616e+06,1.6386e+07
2133,1.2421e+07,1.24829e+07
2187,9.22154e+06,1.45626e+07
2241,8.40799e+06,1.39929e+07
2295,1.08403e+07,1.06161e+07
2349,7.9545e+06,1.24942e+07
2403,7.92895e+06,1.14513e+07
2457,9.37007e+06,9.2885e+06
2511,6.54009e+06,1.12452e+07
2565,8.04841e+06,8.9197e+06
2619,7.56367e+06,8.79089e+06
2673,6.05036e+06,9.50447e+06
2727,7.79128e+06,7.25099e+06
2781,5.56107e+06,8.82898e+06
2835,6.8124e+06,7.02115e+06
2889,5.97448e+06,7.37081e+06
2943,5.59743e+06,7.17123e+06
2997,6.19751e+06,6.20397e+06
3051,4.78939e+06,7.05614e+06
3105,6.07219e+06,5.47984e+06
3159,4.41419e+06,6.61439e+06
3213,5.73997e+06,5.02329e+06
3267,4.1847e+06,6.11399e+06
3321,5.33718e+06,4.71459e+06
3375,3.9757e+06,5.66823e+06
3429,5.0145e+06,4.40615e+06
3483,3.77425e+06,5.26367e+06
3537,4.76856e+06,4.08455e+06
3591,3.56355e+06,4.91682e+06
3645,4.50525e+06,3.8257e+06
3699,3.4015e+06,4.58103e+06
3753,4.17287e+06,3.67709e+06
3807,3.39227e+06,4.14529e+06
3861,3.73074e+06,3.66351e+06
3915,3.5483e+06,3.60544e+06
3969,3.21411e+06,3.73187e+06
4023,3.68577e+06,3.1283e+06
4077,2.87087e+06,3.67479e+06
4131,3.49413e+06,2.96927e+06
4185,2.96413e+06,3.26649e+06
4239,2.93497e+06,3.15377e+06
4293,3.24486e+06,2.72934e+06
4347,2.57437e+06,3.17272e+06
4401,3.02623e+06,2.65625e+06
4455,2.84629e+06,2.66999e+06
4509,2.45344e+06,2.88928e+06
4563,2.92872e+06,2.36535e+06
4617,2.55993e+06,2.55759e+06
4671,2.345e+06,2.63464e+06
4725,2.7509e+06,2.18408e+06
4779,2.40052e+06,2.37304e+06
4833,2.18617e+06,2.459e+06
4887,2.55323e+06,2.05491e+06
4941,2.34774e+06,2.12975e+06
4995,2.02434e+06,2.31412e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/axionNumTilt18.txt <==
27,995442,1.00511e+09
81,570624,7.3393e+08
135,2.39362e+07,5.33777e+09
189,2.3486e+07,2.72006e+09
243,3.59853e+07,1.80961e+09
297,5.15425e+07,9.30121e+08
351,5.74538e+07,6.38572e+08
405,6.15218e+07,4.77205e+08
459,7.19012e+07,3.78638e+08
513,8.16406e+07,2.69597e+08
567,8.28169e+07,2.15328e+08
621,7.95682e+07,1.94351e+08
675,7.33007e+07,1.90536e+08
729,5.84627e+07,1.74643e+08
783,3.8764e+07,1.73456e+08
837,2.61981e+07,1.70817e+08
891,2.7751e+07,1.35537e+08
945,3.94287e+07,9.36783e+07
999,4.74531e+07,6.86365e+07
1053,4.42608e+07,6.46736e+07
1107,3.2749e+07,7.13051e+07
1161,2.13294e+07,7.27874e+07
1215,1.98862e+07,6.41099e+07
1269,2.71594e+07,4.66504e+07
1323,3.10102e+07,3.72582e+07
1377,2.47464e+07,3.96724e+07
1431,1.60839e+07,4.37738e+07
1485,1.63513e+07,3.82031e+07
1539,2.21866e+07,2.75968e+07
1593,2.12031e+07,2.60694e+07
1647,1.40963e+07,3.02595e+07
1701,1.30682e+07,2.79949e+07
1755,1.76611e+07,2.04498e+07
1809,1.61092e+07,2.03254e+07
1863,1.08607e+07,2.32759e+07
1917,1.25477e+07,1.92629e+07
1971,1.48235e+07,1.54133e+07
2025,1.06494e+07,1.8182e+07
2079,9.86279e+06,1.70445e+07
2133,1.27833e+07,1.28163e+07
2187,9.79244e+06,1.46862e+07
2241,8.51308e+06,1.45539e+07
2295,1.11584e+07,1.08946e+07
2349,8.43392e+06,1.26268e+07
2403,8.00381e+06,1.19419e+07
2457,9.73157e+06,9.4619e+06
2511,6.87142e+06,1.14495e+07
2565,8.12993e+06,9.32351e+06
2619,7.97991e+06,8.86389e+06
2673,6.18132e+06,9.83394e+06
2727,8.01534e+06,7.46253e+06
2781,5.86669e+06,8.95898e+06
2835,6.87813e+06,7.35232e+06
2889,6.33214e+06,7.41992e+06
2943,5.65348e+06,7.48857e+06
2997,6.48732e+06,6.28614e+06
3051,4.9114e+06,7.28815e+06
3105,6.2662e+06,5.62605e+06
3159,4.59927e+06,6.76509e+06
3213,5.86629e+06,5.21089e+06
3267,4.40126e+06,6.21217e+06
3321,5.42757e+06,4.91668e+06
3375,4.19392e+06,5.74811e+06
3429,5.0936e+06,4.5992e+06
3483,3.97695e+06,5.34199e+06
3537,4.85701e+06,4.2535e+06
3591,3.72967e+06,5.01233e+06
3645,4.62748e+06,3.95005e+06
3699,3.50865e+06,4.71546e+06
3753,4.34632e+06,3.74169e+06
3807,3.43271e+06,4.32777e+06
3861,3.94782e+06,3.67826e+06
3915,3.5542e+06,3.80431e+06
3969,3.41994e+06,3.74854e+06
4023,3.7357e+06,3.27396e+06
4077,2.9845e+06,3.76326e+06
4131,3.64311e+06,3.01903e+06
4185,2.98163e+06,3.42884e+06
4239,3.11978e+06,3.16516e+06
4293,3.289e+06,2.85694e+06
4347,2.65939e+06,3.2637e+06
4401,3.18182e+06,2.68e+06
4455,2.85655e+06,2.81559e+06
4509,2.58112e+06,2.93196e+06
4563,3.04403e+06,2.41306e+06
4617,2.57024e+06,2.69253e+06
4671,2.47838e+06,2.66223e+06
4725,2.85096e+06,2.23528e+06
4779,2.41076e+06,2.49806e+06
4833,2.30367e+06,2.49101e+06
4887,2.66214e+06,2.09006e+06
4941,2.3581e+06,2.24515e+06
4995,2.10621e+06,2.36782e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/axionNumTilt19.txt <==
27,995425,1.00512e+09
81,569907,7.32548e+08
135,2.39148e+07,5.34484e+09
189,2.34797e+07,2.72119e+09
243,3.59663e+07,1.81148e+09
297,5.14927e+07,9.29371e+08
351,5.74129e+07,6.37662e+08
405,6.14631e+07,4.76884e+08
459,7.17413e+07,3.79233e+08
513,8.12059e+07,2.70867e+08
567,8.19197e+07,2.1606e+08
621,7.80145e+07,1.96613e+08
675,7.08746e+07,1.93673e+08
729,5.54813e+07,1.77646e+08
783,3.63373e+07,1.74976e+08
837,2.54248e+07,1.68058e+08
891,2.84837e+07,1.30069e+08
945,3.99184e+07,9.04478e+07
999,4.64861e+07,6.82619e+07
1053,4.21995e+07,6.55667e+07
1107,3.0617e+07,7.18081e+07
1161,2.03288e+07,7.18215e+07
1215,2.01681e+07,6.16499e+07
1269,2.72257e+07,4.49635e+07
1323,2.98598e+07,3.73814e+07
1377,2.31438e+07,4.00451e+07
1431,1.54192e+07,4.30139e+07
1485,1.65767e+07,3.65364e+07
1539,2.18118e+07,2.69788e+07
1593,2.00017e+07,2.62781e+07
1647,1.33597e+07,2.99032e+07
1701,1.31735e+07,2.68079e+07
1755,1.73173e+07,1.9968e+07
1809,1.51456e+07,2.04246e+07
1863,1.04929e+07,2.27513e+07
1917,1.26049e+07,1.8405e+07
1971,1.41889e+07,1.53539e+07
2025,1.00493e+07,1.80324e+07
2079,9.91828e+06,1.6294e+07
2133,1.23803e+07,1.26127e+07
2187,9.20416e+06,1.46429e+07
2241,8.5495e+06,1.39125e+07
2295,1.08012e+07,1.07289e+07
2349,7.95592e+06,1.2549e+07
2403,8.05209e+06,1.1387e+07
2457,9.29953e+06,9.42e+06
2511,6.60786e+06,1.12257e+07
2565,8.10277e+06,8.92463e+06
2619,7.50536e+06,8.89778e+06
2673,6.17257e+06,9.42979e+06
2727,7.73156e+06,7.36137e+06
2781,5.62832e+06,8.80187e+06
2835,6.82946e+06,7.05375e+06
2889,5.96352e+06,7.41975e+06
2943,5.67315e+06,7.14099e+06
2997,6.14795e+06,6.28952e+06
3051,4.88097e+06,7.00565e+06
3105,6.01886e+06,5.56823e+06
3159,4.49821e+06,6.56876e+06
3213,5.69697e+06,5.09912e+06
3267,4.25606e+06,6.07801e+06
3321,5.30451e+06,4.77774e+06
3375,4.03632e+06,5.6415e+06
3429,4.98689e+06,4.46251e+06
3483,3.83185e+06,5.23809e+06
3537,4.73994e+06,4.13967e+06
3591,3.62158e+06,4.89021e+06
3645,4.47676e+06,3.87748e+06
3699,3.4544e+06,4.55916e+06
3753,4.15213e+06,3.7202e+06
3807,3.43056e+06,4.13571e+06
3861,3.72902e+06,3.68772e+06
3915,3.56063e+06,3.61855e+06
3969,3.23969e+06,3.73027e+06
4023,3.67326e+06,3.16115e+06
4077,2.91055e+06,3.66112e+06
4131,3.48072e+06,3.00088e+06
4185,2.98763e+06,3.2659e+06
4239,2.95021e+06,3.15955e+06
4293,3.23514e+06,2.75689e+06
4347,2.60958e+06,3.16024e+06
4401,3.02069e+06,2.67878e+06
4455,2.85152e+06,2.68344e+06
4509,2.48378e+06,2.87974e+06
4563,2.91753e+06,2.39143e+06
4617,2.57109e+06,2.56479e+06
4671,2.37065e+06,2.6283e+06
4725,2.74149e+06,2.20721e+06
4779,2.40962e+06,2.38057e+06
4833,2.21064e+06,2.45273e+06
4887,2.54848e+06,2.07299e+06
4941,2.34967e+06,2.14223e+06
4995,2.04793e+06,2.30778e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/runParamsTilt10.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/seedTilt10.txt <==
-1689154440 -1345192269 1572043872 544333792 Thread: 35 
-1689154440 -1345192269 1572043872 544333792 Thread: 41 
-1689154440 -1345192269 1572043872 544333792 Thread: 39 
-1689154440 -1345192269 1572043872 544333792 Thread: 32 
-1689154440 -1345192269 1572043872 544333792 Thread: 28 
-1689154440 -1345192269 1572043872 544333792 Thread: 37 
-1689154440 -1345192269 1572043872 544333792 Thread: 36 
-1689154440 -1345192269 1572043872 544333792 Thread: 13 
-1689154440 -1345192269 1572043872 544333792 Thread: 51 
-1689154440 -1345192269 1572043872 544333792 Thread: 45 
-1689154440 -1345192269 1572043872 544333792 Thread: 0 
-1689154440 -1345192269 1572043872 544333792 Thread: 47 
-1689154440 -1345192269 1572043872 544333792 Thread: 46 
-1689154440 -1345192269 1572043872 544333792 Thread: 4 
-1689154440 -1345192269 1572043872 544333792 Thread: 9 
-1689154440 -1345192269 1572043872 544333792 Thread: 38 
-1689154440 -1345192269 1572043872 544333792 Thread: 20 
-1689154440 -1345192269 1572043872 544333792 Thread: 14 
-1689154440 -1345192269 1572043872 544333792 Thread: 27 
-1689154440 -1345192269 1572043872 544333792 Thread: 62 
-1689154440 -1345192269 1572043872 544333792 Thread: 12 
-1689154440 -1345192269 1572043872 544333792 Thread: 11 
-1689154440 -1345192269 1572043872 544333792 Thread: 5 
-1689154440 -1345192269 1572043872 544333792 Thread: 34 
-1689154440 -1345192269 1572043872 544333792 Thread: 21 
-1689154440 -1345192269 1572043872 544333792 Thread: 31 
-1689154440 -1345192269 1572043872 544333792 Thread: 60 
-1689154440 -1345192269 1572043872 544333792 Thread: 17 
-1689154440 -1345192269 1572043872 544333792 Thread: 2 
-1689154440 -1345192269 1572043872 544333792 Thread: 53 
-1689154440 -1345192269 1572043872 544333792 Thread: 26 
-1689154440 -1345192269 1572043872 544333792 Thread: 49 
-1689154440 -1345192269 1572043872 544333792 Thread: 61 
-1689154440 -1345192269 1572043872 544333792 Thread: 43 
-1689154440 -1345192269 1572043872 544333792 Thread: 15 
-1689154440 -1345192269 1572043872 544333792 Thread: 63 
-1689154440 -1345192269 1572043872 544333792 Thread: 52 
-1689154440 -1345192269 1572043872 544333792 Thread: 56 
-1689154440 -1345192269 1572043872 544333792 Thread: 54 
-1689154440 -1345192269 1572043872 544333792 Thread: 33 
-1689154440 -1345192269 1572043872 544333792 Thread: 29 
-1689154440 -1345192269 1572043872 544333792 Thread: 50 
-1689154440 -1345192269 1572043872 544333792 Thread: 3 
-1689154440 -1345192269 1572043872 544333792 Thread: 30 
-1689154440 -1345192269 1572043872 544333792 Thread: 22 
-1689154440 -1345192269 1572043872 544333792 Thread: 16 
-1689154440 -1345192269 1572043872 544333792 Thread: 23 
-1689154440 -1345192269 1572043872 544333792 Thread: 44 
-1689154440 -1345192269 1572043872 544333792 Thread: 7 
-1689154440 -1345192269 1572043872 544333792 Thread: 8 
-1689154440 -1345192269 1572043872 544333792 Thread: 1 
-1689154440 -1345192269 1572043872 544333792 Thread: 24 
-1689154440 -1345192269 1572043872 544333792 Thread: 59 
-1689154440 -1345192269 1572043872 544333792 Thread: 58 
-1689154440 -1345192269 1572043872 544333792 Thread: 48 
-1689154440 -1345192269 1572043872 544333792 Thread: 25 
-1689154440 -1345192269 1572043872 544333792 Thread: 18 
-1689154440 -1345192269 1572043872 544333792 Thread: 19 
-1689154440 -1345192269 1572043872 544333792 Thread: 57 
-1689154440 -1345192269 1572043872 544333792 Thread: 42 
-1689154440 -1345192269 1572043872 544333792 Thread: 40 
-1689154440 -1345192269 1572043872 544333792 Thread: 10 
-1689154440 -1345192269 1572043872 544333792 Thread: 6 
-1689154440 -1345192269 1572043872 544333792 Thread: 55 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/seedTilt11.txt <==
1908876138 -2101787394 -1336736158 431931198 Thread: 12 
1908876138 -2101787394 -1336736158 431931198 Thread: 40 
1908876138 -2101787394 -1336736158 431931198 Thread: 41 
1908876138 -2101787394 -1336736158 431931198 Thread: 35 
1908876138 -2101787394 -1336736158 431931198 Thread: 58 
1908876138 -2101787394 -1336736158 431931198 Thread: 45 
1908876138 -2101787394 -1336736158 431931198 Thread: 53 
1908876138 -2101787394 -1336736158 431931198 Thread: 29 
1908876138 -2101787394 -1336736158 431931198 Thread: 32 
1908876138 -2101787394 -1336736158 431931198 Thread: 13 
1908876138 -2101787394 -1336736158 431931198 Thread: 11 
1908876138 -2101787394 -1336736158 431931198 Thread: 14 
1908876138 -2101787394 -1336736158 431931198 Thread: 25 
1908876138 -2101787394 -1336736158 431931198 Thread: 39 
1908876138 -2101787394 -1336736158 431931198 Thread: 33 
1908876138 -2101787394 -1336736158 431931198 Thread: 56 
1908876138 -2101787394 -1336736158 431931198 Thread: 19 
1908876138 -2101787394 -1336736158 431931198 Thread: 55 
1908876138 -2101787394 -1336736158 431931198 Thread: 46 
1908876138 -2101787394 -1336736158 431931198 Thread: 6 
1908876138 -2101787394 -1336736158 431931198 Thread: 36 
1908876138 -2101787394 -1336736158 431931198 Thread: 50 
1908876138 -2101787394 -1336736158 431931198 Thread: 42 
1908876138 -2101787394 -1336736158 431931198 Thread: 47 
1908876138 -2101787394 -1336736158 431931198 Thread: 44 
1908876138 -2101787394 -1336736158 431931198 Thread: 61 
1908876138 -2101787394 -1336736158 431931198 Thread: 34 
1908876138 -2101787394 -1336736158 431931198 Thread: 57 
1908876138 -2101787394 -1336736158 431931198 Thread: 0 
1908876138 -2101787394 -1336736158 431931198 Thread: 43 
1908876138 -2101787394 -1336736158 431931198 Thread: 8 
1908876138 -2101787394 -1336736158 431931198 Thread: 21 
1908876138 -2101787394 -1336736158 431931198 Thread: 63 
1908876138 -2101787394 -1336736158 431931198 Thread: 49 
1908876138 -2101787394 -1336736158 431931198 Thread: 48 
1908876138 -2101787394 -1336736158 431931198 Thread: 18 
1908876138 -2101787394 -1336736158 431931198 Thread: 38 
1908876138 -2101787394 -1336736158 431931198 Thread: 2 
1908876138 -2101787394 -1336736158 431931198 Thread: 4 
1908876138 -2101787394 -1336736158 431931198 Thread: 15 
1908876138 -2101787394 -1336736158 431931198 Thread: 27 
1908876138 -2101787394 -1336736158 431931198 Thread: 28 
1908876138 -2101787394 -1336736158 431931198 Thread: 59 
1908876138 -2101787394 -1336736158 431931198 Thread: 1 
1908876138 -2101787394 -1336736158 431931198 Thread: 60 
1908876138 -2101787394 -1336736158 431931198 Thread: 9 
1908876138 -2101787394 -1336736158 431931198 Thread: 26 
1908876138 -2101787394 -1336736158 431931198 Thread: 31 
1908876138 -2101787394 -1336736158 431931198 Thread: 10 
1908876138 -2101787394 -1336736158 431931198 Thread: 7 
1908876138 -2101787394 -1336736158 431931198 Thread: 30 
1908876138 -2101787394 -1336736158 431931198 Thread: 62 
1908876138 -2101787394 -1336736158 431931198 Thread: 54 
1908876138 -2101787394 -1336736158 431931198 Thread: 37 
1908876138 -2101787394 -1336736158 431931198 Thread: 3 
1908876138 -2101787394 -1336736158 431931198 Thread: 5 
1908876138 -2101787394 -1336736158 431931198 Thread: 51 
1908876138 -2101787394 -1336736158 431931198 Thread: 52 
1908876138 -2101787394 -1336736158 431931198 Thread: 22 
1908876138 -2101787394 -1336736158 431931198 Thread: 17 
1908876138 -2101787394 -1336736158 431931198 Thread: 23 
1908876138 -2101787394 -1336736158 431931198 Thread: 16 
1908876138 -2101787394 -1336736158 431931198 Thread: 20 
1908876138 -2101787394 -1336736158 431931198 Thread: 24 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/seedTilt12.txt <==
-514504814 1623198176 -121133211 1906938948 Thread: 0 
-514504814 1623198176 -121133211 1906938948 Thread: 16 
-514504814 1623198176 -121133211 1906938948 Thread: 15 
-514504814 1623198176 -121133211 1906938948 Thread: 55 
-514504814 1623198176 -121133211 1906938948 Thread: 63 
-514504814 1623198176 -121133211 1906938948 Thread: 60 
-514504814 1623198176 -121133211 1906938948 Thread: 18 
-514504814 1623198176 -121133211 1906938948 Thread: 31 
-514504814 1623198176 -121133211 1906938948 Thread: 9 
-514504814 1623198176 -121133211 1906938948 Thread: 53 
-514504814 1623198176 -121133211 1906938948 Thread: 41 
-514504814 1623198176 -121133211 1906938948 Thread: 35 
-514504814 1623198176 -121133211 1906938948 Thread: 7 
-514504814 1623198176 -121133211 1906938948 Thread: 36 
-514504814 1623198176 -121133211 1906938948 Thread: 51 
-514504814 1623198176 -121133211 1906938948 Thread: 28 
-514504814 1623198176 -121133211 1906938948 Thread: 5 
-514504814 1623198176 -121133211 1906938948 Thread: 33 
-514504814 1623198176 -121133211 1906938948 Thread: 58 
-514504814 1623198176 -121133211 1906938948 Thread: 26 
-514504814 1623198176 -121133211 1906938948 Thread: 25 
-514504814 1623198176 -121133211 1906938948 Thread: 50 
-514504814 1623198176 -121133211 1906938948 Thread: 59 
-514504814 1623198176 -121133211 1906938948 Thread: 6 
-514504814 1623198176 -121133211 1906938948 Thread: 30 
-514504814 1623198176 -121133211 1906938948 Thread: 12 
-514504814 1623198176 -121133211 1906938948 Thread: 17 
-514504814 1623198176 -121133211 1906938948 Thread: 42 
-514504814 1623198176 -121133211 1906938948 Thread: 52 
-514504814 1623198176 -121133211 1906938948 Thread: 45 
-514504814 1623198176 -121133211 1906938948 Thread: 38 
-514504814 1623198176 -121133211 1906938948 Thread: 4 
-514504814 1623198176 -121133211 1906938948 Thread: 48 
-514504814 1623198176 -121133211 1906938948 Thread: 14 
-514504814 1623198176 -121133211 1906938948 Thread: 27 
-514504814 1623198176 -121133211 1906938948 Thread: 2 
-514504814 1623198176 -121133211 1906938948 Thread: 34 
-514504814 1623198176 -121133211 1906938948 Thread: 49 
-514504814 1623198176 -121133211 1906938948 Thread: 62 
-514504814 1623198176 -121133211 1906938948 Thread: 8 
-514504814 1623198176 -121133211 1906938948 Thread: 61 
-514504814 1623198176 -121133211 1906938948 Thread: 47 
-514504814 1623198176 -121133211 1906938948 Thread: 11 
-514504814 1623198176 -121133211 1906938948 Thread: 10 
-514504814 1623198176 -121133211 1906938948 Thread: 19 
-514504814 1623198176 -121133211 1906938948 Thread: 3 
-514504814 1623198176 -121133211 1906938948 Thread: 43 
-514504814 1623198176 -121133211 1906938948 Thread: 21 
-514504814 1623198176 -121133211 1906938948 Thread: 32 
-514504814 1623198176 -121133211 1906938948 Thread: 46 
-514504814 1623198176 -121133211 1906938948 Thread: 56 
-514504814 1623198176 -121133211 1906938948 Thread: 1 
-514504814 1623198176 -121133211 1906938948 Thread: 44 
-514504814 1623198176 -121133211 1906938948 Thread: 22 
-514504814 1623198176 -121133211 1906938948 Thread: 57 
-514504814 1623198176 -121133211 1906938948 Thread: 20 
-514504814 1623198176 -121133211 1906938948 Thread: 29 
-514504814 1623198176 -121133211 1906938948 Thread: 24 
-514504814 1623198176 -121133211 1906938948 Thread: 39 
-514504814 1623198176 -121133211 1906938948 Thread: 54 
-514504814 1623198176 -121133211 1906938948 Thread: 37 
-514504814 1623198176 -121133211 1906938948 Thread: 40 
-514504814 1623198176 -121133211 1906938948 Thread: 13 
-514504814 1623198176 -121133211 1906938948 Thread: 23 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/seedTilt13.txt <==
2048780398 -824164421 1262677489 -765452268 Thread: 0 
2048780398 -824164421 1262677489 -765452268 Thread: 19 
2048780398 -824164421 1262677489 -765452268 Thread: 20 
2048780398 -824164421 1262677489 -765452268 Thread: 29 
2048780398 -824164421 1262677489 -765452268 Thread: 31 
2048780398 -824164421 1262677489 -765452268 Thread: 39 
2048780398 -824164421 1262677489 -765452268 Thread: 44 
2048780398 -824164421 1262677489 -765452268 Thread: 6 
2048780398 -824164421 1262677489 -765452268 Thread: 7 
2048780398 -824164421 1262677489 -765452268 Thread: 22 
2048780398 -824164421 1262677489 -765452268 Thread: 36 
2048780398 -824164421 1262677489 -765452268 Thread: 9 
2048780398 -824164421 1262677489 -765452268 Thread: 41 
2048780398 -824164421 1262677489 -765452268 Thread: 53 
2048780398 -824164421 1262677489 -765452268 Thread: 10 
2048780398 -824164421 1262677489 -765452268 Thread: 17 
2048780398 -824164421 1262677489 -765452268 Thread: 45 
2048780398 -824164421 1262677489 -765452268 Thread: 28 
2048780398 -824164421 1262677489 -765452268 Thread: 42 
2048780398 -824164421 1262677489 -765452268 Thread: 5 
2048780398 -824164421 1262677489 -765452268 Thread: 26 
2048780398 -824164421 1262677489 -765452268 Thread: 46 
2048780398 -824164421 1262677489 -765452268 Thread: 32 
2048780398 -824164421 1262677489 -765452268 Thread: 18 
2048780398 -824164421 1262677489 -765452268 Thread: 14 
2048780398 -824164421 1262677489 -765452268 Thread: 57 
2048780398 -824164421 1262677489 -765452268 Thread: 48 
2048780398 -824164421 1262677489 -765452268 Thread: 25 
2048780398 -824164421 1262677489 -765452268 Thread: 13 
2048780398 -824164421 1262677489 -765452268 Thread: 52 
2048780398 -824164421 1262677489 -765452268 Thread: 62 
2048780398 -824164421 1262677489 -765452268 Thread: 50 
2048780398 -824164421 1262677489 -765452268 Thread: 47 
2048780398 -824164421 1262677489 -765452268 Thread: 15 
2048780398 -824164421 1262677489 -765452268 Thread: 54 
2048780398 -824164421 1262677489 -765452268 Thread: 37 
2048780398 -824164421 1262677489 -765452268 Thread: 3 
2048780398 -824164421 1262677489 -765452268 Thread: 8 
2048780398 -824164421 1262677489 -765452268 Thread: 51 
2048780398 -824164421 1262677489 -765452268 Thread: 43 
2048780398 -824164421 1262677489 -765452268 Thread: 30 
2048780398 -824164421 1262677489 -765452268 Thread: 60 
2048780398 -824164421 1262677489 -765452268 Thread: 4 
2048780398 -824164421 1262677489 -765452268 Thread: 59 
2048780398 -824164421 1262677489 -765452268 Thread: 49 
2048780398 -824164421 1262677489 -765452268 Thread: 58 
2048780398 -824164421 1262677489 -765452268 Thread: 23 
2048780398 -824164421 1262677489 -765452268 Thread: 11 
2048780398 -824164421 1262677489 -765452268 Thread: 61 
2048780398 -824164421 1262677489 -765452268 Thread: 12 
2048780398 -824164421 1262677489 -765452268 Thread: 24 
2048780398 -824164421 1262677489 -765452268 Thread: 16 
2048780398 -824164421 1262677489 -765452268 Thread: 2 
2048780398 -824164421 1262677489 -765452268 Thread: 33 
2048780398 -824164421 1262677489 -765452268 Thread: 56 
2048780398 -824164421 1262677489 -765452268 Thread: 38 
2048780398 -824164421 1262677489 -765452268 Thread: 55 
2048780398 -824164421 1262677489 -765452268 Thread: 40 
2048780398 -824164421 1262677489 -765452268 Thread: 21 
2048780398 -824164421 1262677489 -765452268 Thread: 35 
2048780398 -824164421 1262677489 -765452268 Thread: 63 
2048780398 -824164421 1262677489 -765452268 Thread: 34 
2048780398 -824164421 1262677489 -765452268 Thread: 1 
2048780398 -824164421 1262677489 -765452268 Thread: 27 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/seedTilt14.txt <==
1595973641 -372380360 -512062475 573464542 Thread: 46 
1595973641 -372380360 -512062475 573464542 Thread: 11 
1595973641 -372380360 -512062475 573464542 Thread: 19 
1595973641 -372380360 -512062475 573464542 Thread: 29 
1595973641 -372380360 -512062475 573464542 Thread: 36 
1595973641 -372380360 -512062475 573464542 Thread: 18 
1595973641 -372380360 -512062475 573464542 Thread: 0 
1595973641 -372380360 -512062475 573464542 Thread: 24 
1595973641 -372380360 -512062475 573464542 Thread: 20 
1595973641 -372380360 -512062475 573464542 Thread: 21 
1595973641 -372380360 -512062475 573464542 Thread: 30 
1595973641 -372380360 -512062475 573464542 Thread: 61 
1595973641 -372380360 -512062475 573464542 Thread: 13 
1595973641 -372380360 -512062475 573464542 Thread: 31 
1595973641 -372380360 -512062475 573464542 Thread: 12 
1595973641 -372380360 -512062475 573464542 Thread: 35 
1595973641 -372380360 -512062475 573464542 Thread: 56 
1595973641 -372380360 -512062475 573464542 Thread: 55 
1595973641 -372380360 -512062475 573464542 Thread: 3 
1595973641 -372380360 -512062475 573464542 Thread: 62 
1595973641 -372380360 -512062475 573464542 Thread: 7 
1595973641 -372380360 -512062475 573464542 Thread: 8 
1595973641 -372380360 -512062475 573464542 Thread: 44 
1595973641 -372380360 -512062475 573464542 Thread: 15 
1595973641 -372380360 -512062475 573464542 Thread: 37 
1595973641 -372380360 -512062475 573464542 Thread: 9 
1595973641 -372380360 -512062475 573464542 Thread: 22 
1595973641 -372380360 -512062475 573464542 Thread: 50 
1595973641 -372380360 -512062475 573464542 Thread: 47 
1595973641 -372380360 -512062475 573464542 Thread: 58 
1595973641 -372380360 -512062475 573464542 Thread: 16 
1595973641 -372380360 -512062475 573464542 Thread: 10 
1595973641 -372380360 -512062475 573464542 Thread: 59 
1595973641 -372380360 -512062475 573464542 Thread: 57 
1595973641 -372380360 -512062475 573464542 Thread: 48 
1595973641 -372380360 -512062475 573464542 Thread: 4 
1595973641 -372380360 -512062475 573464542 Thread: 17 
1595973641 -372380360 -512062475 573464542 Thread: 14 
1595973641 -372380360 -512062475 573464542 Thread: 6 
1595973641 -372380360 -512062475 573464542 Thread: 34 
1595973641 -372380360 -512062475 573464542 Thread: 43 
1595973641 -372380360 -512062475 573464542 Thread: 42 
1595973641 -372380360 -512062475 573464542 Thread: 41 
1595973641 -372380360 -512062475 573464542 Thread: 40 
1595973641 -372380360 -512062475 573464542 Thread: 60 
1595973641 -372380360 -512062475 573464542 Thread: 63 
1595973641 -372380360 -512062475 573464542 Thread: 1 
1595973641 -372380360 -512062475 573464542 Thread: 52 
1595973641 -372380360 -512062475 573464542 Thread: 26 
1595973641 -372380360 -512062475 573464542 Thread: 32 
1595973641 -372380360 -512062475 573464542 Thread: 27 
1595973641 -372380360 -512062475 573464542 Thread: 28 
1595973641 -372380360 -512062475 573464542 Thread: 25 
1595973641 -372380360 -512062475 573464542 Thread: 23 
1595973641 -372380360 -512062475 573464542 Thread: 53 
1595973641 -372380360 -512062475 573464542 Thread: 5 
1595973641 -372380360 -512062475 573464542 Thread: 54 
1595973641 -372380360 -512062475 573464542 Thread: 33 
1595973641 -372380360 -512062475 573464542 Thread: 51 
1595973641 -372380360 -512062475 573464542 Thread: 49 
1595973641 -372380360 -512062475 573464542 Thread: 39 
1595973641 -372380360 -512062475 573464542 Thread: 45 
1595973641 -372380360 -512062475 573464542 Thread: 2 
1595973641 -372380360 -512062475 573464542 Thread: 38 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/seedTilt15.txt <==
-1544235097 -1724158906 984152798 2001062110 Thread: 59 
-1544235097 -1724158906 984152798 2001062110 Thread: 25 
-1544235097 -1724158906 984152798 2001062110 Thread: 32 
-1544235097 -1724158906 984152798 2001062110 Thread: 19 
-1544235097 -1724158906 984152798 2001062110 Thread: 13 
-1544235097 -1724158906 984152798 2001062110 Thread: 30 
-1544235097 -1724158906 984152798 2001062110 Thread: 56 
-1544235097 -1724158906 984152798 2001062110 Thread: 34 
-1544235097 -1724158906 984152798 2001062110 Thread: 43 
-1544235097 -1724158906 984152798 2001062110 Thread: 47 
-1544235097 -1724158906 984152798 2001062110 Thread: 17 
-1544235097 -1724158906 984152798 2001062110 Thread: 48 
-1544235097 -1724158906 984152798 2001062110 Thread: 12 
-1544235097 -1724158906 984152798 2001062110 Thread: 26 
-1544235097 -1724158906 984152798 2001062110 Thread: 0 
-1544235097 -1724158906 984152798 2001062110 Thread: 31 
-1544235097 -1724158906 984152798 2001062110 Thread: 24 
-1544235097 -1724158906 984152798 2001062110 Thread: 21 
-1544235097 -1724158906 984152798 2001062110 Thread: 18 
-1544235097 -1724158906 984152798 2001062110 Thread: 44 
-1544235097 -1724158906 984152798 2001062110 Thread: 33 
-1544235097 -1724158906 984152798 2001062110 Thread: 57 
-1544235097 -1724158906 984152798 2001062110 Thread: 2 
-1544235097 -1724158906 984152798 2001062110 Thread: 39 
-1544235097 -1724158906 984152798 2001062110 Thread: 45 
-1544235097 -1724158906 984152798 2001062110 Thread: 36 
-1544235097 -1724158906 984152798 2001062110 Thread: 37 
-1544235097 -1724158906 984152798 2001062110 Thread: 35 
-1544235097 -1724158906 984152798 2001062110 Thread: 42 
-1544235097 -1724158906 984152798 2001062110 Thread: 5 
-1544235097 -1724158906 984152798 2001062110 Thread: 41 
-1544235097 -1724158906 984152798 2001062110 Thread: 60 
-1544235097 -1724158906 984152798 2001062110 Thread: 20 
-1544235097 -1724158906 984152798 2001062110 Thread: 29 
-1544235097 -1724158906 984152798 2001062110 Thread: 46 
-1544235097 -1724158906 984152798 2001062110 Thread: 38 
-1544235097 -1724158906 984152798 2001062110 Thread: 40 
-1544235097 -1724158906 984152798 2001062110 Thread: 15 
-1544235097 -1724158906 984152798 2001062110 Thread: 58 
-1544235097 -1724158906 984152798 2001062110 Thread: 23 
-1544235097 -1724158906 984152798 2001062110 Thread: 14 
-1544235097 -1724158906 984152798 2001062110 Thread: 53 
-1544235097 -1724158906 984152798 2001062110 Thread: 62 
-1544235097 -1724158906 984152798 2001062110 Thread: 10 
-1544235097 -1724158906 984152798 2001062110 Thread: 8 
-1544235097 -1724158906 984152798 2001062110 Thread: 9 
-1544235097 -1724158906 984152798 2001062110 Thread: 1 
-1544235097 -1724158906 984152798 2001062110 Thread: 63 
-1544235097 -1724158906 984152798 2001062110 Thread: 27 
-1544235097 -1724158906 984152798 2001062110 Thread: 28 
-1544235097 -1724158906 984152798 2001062110 Thread: 6 
-1544235097 -1724158906 984152798 2001062110 Thread: 7 
-1544235097 -1724158906 984152798 2001062110 Thread: 3 
-1544235097 -1724158906 984152798 2001062110 Thread: 11 
-1544235097 -1724158906 984152798 2001062110 Thread: 16 
-1544235097 -1724158906 984152798 2001062110 Thread: 22 
-1544235097 -1724158906 984152798 2001062110 Thread: 4 
-1544235097 -1724158906 984152798 2001062110 Thread: 54 
-1544235097 -1724158906 984152798 2001062110 Thread: 49 
-1544235097 -1724158906 984152798 2001062110 Thread: 51 
-1544235097 -1724158906 984152798 2001062110 Thread: 50 
-1544235097 -1724158906 984152798 2001062110 Thread: 55 
-1544235097 -1724158906 984152798 2001062110 Thread: 61 
-1544235097 -1724158906 984152798 2001062110 Thread: 52 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/seedTilt16.txt <==
1915807361 -643776068 -739965617 1147113839 Thread: 50 
1915807361 -643776068 -739965617 1147113839 Thread: 46 
1915807361 -643776068 -739965617 1147113839 Thread: 57 
1915807361 -643776068 -739965617 1147113839 Thread: 55 
1915807361 -643776068 -739965617 1147113839 Thread: 21 
1915807361 -643776068 -739965617 1147113839 Thread: 62 
1915807361 -643776068 -739965617 1147113839 Thread: 24 
1915807361 -643776068 -739965617 1147113839 Thread: 45 
1915807361 -643776068 -739965617 1147113839 Thread: 20 
1915807361 -643776068 -739965617 1147113839 Thread: 44 
1915807361 -643776068 -739965617 1147113839 Thread: 18 
1915807361 -643776068 -739965617 1147113839 Thread: 4 
1915807361 -643776068 -739965617 1147113839 Thread: 12 
1915807361 -643776068 -739965617 1147113839 Thread: 13 
1915807361 -643776068 -739965617 1147113839 Thread: 58 
1915807361 -643776068 -739965617 1147113839 Thread: 47 
1915807361 -643776068 -739965617 1147113839 Thread: 56 
1915807361 -643776068 -739965617 1147113839 Thread: 31 
1915807361 -643776068 -739965617 1147113839 Thread: 59 
1915807361 -643776068 -739965617 1147113839 Thread: 6 
1915807361 -643776068 -739965617 1147113839 Thread: 37 
1915807361 -643776068 -739965617 1147113839 Thread: 38 
1915807361 -643776068 -739965617 1147113839 Thread: 10 
1915807361 -643776068 -739965617 1147113839 Thread: 40 
1915807361 -643776068 -739965617 1147113839 Thread: 8 
1915807361 -643776068 -739965617 1147113839 Thread: 23 
1915807361 -643776068 -739965617 1147113839 Thread: 16 
1915807361 -643776068 -739965617 1147113839 Thread: 15 
1915807361 -643776068 -739965617 1147113839 Thread: 30 
1915807361 -643776068 -739965617 1147113839 Thread: 17 
1915807361 -643776068 -739965617 1147113839 Thread: 34 
1915807361 -643776068 -739965617 1147113839 Thread: 1 
1915807361 -643776068 -739965617 1147113839 Thread: 61 
1915807361 -643776068 -739965617 1147113839 Thread: 41 
1915807361 -643776068 -739965617 1147113839 Thread: 0 
1915807361 -643776068 -739965617 1147113839 Thread: 29 
1915807361 -643776068 -739965617 1147113839 Thread: 51 
1915807361 -643776068 -739965617 1147113839 Thread: 36 
1915807361 -643776068 -739965617 1147113839 Thread: 5 
1915807361 -643776068 -739965617 1147113839 Thread: 11 
1915807361 -643776068 -739965617 1147113839 Thread: 39 
1915807361 -643776068 -739965617 1147113839 Thread: 49 
1915807361 -643776068 -739965617 1147113839 Thread: 60 
1915807361 -643776068 -739965617 1147113839 Thread: 53 
1915807361 -643776068 -739965617 1147113839 Thread: 9 
1915807361 -643776068 -739965617 1147113839 Thread: 26 
1915807361 -643776068 -739965617 1147113839 Thread: 25 
1915807361 -643776068 -739965617 1147113839 Thread: 35 
1915807361 -643776068 -739965617 1147113839 Thread: 43 
1915807361 -643776068 -739965617 1147113839 Thread: 19 
1915807361 -643776068 -739965617 1147113839 Thread: 32 
1915807361 -643776068 -739965617 1147113839 Thread: 14 
1915807361 -643776068 -739965617 1147113839 Thread: 63 
1915807361 -643776068 -739965617 1147113839 Thread: 7 
1915807361 -643776068 -739965617 1147113839 Thread: 48 
1915807361 -643776068 -739965617 1147113839 Thread: 52 
1915807361 -643776068 -739965617 1147113839 Thread: 28 
1915807361 -643776068 -739965617 1147113839 Thread: 27 
1915807361 -643776068 -739965617 1147113839 Thread: 42 
1915807361 -643776068 -739965617 1147113839 Thread: 33 
1915807361 -643776068 -739965617 1147113839 Thread: 54 
1915807361 -643776068 -739965617 1147113839 Thread: 3 
1915807361 -643776068 -739965617 1147113839 Thread: 2 
1915807361 -643776068 -739965617 1147113839 Thread: 22 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/seedTilt17.txt <==
-1095744393 1713114148 -198369447 1670670908 Thread: 0 
-1095744393 1713114148 -198369447 1670670908 Thread: 53 
-1095744393 1713114148 -198369447 1670670908 Thread: 5 
-1095744393 1713114148 -198369447 1670670908 Thread: 36 
-1095744393 1713114148 -198369447 1670670908 Thread: 38 
-1095744393 1713114148 -198369447 1670670908 Thread: 17 
-1095744393 1713114148 -198369447 1670670908 Thread: 39 
-1095744393 1713114148 -198369447 1670670908 Thread: 16 
-1095744393 1713114148 -198369447 1670670908 Thread: 14 
-1095744393 1713114148 -198369447 1670670908 Thread: 37 
-1095744393 1713114148 -198369447 1670670908 Thread: 9 
-1095744393 1713114148 -198369447 1670670908 Thread: 50 
-1095744393 1713114148 -198369447 1670670908 Thread: 28 
-1095744393 1713114148 -198369447 1670670908 Thread: 29 
-1095744393 1713114148 -198369447 1670670908 Thread: 48 
-1095744393 1713114148 -198369447 1670670908 Thread: 44 
-1095744393 1713114148 -198369447 1670670908 Thread: 6 
-1095744393 1713114148 -198369447 1670670908 Thread: 20 
-1095744393 1713114148 -198369447 1670670908 Thread: 49 
-1095744393 1713114148 -198369447 1670670908 Thread: 60 
-1095744393 1713114148 -198369447 1670670908 Thread: 30 
-1095744393 1713114148 -198369447 1670670908 Thread: 33 
-1095744393 1713114148 -198369447 1670670908 Thread: 54 
-1095744393 1713114148 -198369447 1670670908 Thread: 26 
-1095744393 1713114148 -198369447 1670670908 Thread: 27 
-1095744393 1713114148 -198369447 1670670908 Thread: 13 
-1095744393 1713114148 -198369447 1670670908 Thread: 61 
-1095744393 1713114148 -198369447 1670670908 Thread: 43 
-1095744393 1713114148 -198369447 1670670908 Thread: 40 
-1095744393 1713114148 -198369447 1670670908 Thread: 42 
-1095744393 1713114148 -198369447 1670670908 Thread: 58 
-1095744393 1713114148 -198369447 1670670908 Thread: 57 
-1095744393 1713114148 -198369447 1670670908 Thread: 35 
-1095744393 1713114148 -198369447 1670670908 Thread: 22 
-1095744393 1713114148 -198369447 1670670908 Thread: 21 
-1095744393 1713114148 -198369447 1670670908 Thread: 56 
-1095744393 1713114148 -198369447 1670670908 Thread: 23 
-1095744393 1713114148 -198369447 1670670908 Thread: 63 
-1095744393 1713114148 -198369447 1670670908 Thread: 45 
-1095744393 1713114148 -198369447 1670670908 Thread: 18 
-1095744393 1713114148 -198369447 1670670908 Thread: 34 
-1095744393 1713114148 -198369447 1670670908 Thread: 25 
-1095744393 1713114148 -198369447 1670670908 Thread: 3 
-1095744393 1713114148 -198369447 1670670908 Thread: 24 
-1095744393 1713114148 -198369447 1670670908 Thread: 11 
-1095744393 1713114148 -198369447 1670670908 Thread: 12 
-1095744393 1713114148 -198369447 1670670908 Thread: 2 
-1095744393 1713114148 -198369447 1670670908 Thread: 59 
-1095744393 1713114148 -198369447 1670670908 Thread: 19 
-1095744393 1713114148 -198369447 1670670908 Thread: 10 
-1095744393 1713114148 -198369447 1670670908 Thread: 52 
-1095744393 1713114148 -198369447 1670670908 Thread: 51 
-1095744393 1713114148 -198369447 1670670908 Thread: 32 
-1095744393 1713114148 -198369447 1670670908 Thread: 62 
-1095744393 1713114148 -198369447 1670670908 Thread: 4 
-1095744393 1713114148 -198369447 1670670908 Thread: 47 
-1095744393 1713114148 -198369447 1670670908 Thread: 41 
-1095744393 1713114148 -198369447 1670670908 Thread: 55 
-1095744393 1713114148 -198369447 1670670908 Thread: 31 
-1095744393 1713114148 -198369447 1670670908 Thread: 8 
-1095744393 1713114148 -198369447 1670670908 Thread: 7 
-1095744393 1713114148 -198369447 1670670908 Thread: 46 
-1095744393 1713114148 -198369447 1670670908 Thread: 1 
-1095744393 1713114148 -198369447 1670670908 Thread: 15 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/seedTilt18.txt <==
337716253 -1266391471 -960452553 716919142 Thread: 0 
337716253 -1266391471 -960452553 716919142 Thread: 22 
337716253 -1266391471 -960452553 716919142 Thread: 27 
337716253 -1266391471 -960452553 716919142 Thread: 38 
337716253 -1266391471 -960452553 716919142 Thread: 45 
337716253 -1266391471 -960452553 716919142 Thread: 21 
337716253 -1266391471 -960452553 716919142 Thread: 5 
337716253 -1266391471 -960452553 716919142 Thread: 33 
337716253 -1266391471 -960452553 716919142 Thread: 20 
337716253 -1266391471 -960452553 716919142 Thread: 51 
337716253 -1266391471 -960452553 716919142 Thread: 10 
337716253 -1266391471 -960452553 716919142 Thread: 3 
337716253 -1266391471 -960452553 716919142 Thread: 24 
337716253 -1266391471 -960452553 716919142 Thread: 6 
337716253 -1266391471 -960452553 716919142 Thread: 60 
337716253 -1266391471 -960452553 716919142 Thread: 7 
337716253 -1266391471 -960452553 716919142 Thread: 44 
337716253 -1266391471 -960452553 716919142 Thread: 14 
337716253 -1266391471 -960452553 716919142 Thread: 16 
337716253 -1266391471 -960452553 716919142 Thread: 58 
337716253 -1266391471 -960452553 716919142 Thread: 35 
337716253 -1266391471 -960452553 716919142 Thread: 32 
337716253 -1266391471 -960452553 716919142 Thread: 25 
337716253 -1266391471 -960452553 716919142 Thread: 26 
337716253 -1266391471 -960452553 716919142 Thread: 61 
337716253 -1266391471 -960452553 716919142 Thread: 1 
337716253 -1266391471 -960452553 716919142 Thread: 19 
337716253 -1266391471 -960452553 716919142 Thread: 47 
337716253 -1266391471 -960452553 716919142 Thread: 57 
337716253 -1266391471 -960452553 716919142 Thread: 8 
337716253 -1266391471 -960452553 716919142 Thread: 11 
337716253 -1266391471 -960452553 716919142 Thread: 52 
337716253 -1266391471 -960452553 716919142 Thread: 15 
337716253 -1266391471 -960452553 716919142 Thread: 34 
337716253 -1266391471 -960452553 716919142 Thread: 30 
337716253 -1266391471 -960452553 716919142 Thread: 37 
337716253 -1266391471 -960452553 716919142 Thread: 54 
337716253 -1266391471 -960452553 716919142 Thread: 49 
337716253 -1266391471 -960452553 716919142 Thread: 42 
337716253 -1266391471 -960452553 716919142 Thread: 39 
337716253 -1266391471 -960452553 716919142 Thread: 55 
337716253 -1266391471 -960452553 716919142 Thread: 23 
337716253 -1266391471 -960452553 716919142 Thread: 18 
337716253 -1266391471 -960452553 716919142 Thread: 4 
337716253 -1266391471 -960452553 716919142 Thread: 13 
337716253 -1266391471 -960452553 716919142 Thread: 2 
337716253 -1266391471 -960452553 716919142 Thread: 56 
337716253 -1266391471 -960452553 716919142 Thread: 29 
337716253 -1266391471 -960452553 716919142 Thread: 17 
337716253 -1266391471 -960452553 716919142 Thread: 40 
337716253 -1266391471 -960452553 716919142 Thread: 48 
337716253 -1266391471 -960452553 716919142 Thread: 46 
337716253 -1266391471 -960452553 716919142 Thread: 50 
337716253 -1266391471 -960452553 716919142 Thread: 53 
337716253 -1266391471 -960452553 716919142 Thread: 63 
337716253 -1266391471 -960452553 716919142 Thread: 9 
337716253 -1266391471 -960452553 716919142 Thread: 59 
337716253 -1266391471 -960452553 716919142 Thread: 28 
337716253 -1266391471 -960452553 716919142 Thread: 12 
337716253 -1266391471 -960452553 716919142 Thread: 31 
337716253 -1266391471 -960452553 716919142 Thread: 36 
337716253 -1266391471 -960452553 716919142 Thread: 43 
337716253 -1266391471 -960452553 716919142 Thread: 62 
337716253 -1266391471 -960452553 716919142 Thread: 41 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_50/seedTilt19.txt <==
404801575 -345467353 -878416528 -1805365886 Thread: 0 
404801575 -345467353 -878416528 -1805365886 Thread: 36 
404801575 -345467353 -878416528 -1805365886 Thread: 38 
404801575 -345467353 -878416528 -1805365886 Thread: 7 
404801575 -345467353 -878416528 -1805365886 Thread: 52 
404801575 -345467353 -878416528 -1805365886 Thread: 41 
404801575 -345467353 -878416528 -1805365886 Thread: 63 
404801575 -345467353 -878416528 -1805365886 Thread: 14 
404801575 -345467353 -878416528 -1805365886 Thread: 15 
404801575 -345467353 -878416528 -1805365886 Thread: 34 
404801575 -345467353 -878416528 -1805365886 Thread: 35 
404801575 -345467353 -878416528 -1805365886 Thread: 53 
404801575 -345467353 -878416528 -1805365886 Thread: 18 
404801575 -345467353 -878416528 -1805365886 Thread: 33 
404801575 -345467353 -878416528 -1805365886 Thread: 22 
404801575 -345467353 -878416528 -1805365886 Thread: 1 
404801575 -345467353 -878416528 -1805365886 Thread: 62 
404801575 -345467353 -878416528 -1805365886 Thread: 48 
404801575 -345467353 -878416528 -1805365886 Thread: 8 
404801575 -345467353 -878416528 -1805365886 Thread: 37 
404801575 -345467353 -878416528 -1805365886 Thread: 30 
404801575 -345467353 -878416528 -1805365886 Thread: 20 
404801575 -345467353 -878416528 -1805365886 Thread: 4 
404801575 -345467353 -878416528 -1805365886 Thread: 5 
404801575 -345467353 -878416528 -1805365886 Thread: 46 
404801575 -345467353 -878416528 -1805365886 Thread: 39 
404801575 -345467353 -878416528 -1805365886 Thread: 32 
404801575 -345467353 -878416528 -1805365886 Thread: 19 
404801575 -345467353 -878416528 -1805365886 Thread: 24 
404801575 -345467353 -878416528 -1805365886 Thread: 61 
404801575 -345467353 -878416528 -1805365886 Thread: 2 
404801575 -345467353 -878416528 -1805365886 Thread: 9 
404801575 -345467353 -878416528 -1805365886 Thread: 42 
404801575 -345467353 -878416528 -1805365886 Thread: 13 
404801575 -345467353 -878416528 -1805365886 Thread: 59 
404801575 -345467353 -878416528 -1805365886 Thread: 60 
404801575 -345467353 -878416528 -1805365886 Thread: 28 
404801575 -345467353 -878416528 -1805365886 Thread: 58 
404801575 -345467353 -878416528 -1805365886 Thread: 11 
404801575 -345467353 -878416528 -1805365886 Thread: 10 
404801575 -345467353 -878416528 -1805365886 Thread: 45 
404801575 -345467353 -878416528 -1805365886 Thread: 57 
404801575 -345467353 -878416528 -1805365886 Thread: 3 
404801575 -345467353 -878416528 -1805365886 Thread: 23 
404801575 -345467353 -878416528 -1805365886 Thread: 12 
404801575 -345467353 -878416528 -1805365886 Thread: 43 
404801575 -345467353 -878416528 -1805365886 Thread: 25 
404801575 -345467353 -878416528 -1805365886 Thread: 54 
404801575 -345467353 -878416528 -1805365886 Thread: 55 
404801575 -345467353 -878416528 -1805365886 Thread: 56 
404801575 -345467353 -878416528 -1805365886 Thread: 21 
404801575 -345467353 -878416528 -1805365886 Thread: 29 
404801575 -345467353 -878416528 -1805365886 Thread: 6 
404801575 -345467353 -878416528 -1805365886 Thread: 40 
404801575 -345467353 -878416528 -1805365886 Thread: 31 
404801575 -345467353 -878416528 -1805365886 Thread: 16 
404801575 -345467353 -878416528 -1805365886 Thread: 17 
404801575 -345467353 -878416528 -1805365886 Thread: 49 
404801575 -345467353 -878416528 -1805365886 Thread: 44 
404801575 -345467353 -878416528 -1805365886 Thread: 27 
404801575 -345467353 -878416528 -1805365886 Thread: 50 
404801575 -345467353 -878416528 -1805365886 Thread: 47 
404801575 -345467353 -878416528 -1805365886 Thread: 26 
404801575 -345467353 -878416528 -1805365886 Thread: 51 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/axionNumTilt10.txt <==
27,994035,1.00647e+09
81,454640,1.06956e+09
135,1.30239e+07,1.04655e+10
189,1.01714e+07,5.29038e+09
243,1.3935e+07,3.71647e+09
297,1.89751e+07,2.01827e+09
351,2.06853e+07,1.5054e+09
405,2.19574e+07,1.15365e+09
459,2.57876e+07,9.22096e+08
513,2.99669e+07,6.54759e+08
567,3.20187e+07,5.28355e+08
621,3.41098e+07,4.35505e+08
675,3.7888e+07,3.64196e+08
729,4.12126e+07,2.88854e+08
783,4.28616e+07,2.46829e+08
837,4.48934e+07,2.16027e+08
891,4.77528e+07,1.87745e+08
945,4.92117e+07,1.60011e+08
999,4.8953e+07,1.44583e+08
1053,4.8532e+07,1.37694e+08
1107,4.7327e+07,1.27013e+08
1161,4.36907e+07,1.1682e+08
1215,3.82729e+07,1.17429e+08
1269,3.22962e+07,1.22198e+08
1323,2.5829e+07,1.18855e+08
1377,1.97291e+07,1.15805e+08
1431,1.58568e+07,1.12831e+08
1485,1.52717e+07,1.01368e+08
1539,1.77244e+07,8.52447e+07
1593,2.17936e+07,7.01459e+07
1647,2.58679e+07,5.67275e+07
1701,2.86493e+07,4.83276e+07
1755,2.88757e+07,4.42467e+07
1809,2.63336e+07,4.36955e+07
1863,2.21127e+07,4.63706e+07
1917,1.73816e+07,4.83916e+07
1971,1.33579e+07,4.84855e+07
2025,1.14477e+07,4.69867e+07
2079,1.22662e+07,4.18613e+07
2133,1.50055e+07,3.48281e+07
2187,1.77633e+07,2.90124e+07
2241,1.88414e+07,2.57604e+07
2295,1.77135e+07,2.55672e+07
2349,1.47618e+07,2.69834e+07
2403,1.12958e+07,2.86271e+07
2457,9.16133e+06,2.91071e+07
2511,9.42243e+06,2.65878e+07
2565,1.15047e+07,2.22935e+07
2619,1.35249e+07,1.8686e+07
2673,1.38309e+07,1.72783e+07
2727,1.21152e+07,1.81786e+07
2781,9.39884e+06,1.97678e+07
2835,7.54462e+06,2.04072e+07
2889,7.81234e+06,1.87974e+07
2943,9.63264e+06,1.56152e+07
2997,1.1046e+07,1.33e+07
3051,1.05353e+07,1.30943e+07
3105,8.46388e+06,1.45602e+07
3159,6.60959e+06,1.55928e+07
3213,6.52061e+06,1.46795e+07
3267,7.96716e+06,1.23569e+07
3321,9.12992e+06,1.0524e+07
3375,8.561e+06,1.06272e+07
3429,6.70725e+06,1.18796e+07
3483,5.49039e+06,1.24514e+07
3537,6.09609e+06,1.11457e+07
3591,7.50582e+06,9.14183e+06
3645,7.70746e+06,8.52132e+06
3699,6.27526e+06,9.53336e+06
3753,4.92732e+06,1.04144e+07
3807,5.24075e+06,9.52438e+06
3861,6.51467e+06,7.79439e+06
3915,6.70963e+06,7.25691e+06
3969,5.39864e+06,8.24971e+06
4023,4.34821e+06,8.87211e+06
4077,4.92716e+06,7.85121e+06
4131,5.99095e+06,6.44875e+06
4185,5.6602e+06,6.51941e+06
4239,4.32423e+06,7.54721e+06
4293,4.01099e+06,7.48319e+06
4347,5.03286e+06,6.14116e+06
4401,5.40752e+06,5.52756e+06
4455,4.32643e+06,6.37602e+06
4509,3.5783e+06,6.80602e+06
4563,4.33935e+06,5.75751e+06
4617,4.96852e+06,4.91751e+06
4671,4.12088e+06,5.57139e+06
4725,3.30157e+06,6.11551e+06
4779,3.94261e+06,5.22812e+06
4833,4.55029e+06,4.44093e+06
4887,3.74318e+06,5.07295e+06
4941,3.06552e+06,5.50693e+06
4995,3.77015e+06,4.59817e+06
5049,4.15674e+06,4.06146e+06
5103,3.2545e+06,4.79368e+06
5157,2.92657e+06,4.90685e+06
5211,3.73676e+06,3.93711e+06
5265,3.67099e+06,3.86912e+06
5319,2.76623e+06,4.60223e+06
5373,3.00475e+06,4.18474e+06
5427,3.64875e+06,3.42398e+06
5481,3.00973e+06,3.9225e+06
5535,2.54106e+06,4.22716e+06
5589,3.24623e+06,3.39305e+06
5643,3.20142e+06,3.33587e+06
5697,2.41952e+06,3.96108e+06
5751,2.78851e+06,3.46468e+06
5805,3.18249e+06,2.9801e+06
5859,2.44744e+06,3.58644e+06
5913,2.44665e+06,3.45294e+06
5967,3.03578e+06,2.78084e+06
6021,2.47464e+06,3.23324e+06
6075,2.2204e+06,3.35906e+06
6129,2.85132e+06,2.65042e+06
6183,2.4576e+06,2.9473e+06
6237,2.07709e+06,3.20882e+06
6291,2.67746e+06,2.53464e+06
6345,2.37889e+06,2.7509e+06
6399,1.98238e+06,3.02951e+06
6453,2.55189e+06,2.39706e+06
6507,2.24952e+06,2.61729e+06
6561,1.90897e+06,2.85289e+06
6615,2.45994e+06,2.24573e+06
6669,2.08895e+06,2.53506e+06
6723,1.87675e+06,2.65268e+06
6777,2.37093e+06,2.11089e+06
6831,1.89722e+06,2.50136e+06
6885,1.89843e+06,2.41638e+06
6939,2.25969e+06,2.01417e+06
6993,1.71582e+06,2.46626e+06
7047,1.96492e+06,2.1574e+06
7101,2.07058e+06,2.00589e+06
7155,1.60811e+06,2.37642e+06
7209,2.04361e+06,1.90231e+06
7263,1.80397e+06,2.07774e+06
7317,1.63111e+06,2.17728e+06
7371,2.01855e+06,1.75992e+06
7425,1.54967e+06,2.14909e+06
7479,1.78378e+06,1.86899e+06
7533,1.80468e+06,1.80439e+06
7587,1.46681e+06,2.06738e+06
7641,1.87966e+06,1.63011e+06
7695,1.49419e+06,1.94702e+06
7749,1.62832e+06,1.76724e+06
7803,1.70963e+06,1.65031e+06
7857,1.37494e+06,1.9153e+06
7911,1.7621e+06,1.50888e+06
7965,1.38101e+06,1.82421e+06
8019,1.57363e+06,1.59666e+06
8073,1.54753e+06,1.58388e+06
8127,1.33689e+06,1.73618e+06
8181,1.64825e+06,1.40816e+06
8235,1.25029e+06,1.73936e+06
8289,1.57992e+06,1.39203e+06
8343,1.32222e+06,1.59697e+06
8397,1.39699e+06,1.48699e+06
8451,1.4425e+06,1.41297e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/axionNumTilt11.txt <==
27,994048,1.00646e+09
81,454672,1.07014e+09
135,1.30292e+07,1.04635e+10
189,1.01709e+07,5.28591e+09
243,1.3933e+07,3.71336e+09
297,1.89856e+07,2.01754e+09
351,2.06966e+07,1.50519e+09
405,2.19627e+07,1.1554e+09
459,2.5778e+07,9.25469e+08
513,2.99324e+07,6.56596e+08
567,3.19665e+07,5.29505e+08
621,3.40666e+07,4.35604e+08
675,3.78575e+07,3.64678e+08
729,4.11514e+07,2.8974e+08
783,4.27009e+07,2.47949e+08
837,4.45323e+07,2.17742e+08
891,4.70404e+07,1.90106e+08
945,4.79807e+07,1.62394e+08
999,4.70575e+07,1.47556e+08
1053,4.57849e+07,1.42264e+08
1107,4.35668e+07,1.32321e+08
1161,3.8998e+07,1.22422e+08
1215,3.29644e+07,1.23247e+08
1269,2.68576e+07,1.26573e+08
1323,2.1089e+07,1.20756e+08
1377,1.65845e+07,1.13915e+08
1431,1.46488e+07,1.06172e+08
1485,1.56616e+07,9.16163e+07
1539,1.87799e+07,7.62035e+07
1593,2.24272e+07,6.33031e+07
1647,2.53665e+07,5.27152e+07
1701,2.67363e+07,4.69228e+07
1755,2.5714e+07,4.42326e+07
1809,2.24588e+07,4.45339e+07
1863,1.82425e+07,4.69954e+07
1917,1.42707e+07,4.77556e+07
1971,1.1564e+07,4.63337e+07
2025,1.09677e+07,4.33399e+07
2079,1.25214e+07,3.75825e+07
2133,1.51203e+07,3.11898e+07
2187,1.69828e+07,2.67511e+07
2241,1.69546e+07,2.50095e+07
2295,1.50864e+07,2.57107e+07
2349,1.21486e+07,2.70291e+07
2403,9.48829e+06,2.78145e+07
2457,8.49093e+06,2.69851e+07
2511,9.50613e+06,2.37482e+07
2565,1.14797e+07,1.98568e+07
2619,1.26621e+07,1.73361e+07
2673,1.2063e+07,1.70417e+07
2727,1.00442e+07,1.82532e+07
2781,7.87666e+06,1.92161e+07
2835,6.99766e+06,1.88533e+07
2889,7.86458e+06,1.66797e+07
2943,9.43263e+06,1.39633e+07
2997,1.0019e+07,1.26183e+07
3051,8.90654e+06,1.3078e+07
3105,7.02977e+06,1.43184e+07
3159,5.97644e+06,1.45029e+07
3213,6.5137e+06,1.30242e+07
3267,7.78383e+06,1.0985e+07
3321,8.2008e+06,1.00369e+07
3375,7.17074e+06,1.06218e+07
3429,5.67337e+06,1.14946e+07
3483,5.22119e+06,1.13041e+07
3537,6.10013e+06,9.77622e+06
3591,6.98078e+06,8.42378e+06
3645,6.56803e+06,8.45341e+06
3699,5.25509e+06,9.33293e+06
3753,4.59381e+06,9.51616e+06
3807,5.24384e+06,8.34332e+06
3861,6.0562e+06,7.15551e+06
3915,5.6983e+06,7.20448e+06
3969,4.57049e+06,7.99813e+06
4023,4.16277e+06,7.98173e+06
4077,4.87072e+06,6.88862e+06
4131,5.37763e+06,6.1011e+06
4185,4.73893e+06,6.48915e+06
4239,3.85128e+06,7.05383e+06
4293,3.99366e+06,6.56552e+06
4347,4.71822e+06,5.57591e+06
4401,4.60735e+06,5.4737e+06
4455,3.73014e+06,6.09966e+06
4509,3.49814e+06,6.03529e+06
4563,4.14839e+06,5.14602e+06
4617,4.29393e+06,4.81183e+06
4671,3.5318e+06,5.36748e+06
4725,3.19252e+06,5.45239e+06
4779,3.77213e+06,4.66477e+06
4833,3.93891e+06,4.33405e+06
4887,3.23043e+06,4.86036e+06
4941,2.98116e+06,4.88857e+06
4995,3.55322e+06,4.14388e+06
5049,3.56447e+06,3.98859e+06
5103,2.87509e+06,4.50787e+06
5157,2.8756e+06,4.31802e+06
5211,3.40846e+06,3.64775e+06
5265,3.12303e+06,3.7977e+06
5319,2.56953e+06,4.18946e+06
5373,2.90736e+06,3.69966e+06
5427,3.18664e+06,3.30985e+06
5481,2.6212e+06,3.73578e+06
5535,2.48194e+06,3.73015e+06
5589,2.96753e+06,3.13454e+06
5643,2.73398e+06,3.25973e+06
5697,2.27942e+06,3.57359e+06
5751,2.65047e+06,3.09313e+06
5805,2.74017e+06,2.91317e+06
5859,2.21326e+06,3.31731e+06
5913,2.37566e+06,3.04156e+06
5967,2.65691e+06,2.68005e+06
6021,2.18193e+06,3.04838e+06
6075,2.16746e+06,2.95365e+06
6129,2.53234e+06,2.51665e+06
6183,2.14257e+06,2.80875e+06
6237,2.02379e+06,2.82669e+06
6291,2.39666e+06,2.38655e+06
6345,2.06903e+06,2.62828e+06
6399,1.92717e+06,2.67246e+06
6453,2.28519e+06,2.25366e+06
6507,1.96158e+06,2.49587e+06
6561,1.85632e+06,2.51275e+06
6615,2.1863e+06,2.12907e+06
6669,1.84056e+06,2.3933e+06
6723,1.82077e+06,2.336e+06
6777,2.07989e+06,2.0273e+06
6831,1.70665e+06,2.32159e+06
6885,1.82155e+06,2.13872e+06
6939,1.95591e+06,1.95688e+06
6993,1.59485e+06,2.23803e+06
7047,1.83735e+06,1.94452e+06
7101,1.78489e+06,1.94556e+06
7155,1.54657e+06,2.10776e+06
7209,1.83916e+06,1.77727e+06
7263,1.58827e+06,1.96479e+06
7317,1.57663e+06,1.9175e+06
7371,1.75429e+06,1.70458e+06
7425,1.44071e+06,1.94803e+06
7479,1.65558e+06,1.69431e+06
7533,1.56395e+06,1.73738e+06
7587,1.42115e+06,1.82114e+06
7641,1.65222e+06,1.56091e+06
7695,1.36748e+06,1.78395e+06
7749,1.52475e+06,1.58936e+06
7803,1.47977e+06,1.59287e+06
7857,1.33241e+06,1.68578e+06
7911,1.54398e+06,1.4494e+06
7965,1.27779e+06,1.65818e+06
8019,1.45416e+06,1.45181e+06
8073,1.35162e+06,1.51241e+06
8127,1.2921e+06,1.52697e+06
8181,1.42542e+06,1.36948e+06
8235,1.19598e+06,1.54466e+06
8289,1.4084e+06,1.3124e+06
8343,1.20114e+06,1.47101e+06
8397,1.30364e+06,1.34034e+06
8451,1.25878e+06,1.35169e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/axionNumTilt12.txt <==
27,994044,1.00646e+09
81,454951,1.0697e+09
135,1.30297e+07,1.04426e+10
189,1.01722e+07,5.28319e+09
243,1.39446e+07,3.71031e+09
297,1.89911e+07,2.01616e+09
351,2.06842e+07,1.50479e+09
405,2.19417e+07,1.15274e+09
459,2.57502e+07,9.23675e+08
513,2.98894e+07,6.55902e+08
567,3.19138e+07,5.29716e+08
621,3.39956e+07,4.37137e+08
675,3.77677e+07,3.66161e+08
729,4.10445e+07,2.91217e+08
783,4.26028e+07,2.49298e+08
837,4.44635e+07,2.18902e+08
891,4.70182e+07,1.90801e+08
945,4.80358e+07,1.62809e+08
999,4.71993e+07,1.47727e+08
1053,4.60038e+07,1.42433e+08
1107,4.38324e+07,1.32699e+08
1161,3.9281e+07,1.22604e+08
1215,3.3226e+07,1.23739e+08
1269,2.70462e+07,1.27428e+08
1323,2.11417e+07,1.21989e+08
1377,1.64958e+07,1.15805e+08
1431,1.4539e+07,1.07935e+08
1485,1.56914e+07,9.28254e+07
1539,1.90413e+07,7.66199e+07
1593,2.28515e+07,6.32198e+07
1647,2.5805e+07,5.28581e+07
1701,2.71e+07,4.73267e+07
1755,2.59535e+07,4.47275e+07
1809,2.25452e+07,4.52129e+07
1863,1.81913e+07,4.78333e+07
1917,1.41584e+07,4.86644e+07
1971,1.15443e+07,4.70141e+07
2025,1.11694e+07,4.35164e+07
2079,1.29031e+07,3.74669e+07
2133,1.55186e+07,3.1193e+07
2187,1.72553e+07,2.69577e+07
2241,1.70568e+07,2.53756e+07
2295,1.50474e+07,2.61976e+07
2349,1.20599e+07,2.75122e+07
2403,9.48915e+06,2.81561e+07
2457,8.6697e+06,2.70583e+07
2511,9.80998e+06,2.367e+07
2565,1.1753e+07,1.9871e+07
2619,1.27932e+07,1.75536e+07
2673,1.20673e+07,1.73394e+07
2727,9.9967e+06,1.85556e+07
2781,7.88039e+06,1.94507e+07
2835,7.13541e+06,1.89162e+07
2889,8.09017e+06,1.66538e+07
2943,9.61945e+06,1.40295e+07
2997,1.00979e+07,1.27747e+07
3051,8.89155e+06,1.32932e+07
3105,7.00472e+06,1.45385e+07
3159,6.0475e+06,1.45991e+07
3213,6.6844e+06,1.30275e+07
3267,7.95048e+06,1.10219e+07
3321,8.28334e+06,1.01335e+07
3375,7.15597e+06,1.0792e+07
3429,5.64345e+06,1.16897e+07
3483,5.30007e+06,1.13796e+07
3537,6.27586e+06,9.7552e+06
3591,7.12088e+06,8.43602e+06
3645,6.57216e+06,8.59186e+06
3699,5.1941e+06,9.54325e+06
3753,4.63955e+06,9.60018e+06
3807,5.41639e+06,8.30094e+06
3861,6.1934e+06,7.1511e+06
3915,5.68403e+06,7.34664e+06
3969,4.5073e+06,8.19039e+06
4023,4.23554e+06,8.02145e+06
4077,5.04818e+06,6.82927e+06
4131,5.45974e+06,6.13626e+06
4185,4.67656e+06,6.6677e+06
4239,3.83243e+06,7.18004e+06
4293,4.13667e+06,6.52542e+06
4347,4.85513e+06,5.54643e+06
4401,4.58115e+06,5.6049e+06
4455,3.67142e+06,6.25911e+06
4509,3.60197e+06,6.02407e+06
4563,4.29935e+06,5.09139e+06
4617,4.28607e+06,4.91746e+06
4671,3.46634e+06,5.52405e+06
4725,3.28397e+06,5.44493e+06
4779,3.91341e+06,4.61245e+06
4833,3.92303e+06,4.43978e+06
4887,3.17745e+06,4.9942e+06
4941,3.08327e+06,4.86526e+06
4995,3.66822e+06,4.11174e+06
5049,3.52448e+06,4.10877e+06
5103,2.85254e+06,4.60406e+06
5157,2.99961e+06,4.26795e+06
5211,3.47266e+06,3.66091e+06
5265,3.06189e+06,3.9306e+06
5319,2.60766e+06,4.21871e+06
5373,3.029e+06,3.64994e+06
5427,3.17643e+06,3.38944e+06
5481,2.58574e+06,3.83543e+06
5535,2.5858e+06,3.69137e+06
5589,3.02418e+06,3.14515e+06
5643,2.67804e+06,3.37765e+06
5697,2.33425e+06,3.5784e+06
5751,2.74457e+06,3.06213e+06
5805,2.7017e+06,3.01192e+06
5859,2.22417e+06,3.36124e+06
5913,2.47765e+06,2.99956e+06
5967,2.64517e+06,2.74849e+06
6021,2.16699e+06,3.11597e+06
6075,2.26249e+06,2.91441e+06
6129,2.54015e+06,2.5643e+06
6183,2.11751e+06,2.88311e+06
6237,2.10888e+06,2.79466e+06
6291,2.41391e+06,2.42191e+06
6345,2.0423e+06,2.7019e+06
6399,2.00593e+06,2.64382e+06
6453,2.30166e+06,2.28702e+06
6507,1.93959e+06,2.56194e+06
6561,1.93122e+06,2.48637e+06
6615,2.19533e+06,2.16697e+06
6669,1.82679e+06,2.44949e+06
6723,1.89436e+06,2.30921e+06
6777,2.0753e+06,2.07525e+06
6831,1.70831e+06,2.36042e+06
6885,1.88924e+06,2.1167e+06
6939,1.93713e+06,2.01537e+06
6993,1.61831e+06,2.25513e+06
7047,1.88981e+06,1.93502e+06
7101,1.75851e+06,2.00882e+06
7155,1.59442e+06,2.10045e+06
7209,1.86358e+06,1.79207e+06
7263,1.5715e+06,2.01724e+06
7317,1.63896e+06,1.89531e+06
7371,1.74399e+06,1.7504e+06
7425,1.45683e+06,1.9677e+06
7479,1.7033e+06,1.68463e+06
7533,1.53799e+06,1.79593e+06
7587,1.47465e+06,1.80447e+06
7641,1.65532e+06,1.59174e+06
7695,1.37008e+06,1.81397e+06
7749,1.57696e+06,1.57285e+06
7803,1.45243e+06,1.65059e+06
7857,1.38441e+06,1.66826e+06
7911,1.54304e+06,1.48183e+06
7965,1.28633e+06,1.68033e+06
8019,1.4976e+06,1.44166e+06
8073,1.32642e+06,1.56566e+06
8127,1.34914e+06,1.50275e+06
8181,1.40704e+06,1.41602e+06
8235,1.22795e+06,1.5429e+06
8289,1.42445e+06,1.3261e+06
8343,1.1962e+06,1.50322e+06
8397,1.35039e+06,1.32421e+06
8451,1.2331e+06,1.40275e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/axionNumTilt13.txt <==
27,994048,1.00644e+09
81,454411,1.06751e+09
135,1.30176e+07,1.04558e+10
189,1.0156e+07,5.28115e+09
243,1.39157e+07,3.71533e+09
297,1.89585e+07,2.01761e+09
351,2.06723e+07,1.50637e+09
405,2.19476e+07,1.15593e+09
459,2.5782e+07,9.253e+08
513,2.99782e+07,6.5712e+08
567,3.20872e+07,5.31338e+08
621,3.42711e+07,4.37313e+08
675,3.81768e+07,3.65584e+08
729,4.16387e+07,2.90781e+08
783,4.34186e+07,2.48451e+08
837,4.55811e+07,2.164e+08
891,4.85758e+07,1.87396e+08
945,5.01275e+07,1.59451e+08
999,4.98681e+07,1.43913e+08
1053,4.93331e+07,1.37081e+08
1107,4.78368e+07,1.27009e+08
1161,4.37035e+07,1.1725e+08
1215,3.76699e+07,1.19054e+08
1269,3.10942e+07,1.24764e+08
1323,2.42549e+07,1.21267e+08
1377,1.81645e+07,1.17304e+08
1431,1.46598e+07,1.13023e+08
1485,1.4694e+07,1.00134e+08
1539,1.78543e+07,8.28657e+07
1593,2.24371e+07,6.70832e+07
1647,2.66492e+07,5.3777e+07
1701,2.92141e+07,4.62678e+07
1755,2.89904e+07,4.30513e+07
1809,2.59137e+07,4.33146e+07
1863,2.12118e+07,4.66367e+07
1917,1.61654e+07,4.9024e+07
1971,1.21548e+07,4.91356e+07
2025,1.0686e+07,4.69307e+07
2079,1.21934e+07,4.05894e+07
2133,1.54705e+07,3.29053e+07
2187,1.82954e+07,2.73421e+07
2241,1.89943e+07,2.47899e+07
2295,1.72843e+07,2.54658e+07
2349,1.38529e+07,2.73912e+07
2403,1.02936e+07,2.91068e+07
2457,8.54783e+06,2.90157e+07
2511,9.42026e+06,2.56698e+07
2565,1.18782e+07,2.10738e+07
2619,1.37845e+07,1.77484e+07
2673,1.36278e+07,1.69502e+07
2727,1.14513e+07,1.83829e+07
2781,8.62739e+06,2.00297e+07
2835,7.11293e+06,2.02556e+07
2889,7.87005e+06,1.80801e+07
2943,9.89369e+06,1.47671e+07
2997,1.10699e+07,1.27745e+07
3051,1.01186e+07,1.30717e+07
3105,7.82892e+06,1.47797e+07
3159,6.19731e+06,1.55182e+07
3213,6.53725e+06,1.41417e+07
3267,8.15471e+06,1.16886e+07
3321,9.07202e+06,1.01792e+07
3375,8.13675e+06,1.06782e+07
3429,6.2098e+06,1.19878e+07
3483,5.29848e+06,1.22312e+07
3537,6.21871e+06,1.05953e+07
3591,7.55824e+06,8.71436e+06
3645,7.41354e+06,8.48514e+06
3699,5.83143e+06,9.64428e+06
3753,4.72631e+06,1.02485e+07
3807,5.33145e+06,9.06442e+06
3861,6.53383e+06,7.45289e+06
3915,6.42545e+06,7.24451e+06
3969,5.03796e+06,8.30439e+06
4023,4.24336e+06,8.65092e+06
4077,5.01048e+06,7.45561e+06
4131,5.90552e+06,6.25616e+06
4185,5.34436e+06,6.56783e+06
4239,4.09795e+06,7.48982e+06
4293,4.03524e+06,7.17009e+06
4347,5.03418e+06,5.87834e+06
4401,5.17623e+06,5.5185e+06
4455,4.08128e+06,6.36482e+06
4509,3.54929e+06,6.57391e+06
4563,4.35142e+06,5.50717e+06
4617,4.79133e+06,4.87136e+06
4671,3.89971e+06,5.55902e+06
4725,3.25473e+06,5.92722e+06
4779,3.94124e+06,5.01217e+06
4833,4.39255e+06,4.39037e+06
4887,3.55623e+06,5.04428e+06
4941,3.02728e+06,5.33366e+06
4995,3.74805e+06,4.42217e+06
5049,3.99741e+06,4.02478e+06
5103,3.10685e+06,4.74421e+06
5157,2.9112e+06,4.72931e+06
5211,3.68015e+06,3.81156e+06
5265,3.5048e+06,3.85252e+06
5319,2.67839e+06,4.50825e+06
5373,2.99615e+06,4.01795e+06
5427,3.53774e+06,3.36695e+06
5481,2.87332e+06,3.88636e+06
5535,2.51345e+06,4.08747e+06
5589,3.19433e+06,3.2867e+06
5643,3.06446e+06,3.31152e+06
5697,2.35227e+06,3.87026e+06
5751,2.76701e+06,3.33439e+06
5805,3.07002e+06,2.94195e+06
5859,2.35211e+06,3.53201e+06
5913,2.43117e+06,3.32357e+06
5967,2.94891e+06,2.72626e+06
6021,2.36878e+06,3.19717e+06
6075,2.20046e+06,3.24039e+06
6129,2.78211e+06,2.58693e+06
6183,2.35278e+06,2.91695e+06
6237,2.05111e+06,3.10348e+06
6291,2.61779e+06,2.46826e+06
6345,2.28062e+06,2.72023e+06
6399,1.95245e+06,2.9354e+06
6453,2.49656e+06,2.33172e+06
6507,2.15769e+06,2.58682e+06
6561,1.88001e+06,2.76371e+06
6615,2.40373e+06,2.187e+06
6669,2.00446e+06,2.50261e+06
6723,1.85119e+06,2.56675e+06
6777,2.30973e+06,2.06139e+06
6831,1.82248e+06,2.46513e+06
6885,1.87654e+06,2.33232e+06
6939,2.19e+06,1.97701e+06
6993,1.65556e+06,2.4218e+06
7047,1.94231e+06,2.07871e+06
7101,1.9923e+06,1.9815e+06
7155,1.56896e+06,2.31621e+06
7209,2.0088e+06,1.83992e+06
7263,1.72616e+06,2.0574e+06
7317,1.61262e+06,2.10135e+06
7371,1.95948e+06,1.72478e+06
7425,1.49361e+06,2.11178e+06
7479,1.76521e+06,1.79785e+06
7533,1.7287e+06,1.78872e+06
7587,1.44424e+06,2.00202e+06
7641,1.83262e+06,1.58992e+06
7695,1.43533e+06,1.91855e+06
7749,1.61402e+06,1.69803e+06
7803,1.6373e+06,1.63707e+06
7857,1.35572e+06,1.85256e+06
7911,1.71393e+06,1.4755e+06
7965,1.3312e+06,1.79265e+06
8019,1.55639e+06,1.53581e+06
8073,1.47859e+06,1.57286e+06
8127,1.3268e+06,1.67007e+06
8181,1.58839e+06,1.39094e+06
8235,1.22224e+06,1.69199e+06
8289,1.54537e+06,1.35282e+06
8343,1.27048e+06,1.57413e+06
8397,1.38342e+06,1.42944e+06
8451,1.37909e+06,1.40322e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/axionNumTilt14.txt <==
27,994036,1.00645e+09
81,454711,1.06896e+09
135,1.30258e+07,1.04693e+10
189,1.01731e+07,5.2896e+09
243,1.39332e+07,3.71515e+09
297,1.89648e+07,2.01678e+09
351,2.06733e+07,1.50466e+09
405,2.19443e+07,1.15391e+09
459,2.57588e+07,9.24431e+08
513,2.99264e+07,6.57343e+08
567,3.1984e+07,5.30109e+08
621,3.40909e+07,4.36604e+08
675,3.78926e+07,3.64615e+08
729,4.12198e+07,2.89244e+08
783,4.28129e+07,2.47113e+08
837,4.47047e+07,2.17099e+08
891,4.73057e+07,1.89579e+08
945,4.8382e+07,1.62177e+08
999,4.76273e+07,1.47208e+08
1053,4.65573e+07,1.41431e+08
1107,4.45406e+07,1.31444e+08
1161,4.01093e+07,1.21323e+08
1215,3.41215e+07,1.22335e+08
1269,2.79706e+07,1.26162e+08
1323,2.20231e+07,1.20943e+08
1377,1.72066e+07,1.14847e+08
1431,1.49352e+07,1.07637e+08
1485,1.56841e+07,9.37765e+07
1539,1.87197e+07,7.82534e+07
1593,2.24978e+07,6.48302e+07
1647,2.56983e+07,5.3456e+07
1701,2.73484e+07,4.69957e+07
1755,2.64875e+07,4.41558e+07
1809,2.32275e+07,4.45313e+07
1863,1.88636e+07,4.73041e+07
1917,1.46569e+07,4.84801e+07
1971,1.17466e+07,4.7294e+07
2025,1.10889e+07,4.41571e+07
2079,1.2693e+07,3.82315e+07
2133,1.54062e+07,3.16637e+07
2187,1.73869e+07,2.70191e+07
2241,1.7399e+07,2.52098e+07
2295,1.54731e+07,2.60055e+07
2349,1.24283e+07,2.74266e+07
2403,9.68544e+06,2.82344e+07
2457,8.65757e+06,2.7412e+07
2511,9.69281e+06,2.41402e+07
2565,1.17256e+07,2.01778e+07
2619,1.29699e+07,1.7546e+07
2673,1.23721e+07,1.72051e+07
2727,1.02757e+07,1.8502e+07
2781,8.02158e+06,1.95535e+07
2835,7.12534e+06,1.91814e+07
2889,8.04017e+06,1.6952e+07
2943,9.67653e+06,1.41365e+07
2997,1.02774e+07,1.27499e+07
3051,9.09856e+06,1.32806e+07
3105,7.15139e+06,1.45898e+07
3159,6.09243e+06,1.47514e+07
3213,6.67264e+06,1.32272e+07
3267,7.98827e+06,1.11353e+07
3321,8.40606e+06,1.0166e+07
3375,7.31946e+06,1.07962e+07
3429,5.76703e+06,1.17181e+07
3483,5.32353e+06,1.15137e+07
3537,6.26323e+06,9.92106e+06
3591,7.18114e+06,8.50619e+06
3645,6.71468e+06,8.58454e+06
3699,5.32512e+06,9.54605e+06
3753,4.67565e+06,9.70258e+06
3807,5.39966e+06,8.44627e+06
3861,6.23657e+06,7.22646e+06
3915,5.81218e+06,7.33792e+06
3969,4.62327e+06,8.18939e+06
4023,4.25094e+06,8.1275e+06
4077,5.03e+06,6.95832e+06
4131,5.52594e+06,6.17522e+06
4185,4.8068e+06,6.63951e+06
4239,3.89848e+06,7.21887e+06
4293,4.11326e+06,6.65637e+06
4347,4.87629e+06,5.61735e+06
4401,4.69177e+06,5.58477e+06
4455,3.75685e+06,6.26997e+06
4509,3.5944e+06,6.12735e+06
4563,4.30274e+06,5.17159e+06
4617,4.37415e+06,4.91275e+06
4671,3.55267e+06,5.52543e+06
4725,3.28622e+06,5.5263e+06
4779,3.91114e+06,4.69373e+06
4833,4.0034e+06,4.43606e+06
4887,3.25544e+06,4.99541e+06
4941,3.07927e+06,4.9461e+06
4995,3.67426e+06,4.17681e+06
5049,3.60713e+06,4.09818e+06
5103,2.91075e+06,4.61791e+06
5157,2.98495e+06,4.35192e+06
5211,3.49946e+06,3.70008e+06
5265,3.14727e+06,3.91182e+06
5319,2.63095e+06,4.26159e+06
5373,3.01561e+06,3.72601e+06
5427,3.23731e+06,3.39019e+06
5481,2.64911e+06,3.8351e+06
5535,2.57389e+06,3.76301e+06
5589,3.04489e+06,3.18228e+06
5643,2.75543e+06,3.3587e+06
5697,2.34455e+06,3.62644e+06
5751,2.73948e+06,3.12113e+06
5805,2.76945e+06,2.99929e+06
5859,2.25819e+06,3.38236e+06
5913,2.46202e+06,3.06685e+06
5967,2.69737e+06,2.74846e+06
6021,2.21537e+06,3.11931e+06
6075,2.24558e+06,2.98123e+06
6129,2.5803e+06,2.57213e+06
6183,2.17068e+06,2.8798e+06
6237,2.09448e+06,2.8561e+06
6291,2.44691e+06,2.43457e+06
6345,2.09463e+06,2.69724e+06
6399,1.99358e+06,2.70045e+06
6453,2.33276e+06,2.29992e+06
6507,1.98824e+06,2.55846e+06
6561,1.91833e+06,2.54151e+06
6615,2.2302e+06,2.17376e+06
6669,1.86796e+06,2.45154e+06
6723,1.88109e+06,2.36224e+06
6777,2.11754e+06,2.07359e+06
6831,1.73661e+06,2.37322e+06
6885,1.87996e+06,2.16309e+06
6939,1.98617e+06,2.00644e+06
6993,1.63016e+06,2.28099e+06
7047,1.8912e+06,1.96994e+06
7101,1.80918e+06,1.99645e+06
7155,1.58819e+06,2.14213e+06
7209,1.88624e+06,1.8048e+06
7263,1.60839e+06,2.0169e+06
7317,1.62698e+06,1.94055e+06
7371,1.78688e+06,1.74264e+06
7425,1.46678e+06,1.99165e+06
7479,1.70795e+06,1.71194e+06
7533,1.58134e+06,1.7871e+06
7587,1.46404e+06,1.84586e+06
7641,1.68861e+06,1.59109e+06
7695,1.38723e+06,1.82856e+06
7749,1.57575e+06,1.60391e+06
7803,1.49581e+06,1.63934e+06
7857,1.37241e+06,1.70901e+06
7911,1.57764e+06,1.4778e+06
7965,1.2969e+06,1.69904e+06
8019,1.50254e+06,1.46489e+06
8073,1.36352e+06,1.55843e+06
8127,1.33584e+06,1.54294e+06
8181,1.44875e+06,1.4034e+06
8235,1.2219e+06,1.57574e+06
8289,1.44867e+06,1.32908e+06
8343,1.21214e+06,1.51446e+06
8397,1.35177e+06,1.34823e+06
8451,1.26727e+06,1.39616e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/axionNumTilt15.txt <==
27,994018,1.00644e+09
81,454785,1.07058e+09
135,1.30313e+07,1.04627e+10
189,1.01702e+07,5.28926e+09
243,1.39342e+07,3.71534e+09
297,1.89789e+07,2.01787e+09
351,2.06761e+07,1.5054e+09
405,2.19271e+07,1.1538e+09
459,2.57115e+07,9.24685e+08
513,2.98369e+07,6.57039e+08
567,3.18698e+07,5.30253e+08
621,3.39598e+07,4.37443e+08
675,3.77292e+07,3.65827e+08
729,4.10255e+07,2.90235e+08
783,4.26409e+07,2.47651e+08
837,4.46298e+07,2.16701e+08
891,4.74236e+07,1.88161e+08
945,4.88143e+07,1.60267e+08
999,4.84525e+07,1.44699e+08
1053,4.78366e+07,1.37948e+08
1107,4.63039e+07,1.27276e+08
1161,4.22206e+07,1.17128e+08
1215,3.62942e+07,1.18889e+08
1269,2.98849e+07,1.24271e+08
1323,2.33227e+07,1.20501e+08
1377,1.76347e+07,1.16366e+08
1431,1.45768e+07,1.11222e+08
1485,1.49347e+07,9.74721e+07
1539,1.80974e+07,8.06901e+07
1593,2.23667e+07,6.56671e+07
1647,2.61087e+07,5.35234e+07
1701,2.82394e+07,4.67166e+07
1755,2.77299e+07,4.36068e+07
1809,2.45454e+07,4.39827e+07
1863,1.99506e+07,4.71881e+07
1917,1.52863e+07,4.89925e+07
1971,1.18609e+07,4.8337e+07
2025,1.08774e+07,4.55526e+07
2079,1.24896e+07,3.93244e+07
2133,1.54702e+07,3.23019e+07
2187,1.78113e+07,2.72913e+07
2241,1.81067e+07,2.52134e+07
2295,1.62752e+07,2.59303e+07
2349,1.30683e+07,2.75634e+07
2403,9.97706e+06,2.87495e+07
2457,8.64673e+06,2.82085e+07
2511,9.60921e+06,2.49034e+07
2565,1.1809e+07,2.07208e+07
2619,1.33336e+07,1.78098e+07
2673,1.29503e+07,1.72246e+07
2727,1.08399e+07,1.85243e+07
2781,8.32316e+06,1.98657e+07
2835,7.14218e+06,1.9772e+07
2889,7.99206e+06,1.7532e+07
2943,9.79675e+06,1.45117e+07
2997,1.06495e+07,1.28831e+07
3051,9.58448e+06,1.3261e+07
3105,7.48149e+06,1.47526e+07
3159,6.16097e+06,1.51744e+07
3213,6.63978e+06,1.36953e+07
3267,8.08691e+06,1.14625e+07
3321,8.72874e+06,1.02504e+07
3375,7.71278e+06,1.08042e+07
3429,5.98496e+06,1.19069e+07
3483,5.33344e+06,1.18952e+07
3537,6.26876e+06,1.02792e+07
3591,7.37732e+06,8.66259e+06
3645,7.05643e+06,8.58612e+06
3699,5.56842e+06,9.64759e+06
3753,4.70939e+06,1.00125e+07
3807,5.39511e+06,8.76901e+06
3861,6.40561e+06,7.3638e+06
3915,6.1105e+06,7.33807e+06
3969,4.81243e+06,8.30727e+06
4023,4.26185e+06,8.41097e+06
4077,5.05759e+06,7.20648e+06
4131,5.72634e+06,6.24235e+06
4185,5.05432e+06,6.66341e+06
4239,3.99367e+06,7.39206e+06
4293,4.10768e+06,6.91081e+06
4347,4.97915e+06,5.7597e+06
4401,4.92188e+06,5.59737e+06
4455,3.90575e+06,6.36098e+06
4509,3.59475e+06,6.35609e+06
4563,4.35552e+06,5.34391e+06
4617,4.57962e+06,4.92418e+06
4671,3.70987e+06,5.5856e+06
4725,3.28597e+06,5.73928e+06
4779,3.95818e+06,4.84839e+06
4833,4.19529e+06,4.4425e+06
4887,3.38745e+06,5.06417e+06
4941,3.07326e+06,5.14299e+06
4995,3.74009e+06,4.29728e+06
5049,3.79325e+06,4.09375e+06
5103,2.9952e+06,4.7173e+06
5157,2.975e+06,4.53655e+06
5211,3.61158e+06,3.75713e+06
5265,3.30667e+06,3.92282e+06
5319,2.65353e+06,4.40701e+06
5373,3.04143e+06,3.85847e+06
5427,3.38934e+06,3.39618e+06
5481,2.7376e+06,3.90499e+06
5535,2.56982e+06,3.91886e+06
5589,3.14496e+06,3.22787e+06
5643,2.88236e+06,3.38222e+06
5697,2.35638e+06,3.7579e+06
5751,2.79019e+06,3.20916e+06
5805,2.90153e+06,3.00703e+06
5859,2.29683e+06,3.48163e+06
5913,2.48547e+06,3.17382e+06
5967,2.81672e+06,2.76026e+06
6021,2.27354e+06,3.19273e+06
6075,2.25968e+06,3.09014e+06
6129,2.68302e+06,2.59352e+06
6183,2.23849e+06,2.93649e+06
6237,2.10741e+06,2.96044e+06
6291,2.53711e+06,2.46157e+06
6345,2.16328e+06,2.74723e+06
6399,2.00825e+06,2.79695e+06
6453,2.41618e+06,2.32841e+06
6507,2.0515e+06,2.60753e+06
6561,1.93618e+06,2.6288e+06
6615,2.3102e+06,2.20128e+06
6669,1.92322e+06,2.50186e+06
6723,1.90177e+06,2.4425e+06
6777,2.19791e+06,2.0957e+06
6831,1.77887e+06,2.4312e+06
6885,1.90816e+06,2.23132e+06
6939,2.06513e+06,2.02567e+06
6993,1.65777e+06,2.34808e+06
7047,1.93312e+06,2.02044e+06
7101,1.87839e+06,2.02174e+06
7155,1.60724e+06,2.21209e+06
7209,1.94295e+06,1.8381e+06
7263,1.66032e+06,2.0541e+06
7317,1.64742e+06,2.00514e+06
7371,1.85342e+06,1.76326e+06
7425,1.49654e+06,2.04555e+06
7479,1.74433e+06,1.75816e+06
7533,1.64137e+06,1.81056e+06
7587,1.48055e+06,1.90843e+06
7641,1.74604e+06,1.61426e+06
7695,1.42238e+06,1.87177e+06
7749,1.60398e+06,1.65237e+06
7803,1.55466e+06,1.65823e+06
7857,1.38726e+06,1.7679e+06
7911,1.63213e+06,1.49868e+06
7965,1.32746e+06,1.7414e+06
8019,1.53259e+06,1.50655e+06
8073,1.41606e+06,1.57834e+06
8127,1.34894e+06,1.59873e+06
8181,1.50587e+06,1.41715e+06
8235,1.2395e+06,1.62562e+06
8289,1.49118e+06,1.35457e+06
8343,1.2474e+06,1.54617e+06
8397,1.37436e+06,1.39072e+06
8451,1.31762e+06,1.41217e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/axionNumTilt16.txt <==
27,994060,1.00646e+09
81,454549,1.06831e+09
135,1.3026e+07,1.04537e+10
189,1.01556e+07,5.27887e+09
243,1.38993e+07,3.71941e+09
297,1.88983e+07,2.01982e+09
351,2.05639e+07,1.50765e+09
405,2.1806e+07,1.15663e+09
459,2.55909e+07,9.26269e+08
513,2.97303e+07,6.59753e+08
567,3.17843e+07,5.32305e+08
621,3.39e+07,4.38383e+08
675,3.76967e+07,3.6566e+08
729,4.10302e+07,2.90309e+08
783,4.26631e+07,2.47617e+08
837,4.46093e+07,2.16122e+08
891,4.7275e+07,1.88056e+08
945,4.84227e+07,1.60209e+08
999,4.76949e+07,1.45082e+08
1053,4.66018e+07,1.39288e+08
1107,4.45263e+07,1.29655e+08
1161,4.00118e+07,1.19967e+08
1215,3.3942e+07,1.21553e+08
1269,2.77267e+07,1.25421e+08
1323,2.17137e+07,1.20029e+08
1377,1.68114e+07,1.14588e+08
1431,1.45341e+07,1.07976e+08
1485,1.54552e+07,9.32432e+07
1539,1.8742e+07,7.68703e+07
1593,2.265e+07,6.33082e+07
1647,2.58004e+07,5.2653e+07
1701,2.73434e+07,4.6599e+07
1755,2.63961e+07,4.38589e+07
1809,2.30637e+07,4.43136e+07
1863,1.86382e+07,4.71614e+07
1917,1.44066e+07,4.83606e+07
1971,1.15449e+07,4.70592e+07
2025,1.1e+07,4.37528e+07
2079,1.27163e+07,3.76611e+07
2133,1.54567e+07,3.11855e+07
2187,1.73729e+07,2.6768e+07
2241,1.73005e+07,2.51094e+07
2295,1.53276e+07,2.58937e+07
2349,1.22641e+07,2.73151e+07
2403,9.54228e+06,2.81374e+07
2457,8.5964e+06,2.72019e+07
2511,9.72319e+06,2.37743e+07
2565,1.17454e+07,1.99019e+07
2619,1.28963e+07,1.74848e+07
2673,1.22413e+07,1.71791e+07
2727,1.01504e+07,1.8456e+07
2781,7.95342e+06,1.94379e+07
2835,7.12986e+06,1.89802e+07
2889,8.0597e+06,1.67428e+07
2943,9.62819e+06,1.40735e+07
2997,1.01782e+07,1.27433e+07
3051,9.01261e+06,1.32397e+07
3105,7.11391e+06,1.45035e+07
3159,6.09812e+06,1.46191e+07
3213,6.67311e+06,1.31023e+07
3267,7.93331e+06,1.10912e+07
3321,8.32123e+06,1.01665e+07
3375,7.27154e+06,1.07491e+07
3429,5.76829e+06,1.16199e+07
3483,5.33089e+06,1.14078e+07
3537,6.22226e+06,9.87401e+06
3591,7.10471e+06,8.51373e+06
3645,6.67336e+06,8.54854e+06
3699,5.33346e+06,9.45641e+06
3753,4.67745e+06,9.62167e+06
3807,5.34949e+06,8.42742e+06
3861,6.17172e+06,7.22857e+06
3915,5.79471e+06,7.28483e+06
3969,4.63491e+06,8.10875e+06
4023,4.23036e+06,8.08518e+06
4077,4.97324e+06,6.95668e+06
4131,5.48944e+06,6.14872e+06
4185,4.80725e+06,6.57934e+06
4239,3.89362e+06,7.1697e+06
4293,4.07692e+06,6.63296e+06
4347,4.83049e+06,5.60925e+06
4401,4.67855e+06,5.54757e+06
4455,3.763e+06,6.21121e+06
4509,3.56877e+06,6.09967e+06
4563,4.25302e+06,5.17497e+06
4617,4.35972e+06,4.87961e+06
4671,3.56242e+06,5.46685e+06
4725,3.2593e+06,5.50831e+06
4779,3.8662e+06,4.69379e+06
4833,3.99399e+06,4.40033e+06
4887,3.26108e+06,4.94877e+06
4941,3.05071e+06,4.93105e+06
4995,3.63433e+06,4.17702e+06
5049,3.60594e+06,4.0573e+06
5103,2.91097e+06,4.58024e+06
5157,2.94947e+06,4.3477e+06
5211,3.47138e+06,3.69016e+06
5265,3.15329e+06,3.86977e+06
5319,2.61983e+06,4.23643e+06
5373,2.97574e+06,3.72909e+06
5427,3.22795e+06,3.36573e+06
5481,2.65647e+06,3.79267e+06
5535,2.54099e+06,3.76246e+06
5589,3.01876e+06,3.17461e+06
5643,2.76559e+06,3.31662e+06
5697,2.32711e+06,3.61172e+06
5751,2.70365e+06,3.12564e+06
5805,2.77414e+06,2.9637e+06
5859,2.25304e+06,3.35787e+06
5913,2.4251e+06,3.07364e+06
5967,2.69454e+06,2.72162e+06
6021,2.21691e+06,3.09049e+06
6075,2.212e+06,2.9857e+06
6129,2.57118e+06,2.55362e+06
6183,2.17599e+06,2.8483e+06
6237,2.06353e+06,2.85947e+06
6291,2.43516e+06,2.41998e+06
6345,2.10172e+06,2.66502e+06
6399,1.96283e+06,2.70543e+06
6453,2.3231e+06,2.28449e+06
6507,1.99354e+06,2.52954e+06
6561,1.88784e+06,2.54701e+06
6615,2.22494e+06,2.15542e+06
6669,1.86958e+06,2.42685e+06
6723,1.85083e+06,2.36898e+06
6777,2.11861e+06,2.04991e+06
6831,1.73097e+06,2.35735e+06
6885,1.85349e+06,2.16664e+06
6939,1.99195e+06,1.97962e+06
6993,1.61572e+06,2.27448e+06
7047,1.87248e+06,1.96669e+06
7101,1.81537e+06,1.9709e+06
7155,1.56652e+06,2.14288e+06
7209,1.87801e+06,1.79311e+06
7263,1.6093e+06,1.99687e+06
7317,1.60246e+06,1.94458e+06
7371,1.79019e+06,1.72086e+06
7425,1.45499e+06,1.98442e+06
7479,1.69145e+06,1.70953e+06
7533,1.5871e+06,1.76373e+06
7587,1.44089e+06,1.85017e+06
7641,1.6889e+06,1.57329e+06
7695,1.3794e+06,1.81893e+06
7749,1.55826e+06,1.60362e+06
7803,1.50202e+06,1.61679e+06
7857,1.34993e+06,1.71396e+06
7911,1.57975e+06,1.45947e+06
7965,1.28624e+06,1.69341e+06
8019,1.48992e+06,1.46094e+06
8073,1.36667e+06,1.5401e+06
8127,1.31456e+06,1.5475e+06
8181,1.45458e+06,1.38293e+06
8235,1.20456e+06,1.57714e+06
8289,1.44622e+06,1.3166e+06
8343,1.20585e+06,1.50603e+06
8397,1.33839e+06,1.34636e+06
8451,1.27038e+06,1.37924e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/axionNumTilt17.txt <==
27,993998,1.00645e+09
81,454462,1.06717e+09
135,1.30187e+07,1.04508e+10
189,1.01675e+07,5.28413e+09
243,1.39377e+07,3.71354e+09
297,1.89771e+07,2.01824e+09
351,2.06749e+07,1.50561e+09
405,2.19277e+07,1.15511e+09
459,2.57208e+07,9.2516e+08
513,2.9853e+07,6.56543e+08
567,3.18901e+07,5.31098e+08
621,3.40001e+07,4.3832e+08
675,3.78301e+07,3.66738e+08
729,4.12356e+07,2.91327e+08
783,4.29926e+07,2.48677e+08
837,4.5148e+07,2.16483e+08
891,4.81568e+07,1.87267e+08
945,4.97829e+07,1.59316e+08
999,4.96765e+07,1.43377e+08
1053,4.93826e+07,1.36183e+08
1107,4.82373e+07,1.25494e+08
1161,4.45458e+07,1.15741e+08
1215,3.89817e+07,1.17075e+08
1269,3.28272e+07,1.22383e+08
1323,2.61845e+07,1.19119e+08
1377,1.99254e+07,1.16075e+08
1431,1.59401e+07,1.13419e+08
1485,1.53058e+07,1.01871e+08
1539,1.77446e+07,8.58817e+07
1593,2.18309e+07,7.11181e+07
1647,2.60052e+07,5.75131e+07
1701,2.89507e+07,4.85909e+07
1755,2.92817e+07,4.42003e+07
1809,2.66941e+07,4.36776e+07
1863,2.23008e+07,4.65177e+07
1917,1.73629e+07,4.88169e+07
1971,1.32347e+07,4.90151e+07
2025,1.13851e+07,4.74373e+07
2079,1.23662e+07,4.21126e+07
2133,1.52609e+07,3.49362e+07
2187,1.80818e+07,2.90377e+07
2241,1.9098e+07,2.58161e+07
2295,1.78002e+07,2.58478e+07
2349,1.46785e+07,2.74216e+07
2403,1.1177e+07,2.90972e+07
2457,9.18101e+06,2.9377e+07
2511,9.63045e+06,2.66481e+07
2565,1.17988e+07,2.23493e+07
2619,1.37708e+07,1.87704e+07
2673,1.39317e+07,1.74735e+07
2727,1.20608e+07,1.8553e+07
2781,9.32725e+06,2.01306e+07
2835,7.61056e+06,2.05994e+07
2889,8.02374e+06,1.88473e+07
2943,9.88074e+06,1.56533e+07
2997,1.12006e+07,1.34093e+07
3051,1.05428e+07,1.33482e+07
3105,8.41281e+06,1.48606e+07
3159,6.63999e+06,1.57771e+07
3213,6.68104e+06,1.47497e+07
3267,8.1786e+06,1.23729e+07
3321,9.26176e+06,1.06185e+07
3375,8.56159e+06,1.08403e+07
3429,6.66475e+06,1.21221e+07
3483,5.54304e+06,1.25994e+07
3537,6.27696e+06,1.11543e+07
3591,7.6854e+06,9.15029e+06
3645,7.74765e+06,8.66483e+06
3699,6.21611e+06,9.77299e+06
3753,4.94418e+06,1.0567e+07
3807,5.4074e+06,9.51745e+06
3861,6.68674e+06,7.78786e+06
3915,6.73345e+06,7.39272e+06
3969,5.33446e+06,8.4699e+06
4023,4.38869e+06,8.97919e+06
4077,5.1069e+06,7.81418e+06
4131,6.11714e+06,6.46447e+06
4185,5.6229e+06,6.70079e+06
4239,4.28239e+06,7.72717e+06
4293,4.1356e+06,7.48344e+06
4347,5.19859e+06,6.10203e+06
4401,5.4162e+06,5.65283e+06
4455,4.26396e+06,6.56262e+06
4509,3.65628e+06,6.84045e+06
4563,4.50031e+06,5.71603e+06
4617,5.00383e+06,5.00267e+06
4671,4.06242e+06,5.73944e+06
4725,3.35564e+06,6.16888e+06
4779,4.09515e+06,5.18402e+06
4833,4.58587e+06,4.51154e+06
4887,3.68281e+06,5.23608e+06
4941,3.13123e+06,5.53958e+06
4995,3.91478e+06,4.55246e+06
5049,4.15748e+06,4.15883e+06
5103,3.20556e+06,4.93656e+06
5157,3.03226e+06,4.89061e+06
5211,3.84593e+06,3.92108e+06
5265,3.62452e+06,4.00453e+06
5319,2.76849e+06,4.68463e+06
5373,3.14064e+06,4.13371e+06
5427,3.67975e+06,3.47926e+06
5481,2.95451e+06,4.05717e+06
5535,2.6278e+06,4.21907e+06
5589,3.3446e+06,3.37697e+06
5643,3.15256e+06,3.46073e+06
5697,2.44077e+06,4.01415e+06
5751,2.912e+06,3.41688e+06
5805,3.17003e+06,3.06618e+06
5859,2.42334e+06,3.67932e+06
5913,2.56397e+06,3.40732e+06
5967,3.05872e+06,2.82801e+06
6021,2.42968e+06,3.34356e+06
6075,2.32053e+06,3.3255e+06
6129,2.89714e+06,2.67273e+06
6183,2.4061e+06,3.06006e+06
6237,2.16336e+06,3.18633e+06
6291,2.73208e+06,2.54463e+06
6345,2.32694e+06,2.86086e+06
6399,2.06373e+06,3.00871e+06
6453,2.60334e+06,2.40636e+06
6507,2.19947e+06,2.72271e+06
6561,1.99446e+06,2.82494e+06
6615,2.49677e+06,2.26697e+06
6669,2.04535e+06,2.6307e+06
6723,1.97204e+06,2.61354e+06
6777,2.3811e+06,2.15484e+06
6831,1.87205e+06,2.57627e+06
6885,1.99883e+06,2.37043e+06
6939,2.23673e+06,2.08673e+06
6993,1.72611e+06,2.50511e+06
7047,2.05111e+06,2.12339e+06
7101,2.02314e+06,2.09919e+06
7155,1.66554e+06,2.36747e+06
7209,2.08663e+06,1.90816e+06
7263,1.76357e+06,2.16151e+06
7317,1.72201e+06,2.1347e+06
7371,2.0009e+06,1.82172e+06
7425,1.56159e+06,2.18043e+06
7479,1.85653e+06,1.8431e+06
7533,1.75609e+06,1.89257e+06
7587,1.54345e+06,2.03553e+06
7641,1.87958e+06,1.67209e+06
7695,1.49158e+06,1.98908e+06
7749,1.7033e+06,1.73644e+06
7803,1.66162e+06,1.73494e+06
7857,1.4507e+06,1.88153e+06
7911,1.75281e+06,1.5568e+06
7965,1.39217e+06,1.8504e+06
8019,1.63172e+06,1.57932e+06
8073,1.50594e+06,1.6597e+06
8127,1.41922e+06,1.69405e+06
8181,1.6125e+06,1.47811e+06
8235,1.29975e+06,1.72692e+06
8289,1.59238e+06,1.41581e+06
8343,1.31789e+06,1.63463e+06
8397,1.45643e+06,1.46521e+06
8451,1.40402e+06,1.48211e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/axionNumTilt18.txt <==
27,993998,1.00645e+09
81,454471,1.06761e+09
135,1.30222e+07,1.04478e+10
189,1.0169e+07,5.2831e+09
243,1.39415e+07,3.71205e+09
297,1.89824e+07,2.01744e+09
351,2.06664e+07,1.50694e+09
405,2.1904e+07,1.15726e+09
459,2.56829e+07,9.27607e+08
513,2.97982e+07,6.59004e+08
567,3.18251e+07,5.32512e+08
621,3.3936e+07,4.3895e+08
675,3.77547e+07,3.66536e+08
729,4.10987e+07,2.91293e+08
783,4.27423e+07,2.48976e+08
837,4.47159e+07,2.1758e+08
891,4.74326e+07,1.89393e+08
945,4.86451e+07,1.61718e+08
999,4.80354e+07,1.46606e+08
1053,4.71497e+07,1.40432e+08
1107,4.53738e+07,1.30031e+08
1161,4.12114e+07,1.19799e+08
1215,3.54626e+07,1.2042e+08
1269,2.94274e+07,1.24354e+08
1323,2.33398e+07,1.19834e+08
1377,1.81025e+07,1.1464e+08
1431,1.52719e+07,1.09039e+08
1485,1.5499e+07,9.6238e+07
1539,1.82283e+07,8.09388e+07
1593,2.20306e+07,6.68359e+07
1647,2.54869e+07,5.47308e+07
1701,2.75104e+07,4.76945e+07
1755,2.70681e+07,4.4347e+07
1809,2.41344e+07,4.41595e+07
1863,1.98644e+07,4.68547e+07
1917,1.54798e+07,4.83904e+07
1971,1.21886e+07,4.76267e+07
2025,1.11181e+07,4.50476e+07
2079,1.24893e+07,3.92992e+07
2133,1.52177e+07,3.2542e+07
2187,1.73987e+07,2.77299e+07
2241,1.77075e+07,2.55739e+07
2295,1.60449e+07,2.59825e+07
2349,1.30626e+07,2.73472e+07
2403,1.01381e+07,2.83677e+07
2457,8.82134e+06,2.7837e+07
2511,9.63514e+06,2.47523e+07
2565,1.16167e+07,2.08363e+07
2619,1.30099e+07,1.8106e+07
2673,1.26956e+07,1.73747e+07
2727,1.07941e+07,1.84115e+07
2781,8.46661e+06,1.95356e+07
2835,7.28553e+06,1.94797e+07
2889,7.9502e+06,1.75193e+07
2943,9.57658e+06,1.47123e+07
2997,1.04316e+07,1.30168e+07
3051,9.52329e+06,1.32118e+07
3105,7.57427e+06,1.45366e+07
3159,6.25123e+06,1.5005e+07
3213,6.59107e+06,1.37102e+07
3267,7.93311e+06,1.15646e+07
3321,8.60051e+06,1.03057e+07
3375,7.70497e+06,1.07288e+07
3429,6.05441e+06,1.17618e+07
3483,5.34818e+06,1.18375e+07
3537,6.18432e+06,1.03187e+07
3591,7.26696e+06,8.71793e+06
3645,7.01997e+06,8.56154e+06
3699,5.60717e+06,9.54966e+06
3753,4.72577e+06,9.95218e+06
3807,5.33445e+06,8.79239e+06
3861,6.32413e+06,7.39635e+06
3915,6.08561e+06,7.31212e+06
3969,4.83615e+06,8.23914e+06
4023,4.2606e+06,8.37481e+06
4077,5.00216e+06,7.22356e+06
4131,5.67117e+06,6.25647e+06
4185,5.04906e+06,6.62461e+06
4239,4.00636e+06,7.34573e+06
4293,4.08568e+06,6.89807e+06
4347,4.92778e+06,5.7738e+06
4401,4.89399e+06,5.58971e+06
4455,3.91556e+06,6.31706e+06
4509,3.59013e+06,6.32934e+06
4563,4.31274e+06,5.35409e+06
4617,4.54562e+06,4.92744e+06
4671,3.71661e+06,5.54621e+06
4725,3.28523e+06,5.71112e+06
4779,3.91997e+06,4.85848e+06
4833,4.16573e+06,4.44193e+06
4887,3.39305e+06,5.03039e+06
4941,3.06988e+06,5.12091e+06
4995,3.70463e+06,4.3049e+06
5049,3.76914e+06,4.09262e+06
5103,3.00502e+06,4.68179e+06
5157,2.96476e+06,4.52184e+06
5211,3.57265e+06,3.7726e+06
5265,3.29967e+06,3.905e+06
5319,2.66291e+06,4.37464e+06
5373,3.0137e+06,3.86346e+06
5427,3.36184e+06,3.40144e+06
5481,2.74806e+06,3.87144e+06
5535,2.5606e+06,3.90709e+06
5589,3.10993e+06,3.2422e+06
5643,2.88273e+06,3.35979e+06
5697,2.3601e+06,3.73416e+06
5751,2.7584e+06,3.22102e+06
5805,2.89086e+06,2.99775e+06
5859,2.30648e+06,3.45253e+06
5913,2.45956e+06,3.18153e+06
5967,2.79976e+06,2.7583e+06
6021,2.2841e+06,3.1637e+06
6075,2.23881e+06,3.09413e+06
6129,2.66393e+06,2.5946e+06
6183,2.24826e+06,2.90892e+06
6237,2.08905e+06,2.96283e+06
6291,2.51913e+06,2.46226e+06
6345,2.17166e+06,2.72236e+06
6399,1.99018e+06,2.79965e+06
6453,2.40132e+06,2.32701e+06
6507,2.0582e+06,2.58526e+06
6561,1.91727e+06,2.63304e+06
6615,2.3e+06,2.19559e+06
6669,1.92681e+06,2.48426e+06
6723,1.88295e+06,2.44624e+06
6777,2.19164e+06,2.08785e+06
6831,1.78019e+06,2.41593e+06
6885,1.88782e+06,2.23754e+06
6939,2.06551e+06,2.01182e+06
6993,1.65267e+06,2.34e+06
7047,1.91525e+06,2.02486e+06
7101,1.88417e+06,2.00282e+06
7155,1.5926e+06,2.21413e+06
7209,1.9346e+06,1.83364e+06
7263,1.663e+06,2.03924e+06
7317,1.62849e+06,2.01145e+06
7371,1.8562e+06,1.74855e+06
7425,1.48773e+06,2.0426e+06
7479,1.73253e+06,1.75792e+06
7533,1.64591e+06,1.79452e+06
7587,1.46266e+06,1.91488e+06
7641,1.74833e+06,1.60064e+06
7695,1.41386e+06,1.86942e+06
7749,1.59429e+06,1.65054e+06
7803,1.55734e+06,1.64514e+06
7857,1.37111e+06,1.77312e+06
7911,1.63567e+06,1.48473e+06
7965,1.31603e+06,1.74266e+06
8019,1.52818e+06,1.50035e+06
8073,1.41393e+06,1.57081e+06
8127,1.33703e+06,1.59996e+06
8181,1.50855e+06,1.40532e+06
8235,1.22651e+06,1.62834e+06
8289,1.49181e+06,1.34474e+06
8343,1.23925e+06,1.54463e+06
8397,1.36913e+06,1.38649e+06
8451,1.31583e+06,1.405e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/axionNumTilt19.txt <==
27,994050,1.00647e+09
81,454561,1.07014e+09
135,1.30211e+07,1.04688e+10
189,1.01671e+07,5.28458e+09
243,1.3927e+07,3.7112e+09
297,1.89799e+07,2.01571e+09
351,2.06883e+07,1.50231e+09
405,2.1936e+07,1.15201e+09
459,2.57293e+07,9.23354e+08
513,2.98768e+07,6.55384e+08
567,3.19372e+07,5.29705e+08
621,3.40764e+07,4.36119e+08
675,3.79415e+07,3.64206e+08
729,4.13822e+07,2.89301e+08
783,4.31631e+07,2.47566e+08
837,4.53243e+07,2.16469e+08
891,4.83012e+07,1.87971e+08
945,4.98284e+07,1.60468e+08
999,4.95309e+07,1.44881e+08
1053,4.89439e+07,1.38327e+08
1107,4.74119e+07,1.27959e+08
1161,4.32964e+07,1.18031e+08
1215,3.73305e+07,1.19628e+08
1269,3.08634e+07,1.24906e+08
1323,2.41453e+07,1.21319e+08
1377,1.81976e+07,1.17334e+08
1431,1.48343e+07,1.12557e+08
1485,1.49087e+07,9.95948e+07
1539,1.79469e+07,8.31872e+07
1593,2.2362e+07,6.77638e+07
1647,2.64581e+07,5.43565e+07
1701,2.89412e+07,4.65578e+07
1755,2.86394e+07,4.33015e+07
1809,2.55318e+07,4.36321e+07
1863,2.08817e+07,4.68549e+07
1917,1.59589e+07,4.90752e+07
1971,1.20909e+07,4.9085e+07
2025,1.07048e+07,4.69351e+07
2079,1.22207e+07,4.07883e+07
2133,1.54879e+07,3.30304e+07
2187,1.82798e+07,2.72876e+07
2241,1.8896e+07,2.48163e+07
2295,1.71075e+07,2.5604e+07
2349,1.36538e+07,2.76032e+07
2403,1.01405e+07,2.93092e+07
2457,8.4817e+06,2.91576e+07
2511,9.44769e+06,2.57272e+07
2565,1.19717e+07,2.0972e+07
2619,1.38462e+07,1.7658e+07
2673,1.35751e+07,1.7033e+07
2727,1.13086e+07,1.85609e+07
2781,8.47207e+06,2.0225e+07
2835,7.02541e+06,2.04122e+07
2889,7.90477e+06,1.80827e+07
2943,1.00081e+07,1.46462e+07
2997,1.11353e+07,1.27339e+07
3051,1.00631e+07,1.31612e+07
3105,7.68432e+06,1.49487e+07
3159,6.06362e+06,1.5699e+07
3213,6.53944e+06,1.41733e+07
3267,8.28827e+06,1.15544e+07
3321,9.16866e+06,1.00944e+07
3375,8.07075e+06,1.07737e+07
3429,6.03306e+06,1.2199e+07
3483,5.20371e+06,1.23541e+07
3537,6.31229e+06,1.05049e+07
3591,7.70579e+06,8.57864e+06
3645,7.41145e+06,8.5065e+06
3699,5.66557e+06,9.83279e+06
3753,4.60366e+06,1.03936e+07
3807,5.41333e+06,8.98614e+06
3861,6.69072e+06,7.30586e+06
3915,6.41516e+06,7.26771e+06
3969,4.86106e+06,8.50402e+06
4023,4.15768e+06,8.74976e+06
4077,5.14277e+06,7.32609e+06
4131,6.02868e+06,6.14214e+06
4185,5.24815e+06,6.68163e+06
4239,3.93147e+06,7.67079e+06
4293,4.07353e+06,7.13817e+06
4347,5.19962e+06,5.719e+06
4401,5.16529e+06,5.54347e+06
4455,3.90562e+06,6.55476e+06
4509,3.52446e+06,6.60548e+06
4563,4.51531e+06,5.34939e+06
4617,4.82114e+06,4.85193e+06
4671,3.72925e+06,5.74315e+06
4725,3.21698e+06,5.97173e+06
4779,4.10574e+06,4.85174e+06
4833,4.40992e+06,4.38427e+06
4887,3.38598e+06,5.22709e+06
4941,3.02895e+06,5.33382e+06
4995,3.90782e+06,4.26875e+06
5049,3.95667e+06,4.07773e+06
5103,2.95659e+06,4.90182e+06
5157,2.9864e+06,4.6554e+06
5211,3.79756e+06,3.70449e+06
5265,3.38885e+06,3.97713e+06
5319,2.60214e+06,4.58803e+06
5373,3.13527e+06,3.88405e+06
5427,3.54729e+06,3.36733e+06
5481,2.72943e+06,4.03678e+06
5535,2.57367e+06,4.02967e+06
5589,3.29671e+06,3.19392e+06
5643,2.94477e+06,3.43881e+06
5697,2.32314e+06,3.90096e+06
5751,2.89599e+06,3.21288e+06
5805,3.0103e+06,3.01066e+06
5859,2.26792e+06,3.61664e+06
5913,2.54511e+06,3.21606e+06
5967,2.94217e+06,2.74121e+06
6021,2.26369e+06,3.3039e+06
6075,2.28847e+06,3.15693e+06
6129,2.80736e+06,2.57051e+06
6183,2.24535e+06,3.02553e+06
6237,2.12069e+06,3.03846e+06
6291,2.65449e+06,2.4399e+06
6345,2.17805e+06,2.82393e+06
6399,2.01624e+06,2.87563e+06
6453,2.52847e+06,2.30763e+06
6507,2.06355e+06,2.68151e+06
6561,1.94764e+06,2.70058e+06
6615,2.41885e+06,2.17939e+06
6669,1.92277e+06,2.58383e+06
6723,1.92827e+06,2.49588e+06
6777,2.29719e+06,2.07936e+06
6831,1.76339e+06,2.52399e+06
6885,1.95933e+06,2.25667e+06
6939,2.14329e+06,2.02661e+06
6993,1.63549e+06,2.44301e+06
7047,2.01183e+06,2.0166e+06
7101,1.92003e+06,2.05444e+06
7155,1.59905e+06,2.28922e+06
7209,2.03633e+06,1.81843e+06
7263,1.65981e+06,2.12306e+06
7317,1.67919e+06,2.04093e+06
7371,1.92764e+06,1.75964e+06
7425,1.47657e+06,2.12941e+06
7479,1.82031e+06,1.74979e+06
7533,1.66334e+06,1.85347e+06
7587,1.49058e+06,1.96033e+06
7641,1.82413e+06,1.60229e+06
7695,1.40495e+06,1.94877e+06
7749,1.66977e+06,1.64925e+06
7803,1.57832e+06,1.69528e+06
7857,1.39773e+06,1.81522e+06
7911,1.70224e+06,1.49024e+06
7965,1.31117e+06,1.81308e+06
8019,1.60096e+06,1.49753e+06
8073,1.42383e+06,1.62635e+06
8127,1.37763e+06,1.62478e+06
8181,1.55438e+06,1.426e+06
8235,1.23346e+06,1.68301e+06
8289,1.55857e+06,1.34401e+06
8343,1.23798e+06,1.60601e+06
8397,1.42858e+06,1.39036e+06
8451,1.33094e+06,1.45008e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/runParamsTilt10.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/seedTilt10.txt <==
600838470 587218967 -1808900283 -1614210766 Thread: 41 
600838470 587218967 -1808900283 -1614210766 Thread: 28 
600838470 587218967 -1808900283 -1614210766 Thread: 13 
600838470 587218967 -1808900283 -1614210766 Thread: 45 
600838470 587218967 -1808900283 -1614210766 Thread: 19 
600838470 587218967 -1808900283 -1614210766 Thread: 11 
600838470 587218967 -1808900283 -1614210766 Thread: 20 
600838470 587218967 -1808900283 -1614210766 Thread: 63 
600838470 587218967 -1808900283 -1614210766 Thread: 26 
600838470 587218967 -1808900283 -1614210766 Thread: 55 
600838470 587218967 -1808900283 -1614210766 Thread: 37 
600838470 587218967 -1808900283 -1614210766 Thread: 36 
600838470 587218967 -1808900283 -1614210766 Thread: 50 
600838470 587218967 -1808900283 -1614210766 Thread: 46 
600838470 587218967 -1808900283 -1614210766 Thread: 8 
600838470 587218967 -1808900283 -1614210766 Thread: 53 
600838470 587218967 -1808900283 -1614210766 Thread: 38 
600838470 587218967 -1808900283 -1614210766 Thread: 51 
600838470 587218967 -1808900283 -1614210766 Thread: 49 
600838470 587218967 -1808900283 -1614210766 Thread: 23 
600838470 587218967 -1808900283 -1614210766 Thread: 57 
600838470 587218967 -1808900283 -1614210766 Thread: 7 
600838470 587218967 -1808900283 -1614210766 Thread: 35 
600838470 587218967 -1808900283 -1614210766 Thread: 31 
600838470 587218967 -1808900283 -1614210766 Thread: 60 
600838470 587218967 -1808900283 -1614210766 Thread: 52 
600838470 587218967 -1808900283 -1614210766 Thread: 0 
600838470 587218967 -1808900283 -1614210766 Thread: 34 
600838470 587218967 -1808900283 -1614210766 Thread: 61 
600838470 587218967 -1808900283 -1614210766 Thread: 12 
600838470 587218967 -1808900283 -1614210766 Thread: 32 
600838470 587218967 -1808900283 -1614210766 Thread: 48 
600838470 587218967 -1808900283 -1614210766 Thread: 6 
600838470 587218967 -1808900283 -1614210766 Thread: 2 
600838470 587218967 -1808900283 -1614210766 Thread: 40 
600838470 587218967 -1808900283 -1614210766 Thread: 33 
600838470 587218967 -1808900283 -1614210766 Thread: 44 
600838470 587218967 -1808900283 -1614210766 Thread: 47 
600838470 587218967 -1808900283 -1614210766 Thread: 59 
600838470 587218967 -1808900283 -1614210766 Thread: 3 
600838470 587218967 -1808900283 -1614210766 Thread: 43 
600838470 587218967 -1808900283 -1614210766 Thread: 18 
600838470 587218967 -1808900283 -1614210766 Thread: 42 
600838470 587218967 -1808900283 -1614210766 Thread: 9 
600838470 587218967 -1808900283 -1614210766 Thread: 10 
600838470 587218967 -1808900283 -1614210766 Thread: 14 
600838470 587218967 -1808900283 -1614210766 Thread: 15 
600838470 587218967 -1808900283 -1614210766 Thread: 25 
600838470 587218967 -1808900283 -1614210766 Thread: 24 
600838470 587218967 -1808900283 -1614210766 Thread: 54 
600838470 587218967 -1808900283 -1614210766 Thread: 62 
600838470 587218967 -1808900283 -1614210766 Thread: 4 
600838470 587218967 -1808900283 -1614210766 Thread: 27 
600838470 587218967 -1808900283 -1614210766 Thread: 16 
600838470 587218967 -1808900283 -1614210766 Thread: 5 
600838470 587218967 -1808900283 -1614210766 Thread: 1 
600838470 587218967 -1808900283 -1614210766 Thread: 30 
600838470 587218967 -1808900283 -1614210766 Thread: 58 
600838470 587218967 -1808900283 -1614210766 Thread: 22 
600838470 587218967 -1808900283 -1614210766 Thread: 21 
600838470 587218967 -1808900283 -1614210766 Thread: 56 
600838470 587218967 -1808900283 -1614210766 Thread: 39 
600838470 587218967 -1808900283 -1614210766 Thread: 29 
600838470 587218967 -1808900283 -1614210766 Thread: 17 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/seedTilt11.txt <==
-1599391583 880374957 693847567 -1913584252 Thread: 46 
-1599391583 880374957 693847567 -1913584252 Thread: 38 
-1599391583 880374957 693847567 -1913584252 Thread: 41 
-1599391583 880374957 693847567 -1913584252 Thread: 14 
-1599391583 880374957 693847567 -1913584252 Thread: 7 
-1599391583 880374957 693847567 -1913584252 Thread: 54 
-1599391583 880374957 693847567 -1913584252 Thread: 57 
-1599391583 880374957 693847567 -1913584252 Thread: 0 
-1599391583 880374957 693847567 -1913584252 Thread: 59 
-1599391583 880374957 693847567 -1913584252 Thread: 45 
-1599391583 880374957 693847567 -1913584252 Thread: 27 
-1599391583 880374957 693847567 -1913584252 Thread: 51 
-1599391583 880374957 693847567 -1913584252 Thread: 30 
-1599391583 880374957 693847567 -1913584252 Thread: 12 
-1599391583 880374957 693847567 -1913584252 Thread: 10 
-1599391583 880374957 693847567 -1913584252 Thread: 5 
-1599391583 880374957 693847567 -1913584252 Thread: 22 
-1599391583 880374957 693847567 -1913584252 Thread: 17 
-1599391583 880374957 693847567 -1913584252 Thread: 19 
-1599391583 880374957 693847567 -1913584252 Thread: 39 
-1599391583 880374957 693847567 -1913584252 Thread: 33 
-1599391583 880374957 693847567 -1913584252 Thread: 31 
-1599391583 880374957 693847567 -1913584252 Thread: 37 
-1599391583 880374957 693847567 -1913584252 Thread: 32 
-1599391583 880374957 693847567 -1913584252 Thread: 3 
-1599391583 880374957 693847567 -1913584252 Thread: 20 
-1599391583 880374957 693847567 -1913584252 Thread: 18 
-1599391583 880374957 693847567 -1913584252 Thread: 48 
-1599391583 880374957 693847567 -1913584252 Thread: 63 
-1599391583 880374957 693847567 -1913584252 Thread: 44 
-1599391583 880374957 693847567 -1913584252 Thread: 55 
-1599391583 880374957 693847567 -1913584252 Thread: 2 
-1599391583 880374957 693847567 -1913584252 Thread: 52 
-1599391583 880374957 693847567 -1913584252 Thread: 43 
-1599391583 880374957 693847567 -1913584252 Thread: 29 
-1599391583 880374957 693847567 -1913584252 Thread: 56 
-1599391583 880374957 693847567 -1913584252 Thread: 1 
-1599391583 880374957 693847567 -1913584252 Thread: 6 
-1599391583 880374957 693847567 -1913584252 Thread: 34 
-1599391583 880374957 693847567 -1913584252 Thread: 36 
-1599391583 880374957 693847567 -1913584252 Thread: 16 
-1599391583 880374957 693847567 -1913584252 Thread: 58 
-1599391583 880374957 693847567 -1913584252 Thread: 11 
-1599391583 880374957 693847567 -1913584252 Thread: 49 
-1599391583 880374957 693847567 -1913584252 Thread: 8 
-1599391583 880374957 693847567 -1913584252 Thread: 9 
-1599391583 880374957 693847567 -1913584252 Thread: 53 
-1599391583 880374957 693847567 -1913584252 Thread: 40 
-1599391583 880374957 693847567 -1913584252 Thread: 47 
-1599391583 880374957 693847567 -1913584252 Thread: 62 
-1599391583 880374957 693847567 -1913584252 Thread: 13 
-1599391583 880374957 693847567 -1913584252 Thread: 60 
-1599391583 880374957 693847567 -1913584252 Thread: 61 
-1599391583 880374957 693847567 -1913584252 Thread: 42 
-1599391583 880374957 693847567 -1913584252 Thread: 15 
-1599391583 880374957 693847567 -1913584252 Thread: 23 
-1599391583 880374957 693847567 -1913584252 Thread: 50 
-1599391583 880374957 693847567 -1913584252 Thread: 21 
-1599391583 880374957 693847567 -1913584252 Thread: 25 
-1599391583 880374957 693847567 -1913584252 Thread: 35 
-1599391583 880374957 693847567 -1913584252 Thread: 28 
-1599391583 880374957 693847567 -1913584252 Thread: 26 
-1599391583 880374957 693847567 -1913584252 Thread: 24 
-1599391583 880374957 693847567 -1913584252 Thread: 4 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/seedTilt12.txt <==
-354962707 -888393790 -695800988 -792558945 Thread: 51 
-354962707 -888393790 -695800988 -792558945 Thread: 2 
-354962707 -888393790 -695800988 -792558945 Thread: 18 
-354962707 -888393790 -695800988 -792558945 Thread: 14 
-354962707 -888393790 -695800988 -792558945 Thread: 7 
-354962707 -888393790 -695800988 -792558945 Thread: 56 
-354962707 -888393790 -695800988 -792558945 Thread: 53 
-354962707 -888393790 -695800988 -792558945 Thread: 35 
-354962707 -888393790 -695800988 -792558945 Thread: 3 
-354962707 -888393790 -695800988 -792558945 Thread: 30 
-354962707 -888393790 -695800988 -792558945 Thread: 21 
-354962707 -888393790 -695800988 -792558945 Thread: 13 
-354962707 -888393790 -695800988 -792558945 Thread: 49 
-354962707 -888393790 -695800988 -792558945 Thread: 63 
-354962707 -888393790 -695800988 -792558945 Thread: 46 
-354962707 -888393790 -695800988 -792558945 Thread: 10 
-354962707 -888393790 -695800988 -792558945 Thread: 27 
-354962707 -888393790 -695800988 -792558945 Thread: 6 
-354962707 -888393790 -695800988 -792558945 Thread: 5 
-354962707 -888393790 -695800988 -792558945 Thread: 9 
-354962707 -888393790 -695800988 -792558945 Thread: 4 
-354962707 -888393790 -695800988 -792558945 Thread: 1 
-354962707 -888393790 -695800988 -792558945 Thread: 20 
-354962707 -888393790 -695800988 -792558945 Thread: 50 
-354962707 -888393790 -695800988 -792558945 Thread: 0 
-354962707 -888393790 -695800988 -792558945 Thread: 62 
-354962707 -888393790 -695800988 -792558945 Thread: 54 
-354962707 -888393790 -695800988 -792558945 Thread: 52 
-354962707 -888393790 -695800988 -792558945 Thread: 11 
-354962707 -888393790 -695800988 -792558945 Thread: 28 
-354962707 -888393790 -695800988 -792558945 Thread: 58 
-354962707 -888393790 -695800988 -792558945 Thread: 59 
-354962707 -888393790 -695800988 -792558945 Thread: 17 
-354962707 -888393790 -695800988 -792558945 Thread: 48 
-354962707 -888393790 -695800988 -792558945 Thread: 15 
-354962707 -888393790 -695800988 -792558945 Thread: 26 
-354962707 -888393790 -695800988 -792558945 Thread: 19 
-354962707 -888393790 -695800988 -792558945 Thread: 45 
-354962707 -888393790 -695800988 -792558945 Thread: 39 
-354962707 -888393790 -695800988 -792558945 Thread: 42 
-354962707 -888393790 -695800988 -792558945 Thread: 44 
-354962707 -888393790 -695800988 -792558945 Thread: 34 
-354962707 -888393790 -695800988 -792558945 Thread: 47 
-354962707 -888393790 -695800988 -792558945 Thread: 41 
-354962707 -888393790 -695800988 -792558945 Thread: 22 
-354962707 -888393790 -695800988 -792558945 Thread: 25 
-354962707 -888393790 -695800988 -792558945 Thread: 16 
-354962707 -888393790 -695800988 -792558945 Thread: 38 
-354962707 -888393790 -695800988 -792558945 Thread: 8 
-354962707 -888393790 -695800988 -792558945 Thread: 60 
-354962707 -888393790 -695800988 -792558945 Thread: 12 
-354962707 -888393790 -695800988 -792558945 Thread: 36 
-354962707 -888393790 -695800988 -792558945 Thread: 43 
-354962707 -888393790 -695800988 -792558945 Thread: 33 
-354962707 -888393790 -695800988 -792558945 Thread: 31 
-354962707 -888393790 -695800988 -792558945 Thread: 37 
-354962707 -888393790 -695800988 -792558945 Thread: 40 
-354962707 -888393790 -695800988 -792558945 Thread: 24 
-354962707 -888393790 -695800988 -792558945 Thread: 32 
-354962707 -888393790 -695800988 -792558945 Thread: 23 
-354962707 -888393790 -695800988 -792558945 Thread: 61 
-354962707 -888393790 -695800988 -792558945 Thread: 57 
-354962707 -888393790 -695800988 -792558945 Thread: 29 
-354962707 -888393790 -695800988 -792558945 Thread: 55 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/seedTilt13.txt <==
918119573 856193272 -504732057 -192664998 Thread: 36 
918119573 856193272 -504732057 -192664998 Thread: 38 
918119573 856193272 -504732057 -192664998 Thread: 42 
918119573 856193272 -504732057 -192664998 Thread: 62 
918119573 856193272 -504732057 -192664998 Thread: 25 
918119573 856193272 -504732057 -192664998 Thread: 48 
918119573 856193272 -504732057 -192664998 Thread: 20 
918119573 856193272 -504732057 -192664998 Thread: 52 
918119573 856193272 -504732057 -192664998 Thread: 28 
918119573 856193272 -504732057 -192664998 Thread: 53 
918119573 856193272 -504732057 -192664998 Thread: 40 
918119573 856193272 -504732057 -192664998 Thread: 34 
918119573 856193272 -504732057 -192664998 Thread: 0 
918119573 856193272 -504732057 -192664998 Thread: 61 
918119573 856193272 -504732057 -192664998 Thread: 21 
918119573 856193272 -504732057 -192664998 Thread: 54 
918119573 856193272 -504732057 -192664998 Thread: 19 
918119573 856193272 -504732057 -192664998 Thread: 37 
918119573 856193272 -504732057 -192664998 Thread: 43 
918119573 856193272 -504732057 -192664998 Thread: 12 
918119573 856193272 -504732057 -192664998 Thread: 33 
918119573 856193272 -504732057 -192664998 Thread: 15 
918119573 856193272 -504732057 -192664998 Thread: 63 
918119573 856193272 -504732057 -192664998 Thread: 39 
918119573 856193272 -504732057 -192664998 Thread: 27 
918119573 856193272 -504732057 -192664998 Thread: 17 
918119573 856193272 -504732057 -192664998 Thread: 1 
918119573 856193272 -504732057 -192664998 Thread: 4 
918119573 856193272 -504732057 -192664998 Thread: 35 
918119573 856193272 -504732057 -192664998 Thread: 5 
918119573 856193272 -504732057 -192664998 Thread: 14 
918119573 856193272 -504732057 -192664998 Thread: 60 
918119573 856193272 -504732057 -192664998 Thread: 24 
918119573 856193272 -504732057 -192664998 Thread: 22 
918119573 856193272 -504732057 -192664998 Thread: 56 
918119573 856193272 -504732057 -192664998 Thread: 10 
918119573 856193272 -504732057 -192664998 Thread: 51 
918119573 856193272 -504732057 -192664998 Thread: 23 
918119573 856193272 -504732057 -192664998 Thread: 18 
918119573 856193272 -504732057 -192664998 Thread: 57 
918119573 856193272 -504732057 -192664998 Thread: 31 
918119573 856193272 -504732057 -192664998 Thread: 6 
918119573 856193272 -504732057 -192664998 Thread: 2 
918119573 856193272 -504732057 -192664998 Thread: 30 
918119573 856193272 -504732057 -192664998 Thread: 55 
918119573 856193272 -504732057 -192664998 Thread: 41 
918119573 856193272 -504732057 -192664998 Thread: 16 
918119573 856193272 -504732057 -192664998 Thread: 13 
918119573 856193272 -504732057 -192664998 Thread: 8 
918119573 856193272 -504732057 -192664998 Thread: 58 
918119573 856193272 -504732057 -192664998 Thread: 59 
918119573 856193272 -504732057 -192664998 Thread: 3 
918119573 856193272 -504732057 -192664998 Thread: 46 
918119573 856193272 -504732057 -192664998 Thread: 26 
918119573 856193272 -504732057 -192664998 Thread: 29 
918119573 856193272 -504732057 -192664998 Thread: 44 
918119573 856193272 -504732057 -192664998 Thread: 49 
918119573 856193272 -504732057 -192664998 Thread: 45 
918119573 856193272 -504732057 -192664998 Thread: 9 
918119573 856193272 -504732057 -192664998 Thread: 50 
918119573 856193272 -504732057 -192664998 Thread: 32 
918119573 856193272 -504732057 -192664998 Thread: 7 
918119573 856193272 -504732057 -192664998 Thread: 11 
918119573 856193272 -504732057 -192664998 Thread: 47 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/seedTilt14.txt <==
-945645053 1756014480 -1150775194 -813318541 Thread: 52 
-945645053 1756014480 -1150775194 -813318541 Thread: 22 
-945645053 1756014480 -1150775194 -813318541 Thread: 23 
-945645053 1756014480 -1150775194 -813318541 Thread: 25 
-945645053 1756014480 -1150775194 -813318541 Thread: 1 
-945645053 1756014480 -1150775194 -813318541 Thread: 21 
-945645053 1756014480 -1150775194 -813318541 Thread: 46 
-945645053 1756014480 -1150775194 -813318541 Thread: 50 
-945645053 1756014480 -1150775194 -813318541 Thread: 27 
-945645053 1756014480 -1150775194 -813318541 Thread: 43 
-945645053 1756014480 -1150775194 -813318541 Thread: 38 
-945645053 1756014480 -1150775194 -813318541 Thread: 48 
-945645053 1756014480 -1150775194 -813318541 Thread: 6 
-945645053 1756014480 -1150775194 -813318541 Thread: 42 
-945645053 1756014480 -1150775194 -813318541 Thread: 8 
-945645053 1756014480 -1150775194 -813318541 Thread: 4 
-945645053 1756014480 -1150775194 -813318541 Thread: 18 
-945645053 1756014480 -1150775194 -813318541 Thread: 2 
-945645053 1756014480 -1150775194 -813318541 Thread: 59 
-945645053 1756014480 -1150775194 -813318541 Thread: 35 
-945645053 1756014480 -1150775194 -813318541 Thread: 63 
-945645053 1756014480 -1150775194 -813318541 Thread: 26 
-945645053 1756014480 -1150775194 -813318541 Thread: 16 
-945645053 1756014480 -1150775194 -813318541 Thread: 51 
-945645053 1756014480 -1150775194 -813318541 Thread: 44 
-945645053 1756014480 -1150775194 -813318541 Thread: 37 
-945645053 1756014480 -1150775194 -813318541 Thread: 57 
-945645053 1756014480 -1150775194 -813318541 Thread: 53 
-945645053 1756014480 -1150775194 -813318541 Thread: 32 
-945645053 1756014480 -1150775194 -813318541 Thread: 49 
-945645053 1756014480 -1150775194 -813318541 Thread: 0 
-945645053 1756014480 -1150775194 -813318541 Thread: 61 
-945645053 1756014480 -1150775194 -813318541 Thread: 55 
-945645053 1756014480 -1150775194 -813318541 Thread: 56 
-945645053 1756014480 -1150775194 -813318541 Thread: 47 
-945645053 1756014480 -1150775194 -813318541 Thread: 10 
-945645053 1756014480 -1150775194 -813318541 Thread: 17 
-945645053 1756014480 -1150775194 -813318541 Thread: 45 
-945645053 1756014480 -1150775194 -813318541 Thread: 34 
-945645053 1756014480 -1150775194 -813318541 Thread: 39 
-945645053 1756014480 -1150775194 -813318541 Thread: 12 
-945645053 1756014480 -1150775194 -813318541 Thread: 33 
-945645053 1756014480 -1150775194 -813318541 Thread: 60 
-945645053 1756014480 -1150775194 -813318541 Thread: 11 
-945645053 1756014480 -1150775194 -813318541 Thread: 14 
-945645053 1756014480 -1150775194 -813318541 Thread: 15 
-945645053 1756014480 -1150775194 -813318541 Thread: 9 
-945645053 1756014480 -1150775194 -813318541 Thread: 54 
-945645053 1756014480 -1150775194 -813318541 Thread: 58 
-945645053 1756014480 -1150775194 -813318541 Thread: 30 
-945645053 1756014480 -1150775194 -813318541 Thread: 29 
-945645053 1756014480 -1150775194 -813318541 Thread: 40 
-945645053 1756014480 -1150775194 -813318541 Thread: 24 
-945645053 1756014480 -1150775194 -813318541 Thread: 41 
-945645053 1756014480 -1150775194 -813318541 Thread: 20 
-945645053 1756014480 -1150775194 -813318541 Thread: 28 
-945645053 1756014480 -1150775194 -813318541 Thread: 5 
-945645053 1756014480 -1150775194 -813318541 Thread: 31 
-945645053 1756014480 -1150775194 -813318541 Thread: 36 
-945645053 1756014480 -1150775194 -813318541 Thread: 13 
-945645053 1756014480 -1150775194 -813318541 Thread: 62 
-945645053 1756014480 -1150775194 -813318541 Thread: 19 
-945645053 1756014480 -1150775194 -813318541 Thread: 7 
-945645053 1756014480 -1150775194 -813318541 Thread: 3 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/seedTilt15.txt <==
-1011855957 2005631447 321390163 -608665108 Thread: 28 
-1011855957 2005631447 321390163 -608665108 Thread: 60 
-1011855957 2005631447 321390163 -608665108 Thread: 0 
-1011855957 2005631447 321390163 -608665108 Thread: 48 
-1011855957 2005631447 321390163 -608665108 Thread: 29 
-1011855957 2005631447 321390163 -608665108 Thread: 40 
-1011855957 2005631447 321390163 -608665108 Thread: 9 
-1011855957 2005631447 321390163 -608665108 Thread: 59 
-1011855957 2005631447 321390163 -608665108 Thread: 1 
-1011855957 2005631447 321390163 -608665108 Thread: 4 
-1011855957 2005631447 321390163 -608665108 Thread: 26 
-1011855957 2005631447 321390163 -608665108 Thread: 16 
-1011855957 2005631447 321390163 -608665108 Thread: 56 
-1011855957 2005631447 321390163 -608665108 Thread: 6 
-1011855957 2005631447 321390163 -608665108 Thread: 24 
-1011855957 2005631447 321390163 -608665108 Thread: 31 
-1011855957 2005631447 321390163 -608665108 Thread: 45 
-1011855957 2005631447 321390163 -608665108 Thread: 47 
-1011855957 2005631447 321390163 -608665108 Thread: 58 
-1011855957 2005631447 321390163 -608665108 Thread: 11 
-1011855957 2005631447 321390163 -608665108 Thread: 55 
-1011855957 2005631447 321390163 -608665108 Thread: 63 
-1011855957 2005631447 321390163 -608665108 Thread: 51 
-1011855957 2005631447 321390163 -608665108 Thread: 17 
-1011855957 2005631447 321390163 -608665108 Thread: 27 
-1011855957 2005631447 321390163 -608665108 Thread: 25 
-1011855957 2005631447 321390163 -608665108 Thread: 7 
-1011855957 2005631447 321390163 -608665108 Thread: 2 
-1011855957 2005631447 321390163 -608665108 Thread: 15 
-1011855957 2005631447 321390163 -608665108 Thread: 62 
-1011855957 2005631447 321390163 -608665108 Thread: 42 
-1011855957 2005631447 321390163 -608665108 Thread: 20 
-1011855957 2005631447 321390163 -608665108 Thread: 13 
-1011855957 2005631447 321390163 -608665108 Thread: 33 
-1011855957 2005631447 321390163 -608665108 Thread: 53 
-1011855957 2005631447 321390163 -608665108 Thread: 57 
-1011855957 2005631447 321390163 -608665108 Thread: 14 
-1011855957 2005631447 321390163 -608665108 Thread: 18 
-1011855957 2005631447 321390163 -608665108 Thread: 23 
-1011855957 2005631447 321390163 -608665108 Thread: 21 
-1011855957 2005631447 321390163 -608665108 Thread: 30 
-1011855957 2005631447 321390163 -608665108 Thread: 38 
-1011855957 2005631447 321390163 -608665108 Thread: 39 
-1011855957 2005631447 321390163 -608665108 Thread: 43 
-1011855957 2005631447 321390163 -608665108 Thread: 37 
-1011855957 2005631447 321390163 -608665108 Thread: 50 
-1011855957 2005631447 321390163 -608665108 Thread: 5 
-1011855957 2005631447 321390163 -608665108 Thread: 46 
-1011855957 2005631447 321390163 -608665108 Thread: 12 
-1011855957 2005631447 321390163 -608665108 Thread: 54 
-1011855957 2005631447 321390163 -608665108 Thread: 52 
-1011855957 2005631447 321390163 -608665108 Thread: 49 
-1011855957 2005631447 321390163 -608665108 Thread: 3 
-1011855957 2005631447 321390163 -608665108 Thread: 8 
-1011855957 2005631447 321390163 -608665108 Thread: 19 
-1011855957 2005631447 321390163 -608665108 Thread: 41 
-1011855957 2005631447 321390163 -608665108 Thread: 61 
-1011855957 2005631447 321390163 -608665108 Thread: 10 
-1011855957 2005631447 321390163 -608665108 Thread: 22 
-1011855957 2005631447 321390163 -608665108 Thread: 44 
-1011855957 2005631447 321390163 -608665108 Thread: 34 
-1011855957 2005631447 321390163 -608665108 Thread: 32 
-1011855957 2005631447 321390163 -608665108 Thread: 35 
-1011855957 2005631447 321390163 -608665108 Thread: 36 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/seedTilt16.txt <==
1982868478 -419085213 -1248648958 564327559 Thread: 40 
1982868478 -419085213 -1248648958 564327559 Thread: 21 
1982868478 -419085213 -1248648958 564327559 Thread: 36 
1982868478 -419085213 -1248648958 564327559 Thread: 3 
1982868478 -419085213 -1248648958 564327559 Thread: 10 
1982868478 -419085213 -1248648958 564327559 Thread: 29 
1982868478 -419085213 -1248648958 564327559 Thread: 23 
1982868478 -419085213 -1248648958 564327559 Thread: 31 
1982868478 -419085213 -1248648958 564327559 Thread: 27 
1982868478 -419085213 -1248648958 564327559 Thread: 44 
1982868478 -419085213 -1248648958 564327559 Thread: 2 
1982868478 -419085213 -1248648958 564327559 Thread: 41 
1982868478 -419085213 -1248648958 564327559 Thread: 56 
1982868478 -419085213 -1248648958 564327559 Thread: 61 
1982868478 -419085213 -1248648958 564327559 Thread: 32 
1982868478 -419085213 -1248648958 564327559 Thread: 59 
1982868478 -419085213 -1248648958 564327559 Thread: 0 
1982868478 -419085213 -1248648958 564327559 Thread: 1 
1982868478 -419085213 -1248648958 564327559 Thread: 62 
1982868478 -419085213 -1248648958 564327559 Thread: 17 
1982868478 -419085213 -1248648958 564327559 Thread: 46 
1982868478 -419085213 -1248648958 564327559 Thread: 60 
1982868478 -419085213 -1248648958 564327559 Thread: 43 
1982868478 -419085213 -1248648958 564327559 Thread: 52 
1982868478 -419085213 -1248648958 564327559 Thread: 4 
1982868478 -419085213 -1248648958 564327559 Thread: 51 
1982868478 -419085213 -1248648958 564327559 Thread: 57 
1982868478 -419085213 -1248648958 564327559 Thread: 47 
1982868478 -419085213 -1248648958 564327559 Thread: 15 
1982868478 -419085213 -1248648958 564327559 Thread: 16 
1982868478 -419085213 -1248648958 564327559 Thread: 28 
1982868478 -419085213 -1248648958 564327559 Thread: 11 
1982868478 -419085213 -1248648958 564327559 Thread: 53 
1982868478 -419085213 -1248648958 564327559 Thread: 45 
1982868478 -419085213 -1248648958 564327559 Thread: 5 
1982868478 -419085213 -1248648958 564327559 Thread: 22 
1982868478 -419085213 -1248648958 564327559 Thread: 63 
1982868478 -419085213 -1248648958 564327559 Thread: 48 
1982868478 -419085213 -1248648958 564327559 Thread: 37 
1982868478 -419085213 -1248648958 564327559 Thread: 7 
1982868478 -419085213 -1248648958 564327559 Thread: 54 
1982868478 -419085213 -1248648958 564327559 Thread: 42 
1982868478 -419085213 -1248648958 564327559 Thread: 35 
1982868478 -419085213 -1248648958 564327559 Thread: 24 
1982868478 -419085213 -1248648958 564327559 Thread: 49 
1982868478 -419085213 -1248648958 564327559 Thread: 33 
1982868478 -419085213 -1248648958 564327559 Thread: 6 
1982868478 -419085213 -1248648958 564327559 Thread: 19 
1982868478 -419085213 -1248648958 564327559 Thread: 25 
1982868478 -419085213 -1248648958 564327559 Thread: 50 
1982868478 -419085213 -1248648958 564327559 Thread: 58 
1982868478 -419085213 -1248648958 564327559 Thread: 26 
1982868478 -419085213 -1248648958 564327559 Thread: 55 
1982868478 -419085213 -1248648958 564327559 Thread: 39 
1982868478 -419085213 -1248648958 564327559 Thread: 13 
1982868478 -419085213 -1248648958 564327559 Thread: 9 
1982868478 -419085213 -1248648958 564327559 Thread: 30 
1982868478 -419085213 -1248648958 564327559 Thread: 18 
1982868478 -419085213 -1248648958 564327559 Thread: 12 
1982868478 -419085213 -1248648958 564327559 Thread: 34 
1982868478 -419085213 -1248648958 564327559 Thread: 14 
1982868478 -419085213 -1248648958 564327559 Thread: 8 
1982868478 -419085213 -1248648958 564327559 Thread: 20 
1982868478 -419085213 -1248648958 564327559 Thread: 38 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/seedTilt17.txt <==
1448923732 -662398203 679331455 38936039 Thread: 55 
1448923732 -662398203 679331455 38936039 Thread: 17 
1448923732 -662398203 679331455 38936039 Thread: 26 
1448923732 -662398203 679331455 38936039 Thread: 52 
1448923732 -662398203 679331455 38936039 Thread: 30 
1448923732 -662398203 679331455 38936039 Thread: 63 
1448923732 -662398203 679331455 38936039 Thread: 49 
1448923732 -662398203 679331455 38936039 Thread: 0 
1448923732 -662398203 679331455 38936039 Thread: 16 
1448923732 -662398203 679331455 38936039 Thread: 58 
1448923732 -662398203 679331455 38936039 Thread: 20 
1448923732 -662398203 679331455 38936039 Thread: 59 
1448923732 -662398203 679331455 38936039 Thread: 14 
1448923732 -662398203 679331455 38936039 Thread: 33 
1448923732 -662398203 679331455 38936039 Thread: 7 
1448923732 -662398203 679331455 38936039 Thread: 23 
1448923732 -662398203 679331455 38936039 Thread: 47 
1448923732 -662398203 679331455 38936039 Thread: 34 
1448923732 -662398203 679331455 38936039 Thread: 43 
1448923732 -662398203 679331455 38936039 Thread: 40 
1448923732 -662398203 679331455 38936039 Thread: 62 
1448923732 -662398203 679331455 38936039 Thread: 21 
1448923732 -662398203 679331455 38936039 Thread: 31 
1448923732 -662398203 679331455 38936039 Thread: 22 
1448923732 -662398203 679331455 38936039 Thread: 37 
1448923732 -662398203 679331455 38936039 Thread: 56 
1448923732 -662398203 679331455 38936039 Thread: 32 
1448923732 -662398203 679331455 38936039 Thread: 15 
1448923732 -662398203 679331455 38936039 Thread: 48 
1448923732 -662398203 679331455 38936039 Thread: 46 
1448923732 -662398203 679331455 38936039 Thread: 27 
1448923732 -662398203 679331455 38936039 Thread: 41 
1448923732 -662398203 679331455 38936039 Thread: 12 
1448923732 -662398203 679331455 38936039 Thread: 36 
1448923732 -662398203 679331455 38936039 Thread: 54 
1448923732 -662398203 679331455 38936039 Thread: 11 
1448923732 -662398203 679331455 38936039 Thread: 13 
1448923732 -662398203 679331455 38936039 Thread: 5 
1448923732 -662398203 679331455 38936039 Thread: 8 
1448923732 -662398203 679331455 38936039 Thread: 10 
1448923732 -662398203 679331455 38936039 Thread: 45 
1448923732 -662398203 679331455 38936039 Thread: 25 
1448923732 -662398203 679331455 38936039 Thread: 18 
1448923732 -662398203 679331455 38936039 Thread: 38 
1448923732 -662398203 679331455 38936039 Thread: 50 
1448923732 -662398203 679331455 38936039 Thread: 6 
1448923732 -662398203 679331455 38936039 Thread: 53 
1448923732 -662398203 679331455 38936039 Thread: 24 
1448923732 -662398203 679331455 38936039 Thread: 60 
1448923732 -662398203 679331455 38936039 Thread: 61 
1448923732 -662398203 679331455 38936039 Thread: 39 
1448923732 -662398203 679331455 38936039 Thread: 35 
1448923732 -662398203 679331455 38936039 Thread: 44 
1448923732 -662398203 679331455 38936039 Thread: 9 
1448923732 -662398203 679331455 38936039 Thread: 3 
1448923732 -662398203 679331455 38936039 Thread: 4 
1448923732 -662398203 679331455 38936039 Thread: 1 
1448923732 -662398203 679331455 38936039 Thread: 19 
1448923732 -662398203 679331455 38936039 Thread: 2 
1448923732 -662398203 679331455 38936039 Thread: 51 
1448923732 -662398203 679331455 38936039 Thread: 29 
1448923732 -662398203 679331455 38936039 Thread: 57 
1448923732 -662398203 679331455 38936039 Thread: 42 
1448923732 -662398203 679331455 38936039 Thread: 28 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/seedTilt18.txt <==
-1090394429 1792055789 1083990052 -1970107597 Thread: 50 
-1090394429 1792055789 1083990052 -1970107597 Thread: 41 
-1090394429 1792055789 1083990052 -1970107597 Thread: 22 
-1090394429 1792055789 1083990052 -1970107597 Thread: 28 
-1090394429 1792055789 1083990052 -1970107597 Thread: 33 
-1090394429 1792055789 1083990052 -1970107597 Thread: 1 
-1090394429 1792055789 1083990052 -1970107597 Thread: 0 
-1090394429 1792055789 1083990052 -1970107597 Thread: 18 
-1090394429 1792055789 1083990052 -1970107597 Thread: 58 
-1090394429 1792055789 1083990052 -1970107597 Thread: 62 
-1090394429 1792055789 1083990052 -1970107597 Thread: 13 
-1090394429 1792055789 1083990052 -1970107597 Thread: 51 
-1090394429 1792055789 1083990052 -1970107597 Thread: 15 
-1090394429 1792055789 1083990052 -1970107597 Thread: 37 
-1090394429 1792055789 1083990052 -1970107597 Thread: 54 
-1090394429 1792055789 1083990052 -1970107597 Thread: 3 
-1090394429 1792055789 1083990052 -1970107597 Thread: 53 
-1090394429 1792055789 1083990052 -1970107597 Thread: 7 
-1090394429 1792055789 1083990052 -1970107597 Thread: 35 
-1090394429 1792055789 1083990052 -1970107597 Thread: 2 
-1090394429 1792055789 1083990052 -1970107597 Thread: 17 
-1090394429 1792055789 1083990052 -1970107597 Thread: 19 
-1090394429 1792055789 1083990052 -1970107597 Thread: 10 
-1090394429 1792055789 1083990052 -1970107597 Thread: 8 
-1090394429 1792055789 1083990052 -1970107597 Thread: 25 
-1090394429 1792055789 1083990052 -1970107597 Thread: 6 
-1090394429 1792055789 1083990052 -1970107597 Thread: 45 
-1090394429 1792055789 1083990052 -1970107597 Thread: 32 
-1090394429 1792055789 1083990052 -1970107597 Thread: 29 
-1090394429 1792055789 1083990052 -1970107597 Thread: 48 
-1090394429 1792055789 1083990052 -1970107597 Thread: 26 
-1090394429 1792055789 1083990052 -1970107597 Thread: 9 
-1090394429 1792055789 1083990052 -1970107597 Thread: 36 
-1090394429 1792055789 1083990052 -1970107597 Thread: 23 
-1090394429 1792055789 1083990052 -1970107597 Thread: 27 
-1090394429 1792055789 1083990052 -1970107597 Thread: 52 
-1090394429 1792055789 1083990052 -1970107597 Thread: 30 
-1090394429 1792055789 1083990052 -1970107597 Thread: 43 
-1090394429 1792055789 1083990052 -1970107597 Thread: 60 
-1090394429 1792055789 1083990052 -1970107597 Thread: 63 
-1090394429 1792055789 1083990052 -1970107597 Thread: 57 
-1090394429 1792055789 1083990052 -1970107597 Thread: 24 
-1090394429 1792055789 1083990052 -1970107597 Thread: 34 
-1090394429 1792055789 1083990052 -1970107597 Thread: 5 
-1090394429 1792055789 1083990052 -1970107597 Thread: 56 
-1090394429 1792055789 1083990052 -1970107597 Thread: 59 
-1090394429 1792055789 1083990052 -1970107597 Thread: 40 
-1090394429 1792055789 1083990052 -1970107597 Thread: 47 
-1090394429 1792055789 1083990052 -1970107597 Thread: 44 
-1090394429 1792055789 1083990052 -1970107597 Thread: 42 
-1090394429 1792055789 1083990052 -1970107597 Thread: 46 
-1090394429 1792055789 1083990052 -1970107597 Thread: 14 
-1090394429 1792055789 1083990052 -1970107597 Thread: 61 
-1090394429 1792055789 1083990052 -1970107597 Thread: 38 
-1090394429 1792055789 1083990052 -1970107597 Thread: 31 
-1090394429 1792055789 1083990052 -1970107597 Thread: 39 
-1090394429 1792055789 1083990052 -1970107597 Thread: 11 
-1090394429 1792055789 1083990052 -1970107597 Thread: 20 
-1090394429 1792055789 1083990052 -1970107597 Thread: 16 
-1090394429 1792055789 1083990052 -1970107597 Thread: 21 
-1090394429 1792055789 1083990052 -1970107597 Thread: 4 
-1090394429 1792055789 1083990052 -1970107597 Thread: 49 
-1090394429 1792055789 1083990052 -1970107597 Thread: 55 
-1090394429 1792055789 1083990052 -1970107597 Thread: 12 


==> Ancillary/Data/4Fields/constMass/Data/_1536_08_85/seedTilt19.txt <==
553751735 764791547 -654469457 1879942518 Thread: 42 
553751735 764791547 -654469457 1879942518 Thread: 10 
553751735 764791547 -654469457 1879942518 Thread: 17 
553751735 764791547 -654469457 1879942518 Thread: 60 
553751735 764791547 -654469457 1879942518 Thread: 26 
553751735 764791547 -654469457 1879942518 Thread: 32 
553751735 764791547 -654469457 1879942518 Thread: 15 
553751735 764791547 -654469457 1879942518 Thread: 45 
553751735 764791547 -654469457 1879942518 Thread: 4 
553751735 764791547 -654469457 1879942518 Thread: 5 
553751735 764791547 -654469457 1879942518 Thread: 8 
553751735 764791547 -654469457 1879942518 Thread: 3 
553751735 764791547 -654469457 1879942518 Thread: 24 
553751735 764791547 -654469457 1879942518 Thread: 56 
553751735 764791547 -654469457 1879942518 Thread: 31 
553751735 764791547 -654469457 1879942518 Thread: 61 
553751735 764791547 -654469457 1879942518 Thread: 35 
553751735 764791547 -654469457 1879942518 Thread: 0 
553751735 764791547 -654469457 1879942518 Thread: 57 
553751735 764791547 -654469457 1879942518 Thread: 63 
553751735 764791547 -654469457 1879942518 Thread: 55 
553751735 764791547 -654469457 1879942518 Thread: 39 
553751735 764791547 -654469457 1879942518 Thread: 34 
553751735 764791547 -654469457 1879942518 Thread: 44 
553751735 764791547 -654469457 1879942518 Thread: 33 
553751735 764791547 -654469457 1879942518 Thread: 9 
553751735 764791547 -654469457 1879942518 Thread: 14 
553751735 764791547 -654469457 1879942518 Thread: 50 
553751735 764791547 -654469457 1879942518 Thread: 18 
553751735 764791547 -654469457 1879942518 Thread: 11 
553751735 764791547 -654469457 1879942518 Thread: 48 
553751735 764791547 -654469457 1879942518 Thread: 59 
553751735 764791547 -654469457 1879942518 Thread: 47 
553751735 764791547 -654469457 1879942518 Thread: 51 
553751735 764791547 -654469457 1879942518 Thread: 49 
553751735 764791547 -654469457 1879942518 Thread: 25 
553751735 764791547 -654469457 1879942518 Thread: 13 
553751735 764791547 -654469457 1879942518 Thread: 62 
553751735 764791547 -654469457 1879942518 Thread: 6 
553751735 764791547 -654469457 1879942518 Thread: 1 
553751735 764791547 -654469457 1879942518 Thread: 16 
553751735 764791547 -654469457 1879942518 Thread: 12 
553751735 764791547 -654469457 1879942518 Thread: 52 
553751735 764791547 -654469457 1879942518 Thread: 58 
553751735 764791547 -654469457 1879942518 Thread: 53 
553751735 764791547 -654469457 1879942518 Thread: 27 
553751735 764791547 -654469457 1879942518 Thread: 19 
553751735 764791547 -654469457 1879942518 Thread: 2 
553751735 764791547 -654469457 1879942518 Thread: 46 
553751735 764791547 -654469457 1879942518 Thread: 43 
553751735 764791547 -654469457 1879942518 Thread: 37 
553751735 764791547 -654469457 1879942518 Thread: 30 
553751735 764791547 -654469457 1879942518 Thread: 36 
553751735 764791547 -654469457 1879942518 Thread: 38 
553751735 764791547 -654469457 1879942518 Thread: 22 
553751735 764791547 -654469457 1879942518 Thread: 21 
553751735 764791547 -654469457 1879942518 Thread: 28 
553751735 764791547 -654469457 1879942518 Thread: 40 
553751735 764791547 -654469457 1879942518 Thread: 20 
553751735 764791547 -654469457 1879942518 Thread: 41 
553751735 764791547 -654469457 1879942518 Thread: 54 
553751735 764791547 -654469457 1879942518 Thread: 29 
553751735 764791547 -654469457 1879942518 Thread: 7 
553751735 764791547 -654469457 1879942518 Thread: 23 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/axionNumTilt10.txt <==
27,1.06866e+06,1.0064e+09
81,4.18135e+06,7.55501e+09
135,1.84865e+07,5.75234e+09
189,2.89964e+07,3.10726e+09
243,3.92029e+07,1.75239e+09
297,4.91004e+07,1.05852e+09
351,5.8495e+07,6.86049e+08
405,6.7086e+07,4.78512e+08
459,7.45031e+07,3.55576e+08
513,8.01009e+07,2.77786e+08
567,8.2682e+07,2.26025e+08
621,8.04369e+07,1.9467e+08
675,7.14726e+07,1.81912e+08
729,5.56295e+07,1.83946e+08
783,3.72591e+07,1.88124e+08
837,2.55851e+07,1.74947e+08
891,2.76689e+07,1.37444e+08
945,3.91302e+07,9.52228e+07
999,4.72859e+07,7.12275e+07
1053,4.40113e+07,6.70872e+07
1107,3.16128e+07,7.24469e+07
1161,2.03335e+07,7.49135e+07
1215,2.0015e+07,6.41632e+07
1269,2.77295e+07,4.64134e+07
1323,3.05191e+07,3.78971e+07
1377,2.33577e+07,4.1295e+07
1431,1.53268e+07,4.50163e+07
1485,1.66311e+07,3.79456e+07
1539,2.21094e+07,2.78764e+07
1593,2.00626e+07,2.74498e+07
1647,1.32633e+07,3.14775e+07
1701,1.33009e+07,2.76559e+07
1755,1.76167e+07,2.0577e+07
1809,1.51416e+07,2.13659e+07
1863,1.04543e+07,2.37251e+07
1917,1.28644e+07,1.8856e+07
1971,1.43936e+07,1.58436e+07
2025,9.97074e+06,1.87272e+07
2079,1.00692e+07,1.67792e+07
2133,1.25421e+07,1.30228e+07
2187,9.10309e+06,1.52758e+07
2241,8.75217e+06,1.42298e+07
2295,1.08902e+07,1.10703e+07
2349,7.73546e+06,1.32338e+07
2403,8.30895e+06,1.15663e+07
2457,9.2692e+06,9.83006e+06
2511,6.49601e+06,1.17074e+07
2565,8.36225e+06,9.03065e+06
2619,7.18605e+06,9.55343e+06
2673,6.36544e+06,9.58124e+06
2727,7.71821e+06,7.67411e+06
2781,5.47501e+06,9.24546e+06
2835,7.09486e+06,7.07375e+06
2889,5.56528e+06,8.0768e+06
2943,6.02566e+06,7.06242e+06
2997,5.79849e+06,6.87165e+06
3051,5.14977e+06,6.98891e+06
3105,5.80156e+06,5.98647e+06
3159,4.58944e+06,6.70736e+06
3213,5.59927e+06,5.39041e+06
3267,4.23844e+06,6.30304e+06
3321,5.30358e+06,4.96623e+06
3375,3.99504e+06,5.86498e+06
3429,4.9751e+06,4.64412e+06
3483,3.82912e+06,5.41345e+06
3537,4.60857e+06,4.41789e+06
3591,3.76275e+06,4.92323e+06
3645,4.16756e+06,4.31146e+06
3699,3.81978e+06,4.37015e+06
3753,3.65261e+06,4.31365e+06
3807,3.94449e+06,3.80473e+06
3861,3.18611e+06,4.30444e+06
3915,3.93118e+06,3.41149e+06
3969,3.02438e+06,4.04659e+06
4023,3.53773e+06,3.40135e+06
4077,3.27064e+06,3.45297e+06
4131,2.91173e+06,3.62225e+06
4185,3.46422e+06,2.95072e+06
4239,2.71987e+06,3.46432e+06
4293,3.01243e+06,3.06115e+06
4347,3.09126e+06,2.8313e+06
4401,2.48284e+06,3.24626e+06
4455,2.95202e+06,2.69389e+06
4509,2.78497e+06,2.7042e+06
4563,2.33695e+06,2.98728e+06
4617,2.78142e+06,2.47079e+06
4671,2.62541e+06,2.48836e+06
4725,2.1925e+06,2.76439e+06
4779,2.5422e+06,2.34987e+06
4833,2.57052e+06,2.21602e+06
4887,2.10137e+06,2.52956e+06
4941,2.21115e+06,2.34248e+06
4995,2.48244e+06,2.0074e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/axionNumTilt11.txt <==
27,1.06859e+06,1.00633e+09
81,4.17712e+06,7.54434e+09
135,1.8493e+07,5.75308e+09
189,2.90071e+07,3.1041e+09
243,3.9208e+07,1.75157e+09
297,4.90493e+07,1.05866e+09
351,5.83791e+07,6.87944e+08
405,6.70062e+07,4.798e+08
459,7.4607e+07,3.55684e+08
513,8.05128e+07,2.76912e+08
567,8.3421e+07,2.25114e+08
621,8.13949e+07,1.9394e+08
675,7.25251e+07,1.81605e+08
729,5.66592e+07,1.84002e+08
783,3.80816e+07,1.88875e+08
837,2.60023e+07,1.76507e+08
891,2.7726e+07,1.39857e+08
945,3.93469e+07,9.64731e+07
999,4.78623e+07,7.15108e+07
1053,4.47328e+07,6.737e+07
1107,3.225e+07,7.29149e+07
1161,2.06638e+07,7.58124e+07
1215,2.01281e+07,6.51778e+07
1269,2.80082e+07,4.69917e+07
1323,3.10423e+07,3.80422e+07
1377,2.37995e+07,4.16266e+07
1431,1.55237e+07,4.55896e+07
1485,1.67475e+07,3.85674e+07
1539,2.24429e+07,2.80943e+07
1593,2.04534e+07,2.7623e+07
1647,1.34431e+07,3.18815e+07
1701,1.33876e+07,2.81309e+07
1755,1.79265e+07,2.06932e+07
1809,1.54268e+07,2.1543e+07
1863,1.05219e+07,2.41251e+07
1917,1.30389e+07,1.90667e+07
1971,1.46772e+07,1.59353e+07
2025,1.0061e+07,1.9018e+07
2079,1.01874e+07,1.70001e+07
2133,1.2786e+07,1.30928e+07
2187,9.18582e+06,1.55141e+07
2241,8.86808e+06,1.44001e+07
2295,1.1088e+07,1.11518e+07
2349,7.7984e+06,1.34418e+07
2403,8.44252e+06,1.16812e+07
2457,9.4175e+06,9.92826e+06
2511,6.54447e+06,1.18934e+07
2565,8.523e+06,9.08885e+06
2619,7.25845e+06,9.69653e+06
2673,6.45798e+06,9.69239e+06
2727,7.84447e+06,7.74447e+06
2781,5.51523e+06,9.3954e+06
2835,7.23706e+06,7.112e+06
2889,5.59774e+06,8.22067e+06
2943,6.14973e+06,7.1049e+06
2997,5.84551e+06,6.98764e+06
3051,5.2472e+06,7.04662e+06
3105,5.86222e+06,6.07806e+06
3159,4.66765e+06,6.77347e+06
3213,5.66528e+06,5.46711e+06
3267,4.30636e+06,6.37044e+06
3321,5.3668e+06,5.03654e+06
3375,4.06186e+06,5.92396e+06
3429,5.02979e+06,4.71406e+06
3483,3.89896e+06,5.46265e+06
3537,4.65163e+06,4.49094e+06
3591,3.83861e+06,4.96144e+06
3645,4.19629e+06,4.39075e+06
3699,3.90472e+06,4.39347e+06
3753,3.66912e+06,4.39877e+06
3807,4.02785e+06,3.82328e+06
3861,3.21256e+06,4.37413e+06
3915,3.9854e+06,3.45318e+06
3969,3.08339e+06,4.08038e+06
4023,3.55579e+06,3.47186e+06
4077,3.34736e+06,3.46595e+06
4131,2.93244e+06,3.68471e+06
4185,3.50917e+06,2.98984e+06
4239,2.77926e+06,3.48716e+06
4293,3.02418e+06,3.12583e+06
4347,3.15136e+06,2.85024e+06
4401,2.52385e+06,3.28028e+06
4455,2.96542e+06,2.75174e+06
4509,2.84647e+06,2.71668e+06
4563,2.37127e+06,3.0225e+06
4617,2.79302e+06,2.5253e+06
4671,2.6822e+06,2.50054e+06
4725,2.23216e+06,2.7903e+06
4779,2.5493e+06,2.40388e+06
4833,2.61344e+06,2.23691e+06
4887,2.15237e+06,2.54152e+06
4941,2.22266e+06,2.38824e+06
4995,2.50156e+06,2.04566e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/axionNumTilt12.txt <==
27,1.06868e+06,1.00639e+09
81,4.18042e+06,7.55159e+09
135,1.84971e+07,5.75732e+09
189,2.90231e+07,3.10625e+09
243,3.92239e+07,1.75373e+09
297,4.90752e+07,1.05925e+09
351,5.84024e+07,6.86798e+08
405,6.69686e+07,4.7844e+08
459,7.43845e+07,3.5487e+08
513,8.00373e+07,2.76534e+08
567,8.2787e+07,2.24743e+08
621,8.08096e+07,1.93389e+08
675,7.21458e+07,1.80551e+08
729,5.6425e+07,1.83025e+08
783,3.78355e+07,1.88403e+08
837,2.57281e+07,1.76543e+08
891,2.75996e+07,1.39299e+08
945,3.92943e+07,9.58784e+07
999,4.77187e+07,7.13564e+07
1053,4.45713e+07,6.71886e+07
1107,3.20962e+07,7.27566e+07
1161,2.05272e+07,7.56825e+07
1215,2.00926e+07,6.49508e+07
1269,2.80115e+07,4.6727e+07
1323,3.09437e+07,3.80433e+07
1377,2.36888e+07,4.15698e+07
1431,1.5429e+07,4.55969e+07
1485,1.67689e+07,3.83659e+07
1539,2.24358e+07,2.79995e+07
1593,2.0359e+07,2.76303e+07
1647,1.33537e+07,3.1895e+07
1701,1.34143e+07,2.79749e+07
1755,1.79154e+07,2.06408e+07
1809,1.53385e+07,2.15611e+07
1863,1.04796e+07,2.40888e+07
1917,1.30653e+07,1.8961e+07
1971,1.46323e+07,1.59235e+07
2025,9.98786e+06,1.90308e+07
2079,1.021e+07,1.69055e+07
2133,1.27668e+07,1.30631e+07
2187,9.10891e+06,1.55406e+07
2241,8.89398e+06,1.43125e+07
2295,1.10636e+07,1.1134e+07
2349,7.73593e+06,1.34572e+07
2403,8.47556e+06,1.15997e+07
2457,9.36854e+06,9.937e+06
2511,6.51914e+06,1.18757e+07
2565,8.5417e+06,9.03223e+06
2619,7.19348e+06,9.72425e+06
2673,6.48389e+06,9.62785e+06
2727,7.80483e+06,7.75257e+06
2781,5.50262e+06,9.37313e+06
2835,7.23814e+06,7.08162e+06
2889,5.55553e+06,8.23098e+06
2943,6.17081e+06,7.05569e+06
2997,5.79663e+06,7.00813e+06
3051,5.26804e+06,6.99926e+06
3105,5.82068e+06,6.09277e+06
3159,4.68111e+06,6.73524e+06
3213,5.63211e+06,5.47599e+06
3267,4.31362e+06,6.34017e+06
3321,5.34011e+06,5.04029e+06
3375,4.06575e+06,5.89923e+06
3429,5.00545e+06,4.71655e+06
3483,3.90432e+06,5.43789e+06
3537,4.62533e+06,4.49667e+06
3591,3.84783e+06,4.9337e+06
3645,4.1687e+06,4.39882e+06
3699,3.91305e+06,4.36817e+06
3753,3.64757e+06,4.40144e+06
3807,4.02718e+06,3.80846e+06
3861,3.20264e+06,4.36692e+06
3915,3.97323e+06,3.44953e+06
3969,3.08516e+06,4.06378e+06
4023,3.53553e+06,3.47584e+06
4077,3.3522e+06,3.4473e+06
4131,2.91899e+06,3.68314e+06
4185,3.49945e+06,2.98557e+06
4239,2.78316e+06,3.47026e+06
4293,3.00573e+06,3.13009e+06
4347,3.14977e+06,2.83945e+06
4401,2.52322e+06,3.26837e+06
4455,2.94924e+06,2.75475e+06
4509,2.8463e+06,2.70584e+06
4563,2.36809e+06,3.01419e+06
4617,2.77949e+06,2.52654e+06
4671,2.68192e+06,2.49042e+06
4725,2.22985e+06,2.78205e+06
4779,2.53621e+06,2.40556e+06
4833,2.60995e+06,2.23049e+06
4887,2.15323e+06,2.53119e+06
4941,2.21284e+06,2.3876e+06
4995,2.49278e+06,2.04452e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/axionNumTilt13.txt <==
27,1.0686e+06,1.00631e+09
81,4.17554e+06,7.53801e+09
135,1.84927e+07,5.75495e+09
189,2.90108e+07,3.10695e+09
243,3.92205e+07,1.75314e+09
297,4.91014e+07,1.05959e+09
351,5.84946e+07,6.88255e+08
405,6.71442e+07,4.79404e+08
459,7.46662e+07,3.55189e+08
513,8.04135e+07,2.76602e+08
567,8.31759e+07,2.24856e+08
621,8.11161e+07,1.9329e+08
675,7.22702e+07,1.80466e+08
729,5.63765e+07,1.83377e+08
783,3.78158e+07,1.88532e+08
837,2.59101e+07,1.75716e+08
891,2.77916e+07,1.38584e+08
945,3.93346e+07,9.58443e+07
999,4.76967e+07,7.14244e+07
1053,4.45192e+07,6.73596e+07
1107,3.2122e+07,7.26928e+07
1161,2.06741e+07,7.52319e+07
1215,2.01046e+07,6.48451e+07
1269,2.78827e+07,4.68e+07
1323,3.0855e+07,3.80655e+07
1377,2.37582e+07,4.13534e+07
1431,1.55394e+07,4.52546e+07
1485,1.66385e+07,3.84543e+07
1539,2.22997e+07,2.80467e+07
1593,2.04354e+07,2.74228e+07
1647,1.34353e+07,3.16773e+07
1701,1.32571e+07,2.81123e+07
1755,1.78674e+07,2.05708e+07
1809,1.54318e+07,2.13782e+07
1863,1.04316e+07,2.40927e+07
1917,1.29716e+07,1.89789e+07
1971,1.46729e+07,1.58127e+07
2025,9.99564e+06,1.89719e+07
2079,1.01246e+07,1.69365e+07
2133,1.27795e+07,1.29892e+07
2187,9.12602e+06,1.54772e+07
2241,8.81928e+06,1.43424e+07
2295,1.10794e+07,1.10661e+07
2349,7.7366e+06,1.34179e+07
2403,8.41608e+06,1.1614e+07
2457,9.39494e+06,9.87211e+06
2511,6.49087e+06,1.18677e+07
2565,8.51224e+06,9.01974e+06
2619,7.21448e+06,9.67579e+06
2673,6.43129e+06,9.64392e+06
2727,7.82265e+06,7.70117e+06
2781,5.47686e+06,9.36926e+06
2835,7.21989e+06,7.066e+06
2889,5.56347e+06,8.1986e+06
2943,6.12777e+06,7.06684e+06
2997,5.82117e+06,6.95647e+06
3051,5.22088e+06,7.01529e+06
3105,5.84305e+06,6.04439e+06
3159,4.63682e+06,6.75619e+06
3213,5.64943e+06,5.4315e+06
3267,4.27556e+06,6.35604e+06
3321,5.35174e+06,5.00327e+06
3375,4.03316e+06,5.90672e+06
3429,5.01496e+06,4.68384e+06
3483,3.87196e+06,5.44484e+06
3537,4.63732e+06,4.46415e+06
3591,3.81113e+06,4.94436e+06
3645,4.18708e+06,4.36244e+06
3699,3.87169e+06,4.38673e+06
3753,3.6664e+06,4.36531e+06
3807,3.99547e+06,3.8197e+06
3861,3.20342e+06,4.34879e+06
3915,3.9687e+06,3.43623e+06
3969,3.05629e+06,4.07412e+06
4023,3.55659e+06,3.44011e+06
4077,3.31393e+06,3.46697e+06
4131,2.92684e+06,3.66096e+06
4185,3.49655e+06,2.9728e+06
4239,2.75093e+06,3.48563e+06
4293,3.02684e+06,3.09688e+06
4347,3.12727e+06,2.84592e+06
4401,2.50535e+06,3.27177e+06
4455,2.96857e+06,2.72415e+06
4509,2.81859e+06,2.71784e+06
4563,2.35638e+06,3.01242e+06
4617,2.79769e+06,2.49804e+06
4671,2.65649e+06,2.50114e+06
4725,2.21333e+06,2.78525e+06
4779,2.55594e+06,2.37658e+06
4833,2.59647e+06,2.23106e+06
4887,2.12514e+06,2.54542e+06
4941,2.22457e+06,2.36666e+06
4995,2.50174e+06,2.02586e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/axionNumTilt14.txt <==
27,1.06868e+06,1.0064e+09
81,4.18051e+06,7.55004e+09
135,1.8479e+07,5.75191e+09
189,2.89808e+07,3.10395e+09
243,3.91772e+07,1.74925e+09
297,4.90451e+07,1.05693e+09
351,5.84073e+07,6.86941e+08
405,6.70334e+07,4.78978e+08
459,7.46151e+07,3.55764e+08
513,8.05219e+07,2.77006e+08
567,8.35196e+07,2.2474e+08
621,8.16705e+07,1.93079e+08
675,7.29148e+07,1.80708e+08
729,5.69694e+07,1.83837e+08
783,3.81704e+07,1.89426e+08
837,2.5891e+07,1.77812e+08
891,2.77412e+07,1.40018e+08
945,3.95513e+07,9.62764e+07
999,4.81239e+07,7.18408e+07
1053,4.5053e+07,6.75488e+07
1107,3.24431e+07,7.31758e+07
1161,2.07195e+07,7.60287e+07
1215,2.02502e+07,6.51548e+07
1269,2.81731e+07,4.70749e+07
1323,3.11589e+07,3.82971e+07
1377,2.39116e+07,4.17151e+07
1431,1.56192e+07,4.56558e+07
1485,1.68606e+07,3.86019e+07
1539,2.25249e+07,2.82468e+07
1593,2.05394e+07,2.77247e+07
1647,1.35347e+07,3.19382e+07
1701,1.34711e+07,2.81975e+07
1755,1.79999e+07,2.07913e+07
1809,1.54983e+07,2.16223e+07
1863,1.05938e+07,2.41823e+07
1917,1.31078e+07,1.91276e+07
1971,1.47384e+07,1.60139e+07
2025,1.01211e+07,1.90709e+07
2079,1.02437e+07,1.70542e+07
2133,1.28493e+07,1.3149e+07
2187,9.22983e+06,1.55704e+07
2241,8.91949e+06,1.44472e+07
2295,1.11494e+07,1.11919e+07
2349,7.82487e+06,1.35075e+07
2403,8.50361e+06,1.17045e+07
2457,9.45991e+06,9.97501e+06
2511,6.57078e+06,1.19486e+07
2565,8.58528e+06,9.10706e+06
2619,7.27722e+06,9.75182e+06
2673,6.50841e+06,9.7124e+06
2727,7.87817e+06,7.78627e+06
2781,5.53901e+06,9.43914e+06
2835,7.28907e+06,7.12749e+06
2889,5.60711e+06,8.27328e+06
2943,6.20594e+06,7.10927e+06
2997,5.85249e+06,7.03981e+06
3051,5.29802e+06,7.0513e+06
3105,5.87226e+06,6.12504e+06
3159,4.70971e+06,6.78397e+06
3213,5.68031e+06,5.50461e+06
3267,4.34135e+06,6.38573e+06
3321,5.38305e+06,5.07004e+06
3375,4.09418e+06,5.93918e+06
3429,5.04406e+06,4.74622e+06
3483,3.93244e+06,5.47409e+06
3537,4.66062e+06,4.52498e+06
3591,3.87656e+06,4.96491e+06
3645,4.20063e+06,4.42683e+06
3699,3.94063e+06,4.39766e+06
3753,3.67758e+06,4.42784e+06
3807,4.05368e+06,3.83642e+06
3861,3.23013e+06,4.39245e+06
3915,4.00068e+06,3.47397e+06
3969,3.1078e+06,4.09113e+06
4023,3.56492e+06,3.49549e+06
4077,3.3734e+06,3.47396e+06
4131,2.94235e+06,3.7062e+06
4185,3.52659e+06,3.00402e+06
4239,2.80126e+06,3.49633e+06
4293,3.0288e+06,3.15033e+06
4347,3.17418e+06,2.85726e+06
4401,2.54054e+06,3.2918e+06
4455,2.97053e+06,2.77377e+06
4509,2.86925e+06,2.72184e+06
4563,2.38552e+06,3.0348e+06
4617,2.79766e+06,2.54583e+06
4671,2.70301e+06,2.50576e+06
4725,2.24864e+06,2.79866e+06
4779,2.55287e+06,2.42367e+06
4833,2.62774e+06,2.24696e+06
4887,2.17156e+06,2.54612e+06
4941,2.23004e+06,2.40288e+06
4995,2.50897e+06,2.06027e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/axionNumTilt15.txt <==
27,1.06863e+06,1.00636e+09
81,4.17857e+06,7.54902e+09
135,1.84956e+07,5.75368e+09
189,2.90295e+07,3.10427e+09
243,3.92531e+07,1.75208e+09
297,4.91391e+07,1.05958e+09
351,5.85298e+07,6.87934e+08
405,6.71604e+07,4.79905e+08
459,7.46507e+07,3.55929e+08
513,8.03285e+07,2.77043e+08
567,8.3003e+07,2.2496e+08
621,8.0904e+07,1.93402e+08
675,7.20284e+07,1.80605e+08
729,5.59898e+07,1.83518e+08
783,3.71658e+07,1.89661e+08
837,2.52821e+07,1.76833e+08
891,2.76519e+07,1.38135e+08
945,3.95619e+07,9.48504e+07
999,4.78317e+07,7.09749e+07
1053,4.43342e+07,6.73181e+07
1107,3.15941e+07,7.31529e+07
1161,2.02065e+07,7.56005e+07
1215,2.01081e+07,6.45062e+07
1269,2.81096e+07,4.63358e+07
1323,3.08387e+07,3.79292e+07
1377,2.33929e+07,4.16509e+07
1431,1.52602e+07,4.54407e+07
1485,1.67565e+07,3.81481e+07
1539,2.24218e+07,2.7818e+07
1593,2.02075e+07,2.75686e+07
1647,1.31853e+07,3.18367e+07
1701,1.33674e+07,2.78427e+07
1755,1.79062e+07,2.04595e+07
1809,1.51993e+07,2.15305e+07
1863,1.03634e+07,2.40358e+07
1917,1.30595e+07,1.88122e+07
1971,1.45609e+07,1.58501e+07
2025,9.87213e+06,1.90007e+07
2079,1.01789e+07,1.68069e+07
2133,1.27241e+07,1.29807e+07
2187,9.01512e+06,1.55081e+07
2241,8.85025e+06,1.42495e+07
2295,1.10346e+07,1.10495e+07
2349,7.64743e+06,1.34391e+07
2403,8.44886e+06,1.15274e+07
2457,9.32911e+06,9.87785e+06
2511,6.44134e+06,1.18624e+07
2565,8.53732e+06,8.94546e+06
2619,7.12314e+06,9.7087e+06
2673,6.45117e+06,9.57835e+06
2727,7.7773e+06,7.70063e+06
2781,5.43816e+06,9.35992e+06
2835,7.23566e+06,7.00913e+06
2889,5.48576e+06,8.22902e+06
2943,6.16693e+06,6.98917e+06
2997,5.73986e+06,6.99839e+06
3051,5.2527e+06,6.94895e+06
3105,5.77865e+06,6.07375e+06
3159,4.65653e+06,6.69819e+06
3213,5.60079e+06,5.44982e+06
3267,4.28487e+06,6.31096e+06
3321,5.3141e+06,5.01228e+06
3375,4.03666e+06,5.87423e+06
3429,4.98121e+06,4.68953e+06
3483,3.8783e+06,5.41335e+06
3537,4.59901e+06,4.47456e+06
3591,3.82802e+06,4.90602e+06
3645,4.13842e+06,4.3824e+06
3699,3.90057e+06,4.33675e+06
3753,3.61166e+06,4.39286e+06
3807,4.02184e+06,3.77251e+06
3861,3.16548e+06,4.36184e+06
3915,3.9655e+06,3.41814e+06
3969,3.05906e+06,4.05053e+06
4023,3.51305e+06,3.46016e+06
4077,3.34471e+06,3.41889e+06
4131,2.88399e+06,3.68068e+06
4185,3.49528e+06,2.95578e+06
4239,2.76163e+06,3.45717e+06
4293,2.9795e+06,3.12215e+06
4347,3.14921e+06,2.80909e+06
4401,2.49399e+06,3.26474e+06
4455,2.93092e+06,2.7419e+06
4509,2.84615e+06,2.67686e+06
4563,2.33925e+06,3.01202e+06
4617,2.76165e+06,2.51556e+06
4671,2.68184e+06,2.46357e+06
4725,2.20599e+06,2.77701e+06
4779,2.51533e+06,2.39863e+06
4833,2.61002e+06,2.20545e+06
4887,2.13811e+06,2.52008e+06
4941,2.18691e+06,2.38666e+06
4995,2.48664e+06,2.02684e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/axionNumTilt16.txt <==
27,1.06866e+06,1.00638e+09
81,4.18023e+06,7.54946e+09
135,1.8476e+07,5.75296e+09
189,2.89805e+07,3.10598e+09
243,3.91736e+07,1.75312e+09
297,4.9018e+07,1.06e+09
351,5.83397e+07,6.88392e+08
405,6.69405e+07,4.7956e+08
459,7.44899e+07,3.55383e+08
513,8.02314e+07,2.76617e+08
567,8.2958e+07,2.24701e+08
621,8.08629e+07,1.93168e+08
675,7.19734e+07,1.8084e+08
729,5.60639e+07,1.83201e+08
783,3.75243e+07,1.8849e+08
837,2.57739e+07,1.75445e+08
891,2.78602e+07,1.37749e+08
945,3.93263e+07,9.55836e+07
999,4.75265e+07,7.16631e+07
1053,4.43219e+07,6.73528e+07
1107,3.19253e+07,7.26167e+07
1161,2.06004e+07,7.50579e+07
1215,2.02043e+07,6.43781e+07
1269,2.78527e+07,4.67896e+07
1323,3.06834e+07,3.81696e+07
1377,2.3591e+07,4.1425e+07
1431,1.55542e+07,4.50938e+07
1485,1.67527e+07,3.81852e+07
1539,2.22119e+07,2.8143e+07
1593,2.02601e+07,2.75368e+07
1647,1.3432e+07,3.15939e+07
1701,1.33973e+07,2.78642e+07
1755,1.77566e+07,2.07001e+07
1809,1.52846e+07,2.14767e+07
1863,1.05515e+07,2.3882e+07
1917,1.29986e+07,1.89461e+07
1971,1.45022e+07,1.59626e+07
2025,1.00493e+07,1.88644e+07
2079,1.02061e+07,1.68325e+07
2133,1.26222e+07,1.31408e+07
2187,9.17382e+06,1.53877e+07
2241,8.8811e+06,1.42684e+07
2295,1.09422e+07,1.1193e+07
2349,7.8182e+06,1.33064e+07
2403,8.41199e+06,1.16168e+07
2457,9.30768e+06,9.94224e+06
2511,6.59425e+06,1.17462e+07
2565,8.42531e+06,9.10778e+06
2619,7.23759e+06,9.63137e+06
2673,6.45722e+06,9.61681e+06
2727,7.74922e+06,7.76602e+06
2781,5.56049e+06,9.27675e+06
2835,7.13568e+06,7.14813e+06
2889,5.62844e+06,8.12035e+06
2943,6.08108e+06,7.1153e+06
2997,5.84248e+06,6.92768e+06
3051,5.21328e+06,7.02584e+06
3105,5.83492e+06,6.04722e+06
3159,4.65404e+06,6.73575e+06
3213,5.62836e+06,5.45045e+06
3267,4.2985e+06,6.33083e+06
3321,5.33285e+06,5.02016e+06
3375,4.04934e+06,5.89281e+06
3429,5.00586e+06,4.69143e+06
3483,3.8766e+06,5.44331e+06
3537,4.64231e+06,4.45794e+06
3591,3.80181e+06,4.95737e+06
3645,4.20601e+06,4.34241e+06
3699,3.85103e+06,4.4082e+06
3753,3.69214e+06,4.34051e+06
3807,3.9733e+06,3.84082e+06
3861,3.22265e+06,4.33107e+06
3915,3.96139e+06,3.44237e+06
3969,3.05528e+06,4.07605e+06
4023,3.56899e+06,3.42784e+06
4077,3.30009e+06,3.48045e+06
4131,2.94003e+06,3.64903e+06
4185,3.49351e+06,2.97534e+06
4239,2.7468e+06,3.49005e+06
4293,3.03811e+06,3.0864e+06
4347,3.12028e+06,2.85273e+06
4401,2.50603e+06,3.27181e+06
4455,2.97636e+06,2.71704e+06
4509,2.81352e+06,2.72275e+06
4563,2.35705e+06,3.01248e+06
4617,2.8036e+06,2.49273e+06
4671,2.6544e+06,2.50341e+06
4725,2.2121e+06,2.78712e+06
4779,2.55971e+06,2.37334e+06
4833,2.59796e+06,2.22985e+06
4887,2.12422e+06,2.54663e+06
4941,2.2251e+06,2.36675e+06
4995,2.50333e+06,2.02485e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/axionNumTilt17.txt <==
27,1.06862e+06,1.00632e+09
81,4.17586e+06,7.54262e+09
135,1.84913e+07,5.75768e+09
189,2.89899e+07,3.10637e+09
243,3.91707e+07,1.75206e+09
297,4.8988e+07,1.05955e+09
351,5.82902e+07,6.88784e+08
405,6.6823e+07,4.80301e+08
459,7.42461e+07,3.56647e+08
513,7.98685e+07,2.77779e+08
567,8.24711e+07,2.25637e+08
621,8.01758e+07,1.94048e+08
675,7.10131e+07,1.81712e+08
729,5.49581e+07,1.84437e+08
783,3.67077e+07,1.88177e+08
837,2.54521e+07,1.74328e+08
891,2.78445e+07,1.36561e+08
945,3.92877e+07,9.45232e+07
999,4.71373e+07,7.11292e+07
1053,4.35697e+07,6.73598e+07
1107,3.11337e+07,7.27179e+07
1161,2.01249e+07,7.49119e+07
1215,2.0158e+07,6.36785e+07
1269,2.78343e+07,4.61348e+07
1323,3.03339e+07,3.79192e+07
1377,2.299e+07,4.15221e+07
1431,1.51748e+07,4.49879e+07
1485,1.677e+07,3.76373e+07
1539,2.2131e+07,2.77499e+07
1593,1.98188e+07,2.75625e+07
1647,1.30696e+07,3.15514e+07
1701,1.34051e+07,2.74415e+07
1755,1.76657e+07,2.04215e+07
1809,1.4896e+07,2.15336e+07
1863,1.03657e+07,2.37187e+07
1917,1.30186e+07,1.86038e+07
1971,1.42674e+07,1.59035e+07
2025,9.78624e+06,1.88302e+07
2079,1.0206e+07,1.65569e+07
2133,1.24828e+07,1.30165e+07
2187,8.91541e+06,1.53946e+07
2241,8.88103e+06,1.40255e+07
2295,1.0811e+07,1.10946e+07
2349,7.60325e+06,1.32994e+07
2403,8.43234e+06,1.13823e+07
2457,9.13024e+06,9.91539e+06
2511,6.47091e+06,1.16747e+07
2565,8.42198e+06,8.924e+06
2619,7.02624e+06,9.65955e+06
2673,6.46116e+06,9.43649e+06
2727,7.62199e+06,7.72462e+06
2781,5.45799e+06,9.2155e+06
2835,7.12102e+06,7.0096e+06
2889,5.45246e+06,8.14443e+06
2943,6.11577e+06,6.93586e+06
2997,5.66141e+06,6.96623e+06
3051,5.24059e+06,6.86332e+06
3105,5.68319e+06,6.06543e+06
3159,4.65831e+06,6.6052e+06
3213,5.50442e+06,5.45009e+06
3267,4.29027e+06,6.21964e+06
3321,5.22116e+06,5.01599e+06
3375,4.0441e+06,5.78599e+06
3429,4.89144e+06,4.6961e+06
3483,3.88653e+06,5.32943e+06
3537,4.51559e+06,4.47865e+06
3591,3.83208e+06,4.83167e+06
3645,4.06656e+06,4.38006e+06
3699,3.89151e+06,4.2795e+06
3753,3.56292e+06,4.3728e+06
3807,3.98749e+06,3.74213e+06
3861,3.15025e+06,4.31492e+06
3915,3.9011e+06,3.41832e+06
3969,3.06931e+06,3.98335e+06
4023,3.4457e+06,3.46568e+06
4077,3.33527e+06,3.3741e+06
4131,2.86056e+06,3.64852e+06
4185,3.43847e+06,2.95651e+06
4239,2.77292e+06,3.39678e+06
4293,2.92656e+06,3.12111e+06
4347,3.11976e+06,2.78904e+06
4401,2.49994e+06,3.21243e+06
4455,2.87183e+06,2.74999e+06
4509,2.82986e+06,2.64798e+06
4563,2.34099e+06,2.96713e+06
4617,2.70562e+06,2.52351e+06
4671,2.66451e+06,2.43863e+06
4725,2.21168e+06,2.73214e+06
4779,2.46633e+06,2.40309e+06
4833,2.57877e+06,2.19565e+06
4887,2.14981e+06,2.47249e+06
4941,2.16026e+06,2.37341e+06
4995,2.43776e+06,2.03455e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/axionNumTilt18.txt <==
27,1.06864e+06,1.00634e+09
81,4.1779e+06,7.54641e+09
135,1.84861e+07,5.75506e+09
189,2.89851e+07,3.10691e+09
243,3.91771e+07,1.75174e+09
297,4.90415e+07,1.05821e+09
351,5.84173e+07,6.87042e+08
405,6.7084e+07,4.78459e+08
459,7.46573e+07,3.54707e+08
513,8.04554e+07,2.76396e+08
567,8.33211e+07,2.24349e+08
621,8.13732e+07,1.92969e+08
675,7.25818e+07,1.8053e+08
729,5.67241e+07,1.83411e+08
783,3.81801e+07,1.88374e+08
837,2.61637e+07,1.76304e+08
891,2.78623e+07,1.39488e+08
945,3.92015e+07,9.72246e+07
999,4.7617e+07,7.22987e+07
1053,4.46663e+07,6.75789e+07
1107,3.23603e+07,7.29274e+07
1161,2.09314e+07,7.55093e+07
1215,2.0321e+07,6.51583e+07
1269,2.79271e+07,4.74063e+07
1323,3.08794e+07,3.85298e+07
1377,2.38877e+07,4.16242e+07
1431,1.57578e+07,4.54641e+07
1485,1.68492e+07,3.86283e+07
1539,2.23343e+07,2.8449e+07
1593,2.04547e+07,2.77486e+07
1647,1.36062e+07,3.18284e+07
1701,1.34905e+07,2.81624e+07
1755,1.78692e+07,2.09183e+07
1809,1.54421e+07,2.16398e+07
1863,1.06641e+07,2.40895e+07
1917,1.30855e+07,1.91442e+07
1971,1.46271e+07,1.61092e+07
2025,1.01549e+07,1.9019e+07
2079,1.0282e+07,1.7009e+07
2133,1.27408e+07,1.32508e+07
2187,9.24633e+06,1.5542e+07
2241,8.96733e+06,1.43918e+07
2295,1.10467e+07,1.12899e+07
2349,7.86123e+06,1.34625e+07
2403,8.5226e+06,1.16822e+07
2457,9.37082e+06,1.00559e+07
2511,6.64439e+06,1.18705e+07
2565,8.53676e+06,9.1514e+06
2619,7.25244e+06,9.77395e+06
2673,6.56647e+06,9.64898e+06
2727,7.78477e+06,7.87426e+06
2781,5.61933e+06,9.3541e+06
2835,7.21633e+06,7.19837e+06
2889,5.64022e+06,8.23565e+06
2943,6.19151e+06,7.12265e+06
2997,5.83254e+06,7.05389e+06
3051,5.32769e+06,7.02197e+06
3105,5.82178e+06,6.16816e+06
3159,4.76083e+06,6.73305e+06
3213,5.61736e+06,5.56153e+06
3267,4.39882e+06,6.32775e+06
3321,5.3206e+06,5.12616e+06
3375,4.14733e+06,5.88689e+06
3429,4.98892e+06,4.7954e+06
3483,3.97569e+06,5.43168e+06
3537,4.62049e+06,4.55936e+06
3591,3.9001e+06,4.94226e+06
3645,4.1849e+06,4.4385e+06
3699,3.93565e+06,4.4017e+06
3753,3.69428e+06,4.40952e+06
3807,4.01694e+06,3.86936e+06
3861,3.2733e+06,4.35096e+06
3915,3.94953e+06,3.51919e+06
3969,3.14695e+06,4.05351e+06
4023,3.54294e+06,3.51321e+06
4077,3.36234e+06,3.48344e+06
4131,2.97559e+06,3.67394e+06
4185,3.47843e+06,3.04629e+06
4239,2.8337e+06,3.46541e+06
4293,3.02642e+06,3.15028e+06
4347,3.13868e+06,2.88906e+06
4401,2.5822e+06,3.25253e+06
4455,2.9506e+06,2.78966e+06
4509,2.84616e+06,2.74215e+06
4563,2.42466e+06,2.99807e+06
4617,2.77778e+06,2.56172e+06
4671,2.6793e+06,2.52627e+06
4725,2.28319e+06,2.76694e+06
4779,2.54556e+06,2.4282e+06
4833,2.59664e+06,2.27323e+06
4887,2.19503e+06,2.52475e+06
4941,2.24443e+06,2.38887e+06
4995,2.47597e+06,2.08791e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/axionNumTilt19.txt <==
27,1.06865e+06,1.00637e+09
81,4.17982e+06,7.55012e+09
135,1.84907e+07,5.7513e+09
189,2.90139e+07,3.10439e+09
243,3.92234e+07,1.75258e+09
297,4.91022e+07,1.06016e+09
351,5.85234e+07,6.88001e+08
405,6.72481e+07,4.7982e+08
459,7.48202e+07,3.56027e+08
513,8.05211e+07,2.76983e+08
567,8.31347e+07,2.25205e+08
621,8.08378e+07,1.93685e+08
675,7.15983e+07,1.81707e+08
729,5.52463e+07,1.85137e+08
783,3.6548e+07,1.90134e+08
837,2.51617e+07,1.76114e+08
891,2.80116e+07,1.36484e+08
945,3.98665e+07,9.39238e+07
999,4.77001e+07,7.09753e+07
1053,4.38197e+07,6.76663e+07
1107,3.10598e+07,7.3337e+07
1161,2.00308e+07,7.5222e+07
1215,2.02536e+07,6.38367e+07
1269,2.81458e+07,4.59939e+07
1323,3.05843e+07,3.78446e+07
1377,2.30223e+07,4.1672e+07
1431,1.50851e+07,4.52681e+07
1485,1.68273e+07,3.77515e+07
1539,2.23868e+07,2.75884e+07
1593,1.99339e+07,2.75928e+07
1647,1.29735e+07,3.17985e+07
1701,1.34208e+07,2.75308e+07
1755,1.78824e+07,2.02946e+07
1809,1.49562e+07,2.15721e+07
1863,1.02492e+07,2.39469e+07
1917,1.31363e+07,1.85522e+07
1971,1.44221e+07,1.58249e+07
2025,9.68509e+06,1.90219e+07
2079,1.0246e+07,1.65789e+07
2133,1.26446e+07,1.2919e+07
2187,8.83354e+06,1.55478e+07
2241,8.91504e+06,1.40453e+07
2295,1.09427e+07,1.10225e+07
2349,7.51737e+06,1.34429e+07
2403,8.50974e+06,1.13523e+07
2457,9.19499e+06,9.90515e+06
2511,6.40262e+06,1.17899e+07
2565,8.54224e+06,8.84751e+06
2619,6.99336e+06,9.73862e+06
2673,6.48458e+06,9.45305e+06
2727,7.68852e+06,7.70183e+06
2781,5.4057e+06,9.30464e+06
2835,7.21957e+06,6.94921e+06
2889,5.40295e+06,8.22801e+06
2943,6.18432e+06,6.90123e+06
2997,5.64991e+06,7.01148e+06
3051,5.26739e+06,6.86675e+06
3105,5.70512e+06,6.0771e+06
3159,4.65612e+06,6.63484e+06
3213,5.54589e+06,5.43971e+06
3267,4.27372e+06,6.26193e+06
3321,5.26845e+06,4.9981e+06
3375,4.02499e+06,5.829e+06
3429,4.93531e+06,4.67928e+06
3483,3.87419e+06,5.36472e+06
3537,4.54486e+06,4.47477e+06
3591,3.83863e+06,4.84668e+06
3645,4.07167e+06,4.39782e+06
3699,3.92314e+06,4.26987e+06
3753,3.54203e+06,4.41268e+06
3807,4.04018e+06,3.71302e+06
3861,3.11475e+06,4.3662e+06
3915,3.95416e+06,3.3883e+06
3969,3.05081e+06,4.01802e+06
4023,3.46016e+06,3.46999e+06
4077,3.36828e+06,3.36022e+06
4131,2.82651e+06,3.69683e+06
4185,3.49045e+06,2.92514e+06
4239,2.7623e+06,3.4213e+06
4293,2.9196e+06,3.1436e+06
4347,3.1684e+06,2.75903e+06
4401,2.47223e+06,3.25183e+06
4455,2.88331e+06,2.75447e+06
4509,2.86843e+06,2.62645e+06
4563,2.31215e+06,3.00629e+06
4617,2.71927e+06,2.5248e+06
4671,2.70177e+06,2.41802e+06
4725,2.18695e+06,2.76627e+06
4779,2.46825e+06,2.41358e+06
4833,2.62155e+06,2.16937e+06
4887,2.141e+06,2.49155e+06
4941,2.13871e+06,2.40432e+06
4995,2.46974e+06,2.01773e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/runParamsTilt10.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/seedTilt10.txt <==
-139712922 351515012 -1166143728 617773878 Thread: 35 
-139712922 351515012 -1166143728 617773878 Thread: 38 
-139712922 351515012 -1166143728 617773878 Thread: 52 
-139712922 351515012 -1166143728 617773878 Thread: 37 
-139712922 351515012 -1166143728 617773878 Thread: 41 
-139712922 351515012 -1166143728 617773878 Thread: 36 
-139712922 351515012 -1166143728 617773878 Thread: 39 
-139712922 351515012 -1166143728 617773878 Thread: 57 
-139712922 351515012 -1166143728 617773878 Thread: 31 
-139712922 351515012 -1166143728 617773878 Thread: 17 
-139712922 351515012 -1166143728 617773878 Thread: 18 
-139712922 351515012 -1166143728 617773878 Thread: 49 
-139712922 351515012 -1166143728 617773878 Thread: 56 
-139712922 351515012 -1166143728 617773878 Thread: 53 
-139712922 351515012 -1166143728 617773878 Thread: 55 
-139712922 351515012 -1166143728 617773878 Thread: 48 
-139712922 351515012 -1166143728 617773878 Thread: 23 
-139712922 351515012 -1166143728 617773878 Thread: 44 
-139712922 351515012 -1166143728 617773878 Thread: 51 
-139712922 351515012 -1166143728 617773878 Thread: 16 
-139712922 351515012 -1166143728 617773878 Thread: 47 
-139712922 351515012 -1166143728 617773878 Thread: 61 
-139712922 351515012 -1166143728 617773878 Thread: 62 
-139712922 351515012 -1166143728 617773878 Thread: 20 
-139712922 351515012 -1166143728 617773878 Thread: 28 
-139712922 351515012 -1166143728 617773878 Thread: 22 
-139712922 351515012 -1166143728 617773878 Thread: 15 
-139712922 351515012 -1166143728 617773878 Thread: 60 
-139712922 351515012 -1166143728 617773878 Thread: 43 
-139712922 351515012 -1166143728 617773878 Thread: 25 
-139712922 351515012 -1166143728 617773878 Thread: 4 
-139712922 351515012 -1166143728 617773878 Thread: 5 
-139712922 351515012 -1166143728 617773878 Thread: 26 
-139712922 351515012 -1166143728 617773878 Thread: 0 
-139712922 351515012 -1166143728 617773878 Thread: 6 
-139712922 351515012 -1166143728 617773878 Thread: 1 
-139712922 351515012 -1166143728 617773878 Thread: 59 
-139712922 351515012 -1166143728 617773878 Thread: 32 
-139712922 351515012 -1166143728 617773878 Thread: 63 
-139712922 351515012 -1166143728 617773878 Thread: 58 
-139712922 351515012 -1166143728 617773878 Thread: 54 
-139712922 351515012 -1166143728 617773878 Thread: 7 
-139712922 351515012 -1166143728 617773878 Thread: 34 
-139712922 351515012 -1166143728 617773878 Thread: 3 
-139712922 351515012 -1166143728 617773878 Thread: 42 
-139712922 351515012 -1166143728 617773878 Thread: 9 
-139712922 351515012 -1166143728 617773878 Thread: 27 
-139712922 351515012 -1166143728 617773878 Thread: 8 
-139712922 351515012 -1166143728 617773878 Thread: 2 
-139712922 351515012 -1166143728 617773878 Thread: 12 
-139712922 351515012 -1166143728 617773878 Thread: 10 
-139712922 351515012 -1166143728 617773878 Thread: 11 
-139712922 351515012 -1166143728 617773878 Thread: 14 
-139712922 351515012 -1166143728 617773878 Thread: 19 
-139712922 351515012 -1166143728 617773878 Thread: 30 
-139712922 351515012 -1166143728 617773878 Thread: 21 
-139712922 351515012 -1166143728 617773878 Thread: 29 
-139712922 351515012 -1166143728 617773878 Thread: 13 
-139712922 351515012 -1166143728 617773878 Thread: 33 
-139712922 351515012 -1166143728 617773878 Thread: 50 
-139712922 351515012 -1166143728 617773878 Thread: 24 
-139712922 351515012 -1166143728 617773878 Thread: 46 
-139712922 351515012 -1166143728 617773878 Thread: 40 
-139712922 351515012 -1166143728 617773878 Thread: 45 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/seedTilt11.txt <==
460887325 -305683900 1635925706 1397117189 Thread: 19 
460887325 -305683900 1635925706 1397117189 Thread: 48 
460887325 -305683900 1635925706 1397117189 Thread: 32 
460887325 -305683900 1635925706 1397117189 Thread: 0 
460887325 -305683900 1635925706 1397117189 Thread: 23 
460887325 -305683900 1635925706 1397117189 Thread: 4 
460887325 -305683900 1635925706 1397117189 Thread: 52 
460887325 -305683900 1635925706 1397117189 Thread: 16 
460887325 -305683900 1635925706 1397117189 Thread: 50 
460887325 -305683900 1635925706 1397117189 Thread: 17 
460887325 -305683900 1635925706 1397117189 Thread: 25 
460887325 -305683900 1635925706 1397117189 Thread: 24 
460887325 -305683900 1635925706 1397117189 Thread: 46 
460887325 -305683900 1635925706 1397117189 Thread: 27 
460887325 -305683900 1635925706 1397117189 Thread: 49 
460887325 -305683900 1635925706 1397117189 Thread: 11 
460887325 -305683900 1635925706 1397117189 Thread: 55 
460887325 -305683900 1635925706 1397117189 Thread: 61 
460887325 -305683900 1635925706 1397117189 Thread: 54 
460887325 -305683900 1635925706 1397117189 Thread: 9 
460887325 -305683900 1635925706 1397117189 Thread: 47 
460887325 -305683900 1635925706 1397117189 Thread: 44 
460887325 -305683900 1635925706 1397117189 Thread: 8 
460887325 -305683900 1635925706 1397117189 Thread: 13 
460887325 -305683900 1635925706 1397117189 Thread: 37 
460887325 -305683900 1635925706 1397117189 Thread: 35 
460887325 -305683900 1635925706 1397117189 Thread: 28 
460887325 -305683900 1635925706 1397117189 Thread: 51 
460887325 -305683900 1635925706 1397117189 Thread: 45 
460887325 -305683900 1635925706 1397117189 Thread: 15 
460887325 -305683900 1635925706 1397117189 Thread: 29 
460887325 -305683900 1635925706 1397117189 Thread: 5 
460887325 -305683900 1635925706 1397117189 Thread: 6 
460887325 -305683900 1635925706 1397117189 Thread: 30 
460887325 -305683900 1635925706 1397117189 Thread: 63 
460887325 -305683900 1635925706 1397117189 Thread: 40 
460887325 -305683900 1635925706 1397117189 Thread: 26 
460887325 -305683900 1635925706 1397117189 Thread: 41 
460887325 -305683900 1635925706 1397117189 Thread: 60 
460887325 -305683900 1635925706 1397117189 Thread: 1 
460887325 -305683900 1635925706 1397117189 Thread: 59 
460887325 -305683900 1635925706 1397117189 Thread: 3 
460887325 -305683900 1635925706 1397117189 Thread: 38 
460887325 -305683900 1635925706 1397117189 Thread: 31 
460887325 -305683900 1635925706 1397117189 Thread: 62 
460887325 -305683900 1635925706 1397117189 Thread: 10 
460887325 -305683900 1635925706 1397117189 Thread: 56 
460887325 -305683900 1635925706 1397117189 Thread: 39 
460887325 -305683900 1635925706 1397117189 Thread: 22 
460887325 -305683900 1635925706 1397117189 Thread: 2 
460887325 -305683900 1635925706 1397117189 Thread: 42 
460887325 -305683900 1635925706 1397117189 Thread: 7 
460887325 -305683900 1635925706 1397117189 Thread: 20 
460887325 -305683900 1635925706 1397117189 Thread: 18 
460887325 -305683900 1635925706 1397117189 Thread: 34 
460887325 -305683900 1635925706 1397117189 Thread: 21 
460887325 -305683900 1635925706 1397117189 Thread: 57 
460887325 -305683900 1635925706 1397117189 Thread: 53 
460887325 -305683900 1635925706 1397117189 Thread: 14 
460887325 -305683900 1635925706 1397117189 Thread: 36 
460887325 -305683900 1635925706 1397117189 Thread: 33 
460887325 -305683900 1635925706 1397117189 Thread: 43 
460887325 -305683900 1635925706 1397117189 Thread: 58 
460887325 -305683900 1635925706 1397117189 Thread: 12 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/seedTilt12.txt <==
-1263018543 2030585270 -322718223 506215092 Thread: 0 
-1263018543 2030585270 -322718223 506215092 Thread: 62 
-1263018543 2030585270 -322718223 506215092 Thread: 37 
-1263018543 2030585270 -322718223 506215092 Thread: 38 
-1263018543 2030585270 -322718223 506215092 Thread: 61 
-1263018543 2030585270 -322718223 506215092 Thread: 51 
-1263018543 2030585270 -322718223 506215092 Thread: 58 
-1263018543 2030585270 -322718223 506215092 Thread: 42 
-1263018543 2030585270 -322718223 506215092 Thread: 13 
-1263018543 2030585270 -322718223 506215092 Thread: 12 
-1263018543 2030585270 -322718223 506215092 Thread: 25 
-1263018543 2030585270 -322718223 506215092 Thread: 40 
-1263018543 2030585270 -322718223 506215092 Thread: 17 
-1263018543 2030585270 -322718223 506215092 Thread: 11 
-1263018543 2030585270 -322718223 506215092 Thread: 28 
-1263018543 2030585270 -322718223 506215092 Thread: 56 
-1263018543 2030585270 -322718223 506215092 Thread: 23 
-1263018543 2030585270 -322718223 506215092 Thread: 60 
-1263018543 2030585270 -322718223 506215092 Thread: 22 
-1263018543 2030585270 -322718223 506215092 Thread: 27 
-1263018543 2030585270 -322718223 506215092 Thread: 20 
-1263018543 2030585270 -322718223 506215092 Thread: 44 
-1263018543 2030585270 -322718223 506215092 Thread: 5 
-1263018543 2030585270 -322718223 506215092 Thread: 6 
-1263018543 2030585270 -322718223 506215092 Thread: 16 
-1263018543 2030585270 -322718223 506215092 Thread: 32 
-1263018543 2030585270 -322718223 506215092 Thread: 48 
-1263018543 2030585270 -322718223 506215092 Thread: 34 
-1263018543 2030585270 -322718223 506215092 Thread: 18 
-1263018543 2030585270 -322718223 506215092 Thread: 57 
-1263018543 2030585270 -322718223 506215092 Thread: 24 
-1263018543 2030585270 -322718223 506215092 Thread: 54 
-1263018543 2030585270 -322718223 506215092 Thread: 2 
-1263018543 2030585270 -322718223 506215092 Thread: 63 
-1263018543 2030585270 -322718223 506215092 Thread: 1 
-1263018543 2030585270 -322718223 506215092 Thread: 3 
-1263018543 2030585270 -322718223 506215092 Thread: 26 
-1263018543 2030585270 -322718223 506215092 Thread: 9 
-1263018543 2030585270 -322718223 506215092 Thread: 47 
-1263018543 2030585270 -322718223 506215092 Thread: 45 
-1263018543 2030585270 -322718223 506215092 Thread: 15 
-1263018543 2030585270 -322718223 506215092 Thread: 41 
-1263018543 2030585270 -322718223 506215092 Thread: 39 
-1263018543 2030585270 -322718223 506215092 Thread: 55 
-1263018543 2030585270 -322718223 506215092 Thread: 19 
-1263018543 2030585270 -322718223 506215092 Thread: 14 
-1263018543 2030585270 -322718223 506215092 Thread: 36 
-1263018543 2030585270 -322718223 506215092 Thread: 50 
-1263018543 2030585270 -322718223 506215092 Thread: 46 
-1263018543 2030585270 -322718223 506215092 Thread: 29 
-1263018543 2030585270 -322718223 506215092 Thread: 7 
-1263018543 2030585270 -322718223 506215092 Thread: 10 
-1263018543 2030585270 -322718223 506215092 Thread: 4 
-1263018543 2030585270 -322718223 506215092 Thread: 59 
-1263018543 2030585270 -322718223 506215092 Thread: 33 
-1263018543 2030585270 -322718223 506215092 Thread: 31 
-1263018543 2030585270 -322718223 506215092 Thread: 8 
-1263018543 2030585270 -322718223 506215092 Thread: 52 
-1263018543 2030585270 -322718223 506215092 Thread: 35 
-1263018543 2030585270 -322718223 506215092 Thread: 30 
-1263018543 2030585270 -322718223 506215092 Thread: 53 
-1263018543 2030585270 -322718223 506215092 Thread: 21 
-1263018543 2030585270 -322718223 506215092 Thread: 43 
-1263018543 2030585270 -322718223 506215092 Thread: 49 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/seedTilt13.txt <==
-522385994 -785876371 1864203879 1083590454 Thread: 54 
-522385994 -785876371 1864203879 1083590454 Thread: 17 
-522385994 -785876371 1864203879 1083590454 Thread: 47 
-522385994 -785876371 1864203879 1083590454 Thread: 48 
-522385994 -785876371 1864203879 1083590454 Thread: 9 
-522385994 -785876371 1864203879 1083590454 Thread: 11 
-522385994 -785876371 1864203879 1083590454 Thread: 63 
-522385994 -785876371 1864203879 1083590454 Thread: 6 
-522385994 -785876371 1864203879 1083590454 Thread: 42 
-522385994 -785876371 1864203879 1083590454 Thread: 62 
-522385994 -785876371 1864203879 1083590454 Thread: 16 
-522385994 -785876371 1864203879 1083590454 Thread: 46 
-522385994 -785876371 1864203879 1083590454 Thread: 12 
-522385994 -785876371 1864203879 1083590454 Thread: 8 
-522385994 -785876371 1864203879 1083590454 Thread: 7 
-522385994 -785876371 1864203879 1083590454 Thread: 50 
-522385994 -785876371 1864203879 1083590454 Thread: 28 
-522385994 -785876371 1864203879 1083590454 Thread: 5 
-522385994 -785876371 1864203879 1083590454 Thread: 0 
-522385994 -785876371 1864203879 1083590454 Thread: 3 
-522385994 -785876371 1864203879 1083590454 Thread: 10 
-522385994 -785876371 1864203879 1083590454 Thread: 13 
-522385994 -785876371 1864203879 1083590454 Thread: 2 
-522385994 -785876371 1864203879 1083590454 Thread: 1 
-522385994 -785876371 1864203879 1083590454 Thread: 21 
-522385994 -785876371 1864203879 1083590454 Thread: 14 
-522385994 -785876371 1864203879 1083590454 Thread: 4 
-522385994 -785876371 1864203879 1083590454 Thread: 59 
-522385994 -785876371 1864203879 1083590454 Thread: 18 
-522385994 -785876371 1864203879 1083590454 Thread: 57 
-522385994 -785876371 1864203879 1083590454 Thread: 20 
-522385994 -785876371 1864203879 1083590454 Thread: 40 
-522385994 -785876371 1864203879 1083590454 Thread: 30 
-522385994 -785876371 1864203879 1083590454 Thread: 41 
-522385994 -785876371 1864203879 1083590454 Thread: 19 
-522385994 -785876371 1864203879 1083590454 Thread: 15 
-522385994 -785876371 1864203879 1083590454 Thread: 58 
-522385994 -785876371 1864203879 1083590454 Thread: 29 
-522385994 -785876371 1864203879 1083590454 Thread: 51 
-522385994 -785876371 1864203879 1083590454 Thread: 55 
-522385994 -785876371 1864203879 1083590454 Thread: 60 
-522385994 -785876371 1864203879 1083590454 Thread: 32 
-522385994 -785876371 1864203879 1083590454 Thread: 37 
-522385994 -785876371 1864203879 1083590454 Thread: 53 
-522385994 -785876371 1864203879 1083590454 Thread: 35 
-522385994 -785876371 1864203879 1083590454 Thread: 33 
-522385994 -785876371 1864203879 1083590454 Thread: 49 
-522385994 -785876371 1864203879 1083590454 Thread: 52 
-522385994 -785876371 1864203879 1083590454 Thread: 45 
-522385994 -785876371 1864203879 1083590454 Thread: 36 
-522385994 -785876371 1864203879 1083590454 Thread: 39 
-522385994 -785876371 1864203879 1083590454 Thread: 31 
-522385994 -785876371 1864203879 1083590454 Thread: 44 
-522385994 -785876371 1864203879 1083590454 Thread: 43 
-522385994 -785876371 1864203879 1083590454 Thread: 38 
-522385994 -785876371 1864203879 1083590454 Thread: 22 
-522385994 -785876371 1864203879 1083590454 Thread: 25 
-522385994 -785876371 1864203879 1083590454 Thread: 26 
-522385994 -785876371 1864203879 1083590454 Thread: 27 
-522385994 -785876371 1864203879 1083590454 Thread: 24 
-522385994 -785876371 1864203879 1083590454 Thread: 56 
-522385994 -785876371 1864203879 1083590454 Thread: 34 
-522385994 -785876371 1864203879 1083590454 Thread: 61 
-522385994 -785876371 1864203879 1083590454 Thread: 23 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/seedTilt14.txt <==
1377052615 1649053097 -966727383 1768744546 Thread: 0 
1377052615 1649053097 -966727383 1768744546 Thread: 50 
1377052615 1649053097 -966727383 1768744546 Thread: 40 
1377052615 1649053097 -966727383 1768744546 Thread: 42 
1377052615 1649053097 -966727383 1768744546 Thread: 41 
1377052615 1649053097 -966727383 1768744546 Thread: 51 
1377052615 1649053097 -966727383 1768744546 Thread: 10 
1377052615 1649053097 -966727383 1768744546 Thread: 36 
1377052615 1649053097 -966727383 1768744546 Thread: 34 
1377052615 1649053097 -966727383 1768744546 Thread: 6 
1377052615 1649053097 -966727383 1768744546 Thread: 5 
1377052615 1649053097 -966727383 1768744546 Thread: 21 
1377052615 1649053097 -966727383 1768744546 Thread: 57 
1377052615 1649053097 -966727383 1768744546 Thread: 52 
1377052615 1649053097 -966727383 1768744546 Thread: 12 
1377052615 1649053097 -966727383 1768744546 Thread: 33 
1377052615 1649053097 -966727383 1768744546 Thread: 53 
1377052615 1649053097 -966727383 1768744546 Thread: 55 
1377052615 1649053097 -966727383 1768744546 Thread: 54 
1377052615 1649053097 -966727383 1768744546 Thread: 37 
1377052615 1649053097 -966727383 1768744546 Thread: 39 
1377052615 1649053097 -966727383 1768744546 Thread: 59 
1377052615 1649053097 -966727383 1768744546 Thread: 32 
1377052615 1649053097 -966727383 1768744546 Thread: 24 
1377052615 1649053097 -966727383 1768744546 Thread: 22 
1377052615 1649053097 -966727383 1768744546 Thread: 27 
1377052615 1649053097 -966727383 1768744546 Thread: 60 
1377052615 1649053097 -966727383 1768744546 Thread: 9 
1377052615 1649053097 -966727383 1768744546 Thread: 48 
1377052615 1649053097 -966727383 1768744546 Thread: 18 
1377052615 1649053097 -966727383 1768744546 Thread: 25 
1377052615 1649053097 -966727383 1768744546 Thread: 7 
1377052615 1649053097 -966727383 1768744546 Thread: 20 
1377052615 1649053097 -966727383 1768744546 Thread: 4 
1377052615 1649053097 -966727383 1768744546 Thread: 43 
1377052615 1649053097 -966727383 1768744546 Thread: 11 
1377052615 1649053097 -966727383 1768744546 Thread: 29 
1377052615 1649053097 -966727383 1768744546 Thread: 44 
1377052615 1649053097 -966727383 1768744546 Thread: 14 
1377052615 1649053097 -966727383 1768744546 Thread: 49 
1377052615 1649053097 -966727383 1768744546 Thread: 30 
1377052615 1649053097 -966727383 1768744546 Thread: 56 
1377052615 1649053097 -966727383 1768744546 Thread: 1 
1377052615 1649053097 -966727383 1768744546 Thread: 38 
1377052615 1649053097 -966727383 1768744546 Thread: 45 
1377052615 1649053097 -966727383 1768744546 Thread: 28 
1377052615 1649053097 -966727383 1768744546 Thread: 35 
1377052615 1649053097 -966727383 1768744546 Thread: 8 
1377052615 1649053097 -966727383 1768744546 Thread: 17 
1377052615 1649053097 -966727383 1768744546 Thread: 19 
1377052615 1649053097 -966727383 1768744546 Thread: 15 
1377052615 1649053097 -966727383 1768744546 Thread: 13 
1377052615 1649053097 -966727383 1768744546 Thread: 16 
1377052615 1649053097 -966727383 1768744546 Thread: 26 
1377052615 1649053097 -966727383 1768744546 Thread: 63 
1377052615 1649053097 -966727383 1768744546 Thread: 46 
1377052615 1649053097 -966727383 1768744546 Thread: 23 
1377052615 1649053097 -966727383 1768744546 Thread: 47 
1377052615 1649053097 -966727383 1768744546 Thread: 31 
1377052615 1649053097 -966727383 1768744546 Thread: 58 
1377052615 1649053097 -966727383 1768744546 Thread: 61 
1377052615 1649053097 -966727383 1768744546 Thread: 62 
1377052615 1649053097 -966727383 1768744546 Thread: 3 
1377052615 1649053097 -966727383 1768744546 Thread: 2 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/seedTilt15.txt <==
1717370786 -122675668 -1820141289 -1684011771 Thread: 0 
1717370786 -122675668 -1820141289 -1684011771 Thread: 18 
1717370786 -122675668 -1820141289 -1684011771 Thread: 19 
1717370786 -122675668 -1820141289 -1684011771 Thread: 38 
1717370786 -122675668 -1820141289 -1684011771 Thread: 14 
1717370786 -122675668 -1820141289 -1684011771 Thread: 40 
1717370786 -122675668 -1820141289 -1684011771 Thread: 60 
1717370786 -122675668 -1820141289 -1684011771 Thread: 34 
1717370786 -122675668 -1820141289 -1684011771 Thread: 32 
1717370786 -122675668 -1820141289 -1684011771 Thread: 53 
1717370786 -122675668 -1820141289 -1684011771 Thread: 52 
1717370786 -122675668 -1820141289 -1684011771 Thread: 16 
1717370786 -122675668 -1820141289 -1684011771 Thread: 42 
1717370786 -122675668 -1820141289 -1684011771 Thread: 27 
1717370786 -122675668 -1820141289 -1684011771 Thread: 15 
1717370786 -122675668 -1820141289 -1684011771 Thread: 47 
1717370786 -122675668 -1820141289 -1684011771 Thread: 26 
1717370786 -122675668 -1820141289 -1684011771 Thread: 17 
1717370786 -122675668 -1820141289 -1684011771 Thread: 22 
1717370786 -122675668 -1820141289 -1684011771 Thread: 11 
1717370786 -122675668 -1820141289 -1684011771 Thread: 59 
1717370786 -122675668 -1820141289 -1684011771 Thread: 33 
1717370786 -122675668 -1820141289 -1684011771 Thread: 36 
1717370786 -122675668 -1820141289 -1684011771 Thread: 43 
1717370786 -122675668 -1820141289 -1684011771 Thread: 25 
1717370786 -122675668 -1820141289 -1684011771 Thread: 24 
1717370786 -122675668 -1820141289 -1684011771 Thread: 23 
1717370786 -122675668 -1820141289 -1684011771 Thread: 63 
1717370786 -122675668 -1820141289 -1684011771 Thread: 5 
1717370786 -122675668 -1820141289 -1684011771 Thread: 4 
1717370786 -122675668 -1820141289 -1684011771 Thread: 28 
1717370786 -122675668 -1820141289 -1684011771 Thread: 51 
1717370786 -122675668 -1820141289 -1684011771 Thread: 39 
1717370786 -122675668 -1820141289 -1684011771 Thread: 35 
1717370786 -122675668 -1820141289 -1684011771 Thread: 10 
1717370786 -122675668 -1820141289 -1684011771 Thread: 44 
1717370786 -122675668 -1820141289 -1684011771 Thread: 41 
1717370786 -122675668 -1820141289 -1684011771 Thread: 2 
1717370786 -122675668 -1820141289 -1684011771 Thread: 45 
1717370786 -122675668 -1820141289 -1684011771 Thread: 54 
1717370786 -122675668 -1820141289 -1684011771 Thread: 62 
1717370786 -122675668 -1820141289 -1684011771 Thread: 31 
1717370786 -122675668 -1820141289 -1684011771 Thread: 46 
1717370786 -122675668 -1820141289 -1684011771 Thread: 48 
1717370786 -122675668 -1820141289 -1684011771 Thread: 13 
1717370786 -122675668 -1820141289 -1684011771 Thread: 58 
1717370786 -122675668 -1820141289 -1684011771 Thread: 29 
1717370786 -122675668 -1820141289 -1684011771 Thread: 3 
1717370786 -122675668 -1820141289 -1684011771 Thread: 37 
1717370786 -122675668 -1820141289 -1684011771 Thread: 12 
1717370786 -122675668 -1820141289 -1684011771 Thread: 49 
1717370786 -122675668 -1820141289 -1684011771 Thread: 50 
1717370786 -122675668 -1820141289 -1684011771 Thread: 57 
1717370786 -122675668 -1820141289 -1684011771 Thread: 1 
1717370786 -122675668 -1820141289 -1684011771 Thread: 61 
1717370786 -122675668 -1820141289 -1684011771 Thread: 7 
1717370786 -122675668 -1820141289 -1684011771 Thread: 21 
1717370786 -122675668 -1820141289 -1684011771 Thread: 20 
1717370786 -122675668 -1820141289 -1684011771 Thread: 8 
1717370786 -122675668 -1820141289 -1684011771 Thread: 9 
1717370786 -122675668 -1820141289 -1684011771 Thread: 6 
1717370786 -122675668 -1820141289 -1684011771 Thread: 56 
1717370786 -122675668 -1820141289 -1684011771 Thread: 30 
1717370786 -122675668 -1820141289 -1684011771 Thread: 55 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/seedTilt16.txt <==
-1218880704 -1790560984 1717752150 1011713084 Thread: 41 
-1218880704 -1790560984 1717752150 1011713084 Thread: 7 
-1218880704 -1790560984 1717752150 1011713084 Thread: 58 
-1218880704 -1790560984 1717752150 1011713084 Thread: 26 
-1218880704 -1790560984 1717752150 1011713084 Thread: 20 
-1218880704 -1790560984 1717752150 1011713084 Thread: 52 
-1218880704 -1790560984 1717752150 1011713084 Thread: 6 
-1218880704 -1790560984 1717752150 1011713084 Thread: 59 
-1218880704 -1790560984 1717752150 1011713084 Thread: 63 
-1218880704 -1790560984 1717752150 1011713084 Thread: 2 
-1218880704 -1790560984 1717752150 1011713084 Thread: 60 
-1218880704 -1790560984 1717752150 1011713084 Thread: 4 
-1218880704 -1790560984 1717752150 1011713084 Thread: 11 
-1218880704 -1790560984 1717752150 1011713084 Thread: 53 
-1218880704 -1790560984 1717752150 1011713084 Thread: 24 
-1218880704 -1790560984 1717752150 1011713084 Thread: 55 
-1218880704 -1790560984 1717752150 1011713084 Thread: 62 
-1218880704 -1790560984 1717752150 1011713084 Thread: 1 
-1218880704 -1790560984 1717752150 1011713084 Thread: 3 
-1218880704 -1790560984 1717752150 1011713084 Thread: 23 
-1218880704 -1790560984 1717752150 1011713084 Thread: 57 
-1218880704 -1790560984 1717752150 1011713084 Thread: 56 
-1218880704 -1790560984 1717752150 1011713084 Thread: 17 
-1218880704 -1790560984 1717752150 1011713084 Thread: 25 
-1218880704 -1790560984 1717752150 1011713084 Thread: 12 
-1218880704 -1790560984 1717752150 1011713084 Thread: 33 
-1218880704 -1790560984 1717752150 1011713084 Thread: 28 
-1218880704 -1790560984 1717752150 1011713084 Thread: 32 
-1218880704 -1790560984 1717752150 1011713084 Thread: 22 
-1218880704 -1790560984 1717752150 1011713084 Thread: 50 
-1218880704 -1790560984 1717752150 1011713084 Thread: 48 
-1218880704 -1790560984 1717752150 1011713084 Thread: 21 
-1218880704 -1790560984 1717752150 1011713084 Thread: 18 
-1218880704 -1790560984 1717752150 1011713084 Thread: 10 
-1218880704 -1790560984 1717752150 1011713084 Thread: 61 
-1218880704 -1790560984 1717752150 1011713084 Thread: 15 
-1218880704 -1790560984 1717752150 1011713084 Thread: 9 
-1218880704 -1790560984 1717752150 1011713084 Thread: 37 
-1218880704 -1790560984 1717752150 1011713084 Thread: 13 
-1218880704 -1790560984 1717752150 1011713084 Thread: 27 
-1218880704 -1790560984 1717752150 1011713084 Thread: 31 
-1218880704 -1790560984 1717752150 1011713084 Thread: 5 
-1218880704 -1790560984 1717752150 1011713084 Thread: 49 
-1218880704 -1790560984 1717752150 1011713084 Thread: 8 
-1218880704 -1790560984 1717752150 1011713084 Thread: 16 
-1218880704 -1790560984 1717752150 1011713084 Thread: 40 
-1218880704 -1790560984 1717752150 1011713084 Thread: 51 
-1218880704 -1790560984 1717752150 1011713084 Thread: 38 
-1218880704 -1790560984 1717752150 1011713084 Thread: 29 
-1218880704 -1790560984 1717752150 1011713084 Thread: 54 
-1218880704 -1790560984 1717752150 1011713084 Thread: 34 
-1218880704 -1790560984 1717752150 1011713084 Thread: 35 
-1218880704 -1790560984 1717752150 1011713084 Thread: 43 
-1218880704 -1790560984 1717752150 1011713084 Thread: 45 
-1218880704 -1790560984 1717752150 1011713084 Thread: 39 
-1218880704 -1790560984 1717752150 1011713084 Thread: 0 
-1218880704 -1790560984 1717752150 1011713084 Thread: 30 
-1218880704 -1790560984 1717752150 1011713084 Thread: 47 
-1218880704 -1790560984 1717752150 1011713084 Thread: 42 
-1218880704 -1790560984 1717752150 1011713084 Thread: 44 
-1218880704 -1790560984 1717752150 1011713084 Thread: 36 
-1218880704 -1790560984 1717752150 1011713084 Thread: 46 
-1218880704 -1790560984 1717752150 1011713084 Thread: 19 
-1218880704 -1790560984 1717752150 1011713084 Thread: 14 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/seedTilt17.txt <==
-1110411039 -1366940243 2008393971 -133844676 Thread: 50 
-1110411039 -1366940243 2008393971 -133844676 Thread: 11 
-1110411039 -1366940243 2008393971 -133844676 Thread: 28 
-1110411039 -1366940243 2008393971 -133844676 Thread: 45 
-1110411039 -1366940243 2008393971 -133844676 Thread: 8 
-1110411039 -1366940243 2008393971 -133844676 Thread: 12 
-1110411039 -1366940243 2008393971 -133844676 Thread: 34 
-1110411039 -1366940243 2008393971 -133844676 Thread: 30 
-1110411039 -1366940243 2008393971 -133844676 Thread: 49 
-1110411039 -1366940243 2008393971 -133844676 Thread: 15 
-1110411039 -1366940243 2008393971 -133844676 Thread: 48 
-1110411039 -1366940243 2008393971 -133844676 Thread: 37 
-1110411039 -1366940243 2008393971 -133844676 Thread: 38 
-1110411039 -1366940243 2008393971 -133844676 Thread: 24 
-1110411039 -1366940243 2008393971 -133844676 Thread: 40 
-1110411039 -1366940243 2008393971 -133844676 Thread: 41 
-1110411039 -1366940243 2008393971 -133844676 Thread: 56 
-1110411039 -1366940243 2008393971 -133844676 Thread: 21 
-1110411039 -1366940243 2008393971 -133844676 Thread: 13 
-1110411039 -1366940243 2008393971 -133844676 Thread: 0 
-1110411039 -1366940243 2008393971 -133844676 Thread: 36 
-1110411039 -1366940243 2008393971 -133844676 Thread: 4 
-1110411039 -1366940243 2008393971 -133844676 Thread: 59 
-1110411039 -1366940243 2008393971 -133844676 Thread: 25 
-1110411039 -1366940243 2008393971 -133844676 Thread: 7 
-1110411039 -1366940243 2008393971 -133844676 Thread: 53 
-1110411039 -1366940243 2008393971 -133844676 Thread: 55 
-1110411039 -1366940243 2008393971 -133844676 Thread: 1 
-1110411039 -1366940243 2008393971 -133844676 Thread: 22 
-1110411039 -1366940243 2008393971 -133844676 Thread: 54 
-1110411039 -1366940243 2008393971 -133844676 Thread: 57 
-1110411039 -1366940243 2008393971 -133844676 Thread: 58 
-1110411039 -1366940243 2008393971 -133844676 Thread: 14 
-1110411039 -1366940243 2008393971 -133844676 Thread: 19 
-1110411039 -1366940243 2008393971 -133844676 Thread: 61 
-1110411039 -1366940243 2008393971 -133844676 Thread: 16 
-1110411039 -1366940243 2008393971 -133844676 Thread: 63 
-1110411039 -1366940243 2008393971 -133844676 Thread: 10 
-1110411039 -1366940243 2008393971 -133844676 Thread: 5 
-1110411039 -1366940243 2008393971 -133844676 Thread: 46 
-1110411039 -1366940243 2008393971 -133844676 Thread: 39 
-1110411039 -1366940243 2008393971 -133844676 Thread: 2 
-1110411039 -1366940243 2008393971 -133844676 Thread: 62 
-1110411039 -1366940243 2008393971 -133844676 Thread: 20 
-1110411039 -1366940243 2008393971 -133844676 Thread: 27 
-1110411039 -1366940243 2008393971 -133844676 Thread: 23 
-1110411039 -1366940243 2008393971 -133844676 Thread: 17 
-1110411039 -1366940243 2008393971 -133844676 Thread: 42 
-1110411039 -1366940243 2008393971 -133844676 Thread: 26 
-1110411039 -1366940243 2008393971 -133844676 Thread: 47 
-1110411039 -1366940243 2008393971 -133844676 Thread: 51 
-1110411039 -1366940243 2008393971 -133844676 Thread: 44 
-1110411039 -1366940243 2008393971 -133844676 Thread: 60 
-1110411039 -1366940243 2008393971 -133844676 Thread: 6 
-1110411039 -1366940243 2008393971 -133844676 Thread: 32 
-1110411039 -1366940243 2008393971 -133844676 Thread: 9 
-1110411039 -1366940243 2008393971 -133844676 Thread: 35 
-1110411039 -1366940243 2008393971 -133844676 Thread: 31 
-1110411039 -1366940243 2008393971 -133844676 Thread: 29 
-1110411039 -1366940243 2008393971 -133844676 Thread: 33 
-1110411039 -1366940243 2008393971 -133844676 Thread: 52 
-1110411039 -1366940243 2008393971 -133844676 Thread: 18 
-1110411039 -1366940243 2008393971 -133844676 Thread: 43 
-1110411039 -1366940243 2008393971 -133844676 Thread: 3 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/seedTilt18.txt <==
-247641342 326706472 2017345754 -197771267 Thread: 42 
-247641342 326706472 2017345754 -197771267 Thread: 6 
-247641342 326706472 2017345754 -197771267 Thread: 52 
-247641342 326706472 2017345754 -197771267 Thread: 19 
-247641342 326706472 2017345754 -197771267 Thread: 36 
-247641342 326706472 2017345754 -197771267 Thread: 37 
-247641342 326706472 2017345754 -197771267 Thread: 48 
-247641342 326706472 2017345754 -197771267 Thread: 61 
-247641342 326706472 2017345754 -197771267 Thread: 28 
-247641342 326706472 2017345754 -197771267 Thread: 58 
-247641342 326706472 2017345754 -197771267 Thread: 3 
-247641342 326706472 2017345754 -197771267 Thread: 12 
-247641342 326706472 2017345754 -197771267 Thread: 26 
-247641342 326706472 2017345754 -197771267 Thread: 10 
-247641342 326706472 2017345754 -197771267 Thread: 40 
-247641342 326706472 2017345754 -197771267 Thread: 34 
-247641342 326706472 2017345754 -197771267 Thread: 25 
-247641342 326706472 2017345754 -197771267 Thread: 7 
-247641342 326706472 2017345754 -197771267 Thread: 9 
-247641342 326706472 2017345754 -197771267 Thread: 54 
-247641342 326706472 2017345754 -197771267 Thread: 49 
-247641342 326706472 2017345754 -197771267 Thread: 63 
-247641342 326706472 2017345754 -197771267 Thread: 1 
-247641342 326706472 2017345754 -197771267 Thread: 60 
-247641342 326706472 2017345754 -197771267 Thread: 5 
-247641342 326706472 2017345754 -197771267 Thread: 51 
-247641342 326706472 2017345754 -197771267 Thread: 55 
-247641342 326706472 2017345754 -197771267 Thread: 29 
-247641342 326706472 2017345754 -197771267 Thread: 24 
-247641342 326706472 2017345754 -197771267 Thread: 4 
-247641342 326706472 2017345754 -197771267 Thread: 13 
-247641342 326706472 2017345754 -197771267 Thread: 8 
-247641342 326706472 2017345754 -197771267 Thread: 62 
-247641342 326706472 2017345754 -197771267 Thread: 0 
-247641342 326706472 2017345754 -197771267 Thread: 56 
-247641342 326706472 2017345754 -197771267 Thread: 14 
-247641342 326706472 2017345754 -197771267 Thread: 18 
-247641342 326706472 2017345754 -197771267 Thread: 38 
-247641342 326706472 2017345754 -197771267 Thread: 41 
-247641342 326706472 2017345754 -197771267 Thread: 57 
-247641342 326706472 2017345754 -197771267 Thread: 11 
-247641342 326706472 2017345754 -197771267 Thread: 50 
-247641342 326706472 2017345754 -197771267 Thread: 27 
-247641342 326706472 2017345754 -197771267 Thread: 20 
-247641342 326706472 2017345754 -197771267 Thread: 44 
-247641342 326706472 2017345754 -197771267 Thread: 33 
-247641342 326706472 2017345754 -197771267 Thread: 2 
-247641342 326706472 2017345754 -197771267 Thread: 17 
-247641342 326706472 2017345754 -197771267 Thread: 43 
-247641342 326706472 2017345754 -197771267 Thread: 59 
-247641342 326706472 2017345754 -197771267 Thread: 53 
-247641342 326706472 2017345754 -197771267 Thread: 32 
-247641342 326706472 2017345754 -197771267 Thread: 31 
-247641342 326706472 2017345754 -197771267 Thread: 16 
-247641342 326706472 2017345754 -197771267 Thread: 30 
-247641342 326706472 2017345754 -197771267 Thread: 23 
-247641342 326706472 2017345754 -197771267 Thread: 21 
-247641342 326706472 2017345754 -197771267 Thread: 46 
-247641342 326706472 2017345754 -197771267 Thread: 15 
-247641342 326706472 2017345754 -197771267 Thread: 39 
-247641342 326706472 2017345754 -197771267 Thread: 45 
-247641342 326706472 2017345754 -197771267 Thread: 22 
-247641342 326706472 2017345754 -197771267 Thread: 47 
-247641342 326706472 2017345754 -197771267 Thread: 35 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_50/seedTilt19.txt <==
1639562198 -805637653 -1453196970 1810531059 Thread: 0 
1639562198 -805637653 -1453196970 1810531059 Thread: 33 
1639562198 -805637653 -1453196970 1810531059 Thread: 55 
1639562198 -805637653 -1453196970 1810531059 Thread: 17 
1639562198 -805637653 -1453196970 1810531059 Thread: 52 
1639562198 -805637653 -1453196970 1810531059 Thread: 40 
1639562198 -805637653 -1453196970 1810531059 Thread: 41 
1639562198 -805637653 -1453196970 1810531059 Thread: 11 
1639562198 -805637653 -1453196970 1810531059 Thread: 21 
1639562198 -805637653 -1453196970 1810531059 Thread: 61 
1639562198 -805637653 -1453196970 1810531059 Thread: 3 
1639562198 -805637653 -1453196970 1810531059 Thread: 49 
1639562198 -805637653 -1453196970 1810531059 Thread: 37 
1639562198 -805637653 -1453196970 1810531059 Thread: 6 
1639562198 -805637653 -1453196970 1810531059 Thread: 39 
1639562198 -805637653 -1453196970 1810531059 Thread: 24 
1639562198 -805637653 -1453196970 1810531059 Thread: 53 
1639562198 -805637653 -1453196970 1810531059 Thread: 32 
1639562198 -805637653 -1453196970 1810531059 Thread: 30 
1639562198 -805637653 -1453196970 1810531059 Thread: 54 
1639562198 -805637653 -1453196970 1810531059 Thread: 8 
1639562198 -805637653 -1453196970 1810531059 Thread: 35 
1639562198 -805637653 -1453196970 1810531059 Thread: 63 
1639562198 -805637653 -1453196970 1810531059 Thread: 56 
1639562198 -805637653 -1453196970 1810531059 Thread: 27 
1639562198 -805637653 -1453196970 1810531059 Thread: 60 
1639562198 -805637653 -1453196970 1810531059 Thread: 9 
1639562198 -805637653 -1453196970 1810531059 Thread: 4 
1639562198 -805637653 -1453196970 1810531059 Thread: 7 
1639562198 -805637653 -1453196970 1810531059 Thread: 20 
1639562198 -805637653 -1453196970 1810531059 Thread: 45 
1639562198 -805637653 -1453196970 1810531059 Thread: 26 
1639562198 -805637653 -1453196970 1810531059 Thread: 36 
1639562198 -805637653 -1453196970 1810531059 Thread: 15 
1639562198 -805637653 -1453196970 1810531059 Thread: 16 
1639562198 -805637653 -1453196970 1810531059 Thread: 5 
1639562198 -805637653 -1453196970 1810531059 Thread: 58 
1639562198 -805637653 -1453196970 1810531059 Thread: 22 
1639562198 -805637653 -1453196970 1810531059 Thread: 57 
1639562198 -805637653 -1453196970 1810531059 Thread: 10 
1639562198 -805637653 -1453196970 1810531059 Thread: 43 
1639562198 -805637653 -1453196970 1810531059 Thread: 25 
1639562198 -805637653 -1453196970 1810531059 Thread: 51 
1639562198 -805637653 -1453196970 1810531059 Thread: 48 
1639562198 -805637653 -1453196970 1810531059 Thread: 13 
1639562198 -805637653 -1453196970 1810531059 Thread: 14 
1639562198 -805637653 -1453196970 1810531059 Thread: 19 
1639562198 -805637653 -1453196970 1810531059 Thread: 50 
1639562198 -805637653 -1453196970 1810531059 Thread: 59 
1639562198 -805637653 -1453196970 1810531059 Thread: 44 
1639562198 -805637653 -1453196970 1810531059 Thread: 34 
1639562198 -805637653 -1453196970 1810531059 Thread: 46 
1639562198 -805637653 -1453196970 1810531059 Thread: 31 
1639562198 -805637653 -1453196970 1810531059 Thread: 12 
1639562198 -805637653 -1453196970 1810531059 Thread: 62 
1639562198 -805637653 -1453196970 1810531059 Thread: 47 
1639562198 -805637653 -1453196970 1810531059 Thread: 42 
1639562198 -805637653 -1453196970 1810531059 Thread: 23 
1639562198 -805637653 -1453196970 1810531059 Thread: 28 
1639562198 -805637653 -1453196970 1810531059 Thread: 29 
1639562198 -805637653 -1453196970 1810531059 Thread: 1 
1639562198 -805637653 -1453196970 1810531059 Thread: 2 
1639562198 -805637653 -1453196970 1810531059 Thread: 38 
1639562198 -805637653 -1453196970 1810531059 Thread: 18 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/axionNumTilt10.txt <==
27,1.06665e+06,1.00956e+09
81,3.30482e+06,1.1015e+10
135,1.02582e+07,8.08707e+09
189,1.26275e+07,5.35352e+09
243,1.52149e+07,3.42344e+09
297,1.80763e+07,2.2359e+09
351,2.1031e+07,1.53085e+09
405,2.39441e+07,1.10994e+09
459,2.67648e+07,8.47959e+08
513,2.95056e+07,6.6857e+08
567,3.21915e+07,5.36577e+08
621,3.48578e+07,4.35742e+08
675,3.75382e+07,3.59358e+08
729,4.02245e+07,3.00128e+08
783,4.28516e+07,2.55267e+08
837,4.52743e+07,2.20614e+08
891,4.72778e+07,1.92702e+08
945,4.85929e+07,1.69657e+08
999,4.89246e+07,1.51458e+08
1053,4.79968e+07,1.37881e+08
1107,4.55996e+07,1.28161e+08
1161,4.16792e+07,1.22244e+08
1215,3.6422e+07,1.19487e+08
1269,3.03106e+07,1.19122e+08
1323,2.41218e+07,1.19655e+08
1377,1.89268e+07,1.17958e+08
1431,1.58286e+07,1.11609e+08
1485,1.55136e+07,1.00005e+08
1539,1.78311e+07,8.50357e+07
1593,2.1712e+07,6.94788e+07
1647,2.54968e+07,5.70505e+07
1701,2.7694e+07,4.91053e+07
1755,2.75073e+07,4.5385e+07
1809,2.49627e+07,4.48405e+07
1863,2.07807e+07,4.62809e+07
1917,1.61698e+07,4.8399e+07
1971,1.25914e+07,4.91722e+07
2025,1.12402e+07,4.68657e+07
2079,1.23758e+07,4.13332e+07
2133,1.50234e+07,3.44228e+07
2187,1.74516e+07,2.89316e+07
2241,1.8174e+07,2.62824e+07
2295,1.66806e+07,2.63188e+07
2349,1.36231e+07,2.78758e+07
2403,1.05131e+07,2.92711e+07
2457,8.95675e+06,2.88211e+07
2511,9.60896e+06,2.59452e+07
2565,1.16188e+07,2.18913e+07
2619,1.32419e+07,1.87032e+07
2673,1.31028e+07,1.7718e+07
2727,1.11322e+07,1.8788e+07
2781,8.63228e+06,2.02961e+07
2835,7.33968e+06,2.03027e+07
2889,8.0099e+06,1.81693e+07
2943,9.71561e+06,1.5242e+07
2997,1.06689e+07,1.34056e+07
3051,9.79493e+06,1.36115e+07
3105,7.75063e+06,1.49434e+07
3159,6.32855e+06,1.54973e+07
3213,6.6725e+06,1.42004e+07
3267,8.08654e+06,1.19402e+07
3321,8.78625e+06,1.05996e+07
3375,7.81946e+06,1.10607e+07
3429,6.11704e+06,1.22214e+07
3483,5.43863e+06,1.22107e+07
3537,6.30882e+06,1.06457e+07
3591,7.39167e+06,9.01261e+06
3645,7.11232e+06,8.90543e+06
3699,5.68253e+06,9.91567e+06
3753,4.82554e+06,1.02259e+07
3807,5.45882e+06,9.04885e+06
3861,6.44091e+06,7.6367e+06
3915,6.16628e+06,7.57882e+06
3969,4.88928e+06,8.49935e+06
4023,4.34066e+06,8.6284e+06
4077,5.11812e+06,7.43825e+06
4131,5.76557e+06,6.46183e+06
4185,5.07261e+06,6.89305e+06
4239,4.0348e+06,7.6089e+06
4293,4.19106e+06,7.08579e+06
4347,5.04843e+06,5.92141e+06
4401,4.92609e+06,5.82508e+06
4455,3.91106e+06,6.58426e+06
4509,3.68692e+06,6.48984e+06
4563,4.45713e+06,5.44835e+06
4617,4.58103e+06,5.12724e+06
4671,3.69085e+06,5.79875e+06
4725,3.38022e+06,5.8457e+06
4779,4.06454e+06,4.93176e+06
4833,4.17403e+06,4.64441e+06
4887,3.35616e+06,5.26855e+06
4941,3.17886e+06,5.22175e+06
4995,3.82647e+06,4.38133e+06
5049,3.73142e+06,4.32494e+06
5103,2.98667e+06,4.8902e+06
5157,3.10992e+06,4.56516e+06
5211,3.63989e+06,3.88527e+06
5265,3.22205e+06,4.16762e+06
5319,2.72309e+06,4.48556e+06
5373,3.16859e+06,3.87839e+06
5427,3.33033e+06,3.59961e+06
5481,2.70483e+06,4.07897e+06
5535,2.71286e+06,3.91109e+06
5589,3.17442e+06,3.33329e+06
5643,2.79249e+06,3.59581e+06
5697,2.44163e+06,3.80168e+06
5751,2.88843e+06,3.23844e+06
5805,2.81713e+06,3.20641e+06
5859,2.31471e+06,3.57993e+06
5913,2.6088e+06,3.17326e+06
5967,2.75675e+06,2.93152e+06
6021,2.24408e+06,3.33123e+06
6075,2.39216e+06,3.07365e+06
6129,2.64765e+06,2.73371e+06
6183,2.17572e+06,3.10396e+06
6237,2.23892e+06,2.93642e+06
6291,2.52476e+06,2.57461e+06
6345,2.08832e+06,2.91654e+06
6399,2.13509e+06,2.77333e+06
6453,2.40363e+06,2.43529e+06
6507,1.97951e+06,2.77011e+06
6561,2.07299e+06,2.58909e+06
6615,2.27808e+06,2.32048e+06
6669,1.86125e+06,2.65059e+06
6723,2.0467e+06,2.38881e+06
6777,2.13171e+06,2.24323e+06
6831,1.75836e+06,2.53241e+06
6885,2.04183e+06,2.18526e+06
6939,1.95067e+06,2.21467e+06
6993,1.70619e+06,2.38103e+06
7047,2.02129e+06,2.01265e+06
7101,1.74771e+06,2.22028e+06
7155,1.73025e+06,2.17048e+06
7209,1.92758e+06,1.92522e+06
7263,1.58461e+06,2.19841e+06
7317,1.80005e+06,1.93067e+06
7371,1.73304e+06,1.94584e+06
7425,1.54606e+06,2.06773e+06
7479,1.80715e+06,1.76524e+06
7533,1.51372e+06,1.99833e+06
7587,1.63676e+06,1.8253e+06
7641,1.64866e+06,1.76986e+06
7695,1.43925e+06,1.91939e+06
7749,1.68609e+06,1.63613e+06
7803,1.41669e+06,1.85079e+06
7857,1.54905e+06,1.67455e+06
7911,1.51643e+06,1.66701e+06
7965,1.37709e+06,1.75289e+06
8019,1.57245e+06,1.52619e+06
8073,1.30806e+06,1.73742e+06
8127,1.50844e+06,1.50339e+06
8181,1.34825e+06,1.62062e+06
8235,1.37399e+06,1.55247e+06
8289,1.41601e+06,1.47914e+06
8343,1.25709e+06,1.5893e+06
8397,1.43741e+06,1.38369e+06
8451,1.20564e+06,1.56729e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/axionNumTilt11.txt <==
27,1.06666e+06,1.00953e+09
81,3.30323e+06,1.101e+10
135,1.02655e+07,8.08964e+09
189,1.26497e+07,5.35445e+09
243,1.52559e+07,3.41925e+09
297,1.81206e+07,2.22942e+09
351,2.10534e+07,1.52828e+09
405,2.39495e+07,1.11021e+09
459,2.67746e+07,8.48492e+08
513,2.9534e+07,6.6983e+08
567,3.22542e+07,5.391e+08
621,3.49759e+07,4.38666e+08
675,3.77244e+07,3.61441e+08
729,4.04857e+07,3.02065e+08
783,4.31972e+07,2.56528e+08
837,4.57405e+07,2.20921e+08
891,4.79253e+07,1.92756e+08
945,4.95052e+07,1.69617e+08
999,5.01874e+07,1.50864e+08
1053,4.96548e+07,1.36478e+08
1107,4.76167e+07,1.26365e+08
1161,4.39008e+07,1.20305e+08
1215,3.85812e+07,1.18189e+08
1269,3.20958e+07,1.19129e+08
1323,2.53258e+07,1.20882e+08
1377,1.95066e+07,1.20332e+08
1431,1.5929e+07,1.14368e+08
1485,1.53953e+07,1.02627e+08
1539,1.77963e+07,8.65932e+07
1593,2.19604e+07,7.06542e+07
1647,2.61647e+07,5.77291e+07
1701,2.8807e+07,4.9205e+07
1755,2.89272e+07,4.51427e+07
1809,2.64337e+07,4.44811e+07
1863,2.20144e+07,4.63028e+07
1917,1.69982e+07,4.88074e+07
1971,1.2994e+07,4.98993e+07
2025,1.13193e+07,4.79139e+07
2079,1.23518e+07,4.23864e+07
2133,1.51496e+07,3.52919e+07
2187,1.79125e+07,2.93484e+07
2241,1.89674e+07,2.62771e+07
2295,1.76074e+07,2.61741e+07
2349,1.44227e+07,2.78778e+07
2403,1.10024e+07,2.95514e+07
2457,9.10198e+06,2.94446e+07
2511,9.56855e+06,2.67888e+07
2565,1.16851e+07,2.2586e+07
2619,1.36309e+07,1.89572e+07
2673,1.37707e+07,1.76314e+07
2727,1.18209e+07,1.87072e+07
2781,9.07691e+06,2.04903e+07
2835,7.44933e+06,2.08421e+07
2889,7.95652e+06,1.88567e+07
2943,9.82032e+06,1.56764e+07
2997,1.10857e+07,1.34878e+07
3051,1.03845e+07,1.35298e+07
3105,8.21758e+06,1.49866e+07
3159,6.47251e+06,1.5875e+07
3213,6.61182e+06,1.47816e+07
3267,8.16415e+06,1.23178e+07
3321,9.16643e+06,1.06399e+07
3375,8.32218e+06,1.09914e+07
3429,6.42977e+06,1.23475e+07
3483,5.45564e+06,1.26387e+07
3537,6.27915e+06,1.10711e+07
3591,7.60221e+06,9.17086e+06
3645,7.54213e+06,8.85069e+06
3699,6.02976e+06,9.94052e+06
3753,4.87471e+06,1.05533e+07
3807,5.40124e+06,9.46047e+06
3861,6.61637e+06,7.79361e+06
3915,6.57137e+06,7.49445e+06
3969,5.16903e+06,8.54183e+06
4023,4.31919e+06,8.98112e+06
4077,5.09246e+06,7.76898e+06
4131,6.0248e+06,6.49105e+06
4185,5.4359e+06,6.81644e+06
4239,4.14278e+06,7.79614e+06
4293,4.11376e+06,7.44614e+06
4347,5.17063e+06,6.05792e+06
4401,5.2696e+06,5.73923e+06
4455,4.09502e+06,6.66542e+06
4509,3.61821e+06,6.81963e+06
4563,4.51491e+06,5.62724e+06
4617,4.88966e+06,5.05307e+06
4671,3.88307e+06,5.84575e+06
4725,3.31713e+06,6.14411e+06
4779,4.11792e+06,5.09763e+06
4833,4.46466e+06,4.56977e+06
4887,3.50671e+06,5.33547e+06
4941,3.10676e+06,5.50849e+06
4995,3.92547e+06,4.48244e+06
5049,4.00922e+06,4.24587e+06
5103,3.04868e+06,5.03097e+06
5157,3.05032e+06,4.81883e+06
5211,3.82668e+06,3.87984e+06
5265,3.4356e+06,4.14212e+06
5319,2.68244e+06,4.71428e+06
5373,3.20429e+06,4.01407e+06
5427,3.57198e+06,3.53034e+06
5481,2.77007e+06,4.1916e+06
5535,2.6668e+06,4.12325e+06
5589,3.35327e+06,3.31468e+06
5643,2.94452e+06,3.60934e+06
5697,2.39152e+06,4.01189e+06
5751,2.98857e+06,3.28924e+06
5805,3.00453e+06,3.17416e+06
5859,2.29561e+06,3.75207e+06
5913,2.65359e+06,3.2708e+06
5967,2.94311e+06,2.89161e+06
6021,2.2571e+06,3.46355e+06
6075,2.40864e+06,3.19194e+06
6129,2.81956e+06,2.70061e+06
6183,2.20763e+06,3.21023e+06
6237,2.24575e+06,3.05801e+06
6291,2.68289e+06,2.54765e+06
6345,2.1232e+06,3.01337e+06
6399,2.14559e+06,2.88414e+06
6453,2.55e+06,2.41474e+06
6507,2.00675e+06,2.86723e+06
6561,2.09535e+06,2.68207e+06
6615,2.41358e+06,2.30594e+06
6669,1.87479e+06,2.75345e+06
6723,2.08768e+06,2.45895e+06
6777,2.25331e+06,2.23755e+06
6831,1.75645e+06,2.64345e+06
6885,2.10892e+06,2.2262e+06
6939,2.04814e+06,2.22715e+06
6993,1.69627e+06,2.4937e+06
7047,2.11811e+06,2.02139e+06
7101,1.80457e+06,2.26657e+06
7155,1.73485e+06,2.26464e+06
7209,2.04085e+06,1.91336e+06
7263,1.59267e+06,2.28775e+06
7317,1.8512e+06,1.97509e+06
7371,1.82028e+06,1.95598e+06
7425,1.53658e+06,2.16868e+06
7479,1.90467e+06,1.76175e+06
7533,1.53987e+06,2.0633e+06
7587,1.66732e+06,1.88321e+06
7641,1.73857e+06,1.77078e+06
7695,1.42937e+06,2.01437e+06
7749,1.77593e+06,1.63404e+06
7803,1.43918e+06,1.9131e+06
7857,1.58365e+06,1.72264e+06
7911,1.59357e+06,1.67456e+06
7965,1.36969e+06,1.83945e+06
8019,1.66456e+06,1.51674e+06
8073,1.30979e+06,1.81385e+06
8127,1.56806e+06,1.52247e+06
8181,1.39217e+06,1.65481e+06
8235,1.38806e+06,1.61307e+06
8289,1.49599e+06,1.47643e+06
8343,1.24655e+06,1.67208e+06
8397,1.52422e+06,1.37214e+06
8451,1.2013e+06,1.64278e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/axionNumTilt12.txt <==
27,1.06665e+06,1.00949e+09
81,3.30449e+06,1.10074e+10
135,1.02576e+07,8.08384e+09
189,1.26359e+07,5.35218e+09
243,1.52276e+07,3.41837e+09
297,1.80755e+07,2.22989e+09
351,2.09788e+07,1.52871e+09
405,2.38358e+07,1.10911e+09
459,2.66059e+07,8.48513e+08
513,2.92946e+07,6.70594e+08
567,3.19424e+07,5.39271e+08
621,3.45942e+07,4.38481e+08
675,3.72712e+07,3.61138e+08
729,3.99601e+07,3.02259e+08
783,4.26178e+07,2.56827e+08
837,4.51319e+07,2.21068e+08
891,4.73124e+07,1.9258e+08
945,4.89039e+07,1.68925e+08
999,4.95672e+07,1.50169e+08
1053,4.89291e+07,1.36127e+08
1107,4.6687e+07,1.26812e+08
1161,4.27384e+07,1.21378e+08
1215,3.72648e+07,1.19321e+08
1269,3.0784e+07,1.19904e+08
1323,2.41855e+07,1.21137e+08
1377,1.86549e+07,1.20017e+08
1431,1.53925e+07,1.13776e+08
1485,1.51264e+07,1.01441e+08
1539,1.76515e+07,8.56944e+07
1593,2.18048e+07,6.9816e+07
1647,2.58515e+07,5.71068e+07
1701,2.82109e+07,4.90976e+07
1755,2.80296e+07,4.53363e+07
1809,2.53185e+07,4.50688e+07
1863,2.08921e+07,4.68122e+07
1917,1.60999e+07,4.89426e+07
1971,1.24507e+07,4.95947e+07
2025,1.11023e+07,4.72616e+07
2079,1.23037e+07,4.17579e+07
2133,1.5089e+07,3.47026e+07
2187,1.76553e+07,2.8997e+07
2241,1.84215e+07,2.62208e+07
2295,1.68455e+07,2.63596e+07
2349,1.36573e+07,2.80535e+07
2403,1.04494e+07,2.95093e+07
2457,8.85147e+06,2.91518e+07
2511,9.55026e+06,2.62578e+07
2565,1.16816e+07,2.20536e+07
2619,1.34058e+07,1.86772e+07
2673,1.3254e+07,1.77149e+07
2727,1.11925e+07,1.89112e+07
2781,8.60758e+06,2.05104e+07
2835,7.28146e+06,2.05671e+07
2889,8.00021e+06,1.83706e+07
2943,9.80411e+06,1.529e+07
2997,1.07954e+07,1.34275e+07
3051,9.88079e+06,1.37069e+07
3105,7.78161e+06,1.50741e+07
3159,6.3123e+06,1.56668e+07
3213,6.65271e+06,1.43946e+07
3267,8.14142e+06,1.20196e+07
3321,8.89669e+06,1.06145e+07
3375,7.90549e+06,1.11181e+07
3429,6.134e+06,1.23386e+07
3483,5.40501e+06,1.23934e+07
3537,6.32129e+06,1.07484e+07
3591,7.47757e+06,9.03478e+06
3645,7.20533e+06,8.9299e+06
3699,5.7145e+06,9.99957e+06
3753,4.79673e+06,1.03785e+07
3807,5.46481e+06,9.14349e+06
3861,6.51915e+06,7.64863e+06
3915,6.24417e+06,7.60275e+06
3969,4.90475e+06,8.58907e+06
4023,4.32297e+06,8.74322e+06
4077,5.14318e+06,7.49418e+06
4131,5.83298e+06,6.48466e+06
4185,5.12582e+06,6.92909e+06
4239,4.03751e+06,7.69399e+06
4293,4.18679e+06,7.16674e+06
4347,5.08745e+06,5.95967e+06
4401,4.98864e+06,5.84388e+06
4455,3.93956e+06,6.63017e+06
4509,3.67271e+06,6.57738e+06
4563,4.47387e+06,5.50079e+06
4617,4.64681e+06,5.13172e+06
4671,3.72865e+06,5.82754e+06
4725,3.36012e+06,5.9338e+06
4779,4.07627e+06,4.98192e+06
4833,4.24138e+06,4.64111e+06
4887,3.38804e+06,5.29707e+06
4941,3.15354e+06,5.3077e+06
4995,3.84657e+06,4.41863e+06
5049,3.8011e+06,4.31259e+06
5103,2.99852e+06,4.93419e+06
5157,3.08236e+06,4.6478e+06
5211,3.68508e+06,3.89294e+06
5265,3.28254e+06,4.15837e+06
5319,2.70001e+06,4.5616e+06
5373,3.16596e+06,3.92977e+06
5427,3.40235e+06,3.57542e+06
5481,2.71798e+06,4.11514e+06
5535,2.68145e+06,3.98937e+06
5589,3.22615e+06,3.32625e+06
5643,2.83853e+06,3.59543e+06
5697,2.40793e+06,3.88053e+06
5751,2.91207e+06,3.25601e+06
5805,2.87858e+06,3.18826e+06
5859,2.29323e+06,3.64371e+06
5913,2.61052e+06,3.2105e+06
5967,2.82041e+06,2.90875e+06
6021,2.23614e+06,3.37924e+06
6075,2.38149e+06,3.12091e+06
6129,2.70809e+06,2.71204e+06
6183,2.17666e+06,3.14072e+06
6237,2.22267e+06,2.98766e+06
6291,2.58277e+06,2.55305e+06
6345,2.09072e+06,2.94991e+06
6399,2.11906e+06,2.82258e+06
6453,2.46095e+06,2.41255e+06
6507,1.97649e+06,2.8073e+06
6561,2.06302e+06,2.63031e+06
6615,2.33436e+06,2.2976e+06
6669,1.84842e+06,2.69505e+06
6723,2.04877e+06,2.41663e+06
6777,2.18337e+06,2.22378e+06
6831,1.73429e+06,2.58594e+06
6885,2.0625e+06,2.194e+06
6939,1.98886e+06,2.20677e+06
6993,1.67667e+06,2.43778e+06
7047,2.06369e+06,1.99969e+06
7101,1.75943e+06,2.23614e+06
7155,1.71204e+06,2.21524e+06
7209,1.9822e+06,1.89874e+06
7263,1.56307e+06,2.24579e+06
7317,1.81736e+06,1.93947e+06
7371,1.76768e+06,1.93748e+06
7425,1.5155e+06,2.12275e+06
7479,1.85879e+06,1.73955e+06
7533,1.5013e+06,2.03517e+06
7587,1.644e+06,1.84167e+06
7641,1.68693e+06,1.75656e+06
7695,1.40812e+06,1.97269e+06
7749,1.73664e+06,1.61019e+06
7803,1.40029e+06,1.88952e+06
7857,1.56377e+06,1.68216e+06
7911,1.54395e+06,1.66245e+06
7965,1.35215e+06,1.79849e+06
8019,1.62438e+06,1.49728e+06
8073,1.27748e+06,1.78842e+06
8127,1.54679e+06,1.48654e+06
8181,1.34496e+06,1.64466e+06
8235,1.37774e+06,1.56836e+06
8289,1.44673e+06,1.46968e+06
8343,1.23245e+06,1.63233e+06
8397,1.48623e+06,1.35599e+06
8451,1.17365e+06,1.61752e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/axionNumTilt13.txt <==
27,1.06667e+06,1.0096e+09
81,3.30637e+06,1.1028e+10
135,1.02613e+07,8.08367e+09
189,1.26448e+07,5.35037e+09
243,1.52552e+07,3.41777e+09
297,1.81348e+07,2.23063e+09
351,2.10842e+07,1.5296e+09
405,2.39805e+07,1.11231e+09
459,2.67907e+07,8.48995e+08
513,2.95383e+07,6.69939e+08
567,3.22498e+07,5.38269e+08
621,3.49677e+07,4.3802e+08
675,3.77189e+07,3.60284e+08
729,4.04809e+07,3.01658e+08
783,4.31633e+07,2.57191e+08
837,4.56366e+07,2.22207e+08
891,4.76885e+07,1.93701e+08
945,4.902e+07,1.701e+08
999,4.92963e+07,1.51742e+08
1053,4.82012e+07,1.38109e+08
1107,4.54929e+07,1.28712e+08
1161,4.11017e+07,1.2311e+08
1215,3.52366e+07,1.2123e+08
1269,2.84977e+07,1.2217e+08
1323,2.19241e+07,1.23376e+08
1377,1.68569e+07,1.21074e+08
1431,1.45023e+07,1.12167e+08
1485,1.52944e+07,9.73822e+07
1539,1.85888e+07,8.03697e+07
1593,2.29048e+07,6.49136e+07
1647,2.64988e+07,5.37866e+07
1701,2.80479e+07,4.76028e+07
1755,2.70429e+07,4.52753e+07
1809,2.37685e+07,4.5694e+07
1863,1.91697e+07,4.75619e+07
1917,1.46361e+07,4.92911e+07
1971,1.16235e+07,4.90387e+07
2025,1.10606e+07,4.54721e+07
2079,1.27905e+07,3.92108e+07
2133,1.5543e+07,3.25315e+07
2187,1.76024e+07,2.78236e+07
2241,1.77381e+07,2.60101e+07
2295,1.57681e+07,2.6562e+07
2349,1.25908e+07,2.81443e+07
2403,9.77028e+06,2.91173e+07
2457,8.72506e+06,2.80617e+07
2511,9.77508e+06,2.47998e+07
2565,1.18171e+07,2.08134e+07
2619,1.31173e+07,1.80991e+07
2673,1.25648e+07,1.76352e+07
2727,1.04038e+07,1.88962e+07
2781,8.06793e+06,2.01875e+07
2835,7.15418e+06,1.97518e+07
2889,8.10253e+06,1.73566e+07
2943,9.75859e+06,1.45548e+07
2997,1.03972e+07,1.31462e+07
3051,9.2678e+06,1.3622e+07
3105,7.26182e+06,1.48789e+07
3159,6.11242e+06,1.51379e+07
3213,6.69348e+06,1.36094e+07
3267,8.07353e+06,1.14332e+07
3321,8.52597e+06,1.03992e+07
3375,7.39173e+06,1.10309e+07
3429,5.7764e+06,1.20924e+07
3483,5.33805e+06,1.18316e+07
3537,6.3206e+06,1.0164e+07
3591,7.25113e+06,8.74769e+06
3645,6.78009e+06,8.84256e+06
3699,5.36451e+06,9.82493e+06
3753,4.70039e+06,9.93779e+06
3807,5.44815e+06,8.65772e+06
3861,6.31128e+06,7.40746e+06
3915,5.88037e+06,7.51274e+06
3969,4.63633e+06,8.39177e+06
4023,4.25498e+06,8.35461e+06
4077,5.08235e+06,7.13196e+06
4131,5.59691e+06,6.31457e+06
4185,4.81623e+06,6.83069e+06
4239,3.873e+06,7.45187e+06
4293,4.15285e+06,6.80691e+06
4347,4.95295e+06,5.7268e+06
4401,4.71039e+06,5.75759e+06
4455,3.72993e+06,6.47498e+06
4509,3.62824e+06,6.26152e+06
4563,4.38471e+06,5.25489e+06
4617,4.40207e+06,5.04707e+06
4671,3.52155e+06,5.70356e+06
4725,3.31309e+06,5.65367e+06
4779,3.99346e+06,4.75948e+06
4833,4.01537e+06,4.56388e+06
4887,3.2103e+06,5.17344e+06
4941,3.11621e+06,5.04781e+06
4995,3.74522e+06,4.24117e+06
5049,3.58559e+06,4.2483e+06
5103,2.86967e+06,4.78553e+06
5157,3.05078e+06,4.4101e+06
5211,3.54671e+06,3.77382e+06
5265,3.08885e+06,4.09372e+06
5319,2.63376e+06,4.37224e+06
5373,3.1093e+06,3.7438e+06
5427,3.22377e+06,3.5134e+06
5481,2.58929e+06,4.0034e+06
5535,2.6516e+06,3.78734e+06
5589,3.10163e+06,3.22644e+06
5643,2.6755e+06,3.53265e+06
5697,2.36278e+06,3.70522e+06
5751,2.83691e+06,3.11999e+06
5805,2.71352e+06,3.1405e+06
5859,2.22169e+06,3.5074e+06
5913,2.56542e+06,3.05449e+06
5967,2.66831e+06,2.86101e+06
6021,2.14618e+06,3.27157e+06
6075,2.34949e+06,2.96215e+06
6129,2.57111e+06,2.66021e+06
6183,2.07884e+06,3.05139e+06
6237,2.19582e+06,2.83325e+06
6291,2.45536e+06,2.50151e+06
6345,1.99532e+06,2.86765e+06
6399,2.09347e+06,2.67605e+06
6453,2.33623e+06,2.36739e+06
6507,1.89271e+06,2.72164e+06
6561,2.03414e+06,2.49639e+06
6615,2.20911e+06,2.2601e+06
6669,1.78275e+06,2.60035e+06
6723,2.01076e+06,2.29999e+06
6777,2.05806e+06,2.19318e+06
6831,1.69211e+06,2.47606e+06
6885,2.00519e+06,2.10321e+06
6939,1.87289e+06,2.17394e+06
6993,1.65559e+06,2.31472e+06
7047,1.97679e+06,1.94413e+06
7101,1.67259e+06,2.18175e+06
7155,1.69233e+06,2.09765e+06
7209,1.87127e+06,1.87256e+06
7263,1.521e+06,2.15347e+06
7317,1.76612e+06,1.85974e+06
7371,1.66669e+06,1.907e+06
7425,1.50059e+06,2.01005e+06
7479,1.76459e+06,1.70694e+06
7533,1.44914e+06,1.96206e+06
7587,1.6048e+06,1.7594e+06
7641,1.59023e+06,1.73073e+06
7695,1.39308e+06,1.86924e+06
7749,1.64823e+06,1.58017e+06
7803,1.35606e+06,1.81728e+06
7857,1.519e+06,1.61354e+06
7911,1.46072e+06,1.63145e+06
7965,1.33639e+06,1.70385e+06
8019,1.53375e+06,1.47703e+06
8073,1.25337e+06,1.70411e+06
8127,1.48106e+06,1.44578e+06
8181,1.29127e+06,1.5918e+06
8235,1.34391e+06,1.49951e+06
8289,1.36946e+06,1.44258e+06
8343,1.21546e+06,1.54919e+06
8397,1.40511e+06,1.33572e+06
8451,1.15339e+06,1.53924e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/axionNumTilt14.txt <==
27,1.06668e+06,1.00958e+09
81,3.30694e+06,1.10272e+10
135,1.02599e+07,8.07919e+09
189,1.26398e+07,5.35333e+09
243,1.52369e+07,3.41759e+09
297,1.81009e+07,2.22945e+09
351,2.10324e+07,1.52794e+09
405,2.39186e+07,1.11002e+09
459,2.67215e+07,8.48493e+08
513,2.94538e+07,6.70338e+08
567,3.21521e+07,5.38572e+08
621,3.48623e+07,4.37808e+08
675,3.76063e+07,3.60507e+08
729,4.03719e+07,3.01557e+08
783,4.30996e+07,2.56083e+08
837,4.56492e+07,2.21167e+08
891,4.78073e+07,1.93142e+08
945,4.93103e+07,1.7001e+08
999,4.98257e+07,1.51509e+08
1053,4.89916e+07,1.37628e+08
1107,4.65097e+07,1.28442e+08
1161,4.22822e+07,1.23301e+08
1215,3.6521e+07,1.21639e+08
1269,2.9818e+07,1.22515e+08
1323,2.31847e+07,1.23637e+08
1377,1.79094e+07,1.21814e+08
1431,1.52137e+07,1.13748e+08
1485,1.56452e+07,9.94936e+07
1539,1.86771e+07,8.2672e+07
1593,2.29074e+07,6.71826e+07
1647,2.66127e+07,5.57277e+07
1701,2.84211e+07,4.88467e+07
1755,2.77062e+07,4.59904e+07
1809,2.46639e+07,4.60147e+07
1863,2.01597e+07,4.76471e+07
1917,1.55251e+07,4.94684e+07
1971,1.22397e+07,4.95853e+07
2025,1.13563e+07,4.64413e+07
2079,1.2863e+07,4.04505e+07
2133,1.5595e+07,3.37116e+07
2187,1.78282e+07,2.86163e+07
2241,1.81958e+07,2.64559e+07
2295,1.63826e+07,2.682e+07
2349,1.32119e+07,2.83606e+07
2403,1.02381e+07,2.95069e+07
2457,8.96844e+06,2.87054e+07
2511,9.8671e+06,2.55863e+07
2565,1.19296e+07,2.1524e+07
2619,1.33862e+07,1.85584e+07
2673,1.29872e+07,1.78967e+07
2727,1.08679e+07,1.90992e+07
2781,8.42995e+06,2.04958e+07
2835,7.34371e+06,2.02562e+07
2889,8.19865e+06,1.79389e+07
2943,9.91812e+06,1.50057e+07
2997,1.06943e+07,1.34216e+07
3051,9.64233e+06,1.38058e+07
3105,7.58082e+06,1.51195e+07
3159,6.29271e+06,1.55246e+07
3213,6.79654e+06,1.40604e+07
3267,8.23846e+06,1.17751e+07
3321,8.8006e+06,1.06014e+07
3375,7.69273e+06,1.12095e+07
3429,5.99434e+06,1.23554e+07
3483,5.46111e+06,1.21831e+07
3537,6.44905e+06,1.0477e+07
3591,7.46026e+06,8.95618e+06
3645,7.03083e+06,9.00956e+06
3699,5.56652e+06,1.00378e+07
3753,4.82776e+06,1.0218e+07
3807,5.57347e+06,8.91587e+06
3861,6.49296e+06,7.59396e+06
3915,6.08798e+06,7.67354e+06
3969,4.80606e+06,8.58444e+06
4023,4.37512e+06,8.58447e+06
4077,5.20567e+06,7.34335e+06
4131,5.76189e+06,6.48186e+06
4185,4.99802e+06,6.9708e+06
4239,4.01034e+06,7.62874e+06
4293,4.24915e+06,7.01994e+06
4347,5.08263e+06,5.89483e+06
4401,4.88343e+06,5.87275e+06
4455,3.86928e+06,6.62267e+06
4509,3.71516e+06,6.45641e+06
4563,4.49752e+06,5.41048e+06
4617,4.55926e+06,5.15323e+06
4671,3.65096e+06,5.83577e+06
4725,3.39508e+06,5.82676e+06
4779,4.09852e+06,4.90035e+06
4833,4.15979e+06,4.66084e+06
4887,3.3237e+06,5.29783e+06
4941,3.19014e+06,5.2083e+06
4995,3.85344e+06,4.35605e+06
5049,3.71673e+06,4.34042e+06
5103,2.96101e+06,4.91234e+06
5157,3.12427e+06,4.5498e+06
5211,3.66059e+06,3.86658e+06
5265,3.20162e+06,4.18571e+06
5319,2.70358e+06,4.5039e+06
5373,3.19435e+06,3.85227e+06
5427,3.33805e+06,3.5915e+06
5481,2.67227e+06,4.10938e+06
5535,2.71753e+06,3.90536e+06
5589,3.20299e+06,3.30456e+06
5643,2.7693e+06,3.61709e+06
5697,2.42306e+06,3.81917e+06
5751,2.92169e+06,3.20443e+06
5805,2.81044e+06,3.21195e+06
5859,2.28328e+06,3.61032e+06
5913,2.63627e+06,3.14425e+06
5967,2.76347e+06,2.92476e+06
6021,2.20949e+06,3.36387e+06
6075,2.41085e+06,3.05355e+06
6129,2.66334e+06,2.71773e+06
6183,2.14069e+06,3.13739e+06
6237,2.25265e+06,2.92119e+06
6291,2.54382e+06,2.55509e+06
6345,2.05315e+06,2.9504e+06
6399,2.14946e+06,2.75685e+06
6453,2.42031e+06,2.41883e+06
6507,1.94522e+06,2.80255e+06
6561,2.09139e+06,2.56928e+06
6615,2.28836e+06,2.31008e+06
6669,1.82899e+06,2.68078e+06
6723,2.07188e+06,2.36275e+06
6777,2.13028e+06,2.24418e+06
6831,1.73321e+06,2.55544e+06
6885,2.07177e+06,2.15534e+06
6939,1.93444e+06,2.22951e+06
6993,1.69565e+06,2.38964e+06
7047,2.04837e+06,1.98597e+06
7101,1.7189e+06,2.24709e+06
7155,1.74059e+06,2.15932e+06
7209,1.93893e+06,1.91325e+06
7263,1.55556e+06,2.22578e+06
7317,1.82855e+06,1.90183e+06
7371,1.71679e+06,1.96079e+06
7425,1.5401e+06,2.07235e+06
7479,1.82944e+06,1.74292e+06
7533,1.48266e+06,2.02747e+06
7587,1.66089e+06,1.80087e+06
7641,1.63829e+06,1.77924e+06
7695,1.43002e+06,1.92698e+06
7749,1.70863e+06,1.61392e+06
7803,1.38633e+06,1.87911e+06
7857,1.57475e+06,1.64891e+06
7911,1.50066e+06,1.6813e+06
7965,1.37648e+06,1.75232e+06
8019,1.58658e+06,1.512e+06
8073,1.2819e+06,1.76158e+06
8127,1.53784e+06,1.47438e+06
8181,1.31975e+06,1.64712e+06
8235,1.39359e+06,1.5328e+06
8289,1.40651e+06,1.48736e+06
8343,1.25301e+06,1.59229e+06
8397,1.45193e+06,1.3689e+06
8451,1.18092e+06,1.59013e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/axionNumTilt15.txt <==
27,1.0666e+06,1.00953e+09
81,3.30456e+06,1.10194e+10
135,1.02645e+07,8.08033e+09
189,1.26415e+07,5.35108e+09
243,1.52287e+07,3.42193e+09
297,1.80851e+07,2.2361e+09
351,2.10175e+07,1.53155e+09
405,2.38951e+07,1.11276e+09
459,2.66772e+07,8.48901e+08
513,2.93742e+07,6.69489e+08
567,3.202e+07,5.38197e+08
621,3.46557e+07,4.37459e+08
675,3.73147e+07,3.59921e+08
729,3.9988e+07,3.0088e+08
783,4.26104e+07,2.56182e+08
837,4.50455e+07,2.21095e+08
891,4.70819e+07,1.93005e+08
945,4.84391e+07,1.70302e+08
999,4.87869e+07,1.52195e+08
1053,4.77785e+07,1.38819e+08
1107,4.51765e+07,1.29279e+08
1161,4.08976e+07,1.23676e+08
1215,3.51307e+07,1.21849e+08
1269,2.84821e+07,1.22856e+08
1323,2.20257e+07,1.23427e+08
1377,1.70523e+07,1.20413e+08
1431,1.46614e+07,1.11923e+08
1485,1.53399e+07,9.77846e+07
1539,1.85802e+07,8.04263e+07
1593,2.28762e+07,6.49063e+07
1647,2.64591e+07,5.40331e+07
1701,2.8054e+07,4.76615e+07
1755,2.71323e+07,4.51744e+07
1809,2.39357e+07,4.54534e+07
1863,1.93553e+07,4.73121e+07
1917,1.47627e+07,4.91602e+07
1971,1.16508e+07,4.90196e+07
2025,1.10071e+07,4.55304e+07
2079,1.27133e+07,3.93627e+07
2133,1.55283e+07,3.25716e+07
2187,1.76884e+07,2.76612e+07
2241,1.787e+07,2.58209e+07
2295,1.5867e+07,2.64592e+07
2349,1.26166e+07,2.81367e+07
2403,9.73416e+06,2.91823e+07
2457,8.67398e+06,2.81404e+07
2511,9.76592e+06,2.48236e+07
2565,1.18732e+07,2.07406e+07
2619,1.31962e+07,1.80216e+07
2673,1.26201e+07,1.75944e+07
2727,1.04225e+07,1.88808e+07
2781,8.05245e+06,2.01962e+07
2835,7.12001e+06,1.98158e+07
2889,8.10018e+06,1.739e+07
2943,9.81661e+06,1.45017e+07
2997,1.04736e+07,1.30727e+07
3051,9.30261e+06,1.3602e+07
3105,7.24024e+06,1.49193e+07
3159,6.07305e+06,1.52041e+07
3213,6.69752e+06,1.36288e+07
3267,8.13762e+06,1.13869e+07
3321,8.59652e+06,1.0335e+07
3375,7.40302e+06,1.10344e+07
3429,5.73318e+06,1.21556e+07
3483,5.31075e+06,1.18914e+07
3537,6.37096e+06,1.01252e+07
3591,7.33116e+06,8.67391e+06
3645,6.79624e+06,8.84913e+06
3699,5.31836e+06,9.89118e+06
3753,4.67565e+06,9.98495e+06
3807,5.50256e+06,8.62051e+06
3861,6.38545e+06,7.34074e+06
3915,5.87614e+06,7.53599e+06
3969,4.58331e+06,8.46995e+06
4023,4.26131e+06,8.36746e+06
4077,5.1571e+06,7.06587e+06
4131,5.63041e+06,6.29849e+06
4185,4.77606e+06,6.894e+06
4239,3.854e+06,7.48657e+06
4293,4.20453e+06,6.76749e+06
4347,4.99984e+06,5.69584e+06
4401,4.68994e+06,5.7992e+06
4455,3.70569e+06,6.51254e+06
4509,3.66067e+06,6.24423e+06
4563,4.43072e+06,5.22454e+06
4617,4.39455e+06,5.07074e+06
4671,3.49704e+06,5.74273e+06
4725,3.33799e+06,5.64517e+06
4779,4.037e+06,4.72857e+06
4833,4.00656e+06,4.58862e+06
4887,3.18933e+06,5.20755e+06
4941,3.14549e+06,5.03393e+06
4995,3.78112e+06,4.21642e+06
5049,3.5667e+06,4.28272e+06
5103,2.85991e+06,4.80766e+06
5157,3.08984e+06,4.38394e+06
5211,3.56233e+06,3.77094e+06
5265,3.06426e+06,4.1312e+06
5319,2.64639e+06,4.3714e+06
5373,3.14615e+06,3.71818e+06
5427,3.21264e+06,3.53758e+06
5481,2.57732e+06,4.02691e+06
5535,2.68643e+06,3.76301e+06
5589,3.11118e+06,3.22824e+06
5643,2.65437e+06,3.5649e+06
5697,2.38392e+06,3.69472e+06
5751,2.86057e+06,3.10635e+06
5805,2.69445e+06,3.17027e+06
5859,2.22953e+06,3.50967e+06
5913,2.59463e+06,3.03481e+06
5967,2.65485e+06,2.88486e+06
6021,2.14573e+06,3.28126e+06
6075,2.37896e+06,2.94222e+06
6129,2.56255e+06,2.6781e+06
6183,2.07419e+06,3.065e+06
6237,2.22486e+06,2.81296e+06
6291,2.44743e+06,2.51904e+06
6345,1.99148e+06,2.8798e+06
6399,2.1208e+06,2.6569e+06
6453,2.32632e+06,2.38687e+06
6507,1.89362e+06,2.72802e+06
6561,2.05716e+06,2.48195e+06
6615,2.19778e+06,2.27998e+06
6669,1.78933e+06,2.60099e+06
6723,2.02789e+06,2.29125e+06
6777,2.04689e+06,2.2118e+06
6831,1.70392e+06,2.47181e+06
6885,2.01518e+06,2.10126e+06
6939,1.86408e+06,2.18955e+06
6993,1.67108e+06,2.30695e+06
7047,1.9792e+06,1.94916e+06
7101,1.6686e+06,2.1921e+06
7155,1.70914e+06,2.08848e+06
7209,1.86606e+06,1.88417e+06
7263,1.52536e+06,2.1562e+06
7317,1.77873e+06,1.85374e+06
7371,1.65742e+06,1.92238e+06
7425,1.5157e+06,2.00183e+06
7479,1.76394e+06,1.71386e+06
7533,1.44848e+06,1.96888e+06
7587,1.61962e+06,1.75098e+06
7641,1.58043e+06,1.74622e+06
7695,1.4074e+06,1.86122e+06
7749,1.64708e+06,1.58739e+06
7803,1.35658e+06,1.82257e+06
7857,1.53153e+06,1.60707e+06
7911,1.45173e+06,1.64572e+06
7965,1.35177e+06,1.69461e+06
8019,1.52813e+06,1.48812e+06
8073,1.26017e+06,1.70296e+06
8127,1.48615e+06,1.44646e+06
8181,1.28767e+06,1.60021e+06
8235,1.35688e+06,1.49245e+06
8289,1.36161e+06,1.45505e+06
8343,1.22836e+06,1.54202e+06
8397,1.40075e+06,1.34483e+06
8451,1.15991e+06,1.53812e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/axionNumTilt16.txt <==
27,1.06664e+06,1.0095e+09
81,3.30309e+06,1.10044e+10
135,1.02652e+07,8.08344e+09
189,1.26443e+07,5.35335e+09
243,1.52412e+07,3.42122e+09
297,1.81068e+07,2.23231e+09
351,2.10407e+07,1.52838e+09
405,2.39333e+07,1.11129e+09
459,2.67494e+07,8.48672e+08
513,2.94953e+07,6.69687e+08
567,3.22014e+07,5.38809e+08
621,3.49033e+07,4.39053e+08
675,3.76301e+07,3.61358e+08
729,4.0386e+07,3.02559e+08
783,4.31118e+07,2.57242e+08
837,4.56816e+07,2.21803e+08
891,4.78865e+07,1.93028e+08
945,4.94335e+07,1.69643e+08
999,4.99719e+07,1.51245e+08
1053,4.91542e+07,1.37497e+08
1107,4.67048e+07,1.28109e+08
1161,4.25123e+07,1.22826e+08
1215,3.67552e+07,1.21035e+08
1269,3.00122e+07,1.21932e+08
1323,2.32874e+07,1.23184e+08
1377,1.78592e+07,1.21191e+08
1431,1.49107e+07,1.14044e+08
1485,1.51102e+07,1.00949e+08
1539,1.81455e+07,8.42012e+07
1593,2.26458e+07,6.76186e+07
1647,2.67024e+07,5.50712e+07
1701,2.87377e+07,4.80041e+07
1755,2.80946e+07,4.52899e+07
1809,2.49967e+07,4.54168e+07
1863,2.03105e+07,4.73789e+07
1917,1.54034e+07,4.96869e+07
1971,1.18604e+07,5.02909e+07
2025,1.0896e+07,4.73357e+07
2079,1.26142e+07,4.08189e+07
2133,1.5718e+07,3.33324e+07
2187,1.82136e+07,2.79679e+07
2241,1.86017e+07,2.59511e+07
2295,1.65907e+07,2.66402e+07
2349,1.3115e+07,2.85728e+07
2403,9.9048e+06,2.99818e+07
2457,8.63126e+06,2.91346e+07
2511,9.78628e+06,2.56323e+07
2565,1.21696e+07,2.11064e+07
2619,1.37309e+07,1.80788e+07
2673,1.31588e+07,1.77302e+07
2727,1.07637e+07,1.92802e+07
2781,8.15257e+06,2.08009e+07
2835,7.11542e+06,2.04879e+07
2889,8.22898e+06,1.7804e+07
2943,1.01633e+07,1.46274e+07
2997,1.08913e+07,1.31757e+07
3051,9.5994e+06,1.39011e+07
3105,7.36133e+06,1.53433e+07
3159,6.11077e+06,1.56746e+07
3213,6.83027e+06,1.39405e+07
3267,8.42397e+06,1.15086e+07
3321,8.90643e+06,1.04762e+07
3375,7.6016e+06,1.13103e+07
3429,5.81715e+06,1.25044e+07
3483,5.38685e+06,1.22152e+07
3537,6.55406e+06,1.03111e+07
3591,7.58882e+06,8.7887e+06
3645,7.00086e+06,9.04657e+06
3699,5.4238e+06,1.01621e+07
3753,4.75086e+06,1.02587e+07
3807,5.65246e+06,8.78881e+06
3861,6.59346e+06,7.4728e+06
3915,6.05582e+06,7.70144e+06
3969,4.68847e+06,8.68092e+06
4023,4.33515e+06,8.59867e+06
4077,5.29344e+06,7.22505e+06
4131,5.82037e+06,6.41037e+06
4185,4.92644e+06,7.03164e+06
4239,3.92136e+06,7.70177e+06
4293,4.28446e+06,6.95715e+06
4347,5.16232e+06,5.79852e+06
4401,4.85701e+06,5.89396e+06
4455,3.78374e+06,6.69228e+06
4509,3.71583e+06,6.4346e+06
4563,4.56752e+06,5.32534e+06
4617,4.5563e+06,5.14907e+06
4671,3.5777e+06,5.89422e+06
4725,3.38437e+06,5.82202e+06
4779,4.16064e+06,4.82443e+06
4833,4.1579e+06,4.65299e+06
4887,3.2557e+06,5.35461e+06
4941,3.19161e+06,5.19256e+06
4995,3.90889e+06,4.28932e+06
5049,3.69587e+06,4.35244e+06
5103,2.90456e+06,4.95826e+06
5157,3.15065e+06,4.50984e+06
5211,3.69671e+06,3.82157e+06
5265,3.15706e+06,4.22239e+06
5319,2.6776e+06,4.51708e+06
5373,3.23692e+06,3.80033e+06
5427,3.33737e+06,3.5849e+06
5481,2.62377e+06,4.14821e+06
5535,2.73319e+06,3.87952e+06
5589,3.23319e+06,3.26694e+06
5643,2.72913e+06,3.64951e+06
5697,2.41e+06,3.82241e+06
5751,2.95988e+06,3.15881e+06
5805,2.7899e+06,3.22542e+06
5859,2.25264e+06,3.63253e+06
5913,2.67046e+06,3.10189e+06
5967,2.75859e+06,2.92306e+06
6021,2.17264e+06,3.39337e+06
6075,2.43854e+06,3.01757e+06
6129,2.66598e+06,2.70931e+06
6183,2.10461e+06,3.16658e+06
6237,2.27568e+06,2.89018e+06
6291,2.54752e+06,2.5462e+06
6345,2.02081e+06,2.97607e+06
6399,2.1708e+06,2.72773e+06
6453,2.42014e+06,2.41448e+06
6507,1.91919e+06,2.82129e+06
6561,2.11144e+06,2.54272e+06
6615,2.28274e+06,2.31133e+06
6669,1.81042e+06,2.69189e+06
6723,2.08989e+06,2.33974e+06
6777,2.11975e+06,2.24953e+06
6831,1.7221e+06,2.5597e+06
6885,2.08722e+06,2.1355e+06
6939,1.91924e+06,2.2391e+06
6993,1.69307e+06,2.38639e+06
7047,2.05878e+06,1.97132e+06
7101,1.70101e+06,2.25904e+06
7155,1.74753e+06,2.14745e+06
7209,1.93955e+06,1.90822e+06
7263,1.54141e+06,2.23411e+06
7317,1.84087e+06,1.88552e+06
7371,1.70587e+06,1.96667e+06
7425,1.53756e+06,2.06991e+06
7479,1.83675e+06,1.73182e+06
7533,1.4675e+06,2.03735e+06
7587,1.67019e+06,1.78765e+06
7641,1.63183e+06,1.78107e+06
7695,1.42476e+06,1.92772e+06
7749,1.71647e+06,1.6023e+06
7803,1.37231e+06,1.88837e+06
7857,1.58361e+06,1.6362e+06
7911,1.49293e+06,1.68505e+06
7965,1.37468e+06,1.74962e+06
8019,1.59038e+06,1.50495e+06
8073,1.27116e+06,1.76765e+06
8127,1.546e+06,1.46304e+06
8181,1.30988e+06,1.6527e+06
8235,1.39671e+06,1.52594e+06
8289,1.40445e+06,1.48581e+06
8343,1.24773e+06,1.59347e+06
8397,1.45719e+06,1.36061e+06
8451,1.17071e+06,1.59614e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/axionNumTilt17.txt <==
27,1.06663e+06,1.00957e+09
81,3.30232e+06,1.10174e+10
135,1.02634e+07,8.08395e+09
189,1.26394e+07,5.35131e+09
243,1.52359e+07,3.41735e+09
297,1.80949e+07,2.23223e+09
351,2.10168e+07,1.52993e+09
405,2.38879e+07,1.112e+09
459,2.6663e+07,8.50819e+08
513,2.93604e+07,6.72405e+08
567,3.20211e+07,5.40706e+08
621,3.4691e+07,4.39383e+08
675,3.73973e+07,3.6101e+08
729,4.01275e+07,3.01188e+08
783,4.28269e+07,2.55411e+08
837,4.53586e+07,2.19965e+08
891,4.74993e+07,1.91794e+08
945,4.89873e+07,1.68944e+08
999,4.95234e+07,1.50472e+08
1053,4.87928e+07,1.36584e+08
1107,4.65163e+07,1.26931e+08
1161,4.25503e+07,1.21527e+08
1215,3.70254e+07,1.19772e+08
1269,3.04681e+07,1.20723e+08
1323,2.38519e+07,1.22073e+08
1377,1.84544e+07,1.2044e+08
1431,1.54624e+07,1.12868e+08
1485,1.54419e+07,9.99353e+07
1539,1.80508e+07,8.42961e+07
1593,2.21136e+07,6.90322e+07
1647,2.59854e+07,5.66896e+07
1701,2.81555e+07,4.88987e+07
1755,2.78101e+07,4.54366e+07
1809,2.50223e+07,4.52109e+07
1863,2.06193e+07,4.69422e+07
1917,1.59447e+07,4.8921e+07
1971,1.24721e+07,4.93078e+07
2025,1.12768e+07,4.67233e+07
2079,1.25133e+07,4.12337e+07
2133,1.52114e+07,3.43342e+07
2187,1.76338e+07,2.87744e+07
2241,1.82572e+07,2.62383e+07
2295,1.66192e+07,2.64698e+07
2349,1.34804e+07,2.81313e+07
2403,1.04204e+07,2.94083e+07
2457,8.98711e+06,2.87863e+07
2511,9.72869e+06,2.58516e+07
2565,1.17487e+07,2.17958e+07
2619,1.32988e+07,1.87001e+07
2673,1.30588e+07,1.78235e+07
2727,1.10496e+07,1.89437e+07
2781,8.61055e+06,2.03597e+07
2835,7.4016e+06,2.02648e+07
2889,8.09801e+06,1.8128e+07
2943,9.76784e+06,1.52341e+07
2997,1.06525e+07,1.34946e+07
3051,9.7596e+06,1.37176e+07
3105,7.76907e+06,1.49574e+07
3159,6.38347e+06,1.54712e+07
3213,6.70456e+06,1.42311e+07
3267,8.09326e+06,1.19846e+07
3321,8.78749e+06,1.06399e+07
3375,7.8358e+06,1.10935e+07
3429,6.15181e+06,1.22207e+07
3483,5.45765e+06,1.22385e+07
3537,6.30971e+06,1.06798e+07
3591,7.39188e+06,9.0546e+06
3645,7.1387e+06,8.92026e+06
3699,5.72679e+06,9.89587e+06
3753,4.83254e+06,1.02565e+07
3807,5.43734e+06,9.1069e+06
3861,6.44631e+06,7.6641e+06
3915,6.21383e+06,7.56176e+06
3969,4.92741e+06,8.48687e+06
4023,4.32178e+06,8.68027e+06
4077,5.09134e+06,7.49392e+06
4131,5.79542e+06,6.46317e+06
4185,5.13489e+06,6.85191e+06
4239,4.0367e+06,7.63412e+06
4293,4.14379e+06,7.16204e+06
4347,5.05707e+06,5.93866e+06
4401,4.99825e+06,5.77316e+06
4455,3.93007e+06,6.58651e+06
4509,3.62934e+06,6.5756e+06
4563,4.45599e+06,5.47082e+06
4617,4.65895e+06,5.06644e+06
4671,3.70827e+06,5.80211e+06
4725,3.31795e+06,5.933e+06
4779,4.07133e+06,4.94254e+06
4833,4.25218e+06,4.58435e+06
4887,3.35717e+06,5.28614e+06
4941,3.11622e+06,5.30546e+06
4995,3.85609e+06,4.36798e+06
5049,3.80473e+06,4.26741e+06
5103,2.95346e+06,4.94205e+06
5157,3.06291e+06,4.6297e+06
5211,3.70719e+06,3.83157e+06
5265,3.26016e+06,4.14584e+06
5319,2.65613e+06,4.57042e+06
5373,3.17743e+06,3.88287e+06
5427,3.40955e+06,3.53426e+06
5481,2.6715e+06,4.12811e+06
5535,2.66803e+06,3.97071e+06
5589,3.25096e+06,3.26905e+06
5643,2.80527e+06,3.5969e+06
5697,2.37275e+06,3.88624e+06
5751,2.9404e+06,3.19714e+06
5805,2.86204e+06,3.17453e+06
5859,2.24578e+06,3.66407e+06
5913,2.63542e+06,3.15563e+06
5967,2.81564e+06,2.88608e+06
6021,2.18555e+06,3.40292e+06
6075,2.40087e+06,3.07382e+06
6129,2.71019e+06,2.68404e+06
6183,2.12582e+06,3.16599e+06
6237,2.24034e+06,2.94361e+06
6291,2.58553e+06,2.52569e+06
6345,2.0412e+06,2.97535e+06
6399,2.13973e+06,2.77654e+06
6453,2.4574e+06,2.3936e+06
6507,1.93201e+06,2.828e+06
6561,2.08798e+06,2.58181e+06
6615,2.31987e+06,2.29066e+06
6669,1.81358e+06,2.7069e+06
6723,2.07608e+06,2.36791e+06
6777,2.15546e+06,2.23063e+06
6831,1.71544e+06,2.58268e+06
6885,2.08544e+06,2.15121e+06
6939,1.94987e+06,2.22501e+06
6993,1.67894e+06,2.41501e+06
7047,2.07074e+06,1.97367e+06
7101,1.72082e+06,2.25476e+06
7155,1.73207e+06,2.1763e+06
7209,1.96409e+06,1.89826e+06
7263,1.54375e+06,2.24581e+06
7317,1.83634e+06,1.90292e+06
7371,1.73208e+06,1.95471e+06
7425,1.5248e+06,2.09565e+06
7479,1.85263e+06,1.7288e+06
7533,1.47657e+06,2.04187e+06
7587,1.66278e+06,1.80672e+06
7641,1.65557e+06,1.77088e+06
7695,1.41539e+06,1.94871e+06
7749,1.72967e+06,1.60143e+06
7803,1.38045e+06,1.89257e+06
7857,1.57828e+06,1.65269e+06
7911,1.51433e+06,1.67599e+06
7965,1.36414e+06,1.77121e+06
8019,1.60782e+06,1.49914e+06
8073,1.27121e+06,1.77881e+06
8127,1.5491e+06,1.47075e+06
8181,1.32397e+06,1.64987e+06
8235,1.38853e+06,1.54442e+06
8289,1.42477e+06,1.47666e+06
8343,1.23822e+06,1.61314e+06
8397,1.47391e+06,1.35453e+06
8451,1.16803e+06,1.60902e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/axionNumTilt18.txt <==
27,1.0666e+06,1.00953e+09
81,3.305e+06,1.10224e+10
135,1.02577e+07,8.0854e+09
189,1.26306e+07,5.35414e+09
243,1.52157e+07,3.42223e+09
297,1.80747e+07,2.23085e+09
351,2.10043e+07,1.5284e+09
405,2.38838e+07,1.11026e+09
459,2.66694e+07,8.47456e+08
513,2.93759e+07,6.68191e+08
567,3.20422e+07,5.36613e+08
621,3.47051e+07,4.36336e+08
675,3.73892e+07,3.59541e+08
729,4.01131e+07,3.00791e+08
783,4.28262e+07,2.55202e+08
837,4.53975e+07,2.1994e+08
891,4.76199e+07,1.91441e+08
945,4.92272e+07,1.68432e+08
999,4.99034e+07,1.50313e+08
1053,4.93326e+07,1.36442e+08
1107,4.72356e+07,1.26646e+08
1161,4.34408e+07,1.20849e+08
1215,3.80402e+07,1.18867e+08
1269,3.15186e+07,1.19834e+08
1323,2.48096e+07,1.2158e+08
1377,1.91776e+07,1.20585e+08
1431,1.58617e+07,1.14152e+08
1485,1.55707e+07,1.0179e+08
1539,1.80651e+07,8.5715e+07
1593,2.21308e+07,6.99864e+07
1647,2.60949e+07,5.76079e+07
1701,2.84851e+07,4.95677e+07
1755,2.84419e+07,4.55699e+07
1809,2.58827e+07,4.50298e+07
1863,2.15146e+07,4.67245e+07
1917,1.66601e+07,4.9064e+07
1971,1.29163e+07,4.98031e+07
2025,1.15036e+07,4.7318e+07
2079,1.26106e+07,4.17203e+07
2133,1.52397e+07,3.50758e+07
2187,1.77521e+07,2.9487e+07
2241,1.86214e+07,2.65102e+07
2295,1.71931e+07,2.64667e+07
2349,1.40911e+07,2.80882e+07
2403,1.08842e+07,2.95236e+07
2457,9.21057e+06,2.9119e+07
2511,9.74367e+06,2.64123e+07
2565,1.17264e+07,2.24318e+07
2619,1.34575e+07,1.90382e+07
2673,1.34504e+07,1.7884e+07
2727,1.1537e+07,1.88817e+07
2781,8.9843e+06,2.0433e+07
2835,7.54505e+06,2.05665e+07
2889,8.07024e+06,1.86291e+07
2943,9.78749e+06,1.56233e+07
2997,1.0881e+07,1.36225e+07
3051,1.01447e+07,1.36741e+07
3105,8.10137e+06,1.49898e+07
3159,6.5154e+06,1.57165e+07
3213,6.6944e+06,1.45969e+07
3267,8.13259e+06,1.22788e+07
3321,9.00617e+06,1.07281e+07
3375,8.15321e+06,1.10677e+07
3429,6.36596e+06,1.2318e+07
3483,5.50026e+06,1.25088e+07
3537,6.31682e+06,1.09617e+07
3591,7.52982e+06,9.17541e+06
3645,7.38982e+06,8.9243e+06
3699,5.92235e+06,9.97458e+06
3753,4.89523e+06,1.04603e+07
3807,5.46388e+06,9.32365e+06
3861,6.56501e+06,7.77939e+06
3915,6.4145e+06,7.59138e+06
3969,5.07942e+06,8.57005e+06
4023,4.37581e+06,8.85171e+06
4077,5.13817e+06,7.65932e+06
4131,5.92203e+06,6.54201e+06
4185,5.29601e+06,6.90077e+06
4239,4.13979e+06,7.73593e+06
4293,4.18876e+06,7.3087e+06
4347,5.12717e+06,6.05565e+06
4401,5.1296e+06,5.83005e+06
4455,4.05546e+06,6.6478e+06
4509,3.69043e+06,6.68861e+06
4563,4.49656e+06,5.60268e+06
4617,4.76264e+06,5.13594e+06
4671,3.84188e+06,5.83376e+06
4725,3.38014e+06,6.03006e+06
4779,4.09482e+06,5.08089e+06
4833,4.35255e+06,4.6386e+06
4887,3.4852e+06,5.30921e+06
4941,3.1596e+06,5.41e+06
4995,3.87987e+06,4.49191e+06
5049,3.91638e+06,4.29645e+06
5103,3.05945e+06,4.97573e+06
5157,3.08039e+06,4.75035e+06
5211,3.75347e+06,3.91782e+06
5265,3.38049e+06,4.15591e+06
5319,2.71911e+06,4.63794e+06
5373,3.18774e+06,3.99764e+06
5427,3.49318e+06,3.57358e+06
5481,2.7729e+06,4.14921e+06
5535,2.68599e+06,4.07096e+06
5589,3.28938e+06,3.34674e+06
5643,2.91463e+06,3.60279e+06
5697,2.41702e+06,3.95331e+06
5751,2.95015e+06,3.29803e+06
5805,2.95901e+06,3.18549e+06
5859,2.31266e+06,3.70292e+06
5913,2.63437e+06,3.26179e+06
5967,2.89515e+06,2.90808e+06
6021,2.26458e+06,3.42455e+06
6075,2.39807e+06,3.17613e+06
6129,2.77654e+06,2.71369e+06
6183,2.20818e+06,3.17939e+06
6237,2.23712e+06,3.04129e+06
6291,2.64693e+06,2.55522e+06
6345,2.11962e+06,2.98821e+06
6399,2.1355e+06,2.87032e+06
6453,2.52167e+06,2.41544e+06
6507,1.99954e+06,2.84767e+06
6561,2.08439e+06,2.6704e+06
6615,2.39132e+06,2.30123e+06
6669,1.86357e+06,2.74053e+06
6723,2.07936e+06,2.44454e+06
6777,2.23189e+06,2.23328e+06
6831,1.74476e+06,2.63312e+06
6885,2.10376e+06,2.20798e+06
6939,2.02238e+06,2.2297e+06
6993,1.69214e+06,2.47646e+06
7047,2.10783e+06,2.00889e+06
7101,1.77967e+06,2.26981e+06
7155,1.73874e+06,2.23964e+06
7209,2.01836e+06,1.91462e+06
7263,1.58034e+06,2.27905e+06
7317,1.85082e+06,1.95559e+06
7371,1.793e+06,1.96225e+06
7425,1.53802e+06,2.14788e+06
7479,1.89003e+06,1.75666e+06
7533,1.522e+06,2.06151e+06
7587,1.67087e+06,1.86121e+06
7641,1.71235e+06,1.77757e+06
7695,1.42982e+06,1.99567e+06
7749,1.76342e+06,1.6282e+06
7803,1.42213e+06,1.91162e+06
7857,1.58718e+06,1.702e+06
7911,1.56801e+06,1.6818e+06
7965,1.37313e+06,1.81921e+06
8019,1.64796e+06,1.5159e+06
8073,1.29958e+06,1.80703e+06
8127,1.56679e+06,1.50755e+06
8181,1.36971e+06,1.65993e+06
8235,1.3945e+06,1.5913e+06
8289,1.47233e+06,1.4833e+06
8343,1.24888e+06,1.65434e+06
8397,1.50966e+06,1.37081e+06
8451,1.19246e+06,1.63607e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/axionNumTilt19.txt <==
27,1.06662e+06,1.00952e+09
81,3.30502e+06,1.10118e+10
135,1.02641e+07,8.08075e+09
189,1.26501e+07,5.35167e+09
243,1.52471e+07,3.41988e+09
297,1.81025e+07,2.23459e+09
351,2.10321e+07,1.53043e+09
405,2.39154e+07,1.11167e+09
459,2.67137e+07,8.49748e+08
513,2.94411e+07,6.70283e+08
567,3.21287e+07,5.3865e+08
621,3.48181e+07,4.38171e+08
675,3.75472e+07,3.60528e+08
729,4.03169e+07,3.0114e+08
783,4.30618e+07,2.55988e+08
837,4.566e+07,2.20089e+08
891,4.79169e+07,1.91768e+08
945,4.95698e+07,1.684e+08
999,5.02917e+07,1.50114e+08
1053,4.97409e+07,1.3623e+08
1107,4.76159e+07,1.26436e+08
1161,4.3754e+07,1.20706e+08
1215,3.82605e+07,1.18719e+08
1269,3.16301e+07,1.19657e+08
1323,2.47766e+07,1.2145e+08
1377,1.89485e+07,1.20966e+08
1431,1.54462e+07,1.15189e+08
1485,1.51152e+07,1.03112e+08
1539,1.78142e+07,8.65705e+07
1593,2.2276e+07,6.96697e+07
1647,2.65965e+07,5.66458e+07
1701,2.91332e+07,4.844e+07
1755,2.90044e+07,4.46927e+07
1809,2.6198e+07,4.45322e+07
1863,2.15114e+07,4.6705e+07
1917,1.63677e+07,4.94265e+07
1971,1.2458e+07,5.0475e+07
2025,1.11053e+07,4.79271e+07
2079,1.25025e+07,4.19612e+07
2133,1.55148e+07,3.47347e+07
2187,1.82521e+07,2.88376e+07
2241,1.90456e+07,2.60299e+07
2295,1.73234e+07,2.63735e+07
2349,1.39018e+07,2.83338e+07
2403,1.05226e+07,2.9961e+07
2457,8.92186e+06,2.956e+07
2511,9.76749e+06,2.64695e+07
2565,1.20691e+07,2.20342e+07
2619,1.38527e+07,1.86225e+07
2673,1.36183e+07,1.77515e+07
2727,1.13939e+07,1.91337e+07
2781,8.69834e+06,2.08318e+07
2835,7.39785e+06,2.081e+07
2889,8.23031e+06,1.84741e+07
2943,1.01182e+07,1.53203e+07
2997,1.10969e+07,1.34809e+07
3051,1.00923e+07,1.38271e+07
3105,7.89502e+06,1.52928e+07
3159,6.4154e+06,1.58859e+07
3213,6.83908e+06,1.44966e+07
3267,8.38912e+06,1.20709e+07
3321,9.12706e+06,1.06874e+07
3375,8.06603e+06,1.12382e+07
3429,6.23169e+06,1.25209e+07
3483,5.52102e+06,1.2543e+07
3537,6.50212e+06,1.08243e+07
3591,7.68122e+06,9.09414e+06
3645,7.3684e+06,9.02154e+06
3699,5.81541e+06,1.01454e+07
3753,4.89318e+06,1.05143e+07
3807,5.60794e+06,9.22907e+06
3861,6.69069e+06,7.71479e+06
3915,6.39384e+06,7.67606e+06
3969,4.99901e+06,8.70725e+06
4023,4.40371e+06,8.87131e+06
4077,5.26838e+06,7.58182e+06
4131,5.99582e+06,6.52625e+06
4185,5.25009e+06,6.99763e+06
4239,4.09665e+06,7.82785e+06
4293,4.2654e+06,7.27944e+06
4347,5.23677e+06,5.99562e+06
4401,5.12864e+06,5.88097e+06
4455,3.99511e+06,6.75387e+06
4509,3.72703e+06,6.69486e+06
4563,4.60632e+06,5.538e+06
4617,4.7843e+06,5.15959e+06
4671,3.78209e+06,5.936e+06
4725,3.40318e+06,6.04802e+06
4779,4.19971e+06,5.01652e+06
4833,4.37061e+06,4.6609e+06
4887,3.42641e+06,5.40832e+06
4941,3.19576e+06,5.41177e+06
4995,3.97702e+06,4.43152e+06
5049,3.90661e+06,4.34551e+06
5103,3.01338e+06,5.05736e+06
5157,3.14639e+06,4.71926e+06
5211,3.82352e+06,3.88355e+06
5265,3.3372e+06,4.23501e+06
5319,2.71123e+06,4.67825e+06
5373,3.27707e+06,3.94124e+06
5427,3.50569e+06,3.59545e+06
5481,2.7235e+06,4.22979e+06
5535,2.74218e+06,4.04569e+06
5589,3.35084e+06,3.31666e+06
5643,2.86686e+06,3.68123e+06
5697,2.42952e+06,3.96996e+06
5751,3.03154e+06,3.24556e+06
5805,2.93318e+06,3.24134e+06
5859,2.29503e+06,3.74793e+06
5913,2.71384e+06,3.20981e+06
5967,2.89202e+06,2.9397e+06
6021,2.23216e+06,3.48291e+06
6075,2.46857e+06,3.13177e+06
6129,2.78775e+06,2.7297e+06
6183,2.17053e+06,3.24185e+06
6237,2.30134e+06,3.00176e+06
6291,2.66158e+06,2.5668e+06
6345,2.08302e+06,3.04831e+06
6399,2.19798e+06,2.83151e+06
6453,2.53021e+06,2.43216e+06
6507,1.96962e+06,2.89953e+06
6561,2.14733e+06,2.63021e+06
6615,2.38687e+06,2.32971e+06
6669,1.84717e+06,2.77718e+06
6723,2.13955e+06,2.40699e+06
6777,2.21277e+06,2.2745e+06
6831,1.74813e+06,2.64907e+06
6885,2.15326e+06,2.18139e+06
6939,1.99357e+06,2.27747e+06
6993,1.71756e+06,2.47129e+06
7047,2.1377e+06,2.0002e+06
7101,1.75071e+06,2.31683e+06
7155,1.78459e+06,2.21417e+06
7209,2.01749e+06,1.93454e+06
7263,1.57196e+06,2.30533e+06
7317,1.89816e+06,1.92813e+06
7371,1.7659e+06,2.00643e+06
7425,1.56662e+06,2.13763e+06
7479,1.90668e+06,1.75821e+06
7533,1.50218e+06,2.09775e+06
7587,1.71878e+06,1.83169e+06
7641,1.6888e+06,1.8172e+06
7695,1.45393e+06,1.98852e+06
7749,1.7793e+06,1.6295e+06
7803,1.40499e+06,1.94397e+06
7857,1.63175e+06,1.67486e+06
7911,1.54154e+06,1.72288e+06
7965,1.40621e+06,1.80232e+06
8019,1.6479e+06,1.53149e+06
8073,1.29858e+06,1.82255e+06
8127,1.59879e+06,1.4917e+06
8181,1.34472e+06,1.6985e+06
8235,1.43765e+06,1.5639e+06
8289,1.44903e+06,1.52017e+06
8343,1.27868e+06,1.63932e+06
8397,1.50681e+06,1.38789e+06
8451,1.19802e+06,1.64381e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/runParamsTilt10.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/seedTilt10.txt <==
1762022225 808902014 -1119953077 -1416127418 Thread: 25 
1762022225 808902014 -1119953077 -1416127418 Thread: 37 
1762022225 808902014 -1119953077 -1416127418 Thread: 30 
1762022225 808902014 -1119953077 -1416127418 Thread: 26 
1762022225 808902014 -1119953077 -1416127418 Thread: 0 
1762022225 808902014 -1119953077 -1416127418 Thread: 40 
1762022225 808902014 -1119953077 -1416127418 Thread: 5 
1762022225 808902014 -1119953077 -1416127418 Thread: 31 
1762022225 808902014 -1119953077 -1416127418 Thread: 62 
1762022225 808902014 -1119953077 -1416127418 Thread: 59 
1762022225 808902014 -1119953077 -1416127418 Thread: 57 
1762022225 808902014 -1119953077 -1416127418 Thread: 36 
1762022225 808902014 -1119953077 -1416127418 Thread: 34 
1762022225 808902014 -1119953077 -1416127418 Thread: 13 
1762022225 808902014 -1119953077 -1416127418 Thread: 50 
1762022225 808902014 -1119953077 -1416127418 Thread: 60 
1762022225 808902014 -1119953077 -1416127418 Thread: 32 
1762022225 808902014 -1119953077 -1416127418 Thread: 41 
1762022225 808902014 -1119953077 -1416127418 Thread: 42 
1762022225 808902014 -1119953077 -1416127418 Thread: 27 
1762022225 808902014 -1119953077 -1416127418 Thread: 1 
1762022225 808902014 -1119953077 -1416127418 Thread: 43 
1762022225 808902014 -1119953077 -1416127418 Thread: 16 
1762022225 808902014 -1119953077 -1416127418 Thread: 7 
1762022225 808902014 -1119953077 -1416127418 Thread: 3 
1762022225 808902014 -1119953077 -1416127418 Thread: 21 
1762022225 808902014 -1119953077 -1416127418 Thread: 56 
1762022225 808902014 -1119953077 -1416127418 Thread: 63 
1762022225 808902014 -1119953077 -1416127418 Thread: 52 
1762022225 808902014 -1119953077 -1416127418 Thread: 51 
1762022225 808902014 -1119953077 -1416127418 Thread: 58 
1762022225 808902014 -1119953077 -1416127418 Thread: 61 
1762022225 808902014 -1119953077 -1416127418 Thread: 12 
1762022225 808902014 -1119953077 -1416127418 Thread: 18 
1762022225 808902014 -1119953077 -1416127418 Thread: 20 
1762022225 808902014 -1119953077 -1416127418 Thread: 9 
1762022225 808902014 -1119953077 -1416127418 Thread: 19 
1762022225 808902014 -1119953077 -1416127418 Thread: 17 
1762022225 808902014 -1119953077 -1416127418 Thread: 46 
1762022225 808902014 -1119953077 -1416127418 Thread: 49 
1762022225 808902014 -1119953077 -1416127418 Thread: 4 
1762022225 808902014 -1119953077 -1416127418 Thread: 2 
1762022225 808902014 -1119953077 -1416127418 Thread: 48 
1762022225 808902014 -1119953077 -1416127418 Thread: 15 
1762022225 808902014 -1119953077 -1416127418 Thread: 22 
1762022225 808902014 -1119953077 -1416127418 Thread: 11 
1762022225 808902014 -1119953077 -1416127418 Thread: 23 
1762022225 808902014 -1119953077 -1416127418 Thread: 39 
1762022225 808902014 -1119953077 -1416127418 Thread: 33 
1762022225 808902014 -1119953077 -1416127418 Thread: 29 
1762022225 808902014 -1119953077 -1416127418 Thread: 44 
1762022225 808902014 -1119953077 -1416127418 Thread: 55 
1762022225 808902014 -1119953077 -1416127418 Thread: 54 
1762022225 808902014 -1119953077 -1416127418 Thread: 8 
1762022225 808902014 -1119953077 -1416127418 Thread: 28 
1762022225 808902014 -1119953077 -1416127418 Thread: 24 
1762022225 808902014 -1119953077 -1416127418 Thread: 35 
1762022225 808902014 -1119953077 -1416127418 Thread: 53 
1762022225 808902014 -1119953077 -1416127418 Thread: 14 
1762022225 808902014 -1119953077 -1416127418 Thread: 10 
1762022225 808902014 -1119953077 -1416127418 Thread: 38 
1762022225 808902014 -1119953077 -1416127418 Thread: 45 
1762022225 808902014 -1119953077 -1416127418 Thread: 47 
1762022225 808902014 -1119953077 -1416127418 Thread: 6 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/seedTilt11.txt <==
-1349280330 -746047115 -739840126 -1690697598 Thread: 63 
-1349280330 -746047115 -739840126 -1690697598 Thread: 33 
-1349280330 -746047115 -739840126 -1690697598 Thread: 43 
-1349280330 -746047115 -739840126 -1690697598 Thread: 7 
-1349280330 -746047115 -739840126 -1690697598 Thread: 24 
-1349280330 -746047115 -739840126 -1690697598 Thread: 28 
-1349280330 -746047115 -739840126 -1690697598 Thread: 18 
-1349280330 -746047115 -739840126 -1690697598 Thread: 52 
-1349280330 -746047115 -739840126 -1690697598 Thread: 22 
-1349280330 -746047115 -739840126 -1690697598 Thread: 36 
-1349280330 -746047115 -739840126 -1690697598 Thread: 9 
-1349280330 -746047115 -739840126 -1690697598 Thread: 32 
-1349280330 -746047115 -739840126 -1690697598 Thread: 57 
-1349280330 -746047115 -739840126 -1690697598 Thread: 60 
-1349280330 -746047115 -739840126 -1690697598 Thread: 17 
-1349280330 -746047115 -739840126 -1690697598 Thread: 0 
-1349280330 -746047115 -739840126 -1690697598 Thread: 62 
-1349280330 -746047115 -739840126 -1690697598 Thread: 58 
-1349280330 -746047115 -739840126 -1690697598 Thread: 50 
-1349280330 -746047115 -739840126 -1690697598 Thread: 35 
-1349280330 -746047115 -739840126 -1690697598 Thread: 12 
-1349280330 -746047115 -739840126 -1690697598 Thread: 27 
-1349280330 -746047115 -739840126 -1690697598 Thread: 21 
-1349280330 -746047115 -739840126 -1690697598 Thread: 30 
-1349280330 -746047115 -739840126 -1690697598 Thread: 54 
-1349280330 -746047115 -739840126 -1690697598 Thread: 8 
-1349280330 -746047115 -739840126 -1690697598 Thread: 48 
-1349280330 -746047115 -739840126 -1690697598 Thread: 31 
-1349280330 -746047115 -739840126 -1690697598 Thread: 25 
-1349280330 -746047115 -739840126 -1690697598 Thread: 19 
-1349280330 -746047115 -739840126 -1690697598 Thread: 34 
-1349280330 -746047115 -739840126 -1690697598 Thread: 6 
-1349280330 -746047115 -739840126 -1690697598 Thread: 14 
-1349280330 -746047115 -739840126 -1690697598 Thread: 2 
-1349280330 -746047115 -739840126 -1690697598 Thread: 5 
-1349280330 -746047115 -739840126 -1690697598 Thread: 39 
-1349280330 -746047115 -739840126 -1690697598 Thread: 56 
-1349280330 -746047115 -739840126 -1690697598 Thread: 41 
-1349280330 -746047115 -739840126 -1690697598 Thread: 44 
-1349280330 -746047115 -739840126 -1690697598 Thread: 45 
-1349280330 -746047115 -739840126 -1690697598 Thread: 13 
-1349280330 -746047115 -739840126 -1690697598 Thread: 42 
-1349280330 -746047115 -739840126 -1690697598 Thread: 59 
-1349280330 -746047115 -739840126 -1690697598 Thread: 1 
-1349280330 -746047115 -739840126 -1690697598 Thread: 3 
-1349280330 -746047115 -739840126 -1690697598 Thread: 40 
-1349280330 -746047115 -739840126 -1690697598 Thread: 37 
-1349280330 -746047115 -739840126 -1690697598 Thread: 16 
-1349280330 -746047115 -739840126 -1690697598 Thread: 11 
-1349280330 -746047115 -739840126 -1690697598 Thread: 49 
-1349280330 -746047115 -739840126 -1690697598 Thread: 51 
-1349280330 -746047115 -739840126 -1690697598 Thread: 4 
-1349280330 -746047115 -739840126 -1690697598 Thread: 38 
-1349280330 -746047115 -739840126 -1690697598 Thread: 15 
-1349280330 -746047115 -739840126 -1690697598 Thread: 10 
-1349280330 -746047115 -739840126 -1690697598 Thread: 20 
-1349280330 -746047115 -739840126 -1690697598 Thread: 29 
-1349280330 -746047115 -739840126 -1690697598 Thread: 23 
-1349280330 -746047115 -739840126 -1690697598 Thread: 26 
-1349280330 -746047115 -739840126 -1690697598 Thread: 46 
-1349280330 -746047115 -739840126 -1690697598 Thread: 53 
-1349280330 -746047115 -739840126 -1690697598 Thread: 61 
-1349280330 -746047115 -739840126 -1690697598 Thread: 55 
-1349280330 -746047115 -739840126 -1690697598 Thread: 47 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/seedTilt12.txt <==
-1816965600 -720214968 2000412521 -500738304 Thread: 20 
-1816965600 -720214968 2000412521 -500738304 Thread: 6 
-1816965600 -720214968 2000412521 -500738304 Thread: 3 
-1816965600 -720214968 2000412521 -500738304 Thread: 47 
-1816965600 -720214968 2000412521 -500738304 Thread: 43 
-1816965600 -720214968 2000412521 -500738304 Thread: 50 
-1816965600 -720214968 2000412521 -500738304 Thread: 46 
-1816965600 -720214968 2000412521 -500738304 Thread: 0 
-1816965600 -720214968 2000412521 -500738304 Thread: 39 
-1816965600 -720214968 2000412521 -500738304 Thread: 37 
-1816965600 -720214968 2000412521 -500738304 Thread: 51 
-1816965600 -720214968 2000412521 -500738304 Thread: 53 
-1816965600 -720214968 2000412521 -500738304 Thread: 15 
-1816965600 -720214968 2000412521 -500738304 Thread: 11 
-1816965600 -720214968 2000412521 -500738304 Thread: 16 
-1816965600 -720214968 2000412521 -500738304 Thread: 13 
-1816965600 -720214968 2000412521 -500738304 Thread: 49 
-1816965600 -720214968 2000412521 -500738304 Thread: 38 
-1816965600 -720214968 2000412521 -500738304 Thread: 26 
-1816965600 -720214968 2000412521 -500738304 Thread: 52 
-1816965600 -720214968 2000412521 -500738304 Thread: 36 
-1816965600 -720214968 2000412521 -500738304 Thread: 21 
-1816965600 -720214968 2000412521 -500738304 Thread: 12 
-1816965600 -720214968 2000412521 -500738304 Thread: 41 
-1816965600 -720214968 2000412521 -500738304 Thread: 10 
-1816965600 -720214968 2000412521 -500738304 Thread: 56 
-1816965600 -720214968 2000412521 -500738304 Thread: 29 
-1816965600 -720214968 2000412521 -500738304 Thread: 58 
-1816965600 -720214968 2000412521 -500738304 Thread: 59 
-1816965600 -720214968 2000412521 -500738304 Thread: 42 
-1816965600 -720214968 2000412521 -500738304 Thread: 40 
-1816965600 -720214968 2000412521 -500738304 Thread: 61 
-1816965600 -720214968 2000412521 -500738304 Thread: 60 
-1816965600 -720214968 2000412521 -500738304 Thread: 48 
-1816965600 -720214968 2000412521 -500738304 Thread: 19 
-1816965600 -720214968 2000412521 -500738304 Thread: 7 
-1816965600 -720214968 2000412521 -500738304 Thread: 22 
-1816965600 -720214968 2000412521 -500738304 Thread: 25 
-1816965600 -720214968 2000412521 -500738304 Thread: 24 
-1816965600 -720214968 2000412521 -500738304 Thread: 55 
-1816965600 -720214968 2000412521 -500738304 Thread: 9 
-1816965600 -720214968 2000412521 -500738304 Thread: 44 
-1816965600 -720214968 2000412521 -500738304 Thread: 62 
-1816965600 -720214968 2000412521 -500738304 Thread: 28 
-1816965600 -720214968 2000412521 -500738304 Thread: 63 
-1816965600 -720214968 2000412521 -500738304 Thread: 27 
-1816965600 -720214968 2000412521 -500738304 Thread: 17 
-1816965600 -720214968 2000412521 -500738304 Thread: 18 
-1816965600 -720214968 2000412521 -500738304 Thread: 23 
-1816965600 -720214968 2000412521 -500738304 Thread: 35 
-1816965600 -720214968 2000412521 -500738304 Thread: 4 
-1816965600 -720214968 2000412521 -500738304 Thread: 8 
-1816965600 -720214968 2000412521 -500738304 Thread: 2 
-1816965600 -720214968 2000412521 -500738304 Thread: 5 
-1816965600 -720214968 2000412521 -500738304 Thread: 31 
-1816965600 -720214968 2000412521 -500738304 Thread: 1 
-1816965600 -720214968 2000412521 -500738304 Thread: 54 
-1816965600 -720214968 2000412521 -500738304 Thread: 30 
-1816965600 -720214968 2000412521 -500738304 Thread: 34 
-1816965600 -720214968 2000412521 -500738304 Thread: 33 
-1816965600 -720214968 2000412521 -500738304 Thread: 32 
-1816965600 -720214968 2000412521 -500738304 Thread: 57 
-1816965600 -720214968 2000412521 -500738304 Thread: 14 
-1816965600 -720214968 2000412521 -500738304 Thread: 45 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/seedTilt13.txt <==
-1337822145 -1179185573 836570915 316049183 Thread: 57 
-1337822145 -1179185573 836570915 316049183 Thread: 34 
-1337822145 -1179185573 836570915 316049183 Thread: 45 
-1337822145 -1179185573 836570915 316049183 Thread: 24 
-1337822145 -1179185573 836570915 316049183 Thread: 50 
-1337822145 -1179185573 836570915 316049183 Thread: 61 
-1337822145 -1179185573 836570915 316049183 Thread: 12 
-1337822145 -1179185573 836570915 316049183 Thread: 42 
-1337822145 -1179185573 836570915 316049183 Thread: 37 
-1337822145 -1179185573 836570915 316049183 Thread: 15 
-1337822145 -1179185573 836570915 316049183 Thread: 16 
-1337822145 -1179185573 836570915 316049183 Thread: 23 
-1337822145 -1179185573 836570915 316049183 Thread: 19 
-1337822145 -1179185573 836570915 316049183 Thread: 17 
-1337822145 -1179185573 836570915 316049183 Thread: 22 
-1337822145 -1179185573 836570915 316049183 Thread: 10 
-1337822145 -1179185573 836570915 316049183 Thread: 9 
-1337822145 -1179185573 836570915 316049183 Thread: 5 
-1337822145 -1179185573 836570915 316049183 Thread: 53 
-1337822145 -1179185573 836570915 316049183 Thread: 7 
-1337822145 -1179185573 836570915 316049183 Thread: 0 
-1337822145 -1179185573 836570915 316049183 Thread: 30 
-1337822145 -1179185573 836570915 316049183 Thread: 4 
-1337822145 -1179185573 836570915 316049183 Thread: 27 
-1337822145 -1179185573 836570915 316049183 Thread: 20 
-1337822145 -1179185573 836570915 316049183 Thread: 25 
-1337822145 -1179185573 836570915 316049183 Thread: 26 
-1337822145 -1179185573 836570915 316049183 Thread: 43 
-1337822145 -1179185573 836570915 316049183 Thread: 49 
-1337822145 -1179185573 836570915 316049183 Thread: 18 
-1337822145 -1179185573 836570915 316049183 Thread: 11 
-1337822145 -1179185573 836570915 316049183 Thread: 54 
-1337822145 -1179185573 836570915 316049183 Thread: 48 
-1337822145 -1179185573 836570915 316049183 Thread: 55 
-1337822145 -1179185573 836570915 316049183 Thread: 1 
-1337822145 -1179185573 836570915 316049183 Thread: 56 
-1337822145 -1179185573 836570915 316049183 Thread: 58 
-1337822145 -1179185573 836570915 316049183 Thread: 35 
-1337822145 -1179185573 836570915 316049183 Thread: 21 
-1337822145 -1179185573 836570915 316049183 Thread: 62 
-1337822145 -1179185573 836570915 316049183 Thread: 40 
-1337822145 -1179185573 836570915 316049183 Thread: 41 
-1337822145 -1179185573 836570915 316049183 Thread: 2 
-1337822145 -1179185573 836570915 316049183 Thread: 3 
-1337822145 -1179185573 836570915 316049183 Thread: 36 
-1337822145 -1179185573 836570915 316049183 Thread: 32 
-1337822145 -1179185573 836570915 316049183 Thread: 52 
-1337822145 -1179185573 836570915 316049183 Thread: 29 
-1337822145 -1179185573 836570915 316049183 Thread: 59 
-1337822145 -1179185573 836570915 316049183 Thread: 47 
-1337822145 -1179185573 836570915 316049183 Thread: 28 
-1337822145 -1179185573 836570915 316049183 Thread: 46 
-1337822145 -1179185573 836570915 316049183 Thread: 44 
-1337822145 -1179185573 836570915 316049183 Thread: 63 
-1337822145 -1179185573 836570915 316049183 Thread: 60 
-1337822145 -1179185573 836570915 316049183 Thread: 51 
-1337822145 -1179185573 836570915 316049183 Thread: 31 
-1337822145 -1179185573 836570915 316049183 Thread: 6 
-1337822145 -1179185573 836570915 316049183 Thread: 8 
-1337822145 -1179185573 836570915 316049183 Thread: 14 
-1337822145 -1179185573 836570915 316049183 Thread: 38 
-1337822145 -1179185573 836570915 316049183 Thread: 33 
-1337822145 -1179185573 836570915 316049183 Thread: 13 
-1337822145 -1179185573 836570915 316049183 Thread: 39 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/seedTilt14.txt <==
-75610570 -1773783965 935001226 -1006627164 Thread: 7 
-75610570 -1773783965 935001226 -1006627164 Thread: 24 
-75610570 -1773783965 935001226 -1006627164 Thread: 1 
-75610570 -1773783965 935001226 -1006627164 Thread: 22 
-75610570 -1773783965 935001226 -1006627164 Thread: 26 
-75610570 -1773783965 935001226 -1006627164 Thread: 56 
-75610570 -1773783965 935001226 -1006627164 Thread: 16 
-75610570 -1773783965 935001226 -1006627164 Thread: 43 
-75610570 -1773783965 935001226 -1006627164 Thread: 54 
-75610570 -1773783965 935001226 -1006627164 Thread: 29 
-75610570 -1773783965 935001226 -1006627164 Thread: 21 
-75610570 -1773783965 935001226 -1006627164 Thread: 9 
-75610570 -1773783965 935001226 -1006627164 Thread: 13 
-75610570 -1773783965 935001226 -1006627164 Thread: 45 
-75610570 -1773783965 935001226 -1006627164 Thread: 49 
-75610570 -1773783965 935001226 -1006627164 Thread: 11 
-75610570 -1773783965 935001226 -1006627164 Thread: 40 
-75610570 -1773783965 935001226 -1006627164 Thread: 14 
-75610570 -1773783965 935001226 -1006627164 Thread: 31 
-75610570 -1773783965 935001226 -1006627164 Thread: 17 
-75610570 -1773783965 935001226 -1006627164 Thread: 58 
-75610570 -1773783965 935001226 -1006627164 Thread: 51 
-75610570 -1773783965 935001226 -1006627164 Thread: 46 
-75610570 -1773783965 935001226 -1006627164 Thread: 3 
-75610570 -1773783965 935001226 -1006627164 Thread: 41 
-75610570 -1773783965 935001226 -1006627164 Thread: 4 
-75610570 -1773783965 935001226 -1006627164 Thread: 57 
-75610570 -1773783965 935001226 -1006627164 Thread: 42 
-75610570 -1773783965 935001226 -1006627164 Thread: 38 
-75610570 -1773783965 935001226 -1006627164 Thread: 25 
-75610570 -1773783965 935001226 -1006627164 Thread: 0 
-75610570 -1773783965 935001226 -1006627164 Thread: 15 
-75610570 -1773783965 935001226 -1006627164 Thread: 39 
-75610570 -1773783965 935001226 -1006627164 Thread: 20 
-75610570 -1773783965 935001226 -1006627164 Thread: 27 
-75610570 -1773783965 935001226 -1006627164 Thread: 12 
-75610570 -1773783965 935001226 -1006627164 Thread: 52 
-75610570 -1773783965 935001226 -1006627164 Thread: 48 
-75610570 -1773783965 935001226 -1006627164 Thread: 34 
-75610570 -1773783965 935001226 -1006627164 Thread: 2 
-75610570 -1773783965 935001226 -1006627164 Thread: 35 
-75610570 -1773783965 935001226 -1006627164 Thread: 44 
-75610570 -1773783965 935001226 -1006627164 Thread: 53 
-75610570 -1773783965 935001226 -1006627164 Thread: 28 
-75610570 -1773783965 935001226 -1006627164 Thread: 5 
-75610570 -1773783965 935001226 -1006627164 Thread: 19 
-75610570 -1773783965 935001226 -1006627164 Thread: 30 
-75610570 -1773783965 935001226 -1006627164 Thread: 10 
-75610570 -1773783965 935001226 -1006627164 Thread: 50 
-75610570 -1773783965 935001226 -1006627164 Thread: 55 
-75610570 -1773783965 935001226 -1006627164 Thread: 62 
-75610570 -1773783965 935001226 -1006627164 Thread: 18 
-75610570 -1773783965 935001226 -1006627164 Thread: 32 
-75610570 -1773783965 935001226 -1006627164 Thread: 8 
-75610570 -1773783965 935001226 -1006627164 Thread: 33 
-75610570 -1773783965 935001226 -1006627164 Thread: 61 
-75610570 -1773783965 935001226 -1006627164 Thread: 59 
-75610570 -1773783965 935001226 -1006627164 Thread: 60 
-75610570 -1773783965 935001226 -1006627164 Thread: 36 
-75610570 -1773783965 935001226 -1006627164 Thread: 63 
-75610570 -1773783965 935001226 -1006627164 Thread: 23 
-75610570 -1773783965 935001226 -1006627164 Thread: 47 
-75610570 -1773783965 935001226 -1006627164 Thread: 37 
-75610570 -1773783965 935001226 -1006627164 Thread: 6 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/seedTilt15.txt <==
-30930251 400620823 -277869004 1684880218 Thread: 9 
-30930251 400620823 -277869004 1684880218 Thread: 18 
-30930251 400620823 -277869004 1684880218 Thread: 27 
-30930251 400620823 -277869004 1684880218 Thread: 62 
-30930251 400620823 -277869004 1684880218 Thread: 19 
-30930251 400620823 -277869004 1684880218 Thread: 57 
-30930251 400620823 -277869004 1684880218 Thread: 48 
-30930251 400620823 -277869004 1684880218 Thread: 13 
-30930251 400620823 -277869004 1684880218 Thread: 63 
-30930251 400620823 -277869004 1684880218 Thread: 7 
-30930251 400620823 -277869004 1684880218 Thread: 45 
-30930251 400620823 -277869004 1684880218 Thread: 8 
-30930251 400620823 -277869004 1684880218 Thread: 37 
-30930251 400620823 -277869004 1684880218 Thread: 58 
-30930251 400620823 -277869004 1684880218 Thread: 24 
-30930251 400620823 -277869004 1684880218 Thread: 60 
-30930251 400620823 -277869004 1684880218 Thread: 2 
-30930251 400620823 -277869004 1684880218 Thread: 31 
-30930251 400620823 -277869004 1684880218 Thread: 33 
-30930251 400620823 -277869004 1684880218 Thread: 61 
-30930251 400620823 -277869004 1684880218 Thread: 20 
-30930251 400620823 -277869004 1684880218 Thread: 40 
-30930251 400620823 -277869004 1684880218 Thread: 35 
-30930251 400620823 -277869004 1684880218 Thread: 59 
-30930251 400620823 -277869004 1684880218 Thread: 4 
-30930251 400620823 -277869004 1684880218 Thread: 41 
-30930251 400620823 -277869004 1684880218 Thread: 44 
-30930251 400620823 -277869004 1684880218 Thread: 30 
-30930251 400620823 -277869004 1684880218 Thread: 34 
-30930251 400620823 -277869004 1684880218 Thread: 17 
-30930251 400620823 -277869004 1684880218 Thread: 6 
-30930251 400620823 -277869004 1684880218 Thread: 3 
-30930251 400620823 -277869004 1684880218 Thread: 50 
-30930251 400620823 -277869004 1684880218 Thread: 22 
-30930251 400620823 -277869004 1684880218 Thread: 32 
-30930251 400620823 -277869004 1684880218 Thread: 21 
-30930251 400620823 -277869004 1684880218 Thread: 28 
-30930251 400620823 -277869004 1684880218 Thread: 16 
-30930251 400620823 -277869004 1684880218 Thread: 47 
-30930251 400620823 -277869004 1684880218 Thread: 5 
-30930251 400620823 -277869004 1684880218 Thread: 26 
-30930251 400620823 -277869004 1684880218 Thread: 10 
-30930251 400620823 -277869004 1684880218 Thread: 29 
-30930251 400620823 -277869004 1684880218 Thread: 36 
-30930251 400620823 -277869004 1684880218 Thread: 15 
-30930251 400620823 -277869004 1684880218 Thread: 0 
-30930251 400620823 -277869004 1684880218 Thread: 43 
-30930251 400620823 -277869004 1684880218 Thread: 14 
-30930251 400620823 -277869004 1684880218 Thread: 54 
-30930251 400620823 -277869004 1684880218 Thread: 38 
-30930251 400620823 -277869004 1684880218 Thread: 23 
-30930251 400620823 -277869004 1684880218 Thread: 46 
-30930251 400620823 -277869004 1684880218 Thread: 49 
-30930251 400620823 -277869004 1684880218 Thread: 55 
-30930251 400620823 -277869004 1684880218 Thread: 11 
-30930251 400620823 -277869004 1684880218 Thread: 52 
-30930251 400620823 -277869004 1684880218 Thread: 1 
-30930251 400620823 -277869004 1684880218 Thread: 56 
-30930251 400620823 -277869004 1684880218 Thread: 51 
-30930251 400620823 -277869004 1684880218 Thread: 39 
-30930251 400620823 -277869004 1684880218 Thread: 25 
-30930251 400620823 -277869004 1684880218 Thread: 12 
-30930251 400620823 -277869004 1684880218 Thread: 42 
-30930251 400620823 -277869004 1684880218 Thread: 53 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/seedTilt16.txt <==
-186051283 330236071 1451408327 -1212753337 Thread: 0 
-186051283 330236071 1451408327 -1212753337 Thread: 35 
-186051283 330236071 1451408327 -1212753337 Thread: 51 
-186051283 330236071 1451408327 -1212753337 Thread: 4 
-186051283 330236071 1451408327 -1212753337 Thread: 49 
-186051283 330236071 1451408327 -1212753337 Thread: 19 
-186051283 330236071 1451408327 -1212753337 Thread: 37 
-186051283 330236071 1451408327 -1212753337 Thread: 58 
-186051283 330236071 1451408327 -1212753337 Thread: 33 
-186051283 330236071 1451408327 -1212753337 Thread: 17 
-186051283 330236071 1451408327 -1212753337 Thread: 2 
-186051283 330236071 1451408327 -1212753337 Thread: 20 
-186051283 330236071 1451408327 -1212753337 Thread: 3 
-186051283 330236071 1451408327 -1212753337 Thread: 26 
-186051283 330236071 1451408327 -1212753337 Thread: 25 
-186051283 330236071 1451408327 -1212753337 Thread: 60 
-186051283 330236071 1451408327 -1212753337 Thread: 42 
-186051283 330236071 1451408327 -1212753337 Thread: 28 
-186051283 330236071 1451408327 -1212753337 Thread: 63 
-186051283 330236071 1451408327 -1212753337 Thread: 23 
-186051283 330236071 1451408327 -1212753337 Thread: 30 
-186051283 330236071 1451408327 -1212753337 Thread: 57 
-186051283 330236071 1451408327 -1212753337 Thread: 56 
-186051283 330236071 1451408327 -1212753337 Thread: 1 
-186051283 330236071 1451408327 -1212753337 Thread: 59 
-186051283 330236071 1451408327 -1212753337 Thread: 53 
-186051283 330236071 1451408327 -1212753337 Thread: 61 
-186051283 330236071 1451408327 -1212753337 Thread: 18 
-186051283 330236071 1451408327 -1212753337 Thread: 62 
-186051283 330236071 1451408327 -1212753337 Thread: 55 
-186051283 330236071 1451408327 -1212753337 Thread: 36 
-186051283 330236071 1451408327 -1212753337 Thread: 46 
-186051283 330236071 1451408327 -1212753337 Thread: 44 
-186051283 330236071 1451408327 -1212753337 Thread: 6 
-186051283 330236071 1451408327 -1212753337 Thread: 13 
-186051283 330236071 1451408327 -1212753337 Thread: 27 
-186051283 330236071 1451408327 -1212753337 Thread: 24 
-186051283 330236071 1451408327 -1212753337 Thread: 22 
-186051283 330236071 1451408327 -1212753337 Thread: 34 
-186051283 330236071 1451408327 -1212753337 Thread: 32 
-186051283 330236071 1451408327 -1212753337 Thread: 47 
-186051283 330236071 1451408327 -1212753337 Thread: 45 
-186051283 330236071 1451408327 -1212753337 Thread: 5 
-186051283 330236071 1451408327 -1212753337 Thread: 11 
-186051283 330236071 1451408327 -1212753337 Thread: 14 
-186051283 330236071 1451408327 -1212753337 Thread: 9 
-186051283 330236071 1451408327 -1212753337 Thread: 38 
-186051283 330236071 1451408327 -1212753337 Thread: 16 
-186051283 330236071 1451408327 -1212753337 Thread: 15 
-186051283 330236071 1451408327 -1212753337 Thread: 41 
-186051283 330236071 1451408327 -1212753337 Thread: 7 
-186051283 330236071 1451408327 -1212753337 Thread: 8 
-186051283 330236071 1451408327 -1212753337 Thread: 12 
-186051283 330236071 1451408327 -1212753337 Thread: 40 
-186051283 330236071 1451408327 -1212753337 Thread: 43 
-186051283 330236071 1451408327 -1212753337 Thread: 50 
-186051283 330236071 1451408327 -1212753337 Thread: 39 
-186051283 330236071 1451408327 -1212753337 Thread: 48 
-186051283 330236071 1451408327 -1212753337 Thread: 10 
-186051283 330236071 1451408327 -1212753337 Thread: 52 
-186051283 330236071 1451408327 -1212753337 Thread: 31 
-186051283 330236071 1451408327 -1212753337 Thread: 21 
-186051283 330236071 1451408327 -1212753337 Thread: 29 
-186051283 330236071 1451408327 -1212753337 Thread: 54 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/seedTilt17.txt <==
-1761573242 2080723721 75088447 -1214123984 Thread: 15 
-1761573242 2080723721 75088447 -1214123984 Thread: 35 
-1761573242 2080723721 75088447 -1214123984 Thread: 60 
-1761573242 2080723721 75088447 -1214123984 Thread: 27 
-1761573242 2080723721 75088447 -1214123984 Thread: 59 
-1761573242 2080723721 75088447 -1214123984 Thread: 54 
-1761573242 2080723721 75088447 -1214123984 Thread: 55 
-1761573242 2080723721 75088447 -1214123984 Thread: 56 
-1761573242 2080723721 75088447 -1214123984 Thread: 48 
-1761573242 2080723721 75088447 -1214123984 Thread: 46 
-1761573242 2080723721 75088447 -1214123984 Thread: 53 
-1761573242 2080723721 75088447 -1214123984 Thread: 8 
-1761573242 2080723721 75088447 -1214123984 Thread: 34 
-1761573242 2080723721 75088447 -1214123984 Thread: 5 
-1761573242 2080723721 75088447 -1214123984 Thread: 52 
-1761573242 2080723721 75088447 -1214123984 Thread: 39 
-1761573242 2080723721 75088447 -1214123984 Thread: 30 
-1761573242 2080723721 75088447 -1214123984 Thread: 51 
-1761573242 2080723721 75088447 -1214123984 Thread: 24 
-1761573242 2080723721 75088447 -1214123984 Thread: 25 
-1761573242 2080723721 75088447 -1214123984 Thread: 41 
-1761573242 2080723721 75088447 -1214123984 Thread: 0 
-1761573242 2080723721 75088447 -1214123984 Thread: 47 
-1761573242 2080723721 75088447 -1214123984 Thread: 29 
-1761573242 2080723721 75088447 -1214123984 Thread: 58 
-1761573242 2080723721 75088447 -1214123984 Thread: 19 
-1761573242 2080723721 75088447 -1214123984 Thread: 13 
-1761573242 2080723721 75088447 -1214123984 Thread: 61 
-1761573242 2080723721 75088447 -1214123984 Thread: 37 
-1761573242 2080723721 75088447 -1214123984 Thread: 16 
-1761573242 2080723721 75088447 -1214123984 Thread: 4 
-1761573242 2080723721 75088447 -1214123984 Thread: 20 
-1761573242 2080723721 75088447 -1214123984 Thread: 22 
-1761573242 2080723721 75088447 -1214123984 Thread: 14 
-1761573242 2080723721 75088447 -1214123984 Thread: 23 
-1761573242 2080723721 75088447 -1214123984 Thread: 7 
-1761573242 2080723721 75088447 -1214123984 Thread: 28 
-1761573242 2080723721 75088447 -1214123984 Thread: 6 
-1761573242 2080723721 75088447 -1214123984 Thread: 40 
-1761573242 2080723721 75088447 -1214123984 Thread: 18 
-1761573242 2080723721 75088447 -1214123984 Thread: 11 
-1761573242 2080723721 75088447 -1214123984 Thread: 57 
-1761573242 2080723721 75088447 -1214123984 Thread: 17 
-1761573242 2080723721 75088447 -1214123984 Thread: 62 
-1761573242 2080723721 75088447 -1214123984 Thread: 12 
-1761573242 2080723721 75088447 -1214123984 Thread: 36 
-1761573242 2080723721 75088447 -1214123984 Thread: 2 
-1761573242 2080723721 75088447 -1214123984 Thread: 10 
-1761573242 2080723721 75088447 -1214123984 Thread: 43 
-1761573242 2080723721 75088447 -1214123984 Thread: 1 
-1761573242 2080723721 75088447 -1214123984 Thread: 42 
-1761573242 2080723721 75088447 -1214123984 Thread: 63 
-1761573242 2080723721 75088447 -1214123984 Thread: 32 
-1761573242 2080723721 75088447 -1214123984 Thread: 31 
-1761573242 2080723721 75088447 -1214123984 Thread: 21 
-1761573242 2080723721 75088447 -1214123984 Thread: 45 
-1761573242 2080723721 75088447 -1214123984 Thread: 3 
-1761573242 2080723721 75088447 -1214123984 Thread: 9 
-1761573242 2080723721 75088447 -1214123984 Thread: 49 
-1761573242 2080723721 75088447 -1214123984 Thread: 26 
-1761573242 2080723721 75088447 -1214123984 Thread: 33 
-1761573242 2080723721 75088447 -1214123984 Thread: 50 
-1761573242 2080723721 75088447 -1214123984 Thread: 44 
-1761573242 2080723721 75088447 -1214123984 Thread: 38 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/seedTilt18.txt <==
-842407918 -188980927 -965162898 -529325693 Thread: 34 
-842407918 -188980927 -965162898 -529325693 Thread: 63 
-842407918 -188980927 -965162898 -529325693 Thread: 27 
-842407918 -188980927 -965162898 -529325693 Thread: 58 
-842407918 -188980927 -965162898 -529325693 Thread: 9 
-842407918 -188980927 -965162898 -529325693 Thread: 41 
-842407918 -188980927 -965162898 -529325693 Thread: 7 
-842407918 -188980927 -965162898 -529325693 Thread: 3 
-842407918 -188980927 -965162898 -529325693 Thread: 62 
-842407918 -188980927 -965162898 -529325693 Thread: 59 
-842407918 -188980927 -965162898 -529325693 Thread: 51 
-842407918 -188980927 -965162898 -529325693 Thread: 33 
-842407918 -188980927 -965162898 -529325693 Thread: 24 
-842407918 -188980927 -965162898 -529325693 Thread: 22 
-842407918 -188980927 -965162898 -529325693 Thread: 60 
-842407918 -188980927 -965162898 -529325693 Thread: 29 
-842407918 -188980927 -965162898 -529325693 Thread: 15 
-842407918 -188980927 -965162898 -529325693 Thread: 50 
-842407918 -188980927 -965162898 -529325693 Thread: 14 
-842407918 -188980927 -965162898 -529325693 Thread: 8 
-842407918 -188980927 -965162898 -529325693 Thread: 57 
-842407918 -188980927 -965162898 -529325693 Thread: 37 
-842407918 -188980927 -965162898 -529325693 Thread: 52 
-842407918 -188980927 -965162898 -529325693 Thread: 0 
-842407918 -188980927 -965162898 -529325693 Thread: 45 
-842407918 -188980927 -965162898 -529325693 Thread: 53 
-842407918 -188980927 -965162898 -529325693 Thread: 46 
-842407918 -188980927 -965162898 -529325693 Thread: 54 
-842407918 -188980927 -965162898 -529325693 Thread: 40 
-842407918 -188980927 -965162898 -529325693 Thread: 49 
-842407918 -188980927 -965162898 -529325693 Thread: 43 
-842407918 -188980927 -965162898 -529325693 Thread: 44 
-842407918 -188980927 -965162898 -529325693 Thread: 48 
-842407918 -188980927 -965162898 -529325693 Thread: 36 
-842407918 -188980927 -965162898 -529325693 Thread: 28 
-842407918 -188980927 -965162898 -529325693 Thread: 61 
-842407918 -188980927 -965162898 -529325693 Thread: 42 
-842407918 -188980927 -965162898 -529325693 Thread: 21 
-842407918 -188980927 -965162898 -529325693 Thread: 5 
-842407918 -188980927 -965162898 -529325693 Thread: 26 
-842407918 -188980927 -965162898 -529325693 Thread: 23 
-842407918 -188980927 -965162898 -529325693 Thread: 35 
-842407918 -188980927 -965162898 -529325693 Thread: 25 
-842407918 -188980927 -965162898 -529325693 Thread: 39 
-842407918 -188980927 -965162898 -529325693 Thread: 55 
-842407918 -188980927 -965162898 -529325693 Thread: 1 
-842407918 -188980927 -965162898 -529325693 Thread: 18 
-842407918 -188980927 -965162898 -529325693 Thread: 2 
-842407918 -188980927 -965162898 -529325693 Thread: 6 
-842407918 -188980927 -965162898 -529325693 Thread: 10 
-842407918 -188980927 -965162898 -529325693 Thread: 20 
-842407918 -188980927 -965162898 -529325693 Thread: 47 
-842407918 -188980927 -965162898 -529325693 Thread: 31 
-842407918 -188980927 -965162898 -529325693 Thread: 38 
-842407918 -188980927 -965162898 -529325693 Thread: 56 
-842407918 -188980927 -965162898 -529325693 Thread: 13 
-842407918 -188980927 -965162898 -529325693 Thread: 19 
-842407918 -188980927 -965162898 -529325693 Thread: 16 
-842407918 -188980927 -965162898 -529325693 Thread: 12 
-842407918 -188980927 -965162898 -529325693 Thread: 32 
-842407918 -188980927 -965162898 -529325693 Thread: 17 
-842407918 -188980927 -965162898 -529325693 Thread: 30 
-842407918 -188980927 -965162898 -529325693 Thread: 4 
-842407918 -188980927 -965162898 -529325693 Thread: 11 


==> Ancillary/Data/4Fields/constMass/Data/_1536_10_85/seedTilt19.txt <==
-2000145018 1646658014 73587145 -1230876290 Thread: 49 
-2000145018 1646658014 73587145 -1230876290 Thread: 21 
-2000145018 1646658014 73587145 -1230876290 Thread: 59 
-2000145018 1646658014 73587145 -1230876290 Thread: 13 
-2000145018 1646658014 73587145 -1230876290 Thread: 50 
-2000145018 1646658014 73587145 -1230876290 Thread: 63 
-2000145018 1646658014 73587145 -1230876290 Thread: 30 
-2000145018 1646658014 73587145 -1230876290 Thread: 29 
-2000145018 1646658014 73587145 -1230876290 Thread: 37 
-2000145018 1646658014 73587145 -1230876290 Thread: 56 
-2000145018 1646658014 73587145 -1230876290 Thread: 51 
-2000145018 1646658014 73587145 -1230876290 Thread: 22 
-2000145018 1646658014 73587145 -1230876290 Thread: 23 
-2000145018 1646658014 73587145 -1230876290 Thread: 17 
-2000145018 1646658014 73587145 -1230876290 Thread: 15 
-2000145018 1646658014 73587145 -1230876290 Thread: 18 
-2000145018 1646658014 73587145 -1230876290 Thread: 4 
-2000145018 1646658014 73587145 -1230876290 Thread: 52 
-2000145018 1646658014 73587145 -1230876290 Thread: 32 
-2000145018 1646658014 73587145 -1230876290 Thread: 46 
-2000145018 1646658014 73587145 -1230876290 Thread: 36 
-2000145018 1646658014 73587145 -1230876290 Thread: 0 
-2000145018 1646658014 73587145 -1230876290 Thread: 19 
-2000145018 1646658014 73587145 -1230876290 Thread: 58 
-2000145018 1646658014 73587145 -1230876290 Thread: 61 
-2000145018 1646658014 73587145 -1230876290 Thread: 60 
-2000145018 1646658014 73587145 -1230876290 Thread: 9 
-2000145018 1646658014 73587145 -1230876290 Thread: 14 
-2000145018 1646658014 73587145 -1230876290 Thread: 10 
-2000145018 1646658014 73587145 -1230876290 Thread: 2 
-2000145018 1646658014 73587145 -1230876290 Thread: 24 
-2000145018 1646658014 73587145 -1230876290 Thread: 20 
-2000145018 1646658014 73587145 -1230876290 Thread: 5 
-2000145018 1646658014 73587145 -1230876290 Thread: 25 
-2000145018 1646658014 73587145 -1230876290 Thread: 41 
-2000145018 1646658014 73587145 -1230876290 Thread: 35 
-2000145018 1646658014 73587145 -1230876290 Thread: 57 
-2000145018 1646658014 73587145 -1230876290 Thread: 45 
-2000145018 1646658014 73587145 -1230876290 Thread: 27 
-2000145018 1646658014 73587145 -1230876290 Thread: 53 
-2000145018 1646658014 73587145 -1230876290 Thread: 54 
-2000145018 1646658014 73587145 -1230876290 Thread: 6 
-2000145018 1646658014 73587145 -1230876290 Thread: 11 
-2000145018 1646658014 73587145 -1230876290 Thread: 26 
-2000145018 1646658014 73587145 -1230876290 Thread: 7 
-2000145018 1646658014 73587145 -1230876290 Thread: 16 
-2000145018 1646658014 73587145 -1230876290 Thread: 8 
-2000145018 1646658014 73587145 -1230876290 Thread: 33 
-2000145018 1646658014 73587145 -1230876290 Thread: 34 
-2000145018 1646658014 73587145 -1230876290 Thread: 39 
-2000145018 1646658014 73587145 -1230876290 Thread: 40 
-2000145018 1646658014 73587145 -1230876290 Thread: 43 
-2000145018 1646658014 73587145 -1230876290 Thread: 31 
-2000145018 1646658014 73587145 -1230876290 Thread: 12 
-2000145018 1646658014 73587145 -1230876290 Thread: 42 
-2000145018 1646658014 73587145 -1230876290 Thread: 47 
-2000145018 1646658014 73587145 -1230876290 Thread: 55 
-2000145018 1646658014 73587145 -1230876290 Thread: 28 
-2000145018 1646658014 73587145 -1230876290 Thread: 48 
-2000145018 1646658014 73587145 -1230876290 Thread: 3 
-2000145018 1646658014 73587145 -1230876290 Thread: 1 
-2000145018 1646658014 73587145 -1230876290 Thread: 62 
-2000145018 1646658014 73587145 -1230876290 Thread: 38 
-2000145018 1646658014 73587145 -1230876290 Thread: 44 


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/axionNumTilt10.txt <==
27,1.20318e+06,1.07016e+09
81,1.93577e+07,1.43001e+10
135,2.70881e+07,4.16026e+09
189,3.38267e+07,2.49426e+09
243,4.07988e+07,1.65287e+09
297,4.81707e+07,1.08564e+09
351,5.59809e+07,7.28015e+08
405,6.41238e+07,5.10113e+08
459,7.21969e+07,3.76221e+08
513,7.92458e+07,2.89192e+08
567,8.35349e+07,2.32126e+08
621,8.26064e+07,1.99388e+08
675,7.40788e+07,1.87614e+08
729,5.77957e+07,1.90396e+08
783,3.86109e+07,1.93336e+08
837,2.6133e+07,1.79333e+08
891,2.7654e+07,1.43049e+08
945,3.90946e+07,1.00212e+08
999,4.74956e+07,7.37698e+07
1053,4.441e+07,6.77815e+07
1107,3.20215e+07,7.34917e+07
1161,2.06026e+07,7.71416e+07
1215,2.016e+07,6.63284e+07
1269,2.79574e+07,4.79964e+07
1323,3.08229e+07,3.97682e+07
1377,2.35528e+07,4.33743e+07
1431,1.5483e+07,4.65378e+07
1485,1.69124e+07,3.91146e+07
1539,2.25252e+07,2.87238e+07
1593,2.03501e+07,2.81467e+07
1647,1.34207e+07,3.22663e+07
1701,1.36109e+07,2.83465e+07
1755,1.79399e+07,2.1172e+07
1809,1.51244e+07,2.22527e+07
1863,1.04744e+07,2.45766e+07
1917,1.31693e+07,1.93698e+07
1971,1.44338e+07,1.64696e+07
2025,9.8854e+06,1.94818e+07
2079,1.04026e+07,1.70811e+07
2133,1.26438e+07,1.35518e+07
2187,8.96182e+06,1.60644e+07
2241,9.05764e+06,1.44623e+07
2295,1.09076e+07,1.15767e+07
2349,7.625e+06,1.38414e+07
2403,8.67856e+06,1.16502e+07
2457,9.18452e+06,1.03634e+07
2511,6.57066e+06,1.2049e+07
2565,8.64756e+06,9.13481e+06
2619,6.9528e+06,1.01814e+07
2673,6.7036e+06,9.60078e+06
2727,7.62165e+06,8.10332e+06
2781,5.55323e+06,9.48554e+06
2835,7.31269e+06,7.17012e+06
2889,5.37314e+06,8.56525e+06
2943,6.40311e+06,6.97073e+06
2997,5.4888e+06,7.44577e+06
3051,5.54778e+06,6.86053e+06
3105,5.52006e+06,6.50124e+06
3159,4.94802e+06,6.59285e+06
3213,5.36201e+06,5.85531e+06
3267,4.54174e+06,6.22798e+06
3321,5.06698e+06,5.4066e+06
3375,4.30269e+06,5.77334e+06
3429,4.71459e+06,5.08792e+06
3483,4.19331e+06,5.25138e+06
3537,4.2704e+06,4.928e+06
3591,4.17892e+06,4.70418e+06
3645,3.77571e+06,4.85206e+06
3699,4.2331e+06,4.14536e+06
3753,3.35291e+06,4.7561e+06
3807,4.15109e+06,3.76603e+06
3861,3.18581e+06,4.45762e+06
3915,3.73778e+06,3.73605e+06
3969,3.40661e+06,3.83129e+06
4023,3.10805e+06,3.93733e+06
4077,3.61532e+06,3.26613e+06
4131,2.82148e+06,3.83469e+06
4185,3.23942e+06,3.28102e+06
4239,3.15675e+06,3.18303e+06
4293,2.63675e+06,3.52047e+06
4347,3.15648e+06,2.88836e+06
4401,2.79687e+06,3.06813e+06
4455,2.51593e+06,3.19616e+06
4509,2.97111e+06,2.64235e+06
4563,2.60824e+06,2.84002e+06
4617,2.34067e+06,2.96981e+06
4671,2.74259e+06,2.48008e+06
4725,2.54975e+06,2.53488e+06
4779,2.16761e+06,2.77839e+06
4833,2.43445e+06,2.42929e+06
4887,2.5367e+06,2.22767e+06
4941,2.1395e+06,2.48706e+06
4995,2.06725e+06,2.46187e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/axionNumTilt11.txt <==
27,1.2031e+06,1.07015e+09
81,1.93552e+07,1.42991e+10
135,2.70934e+07,4.15869e+09
189,3.38275e+07,2.49343e+09
243,4.07761e+07,1.65143e+09
297,4.81188e+07,1.08497e+09
351,5.58719e+07,7.27404e+08
405,6.39495e+07,5.09959e+08
459,7.19387e+07,3.75319e+08
513,7.88623e+07,2.89022e+08
567,8.30238e+07,2.32655e+08
621,8.19812e+07,2.00413e+08
675,7.33705e+07,1.88872e+08
729,5.69988e+07,1.91851e+08
783,3.7828e+07,1.94791e+08
837,2.57869e+07,1.79408e+08
891,2.79458e+07,1.41357e+08
945,3.94532e+07,9.88558e+07
999,4.73715e+07,7.35409e+07
1053,4.38535e+07,6.81687e+07
1107,3.13801e+07,7.40071e+07
1161,2.02628e+07,7.72204e+07
1215,2.03055e+07,6.55431e+07
1269,2.80828e+07,4.7464e+07
1323,3.05696e+07,3.97866e+07
1377,2.3136e+07,4.35041e+07
1431,1.52384e+07,4.64915e+07
1485,1.69789e+07,3.86805e+07
1539,2.25119e+07,2.84423e+07
1593,2.00627e+07,2.81881e+07
1647,1.31657e+07,3.22776e+07
1701,1.36415e+07,2.80108e+07
1755,1.79098e+07,2.09694e+07
1809,1.48767e+07,2.22862e+07
1863,1.03346e+07,2.44929e+07
1917,1.32038e+07,1.91074e+07
1971,1.42968e+07,1.6407e+07
2025,9.69524e+06,1.94763e+07
2079,1.04092e+07,1.68757e+07
2133,1.25678e+07,1.34516e+07
2187,8.7823e+06,1.60726e+07
2241,9.05737e+06,1.42872e+07
2295,1.08359e+07,1.1488e+07
2349,7.4696e+06,1.38479e+07
2403,8.7006e+06,1.14757e+07
2457,9.06794e+06,1.03399e+07
2511,6.48686e+06,1.19935e+07
2565,8.65119e+06,9.00218e+06
2619,6.80602e+06,1.02051e+07
2673,6.71767e+06,9.46072e+06
2727,7.52361e+06,8.08792e+06
2781,5.50372e+06,9.4192e+06
2835,7.28444e+06,7.09399e+06
2889,5.27646e+06,8.55567e+06
2943,6.4084e+06,6.86739e+06
2997,5.38369e+06,7.45305e+06
3051,5.55634e+06,6.75938e+06
3105,5.42497e+06,6.50523e+06
3159,4.95001e+06,6.50282e+06
3213,5.28012e+06,5.85275e+06
3267,4.53711e+06,6.15045e+06
3321,4.99446e+06,5.39918e+06
3375,4.29671e+06,5.70355e+06
3429,4.64463e+06,5.0822e+06
3483,4.1916e+06,5.18102e+06
3537,4.20071e+06,4.92721e+06
3591,4.17807e+06,4.63821e+06
3645,3.71313e+06,4.84714e+06
3699,4.22362e+06,4.09249e+06
3753,3.30869e+06,4.73627e+06
3807,4.12147e+06,3.73681e+06
3861,3.16627e+06,4.41744e+06
3915,3.69149e+06,3.72426e+06
3969,3.39823e+06,3.78552e+06
4023,3.06375e+06,3.92587e+06
4077,3.5967e+06,3.23325e+06
4131,2.7979e+06,3.80643e+06
4185,3.20243e+06,3.26677e+06
4239,3.14704e+06,3.14537e+06
4293,2.60174e+06,3.50657e+06
4347,3.13188e+06,2.86643e+06
4401,2.78603e+06,3.03463e+06
4455,2.47893e+06,3.1875e+06
4509,2.95207e+06,2.61846e+06
4563,2.5982e+06,2.80847e+06
4617,2.30573e+06,2.9623e+06
4671,2.72178e+06,2.46064e+06
4725,2.54315e+06,2.50332e+06
4779,2.13836e+06,2.76823e+06
4833,2.40661e+06,2.41872e+06
4887,2.53096e+06,2.19798e+06
4941,2.12341e+06,2.46713e+06
4995,2.03461e+06,2.45781e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/axionNumTilt12.txt <==
27,1.20323e+06,1.07012e+09
81,1.93515e+07,1.429e+10
135,2.70799e+07,4.16149e+09
189,3.38281e+07,2.49394e+09
243,4.07772e+07,1.65104e+09
297,4.8085e+07,1.08245e+09
351,5.58218e+07,7.24719e+08
405,6.39172e+07,5.07925e+08
459,7.19874e+07,3.74731e+08
513,7.91102e+07,2.8862e+08
567,8.36579e+07,2.32497e+08
621,8.32958e+07,1.98663e+08
675,7.55247e+07,1.85789e+08
729,5.96904e+07,1.88917e+08
783,4.02141e+07,1.93664e+08
837,2.69394e+07,1.8125e+08
891,2.76902e+07,1.45992e+08
945,3.89535e+07,1.03179e+08
999,4.7971e+07,7.48559e+07
1053,4.54952e+07,6.79116e+07
1107,3.32393e+07,7.35567e+07
1161,2.13407e+07,7.79358e+07
1215,2.02764e+07,6.78452e+07
1269,2.80762e+07,4.91994e+07
1323,3.14518e+07,4.01521e+07
1377,2.4436e+07,4.34526e+07
1431,1.5936e+07,4.72197e+07
1485,1.69617e+07,4.01444e+07
1539,2.2838e+07,2.93116e+07
1593,2.10425e+07,2.82665e+07
1647,1.38522e+07,3.26976e+07
1701,1.36504e+07,2.91494e+07
1755,1.82654e+07,2.15346e+07
1809,1.56974e+07,2.23433e+07
1863,1.06434e+07,2.51209e+07
1917,1.32741e+07,1.9888e+07
1971,1.49048e+07,1.65534e+07
2025,1.01453e+07,1.98046e+07
2079,1.04557e+07,1.75611e+07
2133,1.30217e+07,1.3651e+07
2187,9.20267e+06,1.63265e+07
2241,9.11628e+06,1.48599e+07
2295,1.12484e+07,1.16577e+07
2349,7.78465e+06,1.41103e+07
2403,8.78083e+06,1.19378e+07
2457,9.49372e+06,1.04341e+07
2511,6.63538e+06,1.23557e+07
2565,8.84476e+06,9.27731e+06
2619,7.14958e+06,1.03262e+07
2673,6.76526e+06,9.85978e+06
2727,7.87343e+06,8.15927e+06
2781,5.60084e+06,9.73718e+06
2835,7.51268e+06,7.2523e+06
2889,5.47562e+06,8.74287e+06
2943,6.52646e+06,7.10835e+06
2997,5.63945e+06,7.55445e+06
3051,5.62043e+06,7.03252e+06
3105,5.6919e+06,6.57095e+06
3159,4.99683e+06,6.77063e+06
3213,5.5342e+06,5.9095e+06
3267,4.5817e+06,6.40053e+06
3321,5.23084e+06,5.45325e+06
3375,4.34172e+06,5.93353e+06
3429,4.86419e+06,5.13676e+06
3483,4.23962e+06,5.39089e+06
3537,4.39615e+06,4.98906e+06
3591,4.24469e+06,4.81411e+06
3645,3.86489e+06,4.93716e+06
3699,4.33164e+06,4.21423e+06
3753,3.39864e+06,4.87313e+06
3807,4.27849e+06,3.79919e+06
3861,3.20732e+06,4.58762e+06
3915,3.85949e+06,3.76688e+06
3969,3.45399e+06,3.92777e+06
4023,3.1715e+06,4.01655e+06
4077,3.72189e+06,3.2991e+06
4131,2.83719e+06,3.95089e+06
4185,3.3432e+06,3.31071e+06
4239,3.22054e+06,3.24632e+06
4293,2.66112e+06,3.61921e+06
4347,3.26553e+06,2.90379e+06
4401,2.83853e+06,3.14333e+06
4455,2.54639e+06,3.28005e+06
4509,3.07443e+06,2.65521e+06
4563,2.64888e+06,2.90765e+06
4617,2.36334e+06,3.05308e+06
4671,2.83543e+06,2.49577e+06
4725,2.60625e+06,2.58089e+06
4779,2.17772e+06,2.866e+06
4833,2.50097e+06,2.46277e+06
4887,2.61871e+06,2.24437e+06
4941,2.16093e+06,2.55696e+06
4995,2.08902e+06,2.53057e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/axionNumTilt13.txt <==
27,1.20324e+06,1.07018e+09
81,1.9356e+07,1.42947e+10
135,2.70704e+07,4.15843e+09
189,3.38073e+07,2.49321e+09
243,4.07597e+07,1.65156e+09
297,4.80307e+07,1.08486e+09
351,5.56859e+07,7.27301e+08
405,6.36259e+07,5.10032e+08
459,7.14584e+07,3.75736e+08
513,7.8275e+07,2.89474e+08
567,8.24389e+07,2.32878e+08
621,8.16397e+07,1.99807e+08
675,7.3581e+07,1.87182e+08
729,5.78857e+07,1.89539e+08
783,3.9021e+07,1.92364e+08
837,2.63767e+07,1.79186e+08
891,2.75135e+07,1.43303e+08
945,3.86698e+07,1.00795e+08
999,4.70938e+07,7.40027e+07
1053,4.43694e+07,6.75787e+07
1107,3.24144e+07,7.28639e+07
1161,2.09326e+07,7.67592e+07
1215,1.99719e+07,6.67016e+07
1269,2.75704e+07,4.83516e+07
1323,3.07943e+07,3.96393e+07
1377,2.39363e+07,4.28625e+07
1431,1.56322e+07,4.64193e+07
1485,1.65952e+07,3.95115e+07
1539,2.23906e+07,2.8773e+07
1593,2.06342e+07,2.77928e+07
1647,1.35445e+07,3.21635e+07
1701,1.33438e+07,2.86423e+07
1755,1.79157e+07,2.11155e+07
1809,1.53696e+07,2.19628e+07
1863,1.03892e+07,2.46919e+07
1917,1.30048e+07,1.9499e+07
1971,1.46004e+07,1.62537e+07
2025,9.90754e+06,1.94579e+07
2079,1.02356e+07,1.72195e+07
2133,1.27536e+07,1.33956e+07
2187,8.98829e+06,1.60351e+07
2241,8.92675e+06,1.45641e+07
2295,1.10078e+07,1.14426e+07
2349,7.60589e+06,1.38475e+07
2403,8.60006e+06,1.16993e+07
2457,9.28209e+06,1.02434e+07
2511,6.49013e+06,1.21159e+07
2565,8.65937e+06,9.09409e+06
2619,6.98289e+06,1.01378e+07
2673,6.63241e+06,9.6506e+06
2727,7.6864e+06,8.02144e+06
2781,5.49301e+06,9.52913e+06
2835,7.338e+06,7.12542e+06
2889,5.3637e+06,8.56235e+06
2943,6.38073e+06,6.97425e+06
2997,5.51731e+06,7.40478e+06
3051,5.49935e+06,6.89328e+06
3105,5.56495e+06,6.44434e+06
3159,4.89181e+06,6.63314e+06
3213,5.41068e+06,5.79524e+06
3267,4.48401e+06,6.27266e+06
3321,5.11601e+06,5.34554e+06
3375,4.24727e+06,5.81642e+06
3429,4.75857e+06,5.03472e+06
3483,4.14604e+06,5.28505e+06
3537,4.30415e+06,4.88585e+06
3591,4.14678e+06,4.72433e+06
3645,3.78801e+06,4.83121e+06
3699,4.22902e+06,4.13847e+06
3753,3.33448e+06,4.76587e+06
3807,4.17607e+06,3.73273e+06
3861,3.14534e+06,4.48795e+06
3915,3.77152e+06,3.69563e+06
3969,3.37814e+06,3.84976e+06
4023,3.10873e+06,3.92972e+06
4077,3.63206e+06,3.24192e+06
4131,2.78398e+06,3.86332e+06
4185,3.26632e+06,3.24831e+06
4239,3.14833e+06,3.18308e+06
4293,2.61229e+06,3.53769e+06
4347,3.18459e+06,2.85503e+06
4401,2.78019e+06,3.07648e+06
4455,2.49953e+06,3.20575e+06
4509,2.99544e+06,2.61352e+06
4563,2.59427e+06,2.84644e+06
4617,2.32224e+06,2.98164e+06
4671,2.76251e+06,2.45618e+06
4725,2.54753e+06,2.53074e+06
4779,2.14449e+06,2.79464e+06
4833,2.44196e+06,2.41749e+06
4887,2.5495e+06,2.21058e+06
4941,2.12342e+06,2.49638e+06
4995,2.05457e+06,2.46899e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/axionNumTilt14.txt <==
27,1.20323e+06,1.07022e+09
81,1.93575e+07,1.42988e+10
135,2.70838e+07,4.1582e+09
189,3.38251e+07,2.49404e+09
243,4.07885e+07,1.65067e+09
297,4.81231e+07,1.08367e+09
351,5.59124e+07,7.26575e+08
405,6.40741e+07,5.09e+08
459,7.21926e+07,3.75164e+08
513,7.92657e+07,2.88848e+08
567,8.35422e+07,2.32401e+08
621,8.25964e+07,1.99632e+08
675,7.40698e+07,1.87781e+08
729,5.77415e+07,1.90985e+08
783,3.85085e+07,1.94202e+08
837,2.6152e+07,1.79544e+08
891,2.78631e+07,1.42401e+08
945,3.91446e+07,1.00172e+08
999,4.72736e+07,7.44214e+07
1053,4.41232e+07,6.83477e+07
1107,3.17952e+07,7.40867e+07
1161,2.06414e+07,7.70931e+07
1215,2.03607e+07,6.59651e+07
1269,2.79364e+07,4.80794e+07
1323,3.05793e+07,4.02014e+07
1377,2.34481e+07,4.34954e+07
1431,1.55361e+07,4.6479e+07
1485,1.69592e+07,3.90181e+07
1539,2.24301e+07,2.88292e+07
1593,2.02332e+07,2.82887e+07
1647,1.34096e+07,3.22417e+07
1701,1.36353e+07,2.82551e+07
1755,1.78754e+07,2.12119e+07
1809,1.50379e+07,2.23143e+07
1863,1.04643e+07,2.45328e+07
1917,1.31715e+07,1.93123e+07
1971,1.43522e+07,1.65297e+07
2025,9.83983e+06,1.94744e+07
2079,1.04189e+07,1.70133e+07
2133,1.25872e+07,1.35774e+07
2187,8.9065e+06,1.60763e+07
2241,9.08022e+06,1.43896e+07
2295,1.08514e+07,1.16038e+07
2349,7.58495e+06,1.3843e+07
2403,8.70136e+06,1.15879e+07
2457,9.11274e+06,1.04093e+07
2511,6.57443e+06,1.20066e+07
2565,8.63412e+06,9.12072e+06
2619,6.9008e+06,1.02048e+07
2673,6.72896e+06,9.54607e+06
2727,7.56131e+06,8.1407e+06
2781,5.5682e+06,9.44238e+06
2835,7.27942e+06,7.18203e+06
2889,5.36134e+06,8.5509e+06
2943,6.39657e+06,6.95664e+06
2997,5.45872e+06,7.45374e+06
3051,5.55505e+06,6.833e+06
3105,5.48449e+06,6.51707e+06
3159,4.95794e+06,6.56418e+06
3213,5.32952e+06,5.86873e+06
3267,4.54851e+06,6.20419e+06
3321,5.04074e+06,5.41408e+06
3375,4.30475e+06,5.75579e+06
3429,4.69424e+06,5.09121e+06
3483,4.19043e+06,5.23904e+06
3537,4.25769e+06,4.92485e+06
3591,4.16885e+06,4.70025e+06
3645,3.77132e+06,4.84176e+06
3699,4.21642e+06,4.14839e+06
3753,3.35497e+06,4.74021e+06
3807,4.13256e+06,3.77166e+06
3861,3.18487e+06,4.44571e+06
3915,3.72956e+06,3.73114e+06
3969,3.39407e+06,3.83241e+06
4023,3.10764e+06,3.92602e+06
4077,3.6035e+06,3.26644e+06
4131,2.81429e+06,3.83091e+06
4185,3.23755e+06,3.27158e+06
4239,3.14602e+06,3.18316e+06
4293,2.63032e+06,3.51669e+06
4347,3.15416e+06,2.88041e+06
4401,2.7876e+06,3.06736e+06
4455,2.50952e+06,3.19282e+06
4509,2.96935e+06,2.63483e+06
4563,2.59996e+06,2.83895e+06
4617,2.33303e+06,2.96826e+06
4671,2.74183e+06,2.4722e+06
4725,2.54458e+06,2.53138e+06
4779,2.15794e+06,2.77943e+06
4833,2.4313e+06,2.42434e+06
4887,2.53576e+06,2.22081e+06
4941,2.13191e+06,2.48635e+06
4995,2.05975e+06,2.46138e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/axionNumTilt15.txt <==
27,1.20322e+06,1.07024e+09
81,1.93607e+07,1.42957e+10
135,2.70957e+07,4.15882e+09
189,3.38254e+07,2.49457e+09
243,4.07573e+07,1.65275e+09
297,4.80666e+07,1.08508e+09
351,5.57919e+07,7.26501e+08
405,6.38465e+07,5.08487e+08
459,7.18789e+07,3.74212e+08
513,7.89432e+07,2.88173e+08
567,8.3415e+07,2.32139e+08
621,8.29673e+07,1.98683e+08
675,7.51744e+07,1.85795e+08
729,5.94633e+07,1.88441e+08
783,4.01026e+07,1.93029e+08
837,2.67923e+07,1.81086e+08
891,2.75109e+07,1.4591e+08
945,3.88563e+07,1.02812e+08
999,4.79056e+07,7.45314e+07
1053,4.54037e+07,6.77065e+07
1107,3.30291e+07,7.35914e+07
1161,2.10864e+07,7.80739e+07
1215,2.01949e+07,6.77345e+07
1269,2.81578e+07,4.88557e+07
1323,3.14289e+07,4.00296e+07
1377,2.42057e+07,4.36602e+07
1431,1.57665e+07,4.72912e+07
1485,1.70323e+07,3.99273e+07
1539,2.29189e+07,2.9056e+07
1593,2.08426e+07,2.84199e+07
1647,1.3669e+07,3.28038e+07
1701,1.37751e+07,2.88541e+07
1755,1.82971e+07,2.14152e+07
1809,1.54538e+07,2.25484e+07
1863,1.06182e+07,2.50323e+07
1917,1.34096e+07,1.96429e+07
1971,1.47396e+07,1.66666e+07
2025,1.00306e+07,1.98403e+07
2079,1.05974e+07,1.73287e+07
2133,1.29032e+07,1.37169e+07
2187,9.08685e+06,1.63741e+07
2241,9.24551e+06,1.46522e+07
2295,1.11118e+07,1.17439e+07
2349,7.73702e+06,1.40966e+07
2403,8.8648e+06,1.17936e+07
2457,9.33183e+06,1.05434e+07
2511,6.69133e+06,1.2239e+07
2565,8.81226e+06,9.26208e+06
2619,7.06008e+06,1.03586e+07
2673,6.83971e+06,9.73123e+06
2727,7.74287e+06,8.23872e+06
2781,5.65919e+06,9.62708e+06
2835,7.43477e+06,7.28689e+06
2889,5.46865e+06,8.69215e+06
2943,6.51231e+06,7.08367e+06
2997,5.58378e+06,7.56437e+06
3051,5.64458e+06,6.97076e+06
3105,5.61547e+06,6.60701e+06
3159,5.03418e+06,6.69997e+06
3213,5.4558e+06,5.94863e+06
3267,4.6198e+06,6.33105e+06
3321,5.15728e+06,5.49113e+06
3375,4.37595e+06,5.86979e+06
3429,4.798e+06,5.16957e+06
3483,4.26542e+06,5.33797e+06
3537,4.34603e+06,5.00771e+06
3591,4.24991e+06,4.78322e+06
3645,3.84336e+06,4.93011e+06
3699,4.30569e+06,4.21426e+06
3753,3.4113e+06,4.83487e+06
3807,4.2249e+06,3.82593e+06
3861,3.23912e+06,4.53343e+06
3915,3.80574e+06,3.7952e+06
3969,3.46256e+06,3.89795e+06
4023,3.16435e+06,4.00052e+06
4077,3.67915e+06,3.31919e+06
4131,2.86615e+06,3.90262e+06
4185,3.30194e+06,3.3292e+06
4239,3.20929e+06,3.23803e+06
4293,2.67911e+06,3.58264e+06
4347,3.2182e+06,2.92959e+06
4401,2.84176e+06,3.12272e+06
4455,2.55687e+06,3.25227e+06
4509,3.02937e+06,2.67996e+06
4563,2.65016e+06,2.89043e+06
4617,2.37804e+06,3.02224e+06
4671,2.79763e+06,2.51439e+06
4725,2.59303e+06,2.57817e+06
4779,2.19781e+06,2.83204e+06
4833,2.48114e+06,2.4657e+06
4887,2.58696e+06,2.25892e+06
4941,2.17079e+06,2.53406e+06
4995,2.09864e+06,2.50735e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/axionNumTilt16.txt <==
27,1.20319e+06,1.07014e+09
81,1.93571e+07,1.42933e+10
135,2.70875e+07,4.15856e+09
189,3.38172e+07,2.4942e+09
243,4.07784e+07,1.65192e+09
297,4.80907e+07,1.08411e+09
351,5.58028e+07,7.26453e+08
405,6.38562e+07,5.09876e+08
459,7.18575e+07,3.76059e+08
513,7.88965e+07,2.89527e+08
567,8.32778e+07,2.32478e+08
621,8.25386e+07,1.99425e+08
675,7.42867e+07,1.87655e+08
729,5.83046e+07,1.90293e+08
783,3.92384e+07,1.9322e+08
837,2.65532e+07,1.79728e+08
891,2.76952e+07,1.43809e+08
945,3.88788e+07,1.01676e+08
999,4.745e+07,7.44505e+07
1053,4.47133e+07,6.79311e+07
1107,3.26007e+07,7.32042e+07
1161,2.10075e+07,7.70937e+07
1215,2.00531e+07,6.71059e+07
1269,2.77648e+07,4.86015e+07
1323,3.10224e+07,3.98301e+07
1377,2.40706e+07,4.30706e+07
1431,1.56691e+07,4.67016e+07
1485,1.669e+07,3.9717e+07
1539,2.25538e+07,2.89546e+07
1593,2.07821e+07,2.79071e+07
1647,1.35881e+07,3.23647e+07
1701,1.33993e+07,2.88315e+07
1755,1.80612e+07,2.1219e+07
1809,1.54877e+07,2.20553e+07
1863,1.03983e+07,2.48995e+07
1917,1.30932e+07,1.9614e+07
1971,1.47459e+07,1.62967e+07
2025,9.92517e+06,1.96237e+07
2079,1.02844e+07,1.73475e+07
2133,1.28991e+07,1.34151e+07
2187,8.99999e+06,1.61862e+07
2241,8.97602e+06,1.46648e+07
2295,1.11375e+07,1.14581e+07
2349,7.59345e+06,1.40063e+07
2403,8.68694e+06,1.17405e+07
2457,9.36124e+06,1.02967e+07
2511,6.48534e+06,1.22413e+07
2565,8.77034e+06,9.10249e+06
2619,6.99372e+06,1.02435e+07
2673,6.68628e+06,9.70323e+06
2727,7.75789e+06,8.05591e+06
2781,5.49209e+06,9.62997e+06
2835,7.43491e+06,7.12821e+06
2889,5.35271e+06,8.66713e+06
2943,6.46588e+06,6.98027e+06
2997,5.52151e+06,7.48842e+06
3051,5.563e+06,6.91299e+06
3105,5.58433e+06,6.50745e+06
3159,4.9396e+06,6.66188e+06
3213,5.4369e+06,5.8477e+06
3267,4.52494e+06,6.30233e+06
3321,5.14167e+06,5.39339e+06
3375,4.28708e+06,5.84377e+06
3429,4.78001e+06,5.08099e+06
3483,4.18842e+06,5.30652e+06
3537,4.31781e+06,4.93549e+06
3591,4.19374e+06,4.73852e+06
3645,3.79495e+06,4.88249e+06
3699,4.2778e+06,4.14934e+06
3753,3.33885e+06,4.81494e+06
3807,4.22185e+06,3.74307e+06
3861,3.15536e+06,4.52926e+06
3915,3.80202e+06,3.717e+06
3969,3.40661e+06,3.87164e+06
4023,3.11676e+06,3.96924e+06
4077,3.67499e+06,3.24796e+06
4131,2.78856e+06,3.90304e+06
4185,3.29485e+06,3.26518e+06
4239,3.17716e+06,3.19914e+06
4293,2.61286e+06,3.57776e+06
4347,3.22473e+06,2.85775e+06
4401,2.79654e+06,3.1009e+06
4455,2.50011e+06,3.2432e+06
4509,3.03788e+06,2.61151e+06
4563,2.60879e+06,2.86931e+06
4617,2.31878e+06,3.0201e+06
4671,2.80234e+06,2.45388e+06
4725,2.57165e+06,2.54246e+06
4779,2.1336e+06,2.83776e+06
4833,2.46587e+06,2.42767e+06
4887,2.59141e+06,2.20368e+06
4941,2.12317e+06,2.52737e+06
4995,2.04783e+06,2.50546e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/axionNumTilt17.txt <==
27,1.2032e+06,1.07019e+09
81,1.93581e+07,1.42912e+10
135,2.70848e+07,4.15476e+09
189,3.3824e+07,2.49493e+09
243,4.07763e+07,1.65302e+09
297,4.81046e+07,1.08497e+09
351,5.59057e+07,7.27598e+08
405,6.40964e+07,5.08518e+08
459,7.22624e+07,3.74748e+08
513,7.94635e+07,2.89059e+08
567,8.40407e+07,2.32414e+08
621,8.3555e+07,1.98652e+08
675,7.54187e+07,1.86847e+08
729,5.91314e+07,1.90635e+08
783,3.94195e+07,1.95145e+08
837,2.63512e+07,1.81866e+08
891,2.77707e+07,1.44677e+08
945,3.94904e+07,1.01181e+08
999,4.82441e+07,7.4021e+07
1053,4.5329e+07,6.78326e+07
1107,3.27985e+07,7.37996e+07
1161,2.09361e+07,7.79851e+07
1215,2.02273e+07,6.73325e+07
1269,2.82542e+07,4.84698e+07
1323,3.14625e+07,3.98148e+07
1377,2.41638e+07,4.34934e+07
1431,1.56575e+07,4.71778e+07
1485,1.69513e+07,3.97424e+07
1539,2.29074e+07,2.88805e+07
1593,2.08692e+07,2.8175e+07
1647,1.35967e+07,3.26719e+07
1701,1.36482e+07,2.87863e+07
1755,1.82568e+07,2.12811e+07
1809,1.54967e+07,2.23097e+07
1863,1.05306e+07,2.49503e+07
1917,1.32705e+07,1.96399e+07
1971,1.47875e+07,1.64576e+07
2025,1.00153e+07,1.97053e+07
2079,1.04268e+07,1.73735e+07
2133,1.29415e+07,1.35407e+07
2187,9.0895e+06,1.62433e+07
2241,9.07973e+06,1.47097e+07
2295,1.11743e+07,1.1562e+07
2349,7.6944e+06,1.40294e+07
2403,8.74423e+06,1.18186e+07
2457,9.41709e+06,1.03576e+07
2511,6.56847e+06,1.22724e+07
2565,8.8089e+06,9.17565e+06
2619,7.06749e+06,1.02729e+07
2673,6.72987e+06,9.76681e+06
2727,7.81373e+06,8.09477e+06
2781,5.54426e+06,9.67361e+06
2835,7.48068e+06,7.17009e+06
2889,5.40281e+06,8.70503e+06
2943,6.50917e+06,7.01926e+06
2997,5.56465e+06,7.52754e+06
3051,5.60598e+06,6.94854e+06
3105,5.62131e+06,6.54587e+06
3159,4.98369e+06,6.69103e+06
3213,5.46762e+06,5.88724e+06
3267,4.56984e+06,6.32532e+06
3321,5.16679e+06,5.43448e+06
3375,4.33195e+06,5.86269e+06
3429,4.80182e+06,5.12079e+06
3483,4.23131e+06,5.32426e+06
3537,4.33823e+06,4.97282e+06
3591,4.23306e+06,4.75517e+06
3645,3.81832e+06,4.91364e+06
3699,4.30753e+06,4.17183e+06
3753,3.37148e+06,4.83475e+06
3807,4.23623e+06,3.77809e+06
3861,3.19946e+06,4.53432e+06
3915,3.80859e+06,3.75728e+06
3969,3.44396e+06,3.88045e+06
4023,3.14111e+06,3.98998e+06
4077,3.68373e+06,3.28239e+06
4131,2.83343e+06,3.90154e+06
4185,3.30047e+06,3.30027e+06
4239,3.19877e+06,3.2179e+06
4293,2.65176e+06,3.57909e+06
4347,3.22316e+06,2.89674e+06
4401,2.82363e+06,3.11187e+06
4455,2.53451e+06,3.24628e+06
4509,3.0351e+06,2.64842e+06
4563,2.63357e+06,2.87985e+06
4617,2.35471e+06,3.01941e+06
4671,2.80036e+06,2.48777e+06
4725,2.58433e+06,2.56193e+06
4779,2.17388e+06,2.83077e+06
4833,2.47674e+06,2.44726e+06
4887,2.58729e+06,2.2366e+06
4941,2.15142e+06,2.52999e+06
4995,2.08114e+06,2.50249e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/axionNumTilt18.txt <==
27,1.20318e+06,1.07014e+09
81,1.93591e+07,1.42955e+10
135,2.70955e+07,4.15877e+09
189,3.38311e+07,2.49286e+09
243,4.07828e+07,1.65212e+09
297,4.81137e+07,1.08416e+09
351,5.58971e+07,7.26874e+08
405,6.40636e+07,5.09477e+08
459,7.22511e+07,3.74958e+08
513,7.95266e+07,2.88201e+08
567,8.41962e+07,2.31701e+08
621,8.38824e+07,1.9812e+08
675,7.61048e+07,1.85802e+08
729,6.02563e+07,1.88822e+08
783,4.05698e+07,1.94024e+08
837,2.67881e+07,1.83429e+08
891,2.73926e+07,1.47663e+08
945,3.90159e+07,1.03554e+08
999,4.83447e+07,7.48708e+07
1053,4.59472e+07,6.80499e+07
1107,3.35342e+07,7.39462e+07
1161,2.13388e+07,7.86773e+07
1215,2.02009e+07,6.84493e+07
1269,2.82194e+07,4.93628e+07
1323,3.17851e+07,4.01059e+07
1377,2.46461e+07,4.36989e+07
1431,1.59404e+07,4.7587e+07
1485,1.69512e+07,4.04777e+07
1539,2.30389e+07,2.92819e+07
1593,2.12318e+07,2.83324e+07
1647,1.38559e+07,3.296e+07
1701,1.36754e+07,2.93092e+07
1755,1.84265e+07,2.15267e+07
1809,1.57737e+07,2.24872e+07
1863,1.06583e+07,2.52629e+07
1917,1.33569e+07,1.99384e+07
1971,1.49908e+07,1.66234e+07
2025,1.01766e+07,1.99088e+07
2079,1.05122e+07,1.76271e+07
2133,1.30901e+07,1.37049e+07
2187,9.23704e+06,1.64086e+07
2241,9.17272e+06,1.49056e+07
2295,1.12886e+07,1.1727e+07
2349,7.8313e+06,1.41589e+07
2403,8.825e+06,1.19866e+07
2457,9.52261e+06,1.04965e+07
2511,6.69072e+06,1.2383e+07
2565,8.86544e+06,9.33871e+06
2619,7.19487e+06,1.03589e+07
2673,6.80079e+06,9.89691e+06
2727,7.89217e+06,8.21431e+06
2781,5.65685e+06,9.7486e+06
2835,7.51295e+06,7.31885e+06
2889,5.53778e+06,8.74249e+06
2943,6.52334e+06,7.17471e+06
2997,5.69564e+06,7.55559e+06
3051,5.62223e+06,7.0887e+06
3105,5.73825e+06,6.5786e+06
3159,5.00392e+06,6.81867e+06
3213,5.57404e+06,5.91911e+06
3267,4.5906e+06,6.44263e+06
3321,5.26787e+06,5.46369e+06
3375,4.34838e+06,5.97405e+06
3429,4.90209e+06,5.1439e+06
3483,4.24159e+06,5.43263e+06
3537,4.43806e+06,4.98958e+06
3591,4.24039e+06,4.85865e+06
3645,3.90956e+06,4.93353e+06
3699,4.32458e+06,4.25866e+06
3753,3.43922e+06,4.87106e+06
3807,4.28218e+06,3.83093e+06
3861,3.22629e+06,4.60452e+06
3915,3.88797e+06,3.77334e+06
3969,3.44735e+06,3.96699e+06
4023,3.21412e+06,4.00785e+06
4077,3.71865e+06,3.33306e+06
4131,2.85296e+06,3.96629e+06
4185,3.3766e+06,3.30811e+06
4239,3.20877e+06,3.2861e+06
4293,2.69063e+06,3.61953e+06
4347,3.2862e+06,2.91088e+06
4401,2.829e+06,3.1787e+06
4455,2.57833e+06,3.27601e+06
4509,3.09126e+06,2.66426e+06
4563,2.63856e+06,2.94234e+06
4617,2.38988e+06,3.05243e+06
4671,2.85895e+06,2.49676e+06
4725,2.59743e+06,2.61173e+06
4779,2.19041e+06,2.87698e+06
4833,2.53054e+06,2.45724e+06
4887,2.6206e+06,2.26334e+06
4941,2.15782e+06,2.58066e+06
4995,2.11225e+06,2.52973e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/axionNumTilt19.txt <==
27,1.20317e+06,1.07019e+09
81,1.93575e+07,1.43033e+10
135,2.7092e+07,4.15752e+09
189,3.38318e+07,2.49496e+09
243,4.07598e+07,1.65223e+09
297,4.80432e+07,1.08466e+09
351,5.577e+07,7.26318e+08
405,6.38358e+07,5.09697e+08
459,7.18742e+07,3.7596e+08
513,7.90091e+07,2.89477e+08
567,8.35409e+07,2.32133e+08
621,8.30042e+07,1.98908e+08
675,7.49136e+07,1.86687e+08
729,5.87721e+07,1.89847e+08
783,3.91361e+07,1.94536e+08
837,2.60936e+07,1.81531e+08
891,2.76063e+07,1.44184e+08
945,3.93658e+07,1.00672e+08
999,4.80845e+07,7.37489e+07
1053,4.51354e+07,6.75721e+07
1107,3.25054e+07,7.37999e+07
1161,2.07255e+07,7.78443e+07
1215,2.01992e+07,6.69034e+07
1269,2.81986e+07,4.82659e+07
1323,3.13206e+07,3.9701e+07
1377,2.39766e+07,4.34461e+07
1431,1.55701e+07,4.69763e+07
1485,1.69129e+07,3.95684e+07
1539,2.28265e+07,2.87867e+07
1593,2.07624e+07,2.80847e+07
1647,1.3511e+07,3.25679e+07
1701,1.35841e+07,2.87226e+07
1755,1.82303e+07,2.11371e+07
1809,1.54107e+07,2.22636e+07
1863,1.04417e+07,2.49134e+07
1917,1.32585e+07,1.9528e+07
1971,1.47416e+07,1.63818e+07
2025,9.91531e+06,1.96953e+07
2079,1.04131e+07,1.7286e+07
2133,1.29157e+07,1.34631e+07
2187,8.9881e+06,1.62545e+07
2241,9.08158e+06,1.46127e+07
2295,1.11363e+07,1.15138e+07
2349,7.60967e+06,1.40344e+07
2403,8.76511e+06,1.17136e+07
2457,9.34224e+06,1.03594e+07
2511,6.53514e+06,1.22324e+07
2565,8.80734e+06,9.10586e+06
2619,6.98516e+06,1.02896e+07
2673,6.75068e+06,9.67681e+06
2727,7.74275e+06,8.10749e+06
2781,5.53862e+06,9.61711e+06
2835,7.44618e+06,7.14953e+06
2889,5.36816e+06,8.68045e+06
2943,6.50106e+06,6.97555e+06
2997,5.51559e+06,7.52328e+06
3051,5.608e+06,6.89644e+06
3105,5.57129e+06,6.54697e+06
3159,4.98527e+06,6.64416e+06
3213,5.42274e+06,5.88558e+06
3267,4.569e+06,6.28376e+06
3321,5.12675e+06,5.43112e+06
3375,4.32997e+06,5.82442e+06
3429,4.76515e+06,5.11687e+06
3483,4.22802e+06,5.29006e+06
3537,4.30566e+06,4.96681e+06
3591,4.22719e+06,4.726e+06
3645,3.79122e+06,4.90524e+06
3699,4.2958e+06,4.15045e+06
3753,3.35397e+06,4.8188e+06
3807,4.21653e+06,3.76532e+06
3861,3.19204e+06,4.51083e+06
3915,3.78236e+06,3.7524e+06
3969,3.43965e+06,3.85605e+06
4023,3.11941e+06,3.98198e+06
4077,3.67121e+06,3.26707e+06
4131,2.82449e+06,3.88374e+06
4185,3.2769e+06,3.29647e+06
4239,3.1955e+06,3.19586e+06
4293,2.63597e+06,3.56926e+06
4347,3.2041e+06,2.89051e+06
4401,2.82299e+06,3.08913e+06
4455,2.51663e+06,3.24017e+06
4509,3.01783e+06,2.64234e+06
4563,2.63361e+06,2.85838e+06
4617,2.33888e+06,3.01312e+06
4671,2.78085e+06,2.48534e+06
4725,2.58415e+06,2.5422e+06
4779,2.16588e+06,2.81859e+06
4833,2.45423e+06,2.44916e+06
4887,2.57893e+06,2.2257e+06
4941,2.15291e+06,2.51029e+06
4995,2.06767e+06,2.49685e+06


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/runParamsTilt10.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/seedTilt10.txt <==
1250632993 -849292576 1544107062 1721523497 Thread: 38 
1250632993 -849292576 1544107062 1721523497 Thread: 32 
1250632993 -849292576 1544107062 1721523497 Thread: 21 
1250632993 -849292576 1544107062 1721523497 Thread: 55 
1250632993 -849292576 1544107062 1721523497 Thread: 34 
1250632993 -849292576 1544107062 1721523497 Thread: 35 
1250632993 -849292576 1544107062 1721523497 Thread: 47 
1250632993 -849292576 1544107062 1721523497 Thread: 30 
1250632993 -849292576 1544107062 1721523497 Thread: 4 
1250632993 -849292576 1544107062 1721523497 Thread: 57 
1250632993 -849292576 1544107062 1721523497 Thread: 16 
1250632993 -849292576 1544107062 1721523497 Thread: 58 
1250632993 -849292576 1544107062 1721523497 Thread: 28 
1250632993 -849292576 1544107062 1721523497 Thread: 59 
1250632993 -849292576 1544107062 1721523497 Thread: 54 
1250632993 -849292576 1544107062 1721523497 Thread: 0 
1250632993 -849292576 1544107062 1721523497 Thread: 7 
1250632993 -849292576 1544107062 1721523497 Thread: 19 
1250632993 -849292576 1544107062 1721523497 Thread: 20 
1250632993 -849292576 1544107062 1721523497 Thread: 13 
1250632993 -849292576 1544107062 1721523497 Thread: 27 
1250632993 -849292576 1544107062 1721523497 Thread: 43 
1250632993 -849292576 1544107062 1721523497 Thread: 11 
1250632993 -849292576 1544107062 1721523497 Thread: 31 
1250632993 -849292576 1544107062 1721523497 Thread: 53 
1250632993 -849292576 1544107062 1721523497 Thread: 46 
1250632993 -849292576 1544107062 1721523497 Thread: 36 
1250632993 -849292576 1544107062 1721523497 Thread: 45 
1250632993 -849292576 1544107062 1721523497 Thread: 52 
1250632993 -849292576 1544107062 1721523497 Thread: 37 
1250632993 -849292576 1544107062 1721523497 Thread: 17 
1250632993 -849292576 1544107062 1721523497 Thread: 51 
1250632993 -849292576 1544107062 1721523497 Thread: 29 
1250632993 -849292576 1544107062 1721523497 Thread: 40 
1250632993 -849292576 1544107062 1721523497 Thread: 14 
1250632993 -849292576 1544107062 1721523497 Thread: 60 
1250632993 -849292576 1544107062 1721523497 Thread: 8 
1250632993 -849292576 1544107062 1721523497 Thread: 12 
1250632993 -849292576 1544107062 1721523497 Thread: 56 
1250632993 -849292576 1544107062 1721523497 Thread: 62 
1250632993 -849292576 1544107062 1721523497 Thread: 39 
1250632993 -849292576 1544107062 1721523497 Thread: 18 
1250632993 -849292576 1544107062 1721523497 Thread: 26 
1250632993 -849292576 1544107062 1721523497 Thread: 42 
1250632993 -849292576 1544107062 1721523497 Thread: 63 
1250632993 -849292576 1544107062 1721523497 Thread: 5 
1250632993 -849292576 1544107062 1721523497 Thread: 49 
1250632993 -849292576 1544107062 1721523497 Thread: 23 
1250632993 -849292576 1544107062 1721523497 Thread: 48 
1250632993 -849292576 1544107062 1721523497 Thread: 1 
1250632993 -849292576 1544107062 1721523497 Thread: 3 
1250632993 -849292576 1544107062 1721523497 Thread: 2 
1250632993 -849292576 1544107062 1721523497 Thread: 10 
1250632993 -849292576 1544107062 1721523497 Thread: 50 
1250632993 -849292576 1544107062 1721523497 Thread: 25 
1250632993 -849292576 1544107062 1721523497 Thread: 61 
1250632993 -849292576 1544107062 1721523497 Thread: 41 
1250632993 -849292576 1544107062 1721523497 Thread: 6 
1250632993 -849292576 1544107062 1721523497 Thread: 15 
1250632993 -849292576 1544107062 1721523497 Thread: 33 
1250632993 -849292576 1544107062 1721523497 Thread: 9 
1250632993 -849292576 1544107062 1721523497 Thread: 22 
1250632993 -849292576 1544107062 1721523497 Thread: 24 
1250632993 -849292576 1544107062 1721523497 Thread: 44 


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/seedTilt11.txt <==
148613814 -1593765517 -1704601289 1993195587 Thread: 39 
148613814 -1593765517 -1704601289 1993195587 Thread: 30 
148613814 -1593765517 -1704601289 1993195587 Thread: 27 
148613814 -1593765517 -1704601289 1993195587 Thread: 42 
148613814 -1593765517 -1704601289 1993195587 Thread: 57 
148613814 -1593765517 -1704601289 1993195587 Thread: 11 
148613814 -1593765517 -1704601289 1993195587 Thread: 13 
148613814 -1593765517 -1704601289 1993195587 Thread: 21 
148613814 -1593765517 -1704601289 1993195587 Thread: 22 
148613814 -1593765517 -1704601289 1993195587 Thread: 45 
148613814 -1593765517 -1704601289 1993195587 Thread: 16 
148613814 -1593765517 -1704601289 1993195587 Thread: 23 
148613814 -1593765517 -1704601289 1993195587 Thread: 32 
148613814 -1593765517 -1704601289 1993195587 Thread: 0 
148613814 -1593765517 -1704601289 1993195587 Thread: 24 
148613814 -1593765517 -1704601289 1993195587 Thread: 33 
148613814 -1593765517 -1704601289 1993195587 Thread: 28 
148613814 -1593765517 -1704601289 1993195587 Thread: 18 
148613814 -1593765517 -1704601289 1993195587 Thread: 56 
148613814 -1593765517 -1704601289 1993195587 Thread: 50 
148613814 -1593765517 -1704601289 1993195587 Thread: 17 
148613814 -1593765517 -1704601289 1993195587 Thread: 8 
148613814 -1593765517 -1704601289 1993195587 Thread: 3 
148613814 -1593765517 -1704601289 1993195587 Thread: 12 
148613814 -1593765517 -1704601289 1993195587 Thread: 2 
148613814 -1593765517 -1704601289 1993195587 Thread: 40 
148613814 -1593765517 -1704601289 1993195587 Thread: 38 
148613814 -1593765517 -1704601289 1993195587 Thread: 14 
148613814 -1593765517 -1704601289 1993195587 Thread: 53 
148613814 -1593765517 -1704601289 1993195587 Thread: 37 
148613814 -1593765517 -1704601289 1993195587 Thread: 19 
148613814 -1593765517 -1704601289 1993195587 Thread: 20 
148613814 -1593765517 -1704601289 1993195587 Thread: 60 
148613814 -1593765517 -1704601289 1993195587 Thread: 36 
148613814 -1593765517 -1704601289 1993195587 Thread: 10 
148613814 -1593765517 -1704601289 1993195587 Thread: 5 
148613814 -1593765517 -1704601289 1993195587 Thread: 34 
148613814 -1593765517 -1704601289 1993195587 Thread: 54 
148613814 -1593765517 -1704601289 1993195587 Thread: 44 
148613814 -1593765517 -1704601289 1993195587 Thread: 35 
148613814 -1593765517 -1704601289 1993195587 Thread: 48 
148613814 -1593765517 -1704601289 1993195587 Thread: 59 
148613814 -1593765517 -1704601289 1993195587 Thread: 15 
148613814 -1593765517 -1704601289 1993195587 Thread: 26 
148613814 -1593765517 -1704601289 1993195587 Thread: 49 
148613814 -1593765517 -1704601289 1993195587 Thread: 61 
148613814 -1593765517 -1704601289 1993195587 Thread: 55 
148613814 -1593765517 -1704601289 1993195587 Thread: 58 
148613814 -1593765517 -1704601289 1993195587 Thread: 41 
148613814 -1593765517 -1704601289 1993195587 Thread: 31 
148613814 -1593765517 -1704601289 1993195587 Thread: 52 
148613814 -1593765517 -1704601289 1993195587 Thread: 43 
148613814 -1593765517 -1704601289 1993195587 Thread: 51 
148613814 -1593765517 -1704601289 1993195587 Thread: 47 
148613814 -1593765517 -1704601289 1993195587 Thread: 25 
148613814 -1593765517 -1704601289 1993195587 Thread: 29 
148613814 -1593765517 -1704601289 1993195587 Thread: 62 
148613814 -1593765517 -1704601289 1993195587 Thread: 9 
148613814 -1593765517 -1704601289 1993195587 Thread: 4 
148613814 -1593765517 -1704601289 1993195587 Thread: 7 
148613814 -1593765517 -1704601289 1993195587 Thread: 6 
148613814 -1593765517 -1704601289 1993195587 Thread: 63 
148613814 -1593765517 -1704601289 1993195587 Thread: 1 
148613814 -1593765517 -1704601289 1993195587 Thread: 46 


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/seedTilt12.txt <==
352456434 715957486 -1743195743 -851348204 Thread: 19 
352456434 715957486 -1743195743 -851348204 Thread: 54 
352456434 715957486 -1743195743 -851348204 Thread: 36 
352456434 715957486 -1743195743 -851348204 Thread: 34 
352456434 715957486 -1743195743 -851348204 Thread: 53 
352456434 715957486 -1743195743 -851348204 Thread: 7 
352456434 715957486 -1743195743 -851348204 Thread: 46 
352456434 715957486 -1743195743 -851348204 Thread: 5 
352456434 715957486 -1743195743 -851348204 Thread: 57 
352456434 715957486 -1743195743 -851348204 Thread: 55 
352456434 715957486 -1743195743 -851348204 Thread: 52 
352456434 715957486 -1743195743 -851348204 Thread: 47 
352456434 715957486 -1743195743 -851348204 Thread: 12 
352456434 715957486 -1743195743 -851348204 Thread: 62 
352456434 715957486 -1743195743 -851348204 Thread: 17 
352456434 715957486 -1743195743 -851348204 Thread: 11 
352456434 715957486 -1743195743 -851348204 Thread: 13 
352456434 715957486 -1743195743 -851348204 Thread: 42 
352456434 715957486 -1743195743 -851348204 Thread: 6 
352456434 715957486 -1743195743 -851348204 Thread: 22 
352456434 715957486 -1743195743 -851348204 Thread: 32 
352456434 715957486 -1743195743 -851348204 Thread: 59 
352456434 715957486 -1743195743 -851348204 Thread: 24 
352456434 715957486 -1743195743 -851348204 Thread: 29 
352456434 715957486 -1743195743 -851348204 Thread: 45 
352456434 715957486 -1743195743 -851348204 Thread: 44 
352456434 715957486 -1743195743 -851348204 Thread: 63 
352456434 715957486 -1743195743 -851348204 Thread: 31 
352456434 715957486 -1743195743 -851348204 Thread: 8 
352456434 715957486 -1743195743 -851348204 Thread: 43 
352456434 715957486 -1743195743 -851348204 Thread: 30 
352456434 715957486 -1743195743 -851348204 Thread: 26 
352456434 715957486 -1743195743 -851348204 Thread: 20 
352456434 715957486 -1743195743 -851348204 Thread: 23 
352456434 715957486 -1743195743 -851348204 Thread: 33 
352456434 715957486 -1743195743 -851348204 Thread: 37 
352456434 715957486 -1743195743 -851348204 Thread: 49 
352456434 715957486 -1743195743 -851348204 Thread: 50 
352456434 715957486 -1743195743 -851348204 Thread: 61 
352456434 715957486 -1743195743 -851348204 Thread: 18 
352456434 715957486 -1743195743 -851348204 Thread: 1 
352456434 715957486 -1743195743 -851348204 Thread: 56 
352456434 715957486 -1743195743 -851348204 Thread: 38 
352456434 715957486 -1743195743 -851348204 Thread: 48 
352456434 715957486 -1743195743 -851348204 Thread: 9 
352456434 715957486 -1743195743 -851348204 Thread: 58 
352456434 715957486 -1743195743 -851348204 Thread: 21 
352456434 715957486 -1743195743 -851348204 Thread: 3 
352456434 715957486 -1743195743 -851348204 Thread: 51 
352456434 715957486 -1743195743 -851348204 Thread: 39 
352456434 715957486 -1743195743 -851348204 Thread: 41 
352456434 715957486 -1743195743 -851348204 Thread: 60 
352456434 715957486 -1743195743 -851348204 Thread: 27 
352456434 715957486 -1743195743 -851348204 Thread: 35 
352456434 715957486 -1743195743 -851348204 Thread: 4 
352456434 715957486 -1743195743 -851348204 Thread: 40 
352456434 715957486 -1743195743 -851348204 Thread: 14 
352456434 715957486 -1743195743 -851348204 Thread: 16 
352456434 715957486 -1743195743 -851348204 Thread: 0 
352456434 715957486 -1743195743 -851348204 Thread: 2 
352456434 715957486 -1743195743 -851348204 Thread: 25 
352456434 715957486 -1743195743 -851348204 Thread: 15 
352456434 715957486 -1743195743 -851348204 Thread: 10 
352456434 715957486 -1743195743 -851348204 Thread: 28 


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/seedTilt13.txt <==
1559975835 -744957914 -518371640 2128568580 Thread: 40 
1559975835 -744957914 -518371640 2128568580 Thread: 57 
1559975835 -744957914 -518371640 2128568580 Thread: 0 
1559975835 -744957914 -518371640 2128568580 Thread: 59 
1559975835 -744957914 -518371640 2128568580 Thread: 49 
1559975835 -744957914 -518371640 2128568580 Thread: 63 
1559975835 -744957914 -518371640 2128568580 Thread: 26 
1559975835 -744957914 -518371640 2128568580 Thread: 39 
1559975835 -744957914 -518371640 2128568580 Thread: 15 
1559975835 -744957914 -518371640 2128568580 Thread: 37 
1559975835 -744957914 -518371640 2128568580 Thread: 29 
1559975835 -744957914 -518371640 2128568580 Thread: 36 
1559975835 -744957914 -518371640 2128568580 Thread: 2 
1559975835 -744957914 -518371640 2128568580 Thread: 44 
1559975835 -744957914 -518371640 2128568580 Thread: 9 
1559975835 -744957914 -518371640 2128568580 Thread: 13 
1559975835 -744957914 -518371640 2128568580 Thread: 25 
1559975835 -744957914 -518371640 2128568580 Thread: 48 
1559975835 -744957914 -518371640 2128568580 Thread: 1 
1559975835 -744957914 -518371640 2128568580 Thread: 8 
1559975835 -744957914 -518371640 2128568580 Thread: 54 
1559975835 -744957914 -518371640 2128568580 Thread: 5 
1559975835 -744957914 -518371640 2128568580 Thread: 55 
1559975835 -744957914 -518371640 2128568580 Thread: 10 
1559975835 -744957914 -518371640 2128568580 Thread: 6 
1559975835 -744957914 -518371640 2128568580 Thread: 14 
1559975835 -744957914 -518371640 2128568580 Thread: 33 
1559975835 -744957914 -518371640 2128568580 Thread: 51 
1559975835 -744957914 -518371640 2128568580 Thread: 56 
1559975835 -744957914 -518371640 2128568580 Thread: 28 
1559975835 -744957914 -518371640 2128568580 Thread: 24 
1559975835 -744957914 -518371640 2128568580 Thread: 3 
1559975835 -744957914 -518371640 2128568580 Thread: 18 
1559975835 -744957914 -518371640 2128568580 Thread: 27 
1559975835 -744957914 -518371640 2128568580 Thread: 21 
1559975835 -744957914 -518371640 2128568580 Thread: 58 
1559975835 -744957914 -518371640 2128568580 Thread: 62 
1559975835 -744957914 -518371640 2128568580 Thread: 47 
1559975835 -744957914 -518371640 2128568580 Thread: 43 
1559975835 -744957914 -518371640 2128568580 Thread: 45 
1559975835 -744957914 -518371640 2128568580 Thread: 52 
1559975835 -744957914 -518371640 2128568580 Thread: 61 
1559975835 -744957914 -518371640 2128568580 Thread: 60 
1559975835 -744957914 -518371640 2128568580 Thread: 41 
1559975835 -744957914 -518371640 2128568580 Thread: 32 
1559975835 -744957914 -518371640 2128568580 Thread: 16 
1559975835 -744957914 -518371640 2128568580 Thread: 23 
1559975835 -744957914 -518371640 2128568580 Thread: 17 
1559975835 -744957914 -518371640 2128568580 Thread: 22 
1559975835 -744957914 -518371640 2128568580 Thread: 20 
1559975835 -744957914 -518371640 2128568580 Thread: 38 
1559975835 -744957914 -518371640 2128568580 Thread: 42 
1559975835 -744957914 -518371640 2128568580 Thread: 30 
1559975835 -744957914 -518371640 2128568580 Thread: 35 
1559975835 -744957914 -518371640 2128568580 Thread: 11 
1559975835 -744957914 -518371640 2128568580 Thread: 34 
1559975835 -744957914 -518371640 2128568580 Thread: 12 
1559975835 -744957914 -518371640 2128568580 Thread: 4 
1559975835 -744957914 -518371640 2128568580 Thread: 50 
1559975835 -744957914 -518371640 2128568580 Thread: 7 
1559975835 -744957914 -518371640 2128568580 Thread: 46 
1559975835 -744957914 -518371640 2128568580 Thread: 19 
1559975835 -744957914 -518371640 2128568580 Thread: 53 
1559975835 -744957914 -518371640 2128568580 Thread: 31 


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/seedTilt14.txt <==
640207221 -1561691644 -321108173 -914360543 Thread: 30 
640207221 -1561691644 -321108173 -914360543 Thread: 43 
640207221 -1561691644 -321108173 -914360543 Thread: 35 
640207221 -1561691644 -321108173 -914360543 Thread: 42 
640207221 -1561691644 -321108173 -914360543 Thread: 0 
640207221 -1561691644 -321108173 -914360543 Thread: 20 
640207221 -1561691644 -321108173 -914360543 Thread: 47 
640207221 -1561691644 -321108173 -914360543 Thread: 46 
640207221 -1561691644 -321108173 -914360543 Thread: 56 
640207221 -1561691644 -321108173 -914360543 Thread: 55 
640207221 -1561691644 -321108173 -914360543 Thread: 1 
640207221 -1561691644 -321108173 -914360543 Thread: 51 
640207221 -1561691644 -321108173 -914360543 Thread: 21 
640207221 -1561691644 -321108173 -914360543 Thread: 22 
640207221 -1561691644 -321108173 -914360543 Thread: 13 
640207221 -1561691644 -321108173 -914360543 Thread: 16 
640207221 -1561691644 -321108173 -914360543 Thread: 37 
640207221 -1561691644 -321108173 -914360543 Thread: 17 
640207221 -1561691644 -321108173 -914360543 Thread: 2 
640207221 -1561691644 -321108173 -914360543 Thread: 24 
640207221 -1561691644 -321108173 -914360543 Thread: 48 
640207221 -1561691644 -321108173 -914360543 Thread: 38 
640207221 -1561691644 -321108173 -914360543 Thread: 49 
640207221 -1561691644 -321108173 -914360543 Thread: 12 
640207221 -1561691644 -321108173 -914360543 Thread: 27 
640207221 -1561691644 -321108173 -914360543 Thread: 54 
640207221 -1561691644 -321108173 -914360543 Thread: 53 
640207221 -1561691644 -321108173 -914360543 Thread: 57 
640207221 -1561691644 -321108173 -914360543 Thread: 60 
640207221 -1561691644 -321108173 -914360543 Thread: 61 
640207221 -1561691644 -321108173 -914360543 Thread: 8 
640207221 -1561691644 -321108173 -914360543 Thread: 40 
640207221 -1561691644 -321108173 -914360543 Thread: 15 
640207221 -1561691644 -321108173 -914360543 Thread: 19 
640207221 -1561691644 -321108173 -914360543 Thread: 39 
640207221 -1561691644 -321108173 -914360543 Thread: 58 
640207221 -1561691644 -321108173 -914360543 Thread: 3 
640207221 -1561691644 -321108173 -914360543 Thread: 45 
640207221 -1561691644 -321108173 -914360543 Thread: 9 
640207221 -1561691644 -321108173 -914360543 Thread: 63 
640207221 -1561691644 -321108173 -914360543 Thread: 59 
640207221 -1561691644 -321108173 -914360543 Thread: 52 
640207221 -1561691644 -321108173 -914360543 Thread: 14 
640207221 -1561691644 -321108173 -914360543 Thread: 41 
640207221 -1561691644 -321108173 -914360543 Thread: 62 
640207221 -1561691644 -321108173 -914360543 Thread: 33 
640207221 -1561691644 -321108173 -914360543 Thread: 28 
640207221 -1561691644 -321108173 -914360543 Thread: 29 
640207221 -1561691644 -321108173 -914360543 Thread: 31 
640207221 -1561691644 -321108173 -914360543 Thread: 34 
640207221 -1561691644 -321108173 -914360543 Thread: 26 
640207221 -1561691644 -321108173 -914360543 Thread: 4 
640207221 -1561691644 -321108173 -914360543 Thread: 18 
640207221 -1561691644 -321108173 -914360543 Thread: 25 
640207221 -1561691644 -321108173 -914360543 Thread: 5 
640207221 -1561691644 -321108173 -914360543 Thread: 7 
640207221 -1561691644 -321108173 -914360543 Thread: 36 
640207221 -1561691644 -321108173 -914360543 Thread: 6 
640207221 -1561691644 -321108173 -914360543 Thread: 44 
640207221 -1561691644 -321108173 -914360543 Thread: 50 
640207221 -1561691644 -321108173 -914360543 Thread: 10 
640207221 -1561691644 -321108173 -914360543 Thread: 23 
640207221 -1561691644 -321108173 -914360543 Thread: 11 
640207221 -1561691644 -321108173 -914360543 Thread: 32 


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/seedTilt15.txt <==
-1831250139 341173255 2007362042 1158727047 Thread: 46 
-1831250139 341173255 2007362042 1158727047 Thread: 55 
-1831250139 341173255 2007362042 1158727047 Thread: 52 
-1831250139 341173255 2007362042 1158727047 Thread: 18 
-1831250139 341173255 2007362042 1158727047 Thread: 7 
-1831250139 341173255 2007362042 1158727047 Thread: 33 
-1831250139 341173255 2007362042 1158727047 Thread: 51 
-1831250139 341173255 2007362042 1158727047 Thread: 10 
-1831250139 341173255 2007362042 1158727047 Thread: 49 
-1831250139 341173255 2007362042 1158727047 Thread: 20 
-1831250139 341173255 2007362042 1158727047 Thread: 4 
-1831250139 341173255 2007362042 1158727047 Thread: 56 
-1831250139 341173255 2007362042 1158727047 Thread: 6 
-1831250139 341173255 2007362042 1158727047 Thread: 35 
-1831250139 341173255 2007362042 1158727047 Thread: 58 
-1831250139 341173255 2007362042 1158727047 Thread: 31 
-1831250139 341173255 2007362042 1158727047 Thread: 30 
-1831250139 341173255 2007362042 1158727047 Thread: 57 
-1831250139 341173255 2007362042 1158727047 Thread: 42 
-1831250139 341173255 2007362042 1158727047 Thread: 45 
-1831250139 341173255 2007362042 1158727047 Thread: 44 
-1831250139 341173255 2007362042 1158727047 Thread: 48 
-1831250139 341173255 2007362042 1158727047 Thread: 16 
-1831250139 341173255 2007362042 1158727047 Thread: 25 
-1831250139 341173255 2007362042 1158727047 Thread: 5 
-1831250139 341173255 2007362042 1158727047 Thread: 61 
-1831250139 341173255 2007362042 1158727047 Thread: 0 
-1831250139 341173255 2007362042 1158727047 Thread: 32 
-1831250139 341173255 2007362042 1158727047 Thread: 60 
-1831250139 341173255 2007362042 1158727047 Thread: 19 
-1831250139 341173255 2007362042 1158727047 Thread: 9 
-1831250139 341173255 2007362042 1158727047 Thread: 23 
-1831250139 341173255 2007362042 1158727047 Thread: 41 
-1831250139 341173255 2007362042 1158727047 Thread: 43 
-1831250139 341173255 2007362042 1158727047 Thread: 47 
-1831250139 341173255 2007362042 1158727047 Thread: 50 
-1831250139 341173255 2007362042 1158727047 Thread: 29 
-1831250139 341173255 2007362042 1158727047 Thread: 37 
-1831250139 341173255 2007362042 1158727047 Thread: 15 
-1831250139 341173255 2007362042 1158727047 Thread: 1 
-1831250139 341173255 2007362042 1158727047 Thread: 3 
-1831250139 341173255 2007362042 1158727047 Thread: 2 
-1831250139 341173255 2007362042 1158727047 Thread: 34 
-1831250139 341173255 2007362042 1158727047 Thread: 54 
-1831250139 341173255 2007362042 1158727047 Thread: 40 
-1831250139 341173255 2007362042 1158727047 Thread: 62 
-1831250139 341173255 2007362042 1158727047 Thread: 36 
-1831250139 341173255 2007362042 1158727047 Thread: 17 
-1831250139 341173255 2007362042 1158727047 Thread: 53 
-1831250139 341173255 2007362042 1158727047 Thread: 22 
-1831250139 341173255 2007362042 1158727047 Thread: 59 
-1831250139 341173255 2007362042 1158727047 Thread: 63 
-1831250139 341173255 2007362042 1158727047 Thread: 12 
-1831250139 341173255 2007362042 1158727047 Thread: 27 
-1831250139 341173255 2007362042 1158727047 Thread: 11 
-1831250139 341173255 2007362042 1158727047 Thread: 38 
-1831250139 341173255 2007362042 1158727047 Thread: 21 
-1831250139 341173255 2007362042 1158727047 Thread: 13 
-1831250139 341173255 2007362042 1158727047 Thread: 14 
-1831250139 341173255 2007362042 1158727047 Thread: 24 
-1831250139 341173255 2007362042 1158727047 Thread: 28 
-1831250139 341173255 2007362042 1158727047 Thread: 26 
-1831250139 341173255 2007362042 1158727047 Thread: 8 
-1831250139 341173255 2007362042 1158727047 Thread: 39 


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/seedTilt16.txt <==
1394761464 -2118179108 -1747611262 -753012354 Thread: 47 
1394761464 -2118179108 -1747611262 -753012354 Thread: 59 
1394761464 -2118179108 -1747611262 -753012354 Thread: 52 
1394761464 -2118179108 -1747611262 -753012354 Thread: 44 
1394761464 -2118179108 -1747611262 -753012354 Thread: 51 
1394761464 -2118179108 -1747611262 -753012354 Thread: 50 
1394761464 -2118179108 -1747611262 -753012354 Thread: 36 
1394761464 -2118179108 -1747611262 -753012354 Thread: 42 
1394761464 -2118179108 -1747611262 -753012354 Thread: 57 
1394761464 -2118179108 -1747611262 -753012354 Thread: 63 
1394761464 -2118179108 -1747611262 -753012354 Thread: 49 
1394761464 -2118179108 -1747611262 -753012354 Thread: 58 
1394761464 -2118179108 -1747611262 -753012354 Thread: 8 
1394761464 -2118179108 -1747611262 -753012354 Thread: 0 
1394761464 -2118179108 -1747611262 -753012354 Thread: 3 
1394761464 -2118179108 -1747611262 -753012354 Thread: 35 
1394761464 -2118179108 -1747611262 -753012354 Thread: 41 
1394761464 -2118179108 -1747611262 -753012354 Thread: 24 
1394761464 -2118179108 -1747611262 -753012354 Thread: 7 
1394761464 -2118179108 -1747611262 -753012354 Thread: 53 
1394761464 -2118179108 -1747611262 -753012354 Thread: 40 
1394761464 -2118179108 -1747611262 -753012354 Thread: 61 
1394761464 -2118179108 -1747611262 -753012354 Thread: 54 
1394761464 -2118179108 -1747611262 -753012354 Thread: 29 
1394761464 -2118179108 -1747611262 -753012354 Thread: 46 
1394761464 -2118179108 -1747611262 -753012354 Thread: 56 
1394761464 -2118179108 -1747611262 -753012354 Thread: 17 
1394761464 -2118179108 -1747611262 -753012354 Thread: 55 
1394761464 -2118179108 -1747611262 -753012354 Thread: 12 
1394761464 -2118179108 -1747611262 -753012354 Thread: 10 
1394761464 -2118179108 -1747611262 -753012354 Thread: 13 
1394761464 -2118179108 -1747611262 -753012354 Thread: 23 
1394761464 -2118179108 -1747611262 -753012354 Thread: 4 
1394761464 -2118179108 -1747611262 -753012354 Thread: 34 
1394761464 -2118179108 -1747611262 -753012354 Thread: 2 
1394761464 -2118179108 -1747611262 -753012354 Thread: 14 
1394761464 -2118179108 -1747611262 -753012354 Thread: 6 
1394761464 -2118179108 -1747611262 -753012354 Thread: 31 
1394761464 -2118179108 -1747611262 -753012354 Thread: 32 
1394761464 -2118179108 -1747611262 -753012354 Thread: 37 
1394761464 -2118179108 -1747611262 -753012354 Thread: 30 
1394761464 -2118179108 -1747611262 -753012354 Thread: 5 
1394761464 -2118179108 -1747611262 -753012354 Thread: 48 
1394761464 -2118179108 -1747611262 -753012354 Thread: 1 
1394761464 -2118179108 -1747611262 -753012354 Thread: 22 
1394761464 -2118179108 -1747611262 -753012354 Thread: 16 
1394761464 -2118179108 -1747611262 -753012354 Thread: 20 
1394761464 -2118179108 -1747611262 -753012354 Thread: 62 
1394761464 -2118179108 -1747611262 -753012354 Thread: 19 
1394761464 -2118179108 -1747611262 -753012354 Thread: 11 
1394761464 -2118179108 -1747611262 -753012354 Thread: 60 
1394761464 -2118179108 -1747611262 -753012354 Thread: 21 
1394761464 -2118179108 -1747611262 -753012354 Thread: 9 
1394761464 -2118179108 -1747611262 -753012354 Thread: 15 
1394761464 -2118179108 -1747611262 -753012354 Thread: 18 
1394761464 -2118179108 -1747611262 -753012354 Thread: 27 
1394761464 -2118179108 -1747611262 -753012354 Thread: 43 
1394761464 -2118179108 -1747611262 -753012354 Thread: 28 
1394761464 -2118179108 -1747611262 -753012354 Thread: 25 
1394761464 -2118179108 -1747611262 -753012354 Thread: 33 
1394761464 -2118179108 -1747611262 -753012354 Thread: 45 
1394761464 -2118179108 -1747611262 -753012354 Thread: 39 
1394761464 -2118179108 -1747611262 -753012354 Thread: 38 
1394761464 -2118179108 -1747611262 -753012354 Thread: 26 


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/seedTilt17.txt <==
982928075 -1542877897 -1206946373 -45109942 Thread: 44 
982928075 -1542877897 -1206946373 -45109942 Thread: 57 
982928075 -1542877897 -1206946373 -45109942 Thread: 20 
982928075 -1542877897 -1206946373 -45109942 Thread: 28 
982928075 -1542877897 -1206946373 -45109942 Thread: 22 
982928075 -1542877897 -1206946373 -45109942 Thread: 0 
982928075 -1542877897 -1206946373 -45109942 Thread: 6 
982928075 -1542877897 -1206946373 -45109942 Thread: 8 
982928075 -1542877897 -1206946373 -45109942 Thread: 5 
982928075 -1542877897 -1206946373 -45109942 Thread: 40 
982928075 -1542877897 -1206946373 -45109942 Thread: 59 
982928075 -1542877897 -1206946373 -45109942 Thread: 17 
982928075 -1542877897 -1206946373 -45109942 Thread: 48 
982928075 -1542877897 -1206946373 -45109942 Thread: 33 
982928075 -1542877897 -1206946373 -45109942 Thread: 29 
982928075 -1542877897 -1206946373 -45109942 Thread: 62 
982928075 -1542877897 -1206946373 -45109942 Thread: 58 
982928075 -1542877897 -1206946373 -45109942 Thread: 53 
982928075 -1542877897 -1206946373 -45109942 Thread: 7 
982928075 -1542877897 -1206946373 -45109942 Thread: 3 
982928075 -1542877897 -1206946373 -45109942 Thread: 46 
982928075 -1542877897 -1206946373 -45109942 Thread: 13 
982928075 -1542877897 -1206946373 -45109942 Thread: 42 
982928075 -1542877897 -1206946373 -45109942 Thread: 14 
982928075 -1542877897 -1206946373 -45109942 Thread: 41 
982928075 -1542877897 -1206946373 -45109942 Thread: 36 
982928075 -1542877897 -1206946373 -45109942 Thread: 34 
982928075 -1542877897 -1206946373 -45109942 Thread: 39 
982928075 -1542877897 -1206946373 -45109942 Thread: 37 
982928075 -1542877897 -1206946373 -45109942 Thread: 30 
982928075 -1542877897 -1206946373 -45109942 Thread: 61 
982928075 -1542877897 -1206946373 -45109942 Thread: 63 
982928075 -1542877897 -1206946373 -45109942 Thread: 60 
982928075 -1542877897 -1206946373 -45109942 Thread: 15 
982928075 -1542877897 -1206946373 -45109942 Thread: 50 
982928075 -1542877897 -1206946373 -45109942 Thread: 11 
982928075 -1542877897 -1206946373 -45109942 Thread: 10 
982928075 -1542877897 -1206946373 -45109942 Thread: 24 
982928075 -1542877897 -1206946373 -45109942 Thread: 1 
982928075 -1542877897 -1206946373 -45109942 Thread: 23 
982928075 -1542877897 -1206946373 -45109942 Thread: 27 
982928075 -1542877897 -1206946373 -45109942 Thread: 25 
982928075 -1542877897 -1206946373 -45109942 Thread: 12 
982928075 -1542877897 -1206946373 -45109942 Thread: 19 
982928075 -1542877897 -1206946373 -45109942 Thread: 51 
982928075 -1542877897 -1206946373 -45109942 Thread: 9 
982928075 -1542877897 -1206946373 -45109942 Thread: 2 
982928075 -1542877897 -1206946373 -45109942 Thread: 56 
982928075 -1542877897 -1206946373 -45109942 Thread: 52 
982928075 -1542877897 -1206946373 -45109942 Thread: 54 
982928075 -1542877897 -1206946373 -45109942 Thread: 32 
982928075 -1542877897 -1206946373 -45109942 Thread: 55 
982928075 -1542877897 -1206946373 -45109942 Thread: 31 
982928075 -1542877897 -1206946373 -45109942 Thread: 45 
982928075 -1542877897 -1206946373 -45109942 Thread: 26 
982928075 -1542877897 -1206946373 -45109942 Thread: 49 
982928075 -1542877897 -1206946373 -45109942 Thread: 47 
982928075 -1542877897 -1206946373 -45109942 Thread: 16 
982928075 -1542877897 -1206946373 -45109942 Thread: 4 
982928075 -1542877897 -1206946373 -45109942 Thread: 43 
982928075 -1542877897 -1206946373 -45109942 Thread: 35 
982928075 -1542877897 -1206946373 -45109942 Thread: 38 
982928075 -1542877897 -1206946373 -45109942 Thread: 21 
982928075 -1542877897 -1206946373 -45109942 Thread: 18 


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/seedTilt18.txt <==
428931914 -1995185845 2097382302 -1867246302 Thread: 55 
428931914 -1995185845 2097382302 -1867246302 Thread: 63 
428931914 -1995185845 2097382302 -1867246302 Thread: 59 
428931914 -1995185845 2097382302 -1867246302 Thread: 13 
428931914 -1995185845 2097382302 -1867246302 Thread: 6 
428931914 -1995185845 2097382302 -1867246302 Thread: 37 
428931914 -1995185845 2097382302 -1867246302 Thread: 0 
428931914 -1995185845 2097382302 -1867246302 Thread: 50 
428931914 -1995185845 2097382302 -1867246302 Thread: 53 
428931914 -1995185845 2097382302 -1867246302 Thread: 33 
428931914 -1995185845 2097382302 -1867246302 Thread: 4 
428931914 -1995185845 2097382302 -1867246302 Thread: 8 
428931914 -1995185845 2097382302 -1867246302 Thread: 10 
428931914 -1995185845 2097382302 -1867246302 Thread: 35 
428931914 -1995185845 2097382302 -1867246302 Thread: 16 
428931914 -1995185845 2097382302 -1867246302 Thread: 48 
428931914 -1995185845 2097382302 -1867246302 Thread: 47 
428931914 -1995185845 2097382302 -1867246302 Thread: 41 
428931914 -1995185845 2097382302 -1867246302 Thread: 31 
428931914 -1995185845 2097382302 -1867246302 Thread: 27 
428931914 -1995185845 2097382302 -1867246302 Thread: 5 
428931914 -1995185845 2097382302 -1867246302 Thread: 28 
428931914 -1995185845 2097382302 -1867246302 Thread: 32 
428931914 -1995185845 2097382302 -1867246302 Thread: 20 
428931914 -1995185845 2097382302 -1867246302 Thread: 57 
428931914 -1995185845 2097382302 -1867246302 Thread: 15 
428931914 -1995185845 2097382302 -1867246302 Thread: 18 
428931914 -1995185845 2097382302 -1867246302 Thread: 3 
428931914 -1995185845 2097382302 -1867246302 Thread: 9 
428931914 -1995185845 2097382302 -1867246302 Thread: 45 
428931914 -1995185845 2097382302 -1867246302 Thread: 17 
428931914 -1995185845 2097382302 -1867246302 Thread: 24 
428931914 -1995185845 2097382302 -1867246302 Thread: 2 
428931914 -1995185845 2097382302 -1867246302 Thread: 61 
428931914 -1995185845 2097382302 -1867246302 Thread: 39 
428931914 -1995185845 2097382302 -1867246302 Thread: 62 
428931914 -1995185845 2097382302 -1867246302 Thread: 40 
428931914 -1995185845 2097382302 -1867246302 Thread: 60 
428931914 -1995185845 2097382302 -1867246302 Thread: 49 
428931914 -1995185845 2097382302 -1867246302 Thread: 1 
428931914 -1995185845 2097382302 -1867246302 Thread: 43 
428931914 -1995185845 2097382302 -1867246302 Thread: 51 
428931914 -1995185845 2097382302 -1867246302 Thread: 52 
428931914 -1995185845 2097382302 -1867246302 Thread: 38 
428931914 -1995185845 2097382302 -1867246302 Thread: 44 
428931914 -1995185845 2097382302 -1867246302 Thread: 46 
428931914 -1995185845 2097382302 -1867246302 Thread: 12 
428931914 -1995185845 2097382302 -1867246302 Thread: 42 
428931914 -1995185845 2097382302 -1867246302 Thread: 22 
428931914 -1995185845 2097382302 -1867246302 Thread: 54 
428931914 -1995185845 2097382302 -1867246302 Thread: 25 
428931914 -1995185845 2097382302 -1867246302 Thread: 11 
428931914 -1995185845 2097382302 -1867246302 Thread: 7 
428931914 -1995185845 2097382302 -1867246302 Thread: 36 
428931914 -1995185845 2097382302 -1867246302 Thread: 23 
428931914 -1995185845 2097382302 -1867246302 Thread: 14 
428931914 -1995185845 2097382302 -1867246302 Thread: 34 
428931914 -1995185845 2097382302 -1867246302 Thread: 56 
428931914 -1995185845 2097382302 -1867246302 Thread: 19 
428931914 -1995185845 2097382302 -1867246302 Thread: 21 
428931914 -1995185845 2097382302 -1867246302 Thread: 29 
428931914 -1995185845 2097382302 -1867246302 Thread: 30 
428931914 -1995185845 2097382302 -1867246302 Thread: 26 
428931914 -1995185845 2097382302 -1867246302 Thread: 58 


==> Ancillary/Data/4Fields/constMass/Data/_1536_12_50/seedTilt19.txt <==
-633801897 -1511561049 1126361568 1884845125 Thread: 43 
-633801897 -1511561049 1126361568 1884845125 Thread: 10 
-633801897 -1511561049 1126361568 1884845125 Thread: 61 
-633801897 -1511561049 1126361568 1884845125 Thread: 13 
-633801897 -1511561049 1126361568 1884845125 Thread: 50 
-633801897 -1511561049 1126361568 1884845125 Thread: 0 
-633801897 -1511561049 1126361568 1884845125 Thread: 2 
-633801897 -1511561049 1126361568 1884845125 Thread: 44 
-633801897 -1511561049 1126361568 1884845125 Thread: 3 
-633801897 -1511561049 1126361568 1884845125 Thread: 11 
-633801897 -1511561049 1126361568 1884845125 Thread: 25 
-633801897 -1511561049 1126361568 1884845125 Thread: 21 
-633801897 -1511561049 1126361568 1884845125 Thread: 4 
-633801897 -1511561049 1126361568 1884845125 Thread: 1 
-633801897 -1511561049 1126361568 1884845125 Thread: 40 
-633801897 -1511561049 1126361568 1884845125 Thread: 59 
-633801897 -1511561049 1126361568 1884845125 Thread: 63 
-633801897 -1511561049 1126361568 1884845125 Thread: 27 
-633801897 -1511561049 1126361568 1884845125 Thread: 54 
-633801897 -1511561049 1126361568 1884845125 Thread: 5 
-633801897 -1511561049 1126361568 1884845125 Thread: 47 
-633801897 -1511561049 1126361568 1884845125 Thread: 55 
-633801897 -1511561049 1126361568 1884845125 Thread: 37 
-633801897 -1511561049 1126361568 1884845125 Thread: 48 
-633801897 -1511561049 1126361568 1884845125 Thread: 41 
-633801897 -1511561049 1126361568 1884845125 Thread: 58 
-633801897 -1511561049 1126361568 1884845125 Thread: 22 
-633801897 -1511561049 1126361568 1884845125 Thread: 51 
-633801897 -1511561049 1126361568 1884845125 Thread: 6 
-633801897 -1511561049 1126361568 1884845125 Thread: 31 
-633801897 -1511561049 1126361568 1884845125 Thread: 39 
-633801897 -1511561049 1126361568 1884845125 Thread: 23 
-633801897 -1511561049 1126361568 1884845125 Thread: 14 
-633801897 -1511561049 1126361568 1884845125 Thread: 34 
-633801897 -1511561049 1126361568 1884845125 Thread: 32 
-633801897 -1511561049 1126361568 1884845125 Thread: 45 
-633801897 -1511561049 1126361568 1884845125 Thread: 62 
-633801897 -1511561049 1126361568 1884845125 Thread: 26 
-633801897 -1511561049 1126361568 1884845125 Thread: 12 
-633801897 -1511561049 1126361568 1884845125 Thread: 38 
-633801897 -1511561049 1126361568 1884845125 Thread: 42 
-633801897 -1511561049 1126361568 1884845125 Thread: 49 
-633801897 -1511561049 1126361568 1884845125 Thread: 52 
-633801897 -1511561049 1126361568 1884845125 Thread: 19 
-633801897 -1511561049 1126361568 1884845125 Thread: 53 
-633801897 -1511561049 1126361568 1884845125 Thread: 15 
-633801897 -1511561049 1126361568 1884845125 Thread: 18 
-633801897 -1511561049 1126361568 1884845125 Thread: 35 
-633801897 -1511561049 1126361568 1884845125 Thread: 28 
-633801897 -1511561049 1126361568 1884845125 Thread: 46 
-633801897 -1511561049 1126361568 1884845125 Thread: 57 
-633801897 -1511561049 1126361568 1884845125 Thread: 60 
-633801897 -1511561049 1126361568 1884845125 Thread: 17 
-633801897 -1511561049 1126361568 1884845125 Thread: 16 
-633801897 -1511561049 1126361568 1884845125 Thread: 30 
-633801897 -1511561049 1126361568 1884845125 Thread: 8 
-633801897 -1511561049 1126361568 1884845125 Thread: 7 
-633801897 -1511561049 1126361568 1884845125 Thread: 36 
-633801897 -1511561049 1126361568 1884845125 Thread: 33 
-633801897 -1511561049 1126361568 1884845125 Thread: 56 
-633801897 -1511561049 1126361568 1884845125 Thread: 24 
-633801897 -1511561049 1126361568 1884845125 Thread: 20 
-633801897 -1511561049 1126361568 1884845125 Thread: 29 
-633801897 -1511561049 1126361568 1884845125 Thread: 9 


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/axionNumTilt10.txt <==
27,2.52807e+06,2.39373e+09
81,7.66556e+06,2.75753e+10
135,2.23257e+07,1.99938e+10
189,2.52339e+07,1.38664e+10
243,2.85606e+07,9.25076e+09
297,3.27014e+07,6.22508e+09
351,3.72364e+07,4.36376e+09
405,4.18627e+07,3.23263e+09
459,4.6458e+07,2.51146e+09
513,5.09876e+07,2.01057e+09
567,5.55106e+07,1.63445e+09
621,6.01115e+07,1.34069e+09
675,6.48695e+07,1.10981e+09
729,6.98291e+07,9.29028e+08
783,7.49645e+07,7.88445e+08
837,8.0182e+07,6.76364e+08
891,8.5318e+07,5.83951e+08
945,9.0135e+07,5.06585e+08
999,9.43514e+07,4.42872e+08
1053,9.76678e+07,3.91405e+08
1107,9.97705e+07,3.50542e+08
1161,1.0036e+08,3.18755e+08
1215,9.91652e+07,2.93748e+08
1269,9.59142e+07,2.7603e+08
1323,9.03681e+07,2.66162e+08
1377,8.24442e+07,2.63233e+08
1431,7.2366e+07,2.64832e+08
1485,6.08172e+07,2.66804e+08
1539,4.90139e+07,2.6587e+08
1593,3.86305e+07,2.59582e+08
1647,3.14493e+07,2.46633e+08
1701,2.87832e+07,2.26691e+08
1755,3.0892e+07,2.01222e+08
1809,3.67909e+07,1.72661e+08
1863,4.45008e+07,1.4451e+08
1917,5.16751e+07,1.2086e+08
1971,5.63361e+07,1.05064e+08
2025,5.73942e+07,9.70077e+07
2079,5.46602e+07,9.51327e+07
2133,4.86739e+07,9.71582e+07
2187,4.06029e+07,1.00837e+08
2241,3.21522e+07,1.03924e+08
2295,2.5299e+07,1.04473e+08
2349,2.17837e+07,1.00803e+08
2403,2.23841e+07,9.23758e+07
2457,2.63902e+07,8.04769e+07
2511,3.1762e+07,6.8128e+07
2565,3.60168e+07,5.86343e+07
2619,3.73003e+07,5.38344e+07
2673,3.50054e+07,5.36854e+07
2727,2.98648e+07,5.66926e+07
2781,2.36869e+07,6.04054e+07
2835,1.87749e+07,6.20818e+07
2889,1.69961e+07,5.98077e+07
2943,1.87809e+07,5.36561e+07
2997,2.27436e+07,4.58394e+07
3051,2.63906e+07,3.93225e+07
3105,2.7505e+07,3.62003e+07
3159,2.53225e+07,3.67617e+07
3213,2.08551e+07,3.96228e+07
3267,1.63436e+07,4.23465e+07
3321,1.40896e+07,4.23926e+07
3375,1.50739e+07,3.88066e+07
3429,1.82221e+07,3.31922e+07
3483,2.1066e+07,2.85908e+07
3537,2.14457e+07,2.70712e+07
3591,1.89325e+07,2.85175e+07
3645,1.50641e+07,3.1075e+07
3699,1.2336e+07,3.22419e+07
3753,1.24414e+07,3.04103e+07
3807,1.48972e+07,2.63064e+07
3861,1.73657e+07,2.25511e+07
3915,1.75818e+07,2.14066e+07
3969,1.51872e+07,2.29705e+07
4023,1.1977e+07,2.52292e+07
4077,1.0439e+07,2.55779e+07
4131,1.1606e+07,2.30832e+07
4185,1.4046e+07,1.95349e+07
4239,1.51771e+07,1.76739e+07
4293,1.37257e+07,1.84977e+07
4347,1.09128e+07,2.05342e+07
4401,9.28989e+06,2.12189e+07
4455,1.02094e+07,1.93221e+07
4509,1.23676e+07,1.63316e+07
4563,1.3167e+07,1.49151e+07
4617,1.15381e+07,1.59987e+07
4671,9.0925e+06,1.78293e+07
4725,8.35589e+06,1.78093e+07
4779,9.87677e+06,1.55047e+07
4833,1.15417e+07,1.32554e+07
4887,1.11164e+07,1.32686e+07
4941,8.95582e+06,1.49517e+07
4995,7.56413e+06,1.57072e+07
5049,8.45442e+06,1.41473e+07
5103,1.01672e+07,1.1927e+07
5157,1.01965e+07,1.15191e+07
5211,8.3345e+06,1.29658e+07
5265,6.94565e+06,1.38514e+07
5319,7.71558e+06,1.25468e+07
5373,9.25543e+06,1.05766e+07
5427,9.11262e+06,1.03904e+07
5481,7.33633e+06,1.181e+07
5535,6.3926e+06,1.23027e+07
5589,7.46799e+06,1.07701e+07
5643,8.64345e+06,9.2676e+06
5697,7.88549e+06,9.75488e+06
5751,6.25013e+06,1.10351e+07
5805,6.19533e+06,1.06704e+07
5859,7.56483e+06,8.95721e+06
5913,7.84564e+06,8.42734e+06
5967,6.40703e+06,9.58303e+06
6021,5.56079e+06,1.00839e+07
6075,6.5582e+06,8.76035e+06
6129,7.3927e+06,7.67961e+06
6183,6.39462e+06,8.44275e+06
6237,5.23555e+06,9.30999e+06
6291,5.8559e+06,8.38443e+06
6345,6.86292e+06,7.14942e+06
6399,6.17293e+06,7.6426e+06
6453,4.97967e+06,8.57004e+06
6507,5.42759e+06,7.83952e+06
6561,6.41715e+06,6.65024e+06
6615,5.80374e+06,7.08351e+06
6669,4.70009e+06,7.93974e+06
6723,5.19455e+06,7.20082e+06
6777,6.05373e+06,6.16627e+06
6831,5.31335e+06,6.72866e+06
6885,4.41759e+06,7.39911e+06
6939,5.11406e+06,6.49728e+06
6993,5.68745e+06,5.76791e+06
7047,4.73173e+06,6.54863e+06
7101,4.24158e+06,6.83336e+06
7155,5.1378e+06,5.76241e+06
7209,5.20061e+06,5.56366e+06
7263,4.16307e+06,6.42504e+06
7317,4.2984e+06,6.09926e+06
7371,5.10715e+06,5.15556e+06
7425,4.52192e+06,5.6057e+06
7479,3.83328e+06,6.112e+06
7533,4.5556e+06,5.23845e+06
7587,4.75254e+06,4.92902e+06
7641,3.81897e+06,5.70619e+06
7695,3.95925e+06,5.40782e+06
7749,4.65133e+06,4.60567e+06
7803,3.99556e+06,5.13172e+06
7857,3.56542e+06,5.40956e+06
7911,4.32292e+06,4.53736e+06
7965,4.13147e+06,4.61932e+06
8019,3.38844e+06,5.22133e+06
8073,3.94014e+06,4.55021e+06
8127,4.14479e+06,4.25119e+06
8181,3.33725e+06,4.92967e+06
8235,3.60872e+06,4.53644e+06
8289,4.05781e+06,4.00254e+06
8343,3.32146e+06,4.62242e+06
8397,3.35853e+06,4.46408e+06
8451,3.92141e+06,3.82182e+06
8505,3.28885e+06,4.34889e+06
8559,3.17917e+06,4.34037e+06
8613,3.77461e+06,3.67063e+06
8667,3.22051e+06,4.12571e+06
8721,3.04971e+06,4.18524e+06
8775,3.63867e+06,3.52637e+06
8829,3.11304e+06,3.9565e+06
8883,2.95823e+06,4.00891e+06
8937,3.51691e+06,3.38361e+06
8991,2.97058e+06,3.83762e+06
9045,2.90479e+06,3.80905e+06
9099,3.39693e+06,3.255e+06
9153,2.80721e+06,3.75296e+06
9207,2.89179e+06,3.58352e+06
9261,3.25915e+06,3.15736e+06
9315,2.64493e+06,3.67986e+06
9369,2.91734e+06,3.33369e+06
9423,3.08043e+06,3.11204e+06
9477,2.51821e+06,3.58356e+06
9531,2.96214e+06,3.07781e+06
9585,2.84676e+06,3.13103e+06
9639,2.47098e+06,3.4201e+06
9693,2.97607e+06,2.86486e+06
9747,2.57942e+06,3.19121e+06
9801,2.53069e+06,3.1638e+06
9855,2.88729e+06,2.76326e+06
9909,2.35593e+06,3.2152e+06
9963,2.66078e+06,2.85249e+06
9999,2.80445e+06,2.68037e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/axionNumTilt11.txt <==
27,2.52793e+06,2.3936e+09
81,7.66172e+06,2.7505e+10
135,2.23304e+07,1.9988e+10
189,2.5233e+07,1.38646e+10
243,2.85559e+07,9.24816e+09
297,3.26954e+07,6.23086e+09
351,3.72404e+07,4.36819e+09
405,4.18772e+07,3.23364e+09
459,4.64676e+07,2.51181e+09
513,5.09896e+07,2.01269e+09
567,5.55026e+07,1.6366e+09
621,6.00892e+07,1.34267e+09
675,6.48152e+07,1.11153e+09
729,6.97213e+07,9.31794e+08
783,7.47868e+07,7.91706e+08
837,7.99134e+07,6.79272e+08
891,8.49146e+07,5.86536e+08
945,8.95682e+07,5.09234e+08
999,9.36253e+07,4.45648e+08
1053,9.68221e+07,3.93656e+08
1107,9.88903e+07,3.52082e+08
1161,9.95704e+07,3.19284e+08
1215,9.85986e+07,2.937e+08
1269,9.56983e+07,2.75072e+08
1323,9.06237e+07,2.64052e+08
1377,8.32592e+07,2.59922e+08
1431,7.37538e+07,2.60404e+08
1485,6.26798e+07,2.62116e+08
1539,5.11429e+07,2.61524e+08
1593,4.07035e+07,2.55941e+08
1647,3.30426e+07,2.44622e+08
1701,2.95123e+07,2.27447e+08
1755,3.06496e+07,2.04168e+08
1809,3.57765e+07,1.76971e+08
1863,4.31244e+07,1.49026e+08
1917,5.04031e+07,1.24669e+08
1971,5.55471e+07,1.07268e+08
2025,5.72709e+07,9.77177e+07
2079,5.51941e+07,9.4676e+07
2133,4.97221e+07,9.61073e+07
2187,4.19314e+07,9.96464e+07
2241,3.34677e+07,1.03014e+08
2295,2.63124e+07,1.04167e+08
2349,2.22855e+07,1.01281e+08
2403,2.23211e+07,9.36653e+07
2457,2.59165e+07,8.22622e+07
2511,3.1192e+07,6.98924e+07
2565,3.56948e+07,5.98442e+07
2619,3.74245e+07,5.42349e+07
2673,3.55449e+07,5.35655e+07
2727,3.0639e+07,5.64049e+07
2781,2.44691e+07,6.02104e+07
2835,1.93602e+07,6.21707e+07
2889,1.72552e+07,6.02606e+07
2943,1.87008e+07,5.4534e+07
2997,2.24827e+07,4.69596e+07
3051,2.62364e+07,4.01813e+07
3105,2.76677e+07,3.65388e+07
3159,2.57895e+07,3.66943e+07
3213,2.14303e+07,3.95172e+07
3267,1.68154e+07,4.24456e+07
3321,1.43383e+07,4.27288e+07
3375,1.5086e+07,3.94198e+07
3429,1.81302e+07,3.38902e+07
3483,2.10781e+07,2.90689e+07
3537,2.16653e+07,2.72519e+07
3591,1.92967e+07,2.8594e+07
3645,1.54464e+07,3.1185e+07
3699,1.26217e+07,3.2434e+07
3753,1.25582e+07,3.07743e+07
3807,1.4892e+07,2.67928e+07
3861,1.73914e+07,2.29657e+07
3915,1.77523e+07,2.16276e+07
3969,1.54782e+07,2.30871e+07
4023,1.22856e+07,2.53398e+07
4077,1.06552e+07,2.57678e+07
4131,1.16795e+07,2.34175e+07
4185,1.40563e+07,1.99221e+07
4239,1.52627e+07,1.79432e+07
4293,1.39364e+07,1.86466e+07
4347,1.11913e+07,2.0616e+07
4401,9.51408e+06,2.13427e+07
4455,1.02934e+07,1.9588e+07
4509,1.23724e+07,1.66704e+07
4563,1.32385e+07,1.51694e+07
4617,1.17451e+07,1.61145e+07
4671,9.36038e+06,1.78628e+07
4725,8.52213e+06,1.79475e+07
4779,9.89276e+06,1.58082e+07
4833,1.15517e+07,1.35442e+07
4887,1.12609e+07,1.34025e+07
4941,9.20388e+06,1.49755e+07
4995,7.7493e+06,1.57964e+07
5049,8.48715e+06,1.44021e+07
5103,1.01693e+07,1.21923e+07
5157,1.03181e+07,1.16485e+07
5211,8.55607e+06,1.29935e+07
5265,7.10996e+06,1.39353e+07
5319,7.74348e+06,1.27757e+07
5373,9.26984e+06,1.08e+07
5427,9.24262e+06,1.04889e+07
5481,7.53606e+06,1.18374e+07
5535,6.51105e+06,1.24158e+07
5589,7.48061e+06,1.0985e+07
5643,8.68712e+06,9.43635e+06
5697,8.03841e+06,9.81289e+06
5751,6.41724e+06,1.10776e+07
5805,6.25502e+06,1.08215e+07
5859,7.57376e+06,9.15199e+06
5913,7.94177e+06,8.52573e+06
5967,6.57412e+06,9.60954e+06
6021,5.6589e+06,1.01802e+07
6075,6.56856e+06,8.94021e+06
6129,7.44949e+06,7.80596e+06
6183,6.54386e+06,8.47476e+06
6237,5.35242e+06,9.37153e+06
6291,5.87198e+06,8.54625e+06
6345,6.90082e+06,7.28467e+06
6399,6.31092e+06,7.67047e+06
6453,5.09463e+06,8.62343e+06
6507,5.44287e+06,7.99179e+06
6561,6.45562e+06,6.77197e+06
6615,5.93544e+06,7.10786e+06
6669,4.8003e+06,7.99776e+06
6723,5.20535e+06,7.34604e+06
6777,6.10376e+06,6.26574e+06
6831,5.44204e+06,6.74747e+06
6885,4.49257e+06,7.47267e+06
6939,5.12133e+06,6.63597e+06
6993,5.76021e+06,5.83435e+06
7047,4.85021e+06,6.57042e+06
7101,4.28379e+06,6.9305e+06
7155,5.15591e+06,5.8802e+06
7209,5.29793e+06,5.598e+06
7263,4.25356e+06,6.46781e+06
7317,4.31471e+06,6.21413e+06
7371,5.15663e+06,5.23194e+06
7425,4.6257e+06,5.62809e+06
7479,3.88115e+06,6.1904e+06
7533,4.57539e+06,5.34004e+06
7587,4.83609e+06,4.96515e+06
7641,3.89622e+06,5.74972e+06
7695,3.97794e+06,5.50666e+06
7749,4.70485e+06,4.66639e+06
7803,4.08354e+06,5.15915e+06
7857,3.59953e+06,5.48843e+06
7911,4.35373e+06,4.6161e+06
7965,4.21413e+06,4.64746e+06
8019,3.4403e+06,5.27753e+06
8073,3.95914e+06,4.63732e+06
8127,4.2162e+06,4.28503e+06
8181,3.40058e+06,4.9706e+06
8235,3.62487e+06,4.62304e+06
8289,4.11802e+06,4.04246e+06
8343,3.38914e+06,4.6556e+06
8397,3.37698e+06,4.54428e+06
8451,3.97225e+06,3.86732e+06
8505,3.35694e+06,4.37794e+06
8559,3.20056e+06,4.41381e+06
8613,3.81924e+06,3.71858e+06
8667,3.28667e+06,4.15359e+06
8721,3.07353e+06,4.25206e+06
8775,3.67881e+06,3.57599e+06
8829,3.17789e+06,3.98193e+06
8883,2.98149e+06,4.07282e+06
8937,3.55532e+06,3.43249e+06
8991,3.03461e+06,3.86e+06
9045,2.92375e+06,3.87434e+06
9099,3.43845e+06,3.29767e+06
9153,2.8679e+06,3.77552e+06
9207,2.90524e+06,3.65166e+06
9261,3.30818e+06,3.18967e+06
9315,2.69732e+06,3.70775e+06
9369,2.92816e+06,3.4015e+06
9423,3.13868e+06,3.13258e+06
9477,2.55665e+06,3.62234e+06
9531,2.97695e+06,3.13928e+06
9585,2.91151e+06,3.14232e+06
9639,2.49121e+06,3.47466e+06
9693,3.00541e+06,2.90928e+06
9747,2.63948e+06,3.20467e+06
9801,2.53776e+06,3.22889e+06
9855,2.93709e+06,2.78496e+06
9909,2.39618e+06,3.2462e+06
9963,2.67156e+06,2.91104e+06
9999,2.85474e+06,2.69998e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/axionNumTilt12.txt <==
27,2.52807e+06,2.39368e+09
81,7.66467e+06,2.75382e+10
135,2.23233e+07,1.99876e+10
189,2.52257e+07,1.38687e+10
243,2.85476e+07,9.25716e+09
297,3.26869e+07,6.23023e+09
351,3.72221e+07,4.3602e+09
405,4.18404e+07,3.22716e+09
459,4.64016e+07,2.50977e+09
513,5.08964e+07,2.01098e+09
567,5.53799e+07,1.63391e+09
621,5.99358e+07,1.33785e+09
675,6.46328e+07,1.10747e+09
729,6.95135e+07,9.29251e+08
783,7.45597e+07,7.90242e+08
837,7.96827e+07,6.78532e+08
891,8.4731e+07,5.85823e+08
945,8.94848e+07,5.08545e+08
999,9.36968e+07,4.44043e+08
1053,9.70973e+07,3.9191e+08
1107,9.94065e+07,3.50064e+08
1161,1.00339e+08,3.17423e+08
1215,9.95917e+07,2.92314e+08
1269,9.6879e+07,2.74718e+08
1323,9.19976e+07,2.64069e+08
1377,8.48644e+07,2.59895e+08
1431,7.5637e+07,2.59875e+08
1485,6.48599e+07,2.61069e+08
1539,5.35507e+07,2.60188e+08
1593,4.31662e+07,2.54893e+08
1647,3.53286e+07,2.44075e+08
1701,3.13612e+07,2.27682e+08
1755,3.18187e+07,2.06142e+08
1809,3.61961e+07,1.80587e+08
1863,4.29873e+07,1.53964e+08
1917,5.01275e+07,1.2947e+08
1971,5.55617e+07,1.10853e+08
2025,5.78257e+07,9.97505e+07
2079,5.6328e+07,9.56357e+07
2133,5.13507e+07,9.64705e+07
2187,4.39274e+07,9.95283e+07
2241,3.56574e+07,1.02596e+08
2295,2.8449e+07,1.03647e+08
2349,2.40493e+07,1.01125e+08
2403,2.34162e+07,9.44341e+07
2457,2.6246e+07,8.42515e+07
2511,3.0985e+07,7.27032e+07
2565,3.54221e+07,6.25774e+07
2619,3.75575e+07,5.60732e+07
2673,3.6334e+07,5.43256e+07
2727,3.20539e+07,5.62665e+07
2781,2.6231e+07,5.9622e+07
2835,2.1029e+07,6.17769e+07
2889,1.84007e+07,6.06124e+07
2943,1.91288e+07,5.57973e+07
2997,2.23615e+07,4.88209e+07
3051,2.60207e+07,4.20162e+07
3105,2.78376e+07,3.7752e+07
3159,2.65726e+07,3.71145e+07
3213,2.27076e+07,3.9337e+07
3267,1.8189e+07,4.21376e+07
3321,1.53374e+07,4.29087e+07
3375,1.54699e+07,4.03307e+07
3429,1.80481e+07,3.52926e+07
3483,2.09781e+07,3.03833e+07
3537,2.19847e+07,2.79765e+07
3591,2.01458e+07,2.86718e+07
3645,1.65445e+07,3.10222e+07
3699,1.35258e+07,3.2525e+07
3753,1.29809e+07,3.13787e+07
3807,1.48968e+07,2.78341e+07
3861,1.7364e+07,2.39738e+07
3915,1.80809e+07,2.21622e+07
3969,1.62212e+07,2.31523e+07
4023,1.31534e+07,2.52987e+07
4077,1.12695e+07,2.60075e+07
4131,1.18765e+07,2.40902e+07
4185,1.40348e+07,2.07865e+07
4239,1.54156e+07,1.85608e+07
4293,1.44701e+07,1.88259e+07
4347,1.19303e+07,2.05994e+07
4401,1.00894e+07,2.15018e+07
4455,1.04916e+07,2.01357e+07
4509,1.23643e+07,1.74069e+07
4563,1.34095e+07,1.56667e+07
4617,1.22596e+07,1.62338e+07
4671,9.99434e+06,1.78737e+07
4725,8.92944e+06,1.81932e+07
4779,9.97591e+06,1.63719e+07
4833,1.1581e+07,1.41355e+07
4887,1.15657e+07,1.36758e+07
4941,9.76144e+06,1.49889e+07
4995,8.22284e+06,1.59048e+07
5049,8.63892e+06,1.48314e+07
5103,1.01695e+07,1.2757e+07
5157,1.05352e+07,1.19566e+07
5211,9.04855e+06,1.30218e+07
5265,7.55946e+06,1.4008e+07
5319,7.88283e+06,1.31585e+07
5373,9.26666e+06,1.13134e+07
5427,9.46668e+06,1.07445e+07
5481,8.00685e+06,1.18404e+07
5535,6.87899e+06,1.25221e+07
5589,7.54141e+06,1.14029e+07
5643,8.71136e+06,9.86892e+06
5697,8.34593e+06,9.93909e+06
5751,6.864e+06,1.10656e+07
5805,6.46529e+06,1.10533e+07
5859,7.55907e+06,9.59925e+06
5913,8.08866e+06,8.78624e+06
5967,6.97885e+06,9.60732e+06
6021,5.9678e+06,1.0277e+07
6075,6.59203e+06,9.32138e+06
6129,7.50592e+06,8.13368e+06
6183,6.87758e+06,8.51454e+06
6237,5.69258e+06,9.40813e+06
6291,5.93489e+06,8.86161e+06
6345,6.92305e+06,7.62209e+06
6399,6.59283e+06,7.73889e+06
6453,5.42939e+06,8.64118e+06
6507,5.51739e+06,8.27016e+06
6561,6.47017e+06,7.09478e+06
6615,6.20236e+06,7.1692e+06
6669,5.11054e+06,8.01859e+06
6723,5.25681e+06,7.62518e+06
6777,6.13461e+06,6.55069e+06
6831,5.7238e+06,6.77509e+06
6885,4.75157e+06,7.52647e+06
6939,5.13383e+06,6.93169e+06
6993,5.83924e+06,6.05156e+06
7047,5.14978e+06,6.56441e+06
7101,4.45891e+06,7.05047e+06
7155,5.1444e+06,6.17995e+06
7209,5.45964e+06,5.71329e+06
7263,4.53508e+06,6.46639e+06
7317,4.38228e+06,6.42583e+06
7371,5.18211e+06,5.4731e+06
7425,4.87076e+06,5.64732e+06
7479,4.07178e+06,6.26663e+06
7533,4.57097e+06,5.60455e+06
7587,4.97224e+06,5.07961e+06
7641,4.14808e+06,5.75214e+06
7695,4.02941e+06,5.70695e+06
7749,4.74783e+06,4.86428e+06
7803,4.32134e+06,5.16367e+06
7857,3.72777e+06,5.60118e+06
7911,4.35433e+06,4.84995e+06
7965,4.39979e+06,4.69148e+06
8019,3.62165e+06,5.32828e+06
8073,3.96161e+06,4.86134e+06
8127,4.34493e+06,4.37571e+06
8181,3.60448e+06,4.99005e+06
8235,3.64943e+06,4.81634e+06
8289,4.20253e+06,4.16887e+06
8343,3.59524e+06,4.66369e+06
8397,3.42395e+06,4.7077e+06
8451,4.02995e+06,4.01249e+06
8505,3.55538e+06,4.3852e+06
8559,3.26211e+06,4.55525e+06
8613,3.86416e+06,3.86901e+06
8667,3.47521e+06,4.16314e+06
8721,3.13972e+06,4.38183e+06
8775,3.72105e+06,3.72156e+06
8829,3.35724e+06,3.99437e+06
8883,3.0443e+06,4.19778e+06
8937,3.60095e+06,3.5688e+06
8991,3.20753e+06,3.87196e+06
9045,2.97465e+06,4.00448e+06
9099,3.49546e+06,3.41628e+06
9153,3.03244e+06,3.79e+06
9207,2.94046e+06,3.79003e+06
9261,3.38368e+06,3.28459e+06
9315,2.84795e+06,3.73022e+06
9369,2.94824e+06,3.5481e+06
9423,3.23928e+06,3.1978e+06
9477,2.68282e+06,3.66286e+06
9531,2.99026e+06,3.28631e+06
9585,3.03897e+06,3.17656e+06
9639,2.57964e+06,3.54662e+06
9693,3.03049e+06,3.03892e+06
9747,2.78309e+06,3.21889e+06
9801,2.58205e+06,3.33801e+06
9855,2.99726e+06,2.87558e+06
9909,2.52922e+06,3.26601e+06
9963,2.68437e+06,3.04558e+06
9999,2.91488e+06,2.78633e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/axionNumTilt13.txt <==
27,2.52802e+06,2.39364e+09
81,7.66287e+06,2.75428e+10
135,2.233e+07,1.99938e+10
189,2.52378e+07,1.38669e+10
243,2.85808e+07,9.24883e+09
297,3.274e+07,6.22358e+09
351,3.72678e+07,4.36393e+09
405,4.18717e+07,3.23293e+09
459,4.64271e+07,2.51205e+09
513,5.09247e+07,2.01295e+09
567,5.54191e+07,1.63569e+09
621,5.9985e+07,1.34022e+09
675,6.46883e+07,1.11114e+09
729,6.95758e+07,9.3109e+08
783,7.46358e+07,7.91663e+08
837,7.97976e+07,6.79048e+08
891,8.48924e+07,5.86217e+08
945,8.97011e+07,5.08419e+08
999,9.39764e+07,4.43697e+08
1053,9.74472e+07,3.9157e+08
1107,9.98358e+07,3.49801e+08
1161,1.00853e+08,3.1666e+08
1215,1.00178e+08,2.91112e+08
1269,9.74947e+07,2.73165e+08
1323,9.2553e+07,2.62706e+08
1377,8.52401e+07,2.58943e+08
1431,7.57035e+07,2.5973e+08
1485,6.45159e+07,2.61831e+08
1539,5.27731e+07,2.61634e+08
1593,4.20365e+07,2.56731e+08
1647,3.40251e+07,2.46231e+08
1701,3.01644e+07,2.29424e+08
1755,3.10496e+07,2.06469e+08
1809,3.60622e+07,1.78926e+08
1863,4.34279e+07,1.50672e+08
1917,5.08307e+07,1.26259e+08
1971,5.62023e+07,1.08158e+08
2025,5.81636e+07,9.828e+07
2079,5.62907e+07,9.53312e+07
2133,5.09951e+07,9.66021e+07
2187,4.3328e+07,1.00019e+08
2241,3.4907e+07,1.03221e+08
2295,2.76613e+07,1.04216e+08
2349,2.33637e+07,1.01531e+08
2403,2.29961e+07,9.43269e+07
2457,2.61799e+07,8.33521e+07
2511,3.11807e+07,7.13539e+07
2565,3.56559e+07,6.13701e+07
2619,3.76318e+07,5.54791e+07
2673,3.62039e+07,5.41787e+07
2727,3.17688e+07,5.63153e+07
2781,2.58566e+07,5.97355e+07
2835,2.06369e+07,6.18176e+07
2889,1.80715e+07,6.04907e+07
2943,1.89345e+07,5.54217e+07
2997,2.23061e+07,4.82096e+07
3051,2.60068e+07,4.14748e+07
3105,2.77716e+07,3.74551e+07
3159,2.64484e+07,3.69328e+07
3213,2.25514e+07,3.91436e+07
3267,1.79986e+07,4.1936e+07
3321,1.51052e+07,4.27287e+07
3375,1.52279e+07,4.01381e+07
3429,1.78497e+07,3.50375e+07
3483,2.08449e+07,3.01083e+07
3537,2.19124e+07,2.77064e+07
3591,2.01175e+07,2.83619e+07
3645,1.64906e+07,3.0696e+07
3699,1.33504e+07,3.2343e+07
3753,1.26947e+07,3.13379e+07
3807,1.46327e+07,2.77403e+07
3861,1.72265e+07,2.37525e+07
3915,1.80694e+07,2.18647e+07
3969,1.62542e+07,2.28064e+07
4023,1.30887e+07,2.50451e+07
4077,1.10312e+07,2.59664e+07
4131,1.15787e+07,2.40984e+07
4185,1.38533e+07,2.06474e+07
4239,1.54014e+07,1.82771e+07
4293,1.45245e+07,1.84932e+07
4347,1.18819e+07,2.0382e+07
4401,9.86623e+06,2.14795e+07
4455,1.0223e+07,2.01331e+07
4509,1.22178e+07,1.72778e+07
4563,1.34171e+07,1.54079e+07
4617,1.22987e+07,1.59504e+07
4671,9.90195e+06,1.77348e+07
4725,8.69607e+06,1.81957e+07
4779,9.7625e+06,1.63428e+07
4833,1.15197e+07,1.39602e+07
4887,1.161e+07,1.3411e+07
4941,9.73976e+06,1.48016e+07
4995,8.0443e+06,1.58765e+07
5049,8.41832e+06,1.48375e+07
5103,1.00761e+07,1.26374e+07
5157,1.05721e+07,1.17241e+07
5211,9.04951e+06,1.28262e+07
5265,7.40173e+06,1.39754e+07
5319,7.67204e+06,1.31781e+07
5373,9.18677e+06,1.12052e+07
5427,9.51463e+06,1.05153e+07
5481,7.99179e+06,1.16787e+07
5535,6.70171e+06,1.25299e+07
5589,7.35986e+06,1.14102e+07
5643,8.69095e+06,9.71569e+06
5697,8.39762e+06,9.7228e+06
5751,6.78288e+06,1.0992e+07
5805,6.26924e+06,1.10891e+07
5859,7.45737e+06,9.53951e+06
5913,8.13218e+06,8.58942e+06
5967,6.97373e+06,9.46308e+06
6021,5.80378e+06,1.02953e+07
6075,6.44444e+06,9.32091e+06
6129,7.52056e+06,7.97532e+06
6183,6.90802e+06,8.3432e+06
6237,5.5626e+06,9.40409e+06
6291,5.77462e+06,8.88484e+06
6345,6.91982e+06,7.48813e+06
6399,6.63179e+06,7.5698e+06
6453,5.31684e+06,8.62894e+06
6507,5.36294e+06,8.29618e+06
6561,6.46717e+06,6.96883e+06
6615,6.23624e+06,7.01459e+06
6669,4.99543e+06,8.01651e+06
6723,5.12149e+06,7.63836e+06
6777,6.14671e+06,6.41913e+06
6831,5.7381e+06,6.64845e+06
6885,4.62464e+06,7.54052e+06
6939,5.031e+06,6.9206e+06
6993,5.87065e+06,5.90872e+06
7047,5.12777e+06,6.48115e+06
7101,4.32333e+06,7.07997e+06
7155,5.09335e+06,6.12168e+06
7209,5.4923e+06,5.57897e+06
7263,4.46373e+06,6.43815e+06
7317,4.26661e+06,6.43823e+06
7371,5.18326e+06,5.37121e+06
7425,4.87174e+06,5.55189e+06
7479,3.9622e+06,6.28017e+06
7533,4.51011e+06,5.56705e+06
7587,4.99659e+06,4.96399e+06
7641,4.08785e+06,5.72178e+06
7695,3.92976e+06,5.71217e+06
7749,4.75099e+06,4.7725e+06
7803,4.30971e+06,5.08865e+06
7857,3.62507e+06,5.61513e+06
7911,4.3216e+06,4.79546e+06
7965,4.41354e+06,4.59501e+06
8019,3.53968e+06,5.32611e+06
8073,3.89853e+06,4.83966e+06
8127,4.36306e+06,4.278e+06
8181,3.54942e+06,4.96476e+06
8235,3.56848e+06,4.81588e+06
8289,4.21415e+06,4.08029e+06
8343,3.56251e+06,4.61979e+06
8397,3.33606e+06,4.71697e+06
8451,4.0325e+06,3.93569e+06
8505,3.53786e+06,4.32919e+06
8559,3.17253e+06,4.56966e+06
8613,3.86104e+06,3.80028e+06
8667,3.46537e+06,4.10216e+06
8721,3.05079e+06,4.3983e+06
8775,3.71723e+06,3.65625e+06
8829,3.34861e+06,3.93472e+06
8883,2.95668e+06,4.21559e+06
8937,3.60182e+06,3.50129e+06
8991,3.19386e+06,3.81968e+06
9045,2.88982e+06,4.02182e+06
9099,3.50505e+06,3.34276e+06
9153,3.00731e+06,3.75084e+06
9207,2.86239e+06,3.80324e+06
9261,3.40343e+06,3.20326e+06
9315,2.80435e+06,3.71149e+06
9369,2.88583e+06,3.54806e+06
9423,3.26366e+06,3.11406e+06
9477,2.61816e+06,3.66714e+06
9531,2.9542e+06,3.26231e+06
9585,3.05452e+06,3.10387e+06
9639,2.50118e+06,3.56567e+06
9693,3.02609e+06,2.98641e+06
9747,2.77325e+06,3.17271e+06
9801,2.50747e+06,3.35507e+06
9855,3.01837e+06,2.80015e+06
9909,2.4811e+06,3.25925e+06
9963,2.64119e+06,3.03325e+06
9999,2.93701e+06,2.71162e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/axionNumTilt14.txt <==
27,2.528e+06,2.39374e+09
81,7.66225e+06,2.75657e+10
135,2.23213e+07,2.0003e+10
189,2.52239e+07,1.38589e+10
243,2.85624e+07,9.24085e+09
297,3.27076e+07,6.22174e+09
351,3.72327e+07,4.36534e+09
405,4.18455e+07,3.23542e+09
459,4.64107e+07,2.51468e+09
513,5.09244e+07,2.01243e+09
567,5.54355e+07,1.63442e+09
621,6.00243e+07,1.33889e+09
675,6.4761e+07,1.1065e+09
729,6.9671e+07,9.27374e+08
783,7.47454e+07,7.8793e+08
837,7.98851e+07,6.76723e+08
891,8.49052e+07,5.85538e+08
945,8.95514e+07,5.09147e+08
999,9.35549e+07,4.4517e+08
1053,9.66186e+07,3.92962e+08
1107,9.84389e+07,3.51949e+08
1161,9.87238e+07,3.20071e+08
1215,9.72026e+07,2.956e+08
1269,9.36231e+07,2.78575e+08
1323,8.7821e+07,2.68953e+08
1377,7.98195e+07,2.65679e+08
1431,6.99348e+07,2.66123e+08
1485,5.89037e+07,2.66623e+08
1539,4.79474e+07,2.637e+08
1593,3.86236e+07,2.54717e+08
1647,3.24161e+07,2.39733e+08
1701,3.02819e+07,2.19643e+08
1755,3.22886e+07,1.95235e+08
1809,3.74602e+07,1.68983e+08
1863,4.40788e+07,1.44067e+08
1917,5.02357e+07,1.22665e+08
1971,5.42684e+07,1.07315e+08
2025,5.51279e+07,9.87975e+07
2079,5.25416e+07,9.61927e+07
2133,4.69881e+07,9.7499e+07
2187,3.95867e+07,1.00201e+08
2241,3.19282e+07,1.02239e+08
2295,2.57874e+07,1.01886e+08
2349,2.26447e+07,9.78865e+07
2403,2.3091e+07,8.99833e+07
2457,2.64654e+07,7.93055e+07
2511,3.10247e+07,6.82378e+07
2565,3.46549e+07,5.95649e+07
2619,3.57413e+07,5.48379e+07
2673,3.37023e+07,5.41268e+07
2727,2.91231e+07,5.6337e+07
2781,2.35946e+07,5.93173e+07
2835,1.91861e+07,6.05053e+07
2889,1.75399e+07,5.81698e+07
2943,1.89788e+07,5.26285e+07
2997,2.22973e+07,4.57797e+07
3051,2.5406e+07,3.99138e+07
3105,2.64034e+07,3.67345e+07
3159,2.45279e+07,3.67976e+07
3213,2.05803e+07,3.91016e+07
3267,1.6542e+07,4.13482e+07
3321,1.44565e+07,4.12577e+07
3375,1.51777e+07,3.80981e+07
3429,1.7814e+07,3.32e+07
3483,2.02955e+07,2.89554e+07
3537,2.06949e+07,2.72585e+07
3591,1.85098e+07,2.83226e+07
3645,1.50599e+07,3.04944e+07
3699,1.25776e+07,3.14361e+07
3753,1.25617e+07,2.97947e+07
3807,1.46208e+07,2.61863e+07
3861,1.67666e+07,2.2766e+07
3915,1.69936e+07,2.1551e+07
3969,1.49072e+07,2.27908e+07
4023,1.2061e+07,2.4685e+07
4077,1.06371e+07,2.49271e+07
4131,1.15473e+07,2.27782e+07
4185,1.3623e+07,1.96402e+07
4239,1.46438e+07,1.78455e+07
4293,1.34217e+07,1.84104e+07
4347,1.09552e+07,2.00989e+07
4401,9.45532e+06,2.06846e+07
4455,1.01444e+07,1.90696e+07
4509,1.19802e+07,1.64259e+07
4563,1.27236e+07,1.50432e+07
4617,1.13556e+07,1.58528e+07
4671,9.19945e+06,1.73861e+07
4725,8.44599e+06,1.74107e+07
4779,9.6706e+06,1.54506e+07
4833,1.11379e+07,1.33932e+07
4887,1.08484e+07,1.32432e+07
4941,8.9813e+06,1.46279e+07
4995,7.67166e+06,1.53227e+07
5049,8.33147e+06,1.40315e+07
5103,9.82395e+06,1.20286e+07
5157,9.93569e+06,1.15237e+07
5211,8.34158e+06,1.26996e+07
5265,7.0358e+06,1.35113e+07
5319,7.58871e+06,1.24538e+07
5373,8.94333e+06,1.06702e+07
5427,8.91856e+06,1.03521e+07
5481,7.37867e+06,1.15318e+07
5535,6.43248e+06,1.20467e+07
5589,7.28344e+06,1.07579e+07
5643,8.37468e+06,9.32855e+06
5697,7.79884e+06,9.62759e+06
5751,6.31763e+06,1.07586e+07
5805,6.13836e+06,1.05382e+07
5859,7.32432e+06,9.01466e+06
5913,7.67854e+06,8.39945e+06
5967,6.4362e+06,9.35897e+06
6021,5.56729e+06,9.89565e+06
6075,6.3734e+06,8.77462e+06
6129,7.20118e+06,7.69488e+06
6183,6.38765e+06,8.26769e+06
6237,5.25878e+06,9.11472e+06
6291,5.7079e+06,8.37455e+06
6345,6.6809e+06,7.16681e+06
6399,6.15208e+06,7.49263e+06
6453,4.99467e+06,8.39663e+06
6507,5.29554e+06,7.82308e+06
6561,6.25836e+06,6.6532e+06
6615,5.78491e+06,6.9441e+06
6669,4.6989e+06,7.79391e+06
6723,5.06321e+06,7.1904e+06
6777,5.92363e+06,6.15067e+06
6831,5.3084e+06,6.58648e+06
6885,4.39024e+06,7.28904e+06
6939,4.97695e+06,6.5011e+06
6993,5.60059e+06,5.71529e+06
7047,4.73364e+06,6.41101e+06
7101,4.17482e+06,6.77342e+06
7155,5.01445e+06,5.75691e+06
7209,5.15918e+06,5.4731e+06
7263,4.14581e+06,6.31876e+06
7317,4.20239e+06,6.07434e+06
7371,5.02085e+06,5.11757e+06
7425,4.50376e+06,5.50224e+06
7479,3.77998e+06,6.05018e+06
7533,4.4595e+06,5.21755e+06
7587,4.70853e+06,4.85549e+06
7641,3.78984e+06,5.62383e+06
7695,3.87893e+06,5.37797e+06
7749,4.58573e+06,4.55865e+06
7803,3.96889e+06,5.0501e+06
7857,3.50659e+06,5.36283e+06
7911,4.24951e+06,4.50364e+06
7965,4.09673e+06,4.54964e+06
8019,3.3453e+06,5.16251e+06
8073,3.86895e+06,4.51946e+06
8127,4.10197e+06,4.19301e+06
8181,3.30137e+06,4.86735e+06
8235,3.54417e+06,4.50395e+06
8289,4.01059e+06,3.9518e+06
8343,3.28662e+06,4.56324e+06
8397,3.30217e+06,4.42663e+06
8451,3.8718e+06,3.77775e+06
8505,3.25381e+06,4.29304e+06
8559,3.12892e+06,4.30061e+06
8613,3.72496e+06,3.63015e+06
8667,3.18498e+06,4.07362e+06
8721,3.00381e+06,4.14441e+06
8775,3.5901e+06,3.488e+06
8829,3.07743e+06,3.90795e+06
8883,2.91557e+06,3.96728e+06
8937,3.46902e+06,3.34855e+06
8991,2.93701e+06,3.78933e+06
9045,2.86237e+06,3.77062e+06
9099,3.35182e+06,3.21983e+06
9153,2.77507e+06,3.70613e+06
9207,2.84869e+06,3.54887e+06
9261,3.21832e+06,3.12055e+06
9315,2.61253e+06,3.63623e+06
9369,2.87468e+06,3.30093e+06
9423,3.04365e+06,3.07391e+06
9477,2.48453e+06,3.54394e+06
9531,2.92129e+06,3.04553e+06
9585,2.81275e+06,3.09296e+06
9639,2.43627e+06,3.38372e+06
9693,2.93754e+06,2.83283e+06
9747,2.54739e+06,3.15346e+06
9801,2.49482e+06,3.13103e+06
9855,2.85225e+06,2.72977e+06
9909,2.32382e+06,3.18003e+06
9963,2.62555e+06,2.82112e+06
9999,2.77069e+06,2.64763e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/axionNumTilt15.txt <==
27,2.528e+06,2.39372e+09
81,7.66656e+06,2.75704e+10
135,2.23193e+07,1.99834e+10
189,2.52305e+07,1.38526e+10
243,2.85517e+07,9.25363e+09
297,3.26714e+07,6.22977e+09
351,3.71822e+07,4.36168e+09
405,4.17981e+07,3.22778e+09
459,4.63778e+07,2.50645e+09
513,5.09063e+07,2.00744e+09
567,5.54286e+07,1.63241e+09
621,6.00166e+07,1.33962e+09
675,6.47462e+07,1.10935e+09
729,6.96641e+07,9.30769e+08
783,7.47569e+07,7.91931e+08
837,7.99165e+07,6.79589e+08
891,8.49758e+07,5.86873e+08
945,8.97089e+07,5.08978e+08
999,9.38468e+07,4.44334e+08
1053,9.7091e+07,3.92191e+08
1107,9.91453e+07,3.50899e+08
1161,9.97039e+07,3.18419e+08
1215,9.84657e+07,2.93772e+08
1269,9.51687e+07,2.76613e+08
1323,8.96277e+07,2.67052e+08
1377,8.18129e+07,2.64155e+08
1431,7.19966e+07,2.64832e+08
1485,6.08484e+07,2.6588e+08
1539,4.95258e+07,2.64012e+08
1593,3.95859e+07,2.5714e+08
1647,3.26663e+07,2.44028e+08
1701,2.99552e+07,2.2461e+08
1755,3.16746e+07,2.00265e+08
1809,3.69199e+07,1.73218e+08
1863,4.39136e+07,1.47105e+08
1917,5.06033e+07,1.24485e+08
1971,5.51634e+07,1.07865e+08
2025,5.63876e+07,9.8772e+07
2079,5.3938e+07,9.61249e+07
2133,4.82906e+07,9.75464e+07
2187,4.05996e+07,1.00826e+08
2241,3.25712e+07,1.03327e+08
2295,2.60807e+07,1.03227e+08
2349,2.26584e+07,9.95587e+07
2403,2.29776e+07,9.1872e+07
2457,2.64567e+07,8.10068e+07
2511,3.13164e+07,6.93834e+07
2565,3.5277e+07,6.01585e+07
2619,3.65748e+07,5.50359e+07
2673,3.456e+07,5.42505e+07
2727,2.98436e+07,5.66516e+07
2781,2.40928e+07,5.9837e+07
2835,1.9425e+07,6.13087e+07
2889,1.75635e+07,5.93888e+07
2943,1.89878e+07,5.38655e+07
2997,2.25199e+07,4.65677e+07
3051,2.59028e+07,4.02715e+07
3105,2.7061e+07,3.68917e+07
3159,2.51693e+07,3.70268e+07
3213,2.1069e+07,3.94662e+07
3267,1.68008e+07,4.19665e+07
3321,1.45262e+07,4.21331e+07
3375,1.52409e+07,3.89441e+07
3429,1.80575e+07,3.37402e+07
3483,2.07519e+07,2.9201e+07
3537,2.12431e+07,2.74217e+07
3591,1.8987e+07,2.85634e+07
3645,1.53451e+07,3.09314e+07
3699,1.26689e+07,3.20971e+07
3753,1.26168e+07,3.04712e+07
3807,1.48316e+07,2.66379e+07
3861,1.71791e+07,2.29607e+07
3915,1.74778e+07,2.16627e+07
3969,1.52738e+07,2.30153e+07
4023,1.22052e+07,2.5166e+07
4077,1.06601e+07,2.55483e+07
4131,1.16802e+07,2.32165e+07
4185,1.39651e+07,1.98114e+07
4239,1.50728e+07,1.79308e+07
4293,1.3736e+07,1.86289e+07
4347,1.107e+07,2.05341e+07
4401,9.49523e+06,2.11737e+07
4455,1.03063e+07,1.93876e+07
4509,1.23074e+07,1.65586e+07
4563,1.30755e+07,1.51551e+07
4617,1.15692e+07,1.61027e+07
4671,9.26381e+06,1.77908e+07
4725,8.52471e+06,1.7779e+07
4779,9.8997e+06,1.56352e+07
4833,1.14564e+07,1.34871e+07
4887,1.10895e+07,1.3418e+07
4941,9.07432e+06,1.49462e+07
4995,7.72906e+06,1.56669e+07
5049,8.50955e+06,1.42322e+07
5103,1.01098e+07,1.2113e+07
5157,1.01667e+07,1.16588e+07
5211,8.42463e+06,1.29864e+07
5265,7.08688e+06,1.38252e+07
5319,7.76955e+06,1.26153e+07
5373,9.21257e+06,1.07327e+07
5427,9.09656e+06,1.05086e+07
5481,7.42571e+06,1.18222e+07
5535,6.5121e+06,1.22914e+07
5589,7.49924e+06,1.08469e+07
5643,8.60109e+06,9.40863e+06
5697,7.89459e+06,9.84275e+06
5751,6.35865e+06,1.10222e+07
5805,6.28731e+06,1.06749e+07
5859,7.54774e+06,9.07198e+06
5913,7.81265e+06,8.55139e+06
5967,6.47744e+06,9.59955e+06
6021,5.67213e+06,1.00611e+07
6075,6.57434e+06,8.8346e+06
6129,7.34921e+06,7.80961e+06
6183,6.43503e+06,8.48304e+06
6237,5.34523e+06,9.28084e+06
6291,5.88916e+06,8.43593e+06
6345,6.82198e+06,7.27261e+06
6399,6.20142e+06,7.68863e+06
6453,5.08105e+06,8.5447e+06
6507,5.46188e+06,7.88497e+06
6561,6.38131e+06,6.76235e+06
6615,5.83455e+06,7.12194e+06
6669,4.79281e+06,7.91981e+06
6723,5.21845e+06,7.25091e+06
6777,6.02348e+06,6.26598e+06
6831,5.35567e+06,6.75361e+06
6885,4.50132e+06,7.38326e+06
6939,5.11796e+06,6.56257e+06
6993,5.66754e+06,5.85251e+06
7047,4.79381e+06,6.55034e+06
7101,4.30551e+06,6.83338e+06
7155,5.11897e+06,5.84616e+06
7209,5.20689e+06,5.61805e+06
7263,4.24002e+06,6.40742e+06
7317,4.32302e+06,6.13748e+06
7371,5.08488e+06,5.23716e+06
7425,4.56835e+06,5.61529e+06
7479,3.89305e+06,6.11119e+06
7533,4.54348e+06,5.30865e+06
7587,4.76178e+06,4.97355e+06
7641,3.88457e+06,5.69592e+06
7695,3.9748e+06,5.44822e+06
7749,4.63932e+06,4.6705e+06
7803,4.04672e+06,5.13275e+06
7857,3.60458e+06,5.42349e+06
7911,4.30804e+06,4.60376e+06
7965,4.16278e+06,4.63787e+06
8019,3.43935e+06,5.22107e+06
8073,3.9327e+06,4.60769e+06
8127,4.16017e+06,4.28315e+06
8181,3.38999e+06,4.92556e+06
8235,3.61144e+06,4.58195e+06
8289,4.06293e+06,4.043e+06
8343,3.37142e+06,4.61899e+06
8397,3.36939e+06,4.49956e+06
8451,3.9211e+06,3.86631e+06
8505,3.33525e+06,4.3469e+06
8559,3.19441e+06,4.3698e+06
8613,3.77248e+06,3.71507e+06
8667,3.26369e+06,4.12569e+06
8721,3.06659e+06,4.21102e+06
8775,3.63598e+06,3.56977e+06
8829,3.15498e+06,3.9566e+06
8883,2.97396e+06,4.0335e+06
8937,3.51393e+06,3.42687e+06
8991,3.01472e+06,3.83321e+06
9045,2.91396e+06,3.83928e+06
9099,3.39808e+06,3.29257e+06
9153,2.85258e+06,3.74588e+06
9207,2.89156e+06,3.62191e+06
9261,3.26972e+06,3.18395e+06
9315,2.6868e+06,3.67543e+06
9369,2.90902e+06,3.37841e+06
9423,3.10393e+06,3.12462e+06
9477,2.55031e+06,3.58734e+06
9531,2.95057e+06,3.12457e+06
9585,2.88422e+06,3.12849e+06
9639,2.48517e+06,3.44071e+06
9693,2.97275e+06,2.90207e+06
9747,2.62303e+06,3.1816e+06
9801,2.52526e+06,3.20259e+06
9855,2.90443e+06,2.77906e+06
9909,2.38886e+06,3.21505e+06
9963,2.64763e+06,2.89794e+06
9999,2.82497e+06,2.69176e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/axionNumTilt16.txt <==
27,2.52797e+06,2.39378e+09
81,7.66514e+06,2.75678e+10
135,2.23157e+07,1.99848e+10
189,2.52326e+07,1.38656e+10
243,2.85622e+07,9.2579e+09
297,3.26975e+07,6.22843e+09
351,3.7229e+07,4.36055e+09
405,4.18787e+07,3.23299e+09
459,4.65206e+07,2.51383e+09
513,5.11165e+07,2.01303e+09
567,5.56973e+07,1.63579e+09
621,6.03402e+07,1.33985e+09
675,6.5119e+07,1.10767e+09
729,7.0059e+07,9.28078e+08
783,7.51153e+07,7.89658e+08
837,8.01761e+07,6.79234e+08
891,8.50635e+07,5.87027e+08
945,8.95295e+07,5.09183e+08
999,9.32955e+07,4.4471e+08
1053,9.60757e+07,3.93276e+08
1107,9.75923e+07,3.52792e+08
1161,9.75798e+07,3.21043e+08
1215,9.5806e+07,2.96595e+08
1269,9.20734e+07,2.79305e+08
1323,8.62678e+07,2.69217e+08
1377,7.84294e+07,2.65117e+08
1431,6.88471e+07,2.64502e+08
1485,5.81782e+07,2.64307e+08
1539,4.75253e+07,2.61226e+08
1593,3.83446e+07,2.53387e+08
1647,3.21339e+07,2.39206e+08
1701,2.99221e+07,2.19361e+08
1755,3.18436e+07,1.95147e+08
1809,3.69734e+07,1.68765e+08
1863,4.35805e+07,1.4355e+08
1917,4.97021e+07,1.22117e+08
1971,5.36459e+07,1.07073e+08
2025,5.4403e+07,9.87892e+07
2079,5.17543e+07,9.62664e+07
2133,4.62056e+07,9.75393e+07
2187,3.88915e+07,1.00132e+08
2241,3.14004e+07,1.01909e+08
2295,2.54719e+07,1.01317e+08
2349,2.25204e+07,9.70274e+07
2403,2.30411e+07,8.91222e+07
2457,2.63374e+07,7.87953e+07
2511,3.07402e+07,6.80845e+07
2565,3.42284e+07,5.94783e+07
2619,3.52187e+07,5.46947e+07
2673,3.31344e+07,5.40068e+07
2727,2.85985e+07,5.62233e+07
2781,2.32293e+07,5.90205e+07
2835,1.90216e+07,5.99603e+07
2889,1.74853e+07,5.76491e+07
2943,1.89125e+07,5.22723e+07
2997,2.2152e+07,4.54773e+07
3051,2.51316e+07,3.97023e+07
3105,2.59903e+07,3.66996e+07
3159,2.40701e+07,3.68765e+07
3213,2.02424e+07,3.90214e+07
3267,1.64042e+07,4.10154e+07
3321,1.44426e+07,4.08548e+07
3375,1.51548e+07,3.77773e+07
3429,1.76869e+07,3.2994e+07
3483,2.00277e+07,2.88948e+07
3537,2.03457e+07,2.73031e+07
3591,1.82205e+07,2.82745e+07
3645,1.49172e+07,3.02793e+07
3699,1.2539e+07,3.11572e+07
3753,1.25249e+07,2.95574e+07
3807,1.45088e+07,2.60281e+07
3861,1.6559e+07,2.27059e+07
3915,1.67473e+07,2.15328e+07
3969,1.47166e+07,2.27043e+07
4023,1.19598e+07,2.4511e+07
4077,1.05811e+07,2.47579e+07
4131,1.14859e+07,2.26162e+07
4185,1.35096e+07,1.95181e+07
4239,1.44669e+07,1.77936e+07
4293,1.32357e+07,1.83745e+07
4347,1.08282e+07,2.00119e+07
4401,9.40012e+06,2.05339e+07
4455,1.01085e+07,1.89032e+07
4509,1.18926e+07,1.63152e+07
4563,1.25683e+07,1.50065e+07
4617,1.11938e+07,1.58235e+07
4671,9.09868e+06,1.73024e+07
4725,8.41129e+06,1.727e+07
4779,9.63863e+06,1.5307e+07
4833,1.10379e+07,1.33229e+07
4887,1.06936e+07,1.32304e+07
4941,8.85521e+06,1.45872e+07
4995,7.62418e+06,1.52125e+07
5049,8.32039e+06,1.38853e+07
5103,9.75722e+06,1.19414e+07
5157,9.7947e+06,1.15152e+07
5211,8.21304e+06,1.26808e+07
5265,6.99153e+06,1.34133e+07
5319,7.5879e+06,1.23134e+07
5373,8.88308e+06,1.05907e+07
5427,8.78058e+06,1.0355e+07
5481,7.26461e+06,1.15138e+07
5535,6.4127e+06,1.19362e+07
5589,7.28609e+06,1.0626e+07
5643,8.2903e+06,9.29086e+06
5697,7.66038e+06,9.64228e+06
5751,6.24637e+06,1.07093e+07
5805,6.14973e+06,1.04085e+07
5859,7.29845e+06,8.92416e+06
5913,7.55723e+06,8.40679e+06
5967,6.32719e+06,9.35539e+06
6021,5.5601e+06,9.7953e+06
6075,6.3836e+06,8.65537e+06
6129,7.10915e+06,7.67866e+06
6183,6.25933e+06,8.29368e+06
6237,5.23556e+06,9.03786e+06
6291,5.73843e+06,8.23865e+06
6345,6.60282e+06,7.1477e+06
6399,6.0189e+06,7.53106e+06
6453,4.97383e+06,8.32007e+06
6507,5.32978e+06,7.69332e+06
6561,6.17902e+06,6.64248e+06
6615,5.65886e+06,6.9797e+06
6669,4.69182e+06,7.7108e+06
6723,5.09315e+06,7.071e+06
6777,5.8296e+06,6.15923e+06
6831,5.19863e+06,6.61197e+06
6885,4.40982e+06,7.18473e+06
6939,4.98691e+06,6.40692e+06
6993,5.48258e+06,5.75471e+06
7047,4.66371e+06,6.40039e+06
7101,4.21869e+06,6.64753e+06
7155,4.97418e+06,5.7223e+06
7209,5.03953e+06,5.51684e+06
7263,4.13792e+06,6.24826e+06
7317,4.22964e+06,5.97387e+06
7371,4.92728e+06,5.13982e+06
7425,4.42869e+06,5.50286e+06
7479,3.8152e+06,5.94307e+06
7533,4.4261e+06,5.18291e+06
7587,4.60311e+06,4.89131e+06
7641,3.78995e+06,5.554e+06
7695,3.89277e+06,5.29794e+06
7749,4.49056e+06,4.58856e+06
7803,3.92646e+06,5.02588e+06
7857,3.53814e+06,5.26657e+06
7911,4.18378e+06,4.50812e+06
7965,4.02676e+06,4.55482e+06
8019,3.37049e+06,5.07558e+06
8073,3.83425e+06,4.49548e+06
8127,4.02092e+06,4.21179e+06
8181,3.31079e+06,4.79877e+06
8235,3.53292e+06,4.45811e+06
8289,3.92838e+06,3.97532e+06
8343,3.2822e+06,4.50994e+06
8397,3.30372e+06,4.37028e+06
8451,3.79377e+06,3.79973e+06
8505,3.24052e+06,4.25019e+06
8559,3.13545e+06,4.24158e+06
8613,3.65247e+06,3.64864e+06
8667,3.1676e+06,4.03719e+06
8721,3.01116e+06,4.08637e+06
8775,3.52163e+06,3.50429e+06
8829,3.06087e+06,3.87299e+06
8883,2.92075e+06,3.91341e+06
8937,3.40278e+06,3.36415e+06
8991,2.9254e+06,3.75184e+06
9045,2.86273e+06,3.72288e+06
9099,3.2867e+06,3.23611e+06
9153,2.77235e+06,3.66177e+06
9207,2.8398e+06,3.51172e+06
9261,3.15645e+06,3.1352e+06
9315,2.62022e+06,3.58354e+06
9369,2.85134e+06,3.27956e+06
9423,2.99104e+06,3.08097e+06
9477,2.49974e+06,3.48539e+06
9531,2.87999e+06,3.04328e+06
9585,2.77878e+06,3.08295e+06
9639,2.44857e+06,3.3299e+06
9693,2.88238e+06,2.84535e+06
9747,2.53838e+06,3.12044e+06
9801,2.48938e+06,3.09636e+06
9855,2.79816e+06,2.74184e+06
9909,2.33437e+06,3.12984e+06
9963,2.59329e+06,2.81369e+06
9999,2.71879e+06,2.65888e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/axionNumTilt17.txt <==
27,2.528e+06,2.39375e+09
81,7.66514e+06,2.75588e+10
135,2.23218e+07,1.99847e+10
189,2.52274e+07,1.38597e+10
243,2.85492e+07,9.25302e+09
297,3.26795e+07,6.22774e+09
351,3.71847e+07,4.36406e+09
405,4.17786e+07,3.23151e+09
459,4.63284e+07,2.51114e+09
513,5.08196e+07,2.0116e+09
567,5.53041e+07,1.63557e+09
621,5.98632e+07,1.34097e+09
675,6.45759e+07,1.11002e+09
729,6.94939e+07,9.31178e+08
783,7.46047e+07,7.91449e+08
837,7.9818e+07,6.78923e+08
891,8.49761e+07,5.8539e+08
945,8.98741e+07,5.0694e+08
999,9.42646e+07,4.41845e+08
1053,9.7866e+07,3.89341e+08
1107,1.00382e+08,3.47652e+08
1161,1.01519e+08,3.14703e+08
1215,1.00994e+08,2.89319e+08
1269,9.85164e+07,2.71172e+08
1323,9.38226e+07,2.60298e+08
1377,8.67506e+07,2.56378e+08
1431,7.73808e+07,2.57549e+08
1485,6.62407e+07,2.60364e+08
1539,5.44296e+07,2.60857e+08
1593,4.35257e+07,2.56439e+08
1647,3.52689e+07,2.45867e+08
1701,3.10496e+07,2.29134e+08
1755,3.14003e+07,2.07633e+08
1809,3.58091e+07,1.82236e+08
1863,4.27679e+07,1.55296e+08
1917,5.01623e+07,1.3047e+08
1971,5.58897e+07,1.11214e+08
2025,5.84127e+07,9.95967e+07
2079,5.70601e+07,9.51582e+07
2133,5.20606e+07,9.60225e+07
2187,4.44492e+07,9.95202e+07
2241,3.58964e+07,1.02996e+08
2295,2.83959e+07,1.04414e+08
2349,2.37745e+07,1.02315e+08
2403,2.30833e+07,9.57227e+07
2457,2.60511e+07,8.52686e+07
2511,3.10603e+07,7.32327e+07
2565,3.57761e+07,6.26775e+07
2619,3.80833e+07,5.60379e+07
2673,3.68755e+07,5.42701e+07
2727,3.24493e+07,5.64438e+07
2781,2.63885e+07,6.01198e+07
2835,2.0964e+07,6.24865e+07
2889,1.82228e+07,6.14279e+07
2943,1.90081e+07,5.6493e+07
2997,2.24372e+07,4.92207e+07
3051,2.63112e+07,4.21592e+07
3105,2.82481e+07,3.77359e+07
3159,2.69468e+07,3.71511e+07
3213,2.29256e+07,3.95664e+07
3267,1.82254e+07,4.25556e+07
3321,1.52582e+07,4.344e+07
3375,1.54017e+07,4.08123e+07
3429,1.81048e+07,3.56307e+07
3483,2.12042e+07,3.05189e+07
3537,2.23138e+07,2.79656e+07
3591,2.04338e+07,2.87286e+07
3645,1.66828e+07,3.12365e+07
3699,1.35003e+07,3.29153e+07
3753,1.2894e+07,3.18342e+07
3807,1.49117e+07,2.81476e+07
3861,1.756e+07,2.40549e+07
3915,1.83758e+07,2.21533e+07
3969,1.64637e+07,2.32054e+07
4023,1.32346e+07,2.55141e+07
4077,1.12028e+07,2.63786e+07
4131,1.18141e+07,2.44447e+07
4185,1.41361e+07,2.09309e+07
4239,1.5673e+07,1.8531e+07
4293,1.47205e+07,1.88233e+07
4347,1.202e+07,2.07676e+07
4401,1.00198e+07,2.18325e+07
4455,1.04349e+07,2.04274e+07
4509,1.24764e+07,1.75007e+07
4563,1.36537e+07,1.56307e+07
4617,1.24573e+07,1.62514e+07
4671,1.00176e+07,1.80687e+07
4725,8.84418e+06,1.84943e+07
4779,9.9802e+06,1.65656e+07
4833,1.17656e+07,1.41244e+07
4887,1.17887e+07,1.36361e+07
4941,9.835e+06,1.51127e+07
4995,8.14983e+06,1.6173e+07
5049,8.61413e+06,1.50301e+07
5103,1.0319e+07,1.2762e+07
5157,1.07409e+07,1.19197e+07
5211,9.12254e+06,1.31196e+07
5265,7.49434e+06,1.42442e+07
5319,7.86945e+06,1.33264e+07
5373,9.41487e+06,1.13094e+07
5427,9.64425e+06,1.07195e+07
5481,8.04353e+06,1.19572e+07
5535,6.81235e+06,1.27404e+07
5589,7.57074e+06,1.15113e+07
5643,8.88122e+06,9.82952e+06
5697,8.47165e+06,9.95216e+06
5751,6.83361e+06,1.12396e+07
5805,6.42693e+06,1.1223e+07
5859,7.67074e+06,9.6046e+06
5913,8.24334e+06,8.75841e+06
5967,7.00175e+06,9.7148e+06
6021,5.91497e+06,1.0453e+07
6075,6.65079e+06,9.37512e+06
6129,7.65553e+06,8.09919e+06
6183,6.93364e+06,8.57615e+06
6237,5.64439e+06,9.57355e+06
6291,5.96761e+06,8.93434e+06
6345,7.05957e+06,7.59136e+06
6399,6.65641e+06,7.78541e+06
6453,5.3882e+06,8.79061e+06
6507,5.54595e+06,8.34134e+06
6561,6.59764e+06,7.06467e+06
6615,6.25396e+06,7.22064e+06
6669,5.07195e+06,8.1593e+06
6723,5.30287e+06,7.66909e+06
6777,6.25019e+06,6.52741e+06
6831,5.74678e+06,6.85103e+06
6885,4.72785e+06,7.64132e+06
6939,5.20335e+06,6.94675e+06
6993,5.92843e+06,6.05285e+06
7047,5.14867e+06,6.65597e+06
7101,4.46197e+06,7.13118e+06
7155,5.22788e+06,6.17752e+06
7209,5.5124e+06,5.74773e+06
7263,4.52545e+06,6.55832e+06
7317,4.41952e+06,6.46554e+06
7371,5.25787e+06,5.47812e+06
7425,4.88901e+06,5.70946e+06
7479,4.07619e+06,6.33821e+06
7533,4.6335e+06,5.6157e+06
7587,5.0191e+06,5.11038e+06
7641,4.14971e+06,5.82456e+06
7695,4.06607e+06,5.73967e+06
7749,4.80558e+06,4.88013e+06
7803,4.33673e+06,5.21976e+06
7857,3.74557e+06,5.65124e+06
7911,4.40778e+06,4.86513e+06
7965,4.42904e+06,4.73192e+06
8019,3.63396e+06,5.381e+06
8073,4.00301e+06,4.88502e+06
8127,4.3831e+06,4.40461e+06
8181,3.61901e+06,5.03819e+06
8235,3.679e+06,4.84936e+06
8289,4.24402e+06,4.19149e+06
8343,3.6145e+06,4.70531e+06
8397,3.44507e+06,4.74626e+06
8451,4.07097e+06,4.03301e+06
8505,3.57956e+06,4.41963e+06
8559,3.27689e+06,4.59825e+06
8613,3.90448e+06,3.88756e+06
8667,3.50202e+06,4.19273e+06
8721,3.15028e+06,4.42682e+06
8775,3.76174e+06,3.73736e+06
8829,3.3835e+06,4.02254e+06
8883,3.05258e+06,4.24345e+06
8937,3.64348e+06,3.58003e+06
8991,3.22937e+06,3.90326e+06
9045,2.9844e+06,4.04604e+06
9099,3.53841e+06,3.42567e+06
9153,3.04903e+06,3.82425e+06
9207,2.95336e+06,3.82691e+06
9261,3.42643e+06,3.29241e+06
9315,2.85806e+06,3.76875e+06
9369,2.96702e+06,3.57793e+06
9423,3.27963e+06,3.20586e+06
9477,2.68617e+06,3.70671e+06
9531,3.01884e+06,3.3048e+06
9585,3.07081e+06,3.19133e+06
9639,2.58136e+06,3.59021e+06
9693,3.06857e+06,3.04651e+06
9747,2.80092e+06,3.24597e+06
9801,2.59095e+06,3.37313e+06
9855,3.03799e+06,2.87917e+06
9909,2.53295e+06,3.3055e+06
9963,2.70914e+06,3.06334e+06
9999,2.95435e+06,2.7899e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/axionNumTilt18.txt <==
27,2.52795e+06,2.39376e+09
81,7.66343e+06,2.75642e+10
135,2.23221e+07,1.99847e+10
189,2.52384e+07,1.38603e+10
243,2.85862e+07,9.24919e+09
297,3.27413e+07,6.22811e+09
351,3.72797e+07,4.36867e+09
405,4.18982e+07,3.23573e+09
459,4.64625e+07,2.51262e+09
513,5.09613e+07,2.01214e+09
567,5.54597e+07,1.63656e+09
621,6.00388e+07,1.34151e+09
675,6.47751e+07,1.11065e+09
729,6.97214e+07,9.31206e+08
783,7.48604e+07,7.9113e+08
837,8.01053e+07,6.78385e+08
891,8.53042e+07,5.84829e+08
945,9.02395e+07,5.06143e+08
999,9.46339e+07,4.40424e+08
1053,9.81879e+07,3.88014e+08
1107,1.006e+08,3.46767e+08
1161,1.01555e+08,3.14764e+08
1215,1.00754e+08,2.90515e+08
1269,9.79425e+07,2.73365e+08
1323,9.29078e+07,2.63069e+08
1377,8.55405e+07,2.59056e+08
1431,7.59736e+07,2.59954e+08
1485,6.47867e+07,2.62092e+08
1539,5.30962e+07,2.61835e+08
1593,4.24597e+07,2.56444e+08
1647,3.45505e+07,2.44921e+08
1701,3.06839e+07,2.27758e+08
1755,3.13797e+07,2.05754e+08
1809,3.61258e+07,1.7984e+08
1863,4.33795e+07,1.51868e+08
1917,5.08755e+07,1.26602e+08
1971,5.63893e+07,1.08124e+08
2025,5.84358e+07,9.80333e+07
2079,5.65593e+07,9.5084e+07
2133,5.12249e+07,9.64317e+07
2187,4.35516e+07,9.96708e+07
2241,3.51439e+07,1.02702e+08
2295,2.7873e+07,1.03677e+08
2349,2.34592e+07,1.01239e+08
2403,2.29087e+07,9.4674e+07
2457,2.60019e+07,8.41136e+07
2511,3.11291e+07,7.16697e+07
2565,3.58347e+07,6.09746e+07
2619,3.79443e+07,5.48992e+07
2673,3.65052e+07,5.37268e+07
2727,3.19742e+07,5.6048e+07
2781,2.59317e+07,5.96394e+07
2835,2.05651e+07,6.18844e+07
2889,1.78671e+07,6.08341e+07
2943,1.87271e+07,5.58315e+07
2997,2.22864e+07,4.8217e+07
3051,2.62134e+07,4.10869e+07
3105,2.80663e+07,3.7042e+07
3159,2.66826e+07,3.66541e+07
3213,2.26422e+07,3.90452e+07
3267,1.79204e+07,4.20084e+07
3321,1.48973e+07,4.29993e+07
3375,1.50385e+07,4.0406e+07
3429,1.78458e+07,3.50285e+07
3483,2.10478e+07,2.98392e+07
3537,2.21903e+07,2.73692e+07
3591,2.02917e+07,2.81763e+07
3645,1.64574e+07,3.07708e+07
3699,1.31534e+07,3.26001e+07
3753,1.25066e+07,3.157e+07
3807,1.46273e+07,2.77341e+07
3861,1.74169e+07,2.35269e+07
3915,1.83068e+07,2.16156e+07
3969,1.63665e+07,2.27083e+07
4023,1.30077e+07,2.51525e+07
4077,1.08397e+07,2.61896e+07
4131,1.14618e+07,2.42382e+07
4185,1.39433e+07,2.05497e+07
4239,1.56334e+07,1.80281e+07
4293,1.46912e+07,1.83334e+07
4347,1.18357e+07,2.0451e+07
4401,9.66268e+06,2.17196e+07
4455,1.0095e+07,2.02917e+07
4509,1.23344e+07,1.7146e+07
4563,1.36608e+07,1.51475e+07
4617,1.24081e+07,1.58602e+07
4671,9.77708e+06,1.78877e+07
4725,8.49743e+06,1.84226e+07
4779,9.74562e+06,1.63665e+07
4833,1.17252e+07,1.3738e+07
4887,1.1794e+07,1.32327e+07
4941,9.68859e+06,1.48772e+07
4995,7.83934e+06,1.61075e+07
5049,8.34722e+06,1.49164e+07
5103,1.02534e+07,1.24465e+07
5157,1.07644e+07,1.15371e+07
5211,9.0084e+06,1.28841e+07
5265,7.20034e+06,1.41982e+07
5319,7.61773e+06,1.32395e+07
5373,9.37541e+06,1.10071e+07
5427,9.67337e+06,1.03611e+07
5481,7.89666e+06,1.17906e+07
5535,6.51435e+06,1.27362e+07
5589,7.39248e+06,1.13735e+07
5643,8.90098e+06,9.49872e+06
5697,8.45455e+06,9.67875e+06
5751,6.61059e+06,1.11827e+07
5805,6.17184e+06,1.11918e+07
5859,7.61285e+06,9.37391e+06
5913,8.27769e+06,8.45015e+06
5967,6.8712e+06,9.58091e+06
6021,5.65239e+06,1.04551e+07
6075,6.5286e+06,9.2312e+06
6129,7.69152e+06,7.80509e+06
6183,6.86247e+06,8.4014e+06
6237,5.40435e+06,9.5717e+06
6291,5.81615e+06,8.83892e+06
6345,7.08489e+06,7.32338e+06
6399,6.61076e+06,7.60301e+06
6453,5.16909e+06,8.78324e+06
6507,5.39366e+06,8.26257e+06
6561,6.61974e+06,6.81761e+06
6615,6.20901e+06,7.05152e+06
6669,4.86043e+06,8.15786e+06
6723,5.17325e+06,7.58272e+06
6777,6.27894e+06,6.28994e+06
6831,5.67802e+06,6.71797e+06
6885,4.51928e+06,7.64915e+06
6939,5.11978e+06,6.82833e+06
6993,5.95894e+06,5.82752e+06
7047,5.03302e+06,6.58189e+06
7101,4.27359e+06,7.12924e+06
7155,5.20657e+06,6.00922e+06
7209,5.51379e+06,5.56523e+06
7263,4.35847e+06,6.54612e+06
7317,4.29163e+06,6.41193e+06
7371,5.28314e+06,5.27681e+06
7425,4.81757e+06,5.61079e+06
7479,3.89664e+06,6.34621e+06
7533,4.60094e+06,5.47789e+06
7587,5.02564e+06,4.94012e+06
7641,3.99305e+06,5.8193e+06
7695,3.96058e+06,5.68167e+06
7749,4.83386e+06,4.69397e+06
7803,4.24009e+06,5.16158e+06
7857,3.59501e+06,5.64584e+06
7911,4.41575e+06,4.70418e+06
7965,4.38931e+06,4.6233e+06
8019,3.4729e+06,5.39393e+06
8073,3.97606e+06,4.76414e+06
8127,4.37962e+06,4.26586e+06
8181,3.46982e+06,5.04557e+06
8235,3.62067e+06,4.76498e+06
8289,4.25796e+06,4.04062e+06
8343,3.48358e+06,4.70038e+06
8397,3.3667e+06,4.68752e+06
8451,4.09052e+06,3.88125e+06
8505,3.46361e+06,4.40542e+06
8559,3.19099e+06,4.55194e+06
8613,3.92312e+06,3.74166e+06
8667,3.39494e+06,4.17491e+06
8721,3.06675e+06,4.38259e+06
8775,3.776e+06,3.60108e+06
8829,3.28031e+06,4.00491e+06
8883,2.97786e+06,4.19492e+06
8937,3.65149e+06,3.45519e+06
8991,3.12673e+06,3.88832e+06
9045,2.92247e+06,3.98988e+06
9099,3.53893e+06,3.31278e+06
9153,2.9444e+06,3.81453e+06
9207,2.90872e+06,3.75826e+06
9261,3.41513e+06,3.19523e+06
9315,2.75306e+06,3.76263e+06
9369,2.94208e+06,3.49429e+06
9423,3.25001e+06,3.13027e+06
9477,2.5876e+06,3.69782e+06
9531,3.01124e+06,3.20826e+06
9585,3.01705e+06,3.14273e+06
9639,2.50101e+06,3.56649e+06
9693,3.06779e+06,2.94794e+06
9747,2.72374e+06,3.22276e+06
9801,2.54004e+06,3.32399e+06
9855,3.02667e+06,2.7948e+06
9909,2.44429e+06,3.29577e+06
9963,2.69014e+06,2.98705e+06
9999,2.94303e+06,2.70822e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/axionNumTilt19.txt <==
27,2.52803e+06,2.39375e+09
81,7.6658e+06,2.75706e+10
135,2.23236e+07,1.99936e+10
189,2.52391e+07,1.38597e+10
243,2.85725e+07,9.25235e+09
297,3.2712e+07,6.22777e+09
351,3.72396e+07,4.36268e+09
405,4.18444e+07,3.22991e+09
459,4.63924e+07,2.50968e+09
513,5.08692e+07,2.00992e+09
567,5.53444e+07,1.63481e+09
621,5.99016e+07,1.33926e+09
675,6.46217e+07,1.10762e+09
729,6.95543e+07,9.28385e+08
783,7.46806e+07,7.8855e+08
837,7.99057e+07,6.76001e+08
891,8.50582e+07,5.83379e+08
945,8.99132e+07,5.0608e+08
999,9.41979e+07,4.4181e+08
1053,9.76116e+07,3.89762e+08
1107,9.98417e+07,3.48734e+08
1161,1.00593e+08,3.17127e+08
1215,9.95872e+07,2.93083e+08
1269,9.65728e+07,2.76356e+08
1323,9.13772e+07,2.66377e+08
1377,8.39634e+07,2.62454e+08
1431,7.4533e+07,2.62082e+08
1485,6.36369e+07,2.62758e+08
1539,5.23057e+07,2.61556e+08
1593,4.20193e+07,2.55855e+08
1647,3.44105e+07,2.44627e+08
1701,3.07933e+07,2.27587e+08
1755,3.16864e+07,2.05289e+08
1809,3.65154e+07,1.78918e+08
1863,4.36385e+07,1.51326e+08
1917,5.08213e+07,1.26735e+08
1971,5.59604e+07,1.08815e+08
2025,5.76891e+07,9.90248e+07
2079,5.56179e+07,9.59289e+07
2133,5.02005e+07,9.71898e+07
2187,4.25382e+07,1.00445e+08
2241,3.42463e+07,1.03511e+08
2295,2.7226e+07,1.0454e+08
2349,2.32275e+07,1.01631e+08
2403,2.31567e+07,9.4131e+07
2457,2.65353e+07,8.29938e+07
2511,3.15573e+07,7.09491e+07
2565,3.58581e+07,6.1097e+07
2619,3.75128e+07,5.55298e+07
2673,3.57281e+07,5.45969e+07
2727,3.10596e+07,5.70343e+07
2781,2.51721e+07,6.04054e+07
2835,2.02325e+07,6.21301e+07
2889,1.80551e+07,6.03962e+07
2943,1.9221e+07,5.51187e+07
2997,2.2695e+07,4.78323e+07
3051,2.62629e+07,4.1162e+07
3105,2.77059e+07,3.74334e+07
3159,2.60323e+07,3.73278e+07
3213,2.1974e+07,3.97504e+07
3267,1.75573e+07,4.23852e+07
3321,1.50054e+07,4.28059e+07
3375,1.54582e+07,3.98785e+07
3429,1.8204e+07,3.46764e+07
3483,2.10534e+07,2.98828e+07
3537,2.17916e+07,2.7822e+07
3591,1.97091e+07,2.87982e+07
3645,1.60582e+07,3.1146e+07
3699,1.31684e+07,3.25101e+07
3753,1.28342e+07,3.11831e+07
3807,1.4931e+07,2.74348e+07
3861,1.74127e+07,2.35521e+07
3915,1.79601e+07,2.19671e+07
3969,1.59095e+07,2.316e+07
4023,1.2771e+07,2.53622e+07
4077,1.09706e+07,2.60137e+07
4131,1.17782e+07,2.38876e+07
4185,1.40935e+07,2.03945e+07
4239,1.54236e+07,1.82512e+07
4293,1.42778e+07,1.87492e+07
4347,1.15835e+07,2.06754e+07
4401,9.77211e+06,2.15605e+07
4455,1.03827e+07,1.99724e+07
4509,1.24369e+07,1.70436e+07
4563,1.34303e+07,1.53811e+07
4617,1.20602e+07,1.6191e+07
4671,9.65044e+06,1.79835e+07
4725,8.68061e+06,1.82066e+07
4779,9.96912e+06,1.61237e+07
4833,1.16732e+07,1.37943e+07
4887,1.14927e+07,1.35291e+07
4941,9.47059e+06,1.50671e+07
4995,7.93026e+06,1.59854e+07
5049,8.57676e+06,1.46668e+07
5103,1.02708e+07,1.24258e+07
5157,1.05094e+07,1.17841e+07
5211,8.79031e+06,1.30832e+07
5265,7.27769e+06,1.40958e+07
5319,7.82936e+06,1.30082e+07
5373,9.36954e+06,1.10081e+07
5427,9.42545e+06,1.06018e+07
5481,7.74075e+06,1.19258e+07
5535,6.64162e+06,1.25813e+07
5589,7.55578e+06,1.11996e+07
5643,8.80677e+06,9.59175e+06
5697,8.22243e+06,9.89688e+06
5751,6.57747e+06,1.11904e+07
5805,6.34469e+06,1.10013e+07
5859,7.6603e+06,9.32288e+06
5913,8.08934e+06,8.62853e+06
5967,6.73766e+06,9.69567e+06
6021,5.76377e+06,1.03246e+07
6075,6.64304e+06,9.10897e+06
6129,7.57242e+06,7.91661e+06
6183,6.6969e+06,8.55026e+06
6237,5.45787e+06,9.50003e+06
6291,5.94662e+06,8.69907e+06
6345,7.01281e+06,7.38786e+06
6399,6.44475e+06,7.75453e+06
6453,5.19682e+06,8.73826e+06
6507,5.52116e+06,8.12369e+06
6561,6.55756e+06,6.87474e+06
6615,6.05675e+06,7.18964e+06
6669,4.89614e+06,8.10395e+06
6723,5.28182e+06,7.46729e+06
6777,6.20335e+06,6.35765e+06
6831,5.55223e+06,6.82857e+06
6885,4.57807e+06,7.5767e+06
6939,5.19849e+06,6.74362e+06
6993,5.85813e+06,5.91771e+06
7047,4.94849e+06,6.65223e+06
7101,4.36031e+06,7.03213e+06
7155,5.23515e+06,5.97423e+06
7209,5.39296e+06,5.67442e+06
7263,4.33944e+06,6.55122e+06
7317,4.38515e+06,6.31106e+06
7371,5.23942e+06,5.31284e+06
7425,4.71552e+06,5.69979e+06
7479,3.95272e+06,6.2792e+06
7533,4.6468e+06,5.42622e+06
7587,4.92301e+06,5.03199e+06
7641,3.97094e+06,5.8288e+06
7695,4.04306e+06,5.5929e+06
7749,4.78521e+06,4.73393e+06
7803,4.16024e+06,5.22906e+06
7857,3.66112e+06,5.57243e+06
7911,4.42791e+06,4.68446e+06
7965,4.29099e+06,4.71004e+06
8019,3.49872e+06,5.35968e+06
8073,4.02955e+06,4.70373e+06
8127,4.29094e+06,4.34448e+06
8181,3.45645e+06,5.04955e+06
8235,3.69286e+06,4.68635e+06
8289,4.18967e+06,4.10009e+06
8343,3.44294e+06,4.73102e+06
8397,3.44292e+06,4.60484e+06
8451,4.04075e+06,3.92344e+06
8505,3.40876e+06,4.45019e+06
8559,3.2649e+06,4.471e+06
8613,3.8845e+06,3.77371e+06
8667,3.33681e+06,4.22241e+06
8721,3.13596e+06,4.30741e+06
8775,3.74186e+06,3.62832e+06
8829,3.22492e+06,4.05016e+06
8883,3.04418e+06,4.12324e+06
8937,3.6143e+06,3.48503e+06
8991,3.07962e+06,3.92616e+06
9045,2.98728e+06,3.91984e+06
9099,3.49159e+06,3.35262e+06
9153,2.91314e+06,3.83714e+06
9207,2.96859e+06,3.69359e+06
9261,3.35498e+06,3.24728e+06
9315,2.74495e+06,3.76318e+06
9369,2.98911e+06,3.44251e+06
9423,3.18003e+06,3.19187e+06
9477,2.6082e+06,3.67048e+06
9531,3.03278e+06,3.18193e+06
9585,2.94965e+06,3.20164e+06
9639,2.54734e+06,3.5146e+06
9693,3.05244e+06,2.95768e+06
9747,2.68002e+06,3.25808e+06
9801,2.59406e+06,3.26592e+06
9855,2.97622e+06,2.83796e+06
9909,2.44268e+06,3.29051e+06
9963,2.72216e+06,2.95107e+06
9999,2.89317e+06,2.75082e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/runParamsTilt10.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/seedTilt10.txt <==
50644942 949175833 1869948022 -1050149154 Thread: 32 
50644942 949175833 1869948022 -1050149154 Thread: 10 
50644942 949175833 1869948022 -1050149154 Thread: 59 
50644942 949175833 1869948022 -1050149154 Thread: 61 
50644942 949175833 1869948022 -1050149154 Thread: 56 
50644942 949175833 1869948022 -1050149154 Thread: 26 
50644942 949175833 1869948022 -1050149154 Thread: 25 
50644942 949175833 1869948022 -1050149154 Thread: 19 
50644942 949175833 1869948022 -1050149154 Thread: 24 
50644942 949175833 1869948022 -1050149154 Thread: 22 
50644942 949175833 1869948022 -1050149154 Thread: 36 
50644942 949175833 1869948022 -1050149154 Thread: 50 
50644942 949175833 1869948022 -1050149154 Thread: 35 
50644942 949175833 1869948022 -1050149154 Thread: 16 
50644942 949175833 1869948022 -1050149154 Thread: 17 
50644942 949175833 1869948022 -1050149154 Thread: 41 
50644942 949175833 1869948022 -1050149154 Thread: 7 
50644942 949175833 1869948022 -1050149154 Thread: 51 
50644942 949175833 1869948022 -1050149154 Thread: 6 
50644942 949175833 1869948022 -1050149154 Thread: 29 
50644942 949175833 1869948022 -1050149154 Thread: 28 
50644942 949175833 1869948022 -1050149154 Thread: 31 
50644942 949175833 1869948022 -1050149154 Thread: 57 
50644942 949175833 1869948022 -1050149154 Thread: 45 
50644942 949175833 1869948022 -1050149154 Thread: 14 
50644942 949175833 1869948022 -1050149154 Thread: 44 
50644942 949175833 1869948022 -1050149154 Thread: 53 
50644942 949175833 1869948022 -1050149154 Thread: 21 
50644942 949175833 1869948022 -1050149154 Thread: 11 
50644942 949175833 1869948022 -1050149154 Thread: 9 
50644942 949175833 1869948022 -1050149154 Thread: 0 
50644942 949175833 1869948022 -1050149154 Thread: 13 
50644942 949175833 1869948022 -1050149154 Thread: 23 
50644942 949175833 1869948022 -1050149154 Thread: 49 
50644942 949175833 1869948022 -1050149154 Thread: 5 
50644942 949175833 1869948022 -1050149154 Thread: 60 
50644942 949175833 1869948022 -1050149154 Thread: 62 
50644942 949175833 1869948022 -1050149154 Thread: 58 
50644942 949175833 1869948022 -1050149154 Thread: 55 
50644942 949175833 1869948022 -1050149154 Thread: 30 
50644942 949175833 1869948022 -1050149154 Thread: 12 
50644942 949175833 1869948022 -1050149154 Thread: 48 
50644942 949175833 1869948022 -1050149154 Thread: 43 
50644942 949175833 1869948022 -1050149154 Thread: 20 
50644942 949175833 1869948022 -1050149154 Thread: 8 
50644942 949175833 1869948022 -1050149154 Thread: 1 
50644942 949175833 1869948022 -1050149154 Thread: 37 
50644942 949175833 1869948022 -1050149154 Thread: 47 
50644942 949175833 1869948022 -1050149154 Thread: 40 
50644942 949175833 1869948022 -1050149154 Thread: 39 
50644942 949175833 1869948022 -1050149154 Thread: 38 
50644942 949175833 1869948022 -1050149154 Thread: 46 
50644942 949175833 1869948022 -1050149154 Thread: 4 
50644942 949175833 1869948022 -1050149154 Thread: 52 
50644942 949175833 1869948022 -1050149154 Thread: 18 
50644942 949175833 1869948022 -1050149154 Thread: 33 
50644942 949175833 1869948022 -1050149154 Thread: 3 
50644942 949175833 1869948022 -1050149154 Thread: 42 
50644942 949175833 1869948022 -1050149154 Thread: 2 
50644942 949175833 1869948022 -1050149154 Thread: 15 
50644942 949175833 1869948022 -1050149154 Thread: 27 
50644942 949175833 1869948022 -1050149154 Thread: 34 
50644942 949175833 1869948022 -1050149154 Thread: 63 
50644942 949175833 1869948022 -1050149154 Thread: 54 


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/seedTilt11.txt <==
-1531998219 -1169389378 -1468505965 1610375987 Thread: 26 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 4 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 25 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 11 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 51 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 49 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 7 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 60 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 47 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 48 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 20 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 19 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 5 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 62 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 1 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 43 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 52 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 50 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 8 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 3 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 37 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 21 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 2 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 0 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 32 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 10 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 9 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 54 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 55 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 31 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 13 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 12 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 6 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 61 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 56 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 22 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 46 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 41 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 36 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 39 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 33 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 34 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 38 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 44 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 42 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 14 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 57 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 63 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 53 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 28 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 27 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 40 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 23 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 45 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 35 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 30 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 18 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 24 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 59 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 58 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 29 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 16 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 17 
-1531998219 -1169389378 -1468505965 1610375987 Thread: 15 


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/seedTilt12.txt <==
1193224291 2108475051 -19554147 1644760171 Thread: 57 
1193224291 2108475051 -19554147 1644760171 Thread: 0 
1193224291 2108475051 -19554147 1644760171 Thread: 52 
1193224291 2108475051 -19554147 1644760171 Thread: 44 
1193224291 2108475051 -19554147 1644760171 Thread: 3 
1193224291 2108475051 -19554147 1644760171 Thread: 43 
1193224291 2108475051 -19554147 1644760171 Thread: 14 
1193224291 2108475051 -19554147 1644760171 Thread: 2 
1193224291 2108475051 -19554147 1644760171 Thread: 10 
1193224291 2108475051 -19554147 1644760171 Thread: 42 
1193224291 2108475051 -19554147 1644760171 Thread: 49 
1193224291 2108475051 -19554147 1644760171 Thread: 54 
1193224291 2108475051 -19554147 1644760171 Thread: 8 
1193224291 2108475051 -19554147 1644760171 Thread: 62 
1193224291 2108475051 -19554147 1644760171 Thread: 35 
1193224291 2108475051 -19554147 1644760171 Thread: 48 
1193224291 2108475051 -19554147 1644760171 Thread: 15 
1193224291 2108475051 -19554147 1644760171 Thread: 22 
1193224291 2108475051 -19554147 1644760171 Thread: 18 
1193224291 2108475051 -19554147 1644760171 Thread: 7 
1193224291 2108475051 -19554147 1644760171 Thread: 9 
1193224291 2108475051 -19554147 1644760171 Thread: 27 
1193224291 2108475051 -19554147 1644760171 Thread: 26 
1193224291 2108475051 -19554147 1644760171 Thread: 33 
1193224291 2108475051 -19554147 1644760171 Thread: 23 
1193224291 2108475051 -19554147 1644760171 Thread: 24 
1193224291 2108475051 -19554147 1644760171 Thread: 46 
1193224291 2108475051 -19554147 1644760171 Thread: 31 
1193224291 2108475051 -19554147 1644760171 Thread: 41 
1193224291 2108475051 -19554147 1644760171 Thread: 36 
1193224291 2108475051 -19554147 1644760171 Thread: 59 
1193224291 2108475051 -19554147 1644760171 Thread: 34 
1193224291 2108475051 -19554147 1644760171 Thread: 50 
1193224291 2108475051 -19554147 1644760171 Thread: 32 
1193224291 2108475051 -19554147 1644760171 Thread: 20 
1193224291 2108475051 -19554147 1644760171 Thread: 13 
1193224291 2108475051 -19554147 1644760171 Thread: 39 
1193224291 2108475051 -19554147 1644760171 Thread: 21 
1193224291 2108475051 -19554147 1644760171 Thread: 45 
1193224291 2108475051 -19554147 1644760171 Thread: 17 
1193224291 2108475051 -19554147 1644760171 Thread: 47 
1193224291 2108475051 -19554147 1644760171 Thread: 19 
1193224291 2108475051 -19554147 1644760171 Thread: 25 
1193224291 2108475051 -19554147 1644760171 Thread: 51 
1193224291 2108475051 -19554147 1644760171 Thread: 40 
1193224291 2108475051 -19554147 1644760171 Thread: 58 
1193224291 2108475051 -19554147 1644760171 Thread: 29 
1193224291 2108475051 -19554147 1644760171 Thread: 12 
1193224291 2108475051 -19554147 1644760171 Thread: 11 
1193224291 2108475051 -19554147 1644760171 Thread: 1 
1193224291 2108475051 -19554147 1644760171 Thread: 30 
1193224291 2108475051 -19554147 1644760171 Thread: 28 
1193224291 2108475051 -19554147 1644760171 Thread: 60 
1193224291 2108475051 -19554147 1644760171 Thread: 53 
1193224291 2108475051 -19554147 1644760171 Thread: 61 
1193224291 2108475051 -19554147 1644760171 Thread: 16 
1193224291 2108475051 -19554147 1644760171 Thread: 6 
1193224291 2108475051 -19554147 1644760171 Thread: 63 
1193224291 2108475051 -19554147 1644760171 Thread: 5 
1193224291 2108475051 -19554147 1644760171 Thread: 38 
1193224291 2108475051 -19554147 1644760171 Thread: 55 
1193224291 2108475051 -19554147 1644760171 Thread: 56 
1193224291 2108475051 -19554147 1644760171 Thread: 37 
1193224291 2108475051 -19554147 1644760171 Thread: 4 


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/seedTilt13.txt <==
-154595797 321821990 1808147070 192387592 Thread: 0 
-154595797 321821990 1808147070 192387592 Thread: 27 
-154595797 321821990 1808147070 192387592 Thread: 55 
-154595797 321821990 1808147070 192387592 Thread: 48 
-154595797 321821990 1808147070 192387592 Thread: 30 
-154595797 321821990 1808147070 192387592 Thread: 18 
-154595797 321821990 1808147070 192387592 Thread: 54 
-154595797 321821990 1808147070 192387592 Thread: 53 
-154595797 321821990 1808147070 192387592 Thread: 26 
-154595797 321821990 1808147070 192387592 Thread: 62 
-154595797 321821990 1808147070 192387592 Thread: 60 
-154595797 321821990 1808147070 192387592 Thread: 40 
-154595797 321821990 1808147070 192387592 Thread: 5 
-154595797 321821990 1808147070 192387592 Thread: 39 
-154595797 321821990 1808147070 192387592 Thread: 56 
-154595797 321821990 1808147070 192387592 Thread: 17 
-154595797 321821990 1808147070 192387592 Thread: 13 
-154595797 321821990 1808147070 192387592 Thread: 42 
-154595797 321821990 1808147070 192387592 Thread: 46 
-154595797 321821990 1808147070 192387592 Thread: 32 
-154595797 321821990 1808147070 192387592 Thread: 9 
-154595797 321821990 1808147070 192387592 Thread: 29 
-154595797 321821990 1808147070 192387592 Thread: 31 
-154595797 321821990 1808147070 192387592 Thread: 43 
-154595797 321821990 1808147070 192387592 Thread: 28 
-154595797 321821990 1808147070 192387592 Thread: 34 
-154595797 321821990 1808147070 192387592 Thread: 33 
-154595797 321821990 1808147070 192387592 Thread: 50 
-154595797 321821990 1808147070 192387592 Thread: 6 
-154595797 321821990 1808147070 192387592 Thread: 25 
-154595797 321821990 1808147070 192387592 Thread: 47 
-154595797 321821990 1808147070 192387592 Thread: 37 
-154595797 321821990 1808147070 192387592 Thread: 8 
-154595797 321821990 1808147070 192387592 Thread: 36 
-154595797 321821990 1808147070 192387592 Thread: 61 
-154595797 321821990 1808147070 192387592 Thread: 45 
-154595797 321821990 1808147070 192387592 Thread: 24 
-154595797 321821990 1808147070 192387592 Thread: 10 
-154595797 321821990 1808147070 192387592 Thread: 52 
-154595797 321821990 1808147070 192387592 Thread: 41 
-154595797 321821990 1808147070 192387592 Thread: 1 
-154595797 321821990 1808147070 192387592 Thread: 38 
-154595797 321821990 1808147070 192387592 Thread: 23 
-154595797 321821990 1808147070 192387592 Thread: 51 
-154595797 321821990 1808147070 192387592 Thread: 7 
-154595797 321821990 1808147070 192387592 Thread: 49 
-154595797 321821990 1808147070 192387592 Thread: 14 
-154595797 321821990 1808147070 192387592 Thread: 58 
-154595797 321821990 1808147070 192387592 Thread: 16 
-154595797 321821990 1808147070 192387592 Thread: 57 
-154595797 321821990 1808147070 192387592 Thread: 4 
-154595797 321821990 1808147070 192387592 Thread: 21 
-154595797 321821990 1808147070 192387592 Thread: 20 
-154595797 321821990 1808147070 192387592 Thread: 15 
-154595797 321821990 1808147070 192387592 Thread: 35 
-154595797 321821990 1808147070 192387592 Thread: 22 
-154595797 321821990 1808147070 192387592 Thread: 59 
-154595797 321821990 1808147070 192387592 Thread: 44 
-154595797 321821990 1808147070 192387592 Thread: 11 
-154595797 321821990 1808147070 192387592 Thread: 63 
-154595797 321821990 1808147070 192387592 Thread: 2 
-154595797 321821990 1808147070 192387592 Thread: 3 
-154595797 321821990 1808147070 192387592 Thread: 12 
-154595797 321821990 1808147070 192387592 Thread: 19 


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/seedTilt14.txt <==
-1634092465 -706025325 -1570860745 362982166 Thread: 25 
-1634092465 -706025325 -1570860745 362982166 Thread: 1 
-1634092465 -706025325 -1570860745 362982166 Thread: 47 
-1634092465 -706025325 -1570860745 362982166 Thread: 12 
-1634092465 -706025325 -1570860745 362982166 Thread: 29 
-1634092465 -706025325 -1570860745 362982166 Thread: 44 
-1634092465 -706025325 -1570860745 362982166 Thread: 2 
-1634092465 -706025325 -1570860745 362982166 Thread: 37 
-1634092465 -706025325 -1570860745 362982166 Thread: 7 
-1634092465 -706025325 -1570860745 362982166 Thread: 15 
-1634092465 -706025325 -1570860745 362982166 Thread: 13 
-1634092465 -706025325 -1570860745 362982166 Thread: 41 
-1634092465 -706025325 -1570860745 362982166 Thread: 57 
-1634092465 -706025325 -1570860745 362982166 Thread: 17 
-1634092465 -706025325 -1570860745 362982166 Thread: 8 
-1634092465 -706025325 -1570860745 362982166 Thread: 22 
-1634092465 -706025325 -1570860745 362982166 Thread: 3 
-1634092465 -706025325 -1570860745 362982166 Thread: 53 
-1634092465 -706025325 -1570860745 362982166 Thread: 28 
-1634092465 -706025325 -1570860745 362982166 Thread: 16 
-1634092465 -706025325 -1570860745 362982166 Thread: 14 
-1634092465 -706025325 -1570860745 362982166 Thread: 0 
-1634092465 -706025325 -1570860745 362982166 Thread: 46 
-1634092465 -706025325 -1570860745 362982166 Thread: 62 
-1634092465 -706025325 -1570860745 362982166 Thread: 26 
-1634092465 -706025325 -1570860745 362982166 Thread: 32 
-1634092465 -706025325 -1570860745 362982166 Thread: 63 
-1634092465 -706025325 -1570860745 362982166 Thread: 18 
-1634092465 -706025325 -1570860745 362982166 Thread: 35 
-1634092465 -706025325 -1570860745 362982166 Thread: 30 
-1634092465 -706025325 -1570860745 362982166 Thread: 43 
-1634092465 -706025325 -1570860745 362982166 Thread: 60 
-1634092465 -706025325 -1570860745 362982166 Thread: 10 
-1634092465 -706025325 -1570860745 362982166 Thread: 58 
-1634092465 -706025325 -1570860745 362982166 Thread: 40 
-1634092465 -706025325 -1570860745 362982166 Thread: 4 
-1634092465 -706025325 -1570860745 362982166 Thread: 52 
-1634092465 -706025325 -1570860745 362982166 Thread: 6 
-1634092465 -706025325 -1570860745 362982166 Thread: 55 
-1634092465 -706025325 -1570860745 362982166 Thread: 27 
-1634092465 -706025325 -1570860745 362982166 Thread: 39 
-1634092465 -706025325 -1570860745 362982166 Thread: 61 
-1634092465 -706025325 -1570860745 362982166 Thread: 38 
-1634092465 -706025325 -1570860745 362982166 Thread: 9 
-1634092465 -706025325 -1570860745 362982166 Thread: 36 
-1634092465 -706025325 -1570860745 362982166 Thread: 5 
-1634092465 -706025325 -1570860745 362982166 Thread: 45 
-1634092465 -706025325 -1570860745 362982166 Thread: 48 
-1634092465 -706025325 -1570860745 362982166 Thread: 31 
-1634092465 -706025325 -1570860745 362982166 Thread: 24 
-1634092465 -706025325 -1570860745 362982166 Thread: 50 
-1634092465 -706025325 -1570860745 362982166 Thread: 59 
-1634092465 -706025325 -1570860745 362982166 Thread: 51 
-1634092465 -706025325 -1570860745 362982166 Thread: 11 
-1634092465 -706025325 -1570860745 362982166 Thread: 23 
-1634092465 -706025325 -1570860745 362982166 Thread: 56 
-1634092465 -706025325 -1570860745 362982166 Thread: 34 
-1634092465 -706025325 -1570860745 362982166 Thread: 21 
-1634092465 -706025325 -1570860745 362982166 Thread: 49 
-1634092465 -706025325 -1570860745 362982166 Thread: 20 
-1634092465 -706025325 -1570860745 362982166 Thread: 42 
-1634092465 -706025325 -1570860745 362982166 Thread: 33 
-1634092465 -706025325 -1570860745 362982166 Thread: 19 
-1634092465 -706025325 -1570860745 362982166 Thread: 54 


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/seedTilt15.txt <==
-705876127 -1378206867 -1007533554 700982600 Thread: 30 
-705876127 -1378206867 -1007533554 700982600 Thread: 6 
-705876127 -1378206867 -1007533554 700982600 Thread: 9 
-705876127 -1378206867 -1007533554 700982600 Thread: 19 
-705876127 -1378206867 -1007533554 700982600 Thread: 51 
-705876127 -1378206867 -1007533554 700982600 Thread: 56 
-705876127 -1378206867 -1007533554 700982600 Thread: 40 
-705876127 -1378206867 -1007533554 700982600 Thread: 8 
-705876127 -1378206867 -1007533554 700982600 Thread: 39 
-705876127 -1378206867 -1007533554 700982600 Thread: 50 
-705876127 -1378206867 -1007533554 700982600 Thread: 35 
-705876127 -1378206867 -1007533554 700982600 Thread: 0 
-705876127 -1378206867 -1007533554 700982600 Thread: 1 
-705876127 -1378206867 -1007533554 700982600 Thread: 33 
-705876127 -1378206867 -1007533554 700982600 Thread: 24 
-705876127 -1378206867 -1007533554 700982600 Thread: 44 
-705876127 -1378206867 -1007533554 700982600 Thread: 49 
-705876127 -1378206867 -1007533554 700982600 Thread: 12 
-705876127 -1378206867 -1007533554 700982600 Thread: 37 
-705876127 -1378206867 -1007533554 700982600 Thread: 52 
-705876127 -1378206867 -1007533554 700982600 Thread: 43 
-705876127 -1378206867 -1007533554 700982600 Thread: 20 
-705876127 -1378206867 -1007533554 700982600 Thread: 60 
-705876127 -1378206867 -1007533554 700982600 Thread: 42 
-705876127 -1378206867 -1007533554 700982600 Thread: 4 
-705876127 -1378206867 -1007533554 700982600 Thread: 7 
-705876127 -1378206867 -1007533554 700982600 Thread: 57 
-705876127 -1378206867 -1007533554 700982600 Thread: 27 
-705876127 -1378206867 -1007533554 700982600 Thread: 29 
-705876127 -1378206867 -1007533554 700982600 Thread: 45 
-705876127 -1378206867 -1007533554 700982600 Thread: 53 
-705876127 -1378206867 -1007533554 700982600 Thread: 2 
-705876127 -1378206867 -1007533554 700982600 Thread: 36 
-705876127 -1378206867 -1007533554 700982600 Thread: 28 
-705876127 -1378206867 -1007533554 700982600 Thread: 47 
-705876127 -1378206867 -1007533554 700982600 Thread: 48 
-705876127 -1378206867 -1007533554 700982600 Thread: 14 
-705876127 -1378206867 -1007533554 700982600 Thread: 46 
-705876127 -1378206867 -1007533554 700982600 Thread: 3 
-705876127 -1378206867 -1007533554 700982600 Thread: 63 
-705876127 -1378206867 -1007533554 700982600 Thread: 62 
-705876127 -1378206867 -1007533554 700982600 Thread: 21 
-705876127 -1378206867 -1007533554 700982600 Thread: 18 
-705876127 -1378206867 -1007533554 700982600 Thread: 54 
-705876127 -1378206867 -1007533554 700982600 Thread: 26 
-705876127 -1378206867 -1007533554 700982600 Thread: 41 
-705876127 -1378206867 -1007533554 700982600 Thread: 61 
-705876127 -1378206867 -1007533554 700982600 Thread: 32 
-705876127 -1378206867 -1007533554 700982600 Thread: 16 
-705876127 -1378206867 -1007533554 700982600 Thread: 38 
-705876127 -1378206867 -1007533554 700982600 Thread: 15 
-705876127 -1378206867 -1007533554 700982600 Thread: 13 
-705876127 -1378206867 -1007533554 700982600 Thread: 11 
-705876127 -1378206867 -1007533554 700982600 Thread: 17 
-705876127 -1378206867 -1007533554 700982600 Thread: 59 
-705876127 -1378206867 -1007533554 700982600 Thread: 22 
-705876127 -1378206867 -1007533554 700982600 Thread: 31 
-705876127 -1378206867 -1007533554 700982600 Thread: 25 
-705876127 -1378206867 -1007533554 700982600 Thread: 34 
-705876127 -1378206867 -1007533554 700982600 Thread: 10 
-705876127 -1378206867 -1007533554 700982600 Thread: 5 
-705876127 -1378206867 -1007533554 700982600 Thread: 23 
-705876127 -1378206867 -1007533554 700982600 Thread: 58 
-705876127 -1378206867 -1007533554 700982600 Thread: 55 


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/seedTilt16.txt <==
-1292514843 -1627180457 1004290832 -356898917 Thread: 11 
-1292514843 -1627180457 1004290832 -356898917 Thread: 46 
-1292514843 -1627180457 1004290832 -356898917 Thread: 29 
-1292514843 -1627180457 1004290832 -356898917 Thread: 39 
-1292514843 -1627180457 1004290832 -356898917 Thread: 18 
-1292514843 -1627180457 1004290832 -356898917 Thread: 34 
-1292514843 -1627180457 1004290832 -356898917 Thread: 7 
-1292514843 -1627180457 1004290832 -356898917 Thread: 27 
-1292514843 -1627180457 1004290832 -356898917 Thread: 35 
-1292514843 -1627180457 1004290832 -356898917 Thread: 10 
-1292514843 -1627180457 1004290832 -356898917 Thread: 45 
-1292514843 -1627180457 1004290832 -356898917 Thread: 44 
-1292514843 -1627180457 1004290832 -356898917 Thread: 43 
-1292514843 -1627180457 1004290832 -356898917 Thread: 31 
-1292514843 -1627180457 1004290832 -356898917 Thread: 20 
-1292514843 -1627180457 1004290832 -356898917 Thread: 19 
-1292514843 -1627180457 1004290832 -356898917 Thread: 62 
-1292514843 -1627180457 1004290832 -356898917 Thread: 60 
-1292514843 -1627180457 1004290832 -356898917 Thread: 36 
-1292514843 -1627180457 1004290832 -356898917 Thread: 56 
-1292514843 -1627180457 1004290832 -356898917 Thread: 15 
-1292514843 -1627180457 1004290832 -356898917 Thread: 23 
-1292514843 -1627180457 1004290832 -356898917 Thread: 41 
-1292514843 -1627180457 1004290832 -356898917 Thread: 53 
-1292514843 -1627180457 1004290832 -356898917 Thread: 42 
-1292514843 -1627180457 1004290832 -356898917 Thread: 22 
-1292514843 -1627180457 1004290832 -356898917 Thread: 50 
-1292514843 -1627180457 1004290832 -356898917 Thread: 28 
-1292514843 -1627180457 1004290832 -356898917 Thread: 30 
-1292514843 -1627180457 1004290832 -356898917 Thread: 3 
-1292514843 -1627180457 1004290832 -356898917 Thread: 0 
-1292514843 -1627180457 1004290832 -356898917 Thread: 63 
-1292514843 -1627180457 1004290832 -356898917 Thread: 4 
-1292514843 -1627180457 1004290832 -356898917 Thread: 38 
-1292514843 -1627180457 1004290832 -356898917 Thread: 48 
-1292514843 -1627180457 1004290832 -356898917 Thread: 52 
-1292514843 -1627180457 1004290832 -356898917 Thread: 5 
-1292514843 -1627180457 1004290832 -356898917 Thread: 2 
-1292514843 -1627180457 1004290832 -356898917 Thread: 61 
-1292514843 -1627180457 1004290832 -356898917 Thread: 55 
-1292514843 -1627180457 1004290832 -356898917 Thread: 1 
-1292514843 -1627180457 1004290832 -356898917 Thread: 58 
-1292514843 -1627180457 1004290832 -356898917 Thread: 33 
-1292514843 -1627180457 1004290832 -356898917 Thread: 21 
-1292514843 -1627180457 1004290832 -356898917 Thread: 59 
-1292514843 -1627180457 1004290832 -356898917 Thread: 49 
-1292514843 -1627180457 1004290832 -356898917 Thread: 32 
-1292514843 -1627180457 1004290832 -356898917 Thread: 57 
-1292514843 -1627180457 1004290832 -356898917 Thread: 26 
-1292514843 -1627180457 1004290832 -356898917 Thread: 40 
-1292514843 -1627180457 1004290832 -356898917 Thread: 54 
-1292514843 -1627180457 1004290832 -356898917 Thread: 47 
-1292514843 -1627180457 1004290832 -356898917 Thread: 17 
-1292514843 -1627180457 1004290832 -356898917 Thread: 9 
-1292514843 -1627180457 1004290832 -356898917 Thread: 12 
-1292514843 -1627180457 1004290832 -356898917 Thread: 51 
-1292514843 -1627180457 1004290832 -356898917 Thread: 37 
-1292514843 -1627180457 1004290832 -356898917 Thread: 16 
-1292514843 -1627180457 1004290832 -356898917 Thread: 25 
-1292514843 -1627180457 1004290832 -356898917 Thread: 8 
-1292514843 -1627180457 1004290832 -356898917 Thread: 13 
-1292514843 -1627180457 1004290832 -356898917 Thread: 14 
-1292514843 -1627180457 1004290832 -356898917 Thread: 24 
-1292514843 -1627180457 1004290832 -356898917 Thread: 6 


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/seedTilt17.txt <==
-1059304124 92647059 -1721888948 117819830 Thread: 25 
-1059304124 92647059 -1721888948 117819830 Thread: 7 
-1059304124 92647059 -1721888948 117819830 Thread: 36 
-1059304124 92647059 -1721888948 117819830 Thread: 39 
-1059304124 92647059 -1721888948 117819830 Thread: 52 
-1059304124 92647059 -1721888948 117819830 Thread: 40 
-1059304124 92647059 -1721888948 117819830 Thread: 53 
-1059304124 92647059 -1721888948 117819830 Thread: 41 
-1059304124 92647059 -1721888948 117819830 Thread: 32 
-1059304124 92647059 -1721888948 117819830 Thread: 44 
-1059304124 92647059 -1721888948 117819830 Thread: 54 
-1059304124 92647059 -1721888948 117819830 Thread: 50 
-1059304124 92647059 -1721888948 117819830 Thread: 11 
-1059304124 92647059 -1721888948 117819830 Thread: 55 
-1059304124 92647059 -1721888948 117819830 Thread: 30 
-1059304124 92647059 -1721888948 117819830 Thread: 47 
-1059304124 92647059 -1721888948 117819830 Thread: 56 
-1059304124 92647059 -1721888948 117819830 Thread: 49 
-1059304124 92647059 -1721888948 117819830 Thread: 33 
-1059304124 92647059 -1721888948 117819830 Thread: 58 
-1059304124 92647059 -1721888948 117819830 Thread: 17 
-1059304124 92647059 -1721888948 117819830 Thread: 8 
-1059304124 92647059 -1721888948 117819830 Thread: 6 
-1059304124 92647059 -1721888948 117819830 Thread: 34 
-1059304124 92647059 -1721888948 117819830 Thread: 29 
-1059304124 92647059 -1721888948 117819830 Thread: 61 
-1059304124 92647059 -1721888948 117819830 Thread: 60 
-1059304124 92647059 -1721888948 117819830 Thread: 26 
-1059304124 92647059 -1721888948 117819830 Thread: 5 
-1059304124 92647059 -1721888948 117819830 Thread: 21 
-1059304124 92647059 -1721888948 117819830 Thread: 35 
-1059304124 92647059 -1721888948 117819830 Thread: 62 
-1059304124 92647059 -1721888948 117819830 Thread: 45 
-1059304124 92647059 -1721888948 117819830 Thread: 22 
-1059304124 92647059 -1721888948 117819830 Thread: 19 
-1059304124 92647059 -1721888948 117819830 Thread: 0 
-1059304124 92647059 -1721888948 117819830 Thread: 42 
-1059304124 92647059 -1721888948 117819830 Thread: 1 
-1059304124 92647059 -1721888948 117819830 Thread: 31 
-1059304124 92647059 -1721888948 117819830 Thread: 4 
-1059304124 92647059 -1721888948 117819830 Thread: 28 
-1059304124 92647059 -1721888948 117819830 Thread: 59 
-1059304124 92647059 -1721888948 117819830 Thread: 9 
-1059304124 92647059 -1721888948 117819830 Thread: 48 
-1059304124 92647059 -1721888948 117819830 Thread: 51 
-1059304124 92647059 -1721888948 117819830 Thread: 43 
-1059304124 92647059 -1721888948 117819830 Thread: 20 
-1059304124 92647059 -1721888948 117819830 Thread: 16 
-1059304124 92647059 -1721888948 117819830 Thread: 13 
-1059304124 92647059 -1721888948 117819830 Thread: 10 
-1059304124 92647059 -1721888948 117819830 Thread: 38 
-1059304124 92647059 -1721888948 117819830 Thread: 24 
-1059304124 92647059 -1721888948 117819830 Thread: 27 
-1059304124 92647059 -1721888948 117819830 Thread: 46 
-1059304124 92647059 -1721888948 117819830 Thread: 63 
-1059304124 92647059 -1721888948 117819830 Thread: 3 
-1059304124 92647059 -1721888948 117819830 Thread: 37 
-1059304124 92647059 -1721888948 117819830 Thread: 12 
-1059304124 92647059 -1721888948 117819830 Thread: 14 
-1059304124 92647059 -1721888948 117819830 Thread: 15 
-1059304124 92647059 -1721888948 117819830 Thread: 23 
-1059304124 92647059 -1721888948 117819830 Thread: 2 
-1059304124 92647059 -1721888948 117819830 Thread: 57 
-1059304124 92647059 -1721888948 117819830 Thread: 18 


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/seedTilt18.txt <==
335907075 1032915381 -1772430306 2122852868 Thread: 12 
335907075 1032915381 -1772430306 2122852868 Thread: 60 
335907075 1032915381 -1772430306 2122852868 Thread: 34 
335907075 1032915381 -1772430306 2122852868 Thread: 43 
335907075 1032915381 -1772430306 2122852868 Thread: 26 
335907075 1032915381 -1772430306 2122852868 Thread: 36 
335907075 1032915381 -1772430306 2122852868 Thread: 29 
335907075 1032915381 -1772430306 2122852868 Thread: 44 
335907075 1032915381 -1772430306 2122852868 Thread: 30 
335907075 1032915381 -1772430306 2122852868 Thread: 31 
335907075 1032915381 -1772430306 2122852868 Thread: 6 
335907075 1032915381 -1772430306 2122852868 Thread: 19 
335907075 1032915381 -1772430306 2122852868 Thread: 41 
335907075 1032915381 -1772430306 2122852868 Thread: 10 
335907075 1032915381 -1772430306 2122852868 Thread: 35 
335907075 1032915381 -1772430306 2122852868 Thread: 56 
335907075 1032915381 -1772430306 2122852868 Thread: 40 
335907075 1032915381 -1772430306 2122852868 Thread: 16 
335907075 1032915381 -1772430306 2122852868 Thread: 28 
335907075 1032915381 -1772430306 2122852868 Thread: 11 
335907075 1032915381 -1772430306 2122852868 Thread: 27 
335907075 1032915381 -1772430306 2122852868 Thread: 49 
335907075 1032915381 -1772430306 2122852868 Thread: 9 
335907075 1032915381 -1772430306 2122852868 Thread: 53 
335907075 1032915381 -1772430306 2122852868 Thread: 54 
335907075 1032915381 -1772430306 2122852868 Thread: 4 
335907075 1032915381 -1772430306 2122852868 Thread: 32 
335907075 1032915381 -1772430306 2122852868 Thread: 24 
335907075 1032915381 -1772430306 2122852868 Thread: 57 
335907075 1032915381 -1772430306 2122852868 Thread: 42 
335907075 1032915381 -1772430306 2122852868 Thread: 15 
335907075 1032915381 -1772430306 2122852868 Thread: 17 
335907075 1032915381 -1772430306 2122852868 Thread: 51 
335907075 1032915381 -1772430306 2122852868 Thread: 58 
335907075 1032915381 -1772430306 2122852868 Thread: 14 
335907075 1032915381 -1772430306 2122852868 Thread: 8 
335907075 1032915381 -1772430306 2122852868 Thread: 5 
335907075 1032915381 -1772430306 2122852868 Thread: 7 
335907075 1032915381 -1772430306 2122852868 Thread: 55 
335907075 1032915381 -1772430306 2122852868 Thread: 59 
335907075 1032915381 -1772430306 2122852868 Thread: 18 
335907075 1032915381 -1772430306 2122852868 Thread: 48 
335907075 1032915381 -1772430306 2122852868 Thread: 63 
335907075 1032915381 -1772430306 2122852868 Thread: 20 
335907075 1032915381 -1772430306 2122852868 Thread: 21 
335907075 1032915381 -1772430306 2122852868 Thread: 13 
335907075 1032915381 -1772430306 2122852868 Thread: 46 
335907075 1032915381 -1772430306 2122852868 Thread: 37 
335907075 1032915381 -1772430306 2122852868 Thread: 47 
335907075 1032915381 -1772430306 2122852868 Thread: 52 
335907075 1032915381 -1772430306 2122852868 Thread: 3 
335907075 1032915381 -1772430306 2122852868 Thread: 62 
335907075 1032915381 -1772430306 2122852868 Thread: 25 
335907075 1032915381 -1772430306 2122852868 Thread: 50 
335907075 1032915381 -1772430306 2122852868 Thread: 23 
335907075 1032915381 -1772430306 2122852868 Thread: 33 
335907075 1032915381 -1772430306 2122852868 Thread: 2 
335907075 1032915381 -1772430306 2122852868 Thread: 22 
335907075 1032915381 -1772430306 2122852868 Thread: 45 
335907075 1032915381 -1772430306 2122852868 Thread: 38 
335907075 1032915381 -1772430306 2122852868 Thread: 1 
335907075 1032915381 -1772430306 2122852868 Thread: 39 
335907075 1032915381 -1772430306 2122852868 Thread: 61 
335907075 1032915381 -1772430306 2122852868 Thread: 0 


==> Ancillary/Data/4Fields/constMass/Data/_2048_10_100/seedTilt19.txt <==
-833562456 1762047687 -358083855 -1174794947 Thread: 0 
-833562456 1762047687 -358083855 -1174794947 Thread: 39 
-833562456 1762047687 -358083855 -1174794947 Thread: 61 
-833562456 1762047687 -358083855 -1174794947 Thread: 34 
-833562456 1762047687 -358083855 -1174794947 Thread: 19 
-833562456 1762047687 -358083855 -1174794947 Thread: 41 
-833562456 1762047687 -358083855 -1174794947 Thread: 21 
-833562456 1762047687 -358083855 -1174794947 Thread: 42 
-833562456 1762047687 -358083855 -1174794947 Thread: 30 
-833562456 1762047687 -358083855 -1174794947 Thread: 45 
-833562456 1762047687 -358083855 -1174794947 Thread: 22 
-833562456 1762047687 -358083855 -1174794947 Thread: 43 
-833562456 1762047687 -358083855 -1174794947 Thread: 15 
-833562456 1762047687 -358083855 -1174794947 Thread: 23 
-833562456 1762047687 -358083855 -1174794947 Thread: 24 
-833562456 1762047687 -358083855 -1174794947 Thread: 16 
-833562456 1762047687 -358083855 -1174794947 Thread: 20 
-833562456 1762047687 -358083855 -1174794947 Thread: 33 
-833562456 1762047687 -358083855 -1174794947 Thread: 14 
-833562456 1762047687 -358083855 -1174794947 Thread: 8 
-833562456 1762047687 -358083855 -1174794947 Thread: 56 
-833562456 1762047687 -358083855 -1174794947 Thread: 26 
-833562456 1762047687 -358083855 -1174794947 Thread: 51 
-833562456 1762047687 -358083855 -1174794947 Thread: 60 
-833562456 1762047687 -358083855 -1174794947 Thread: 35 
-833562456 1762047687 -358083855 -1174794947 Thread: 50 
-833562456 1762047687 -358083855 -1174794947 Thread: 59 
-833562456 1762047687 -358083855 -1174794947 Thread: 28 
-833562456 1762047687 -358083855 -1174794947 Thread: 11 
-833562456 1762047687 -358083855 -1174794947 Thread: 53 
-833562456 1762047687 -358083855 -1174794947 Thread: 55 
-833562456 1762047687 -358083855 -1174794947 Thread: 37 
-833562456 1762047687 -358083855 -1174794947 Thread: 17 
-833562456 1762047687 -358083855 -1174794947 Thread: 40 
-833562456 1762047687 -358083855 -1174794947 Thread: 46 
-833562456 1762047687 -358083855 -1174794947 Thread: 1 
-833562456 1762047687 -358083855 -1174794947 Thread: 31 
-833562456 1762047687 -358083855 -1174794947 Thread: 32 
-833562456 1762047687 -358083855 -1174794947 Thread: 47 
-833562456 1762047687 -358083855 -1174794947 Thread: 6 
-833562456 1762047687 -358083855 -1174794947 Thread: 49 
-833562456 1762047687 -358083855 -1174794947 Thread: 38 
-833562456 1762047687 -358083855 -1174794947 Thread: 48 
-833562456 1762047687 -358083855 -1174794947 Thread: 63 
-833562456 1762047687 -358083855 -1174794947 Thread: 29 
-833562456 1762047687 -358083855 -1174794947 Thread: 5 
-833562456 1762047687 -358083855 -1174794947 Thread: 36 
-833562456 1762047687 -358083855 -1174794947 Thread: 54 
-833562456 1762047687 -358083855 -1174794947 Thread: 18 
-833562456 1762047687 -358083855 -1174794947 Thread: 57 
-833562456 1762047687 -358083855 -1174794947 Thread: 44 
-833562456 1762047687 -358083855 -1174794947 Thread: 13 
-833562456 1762047687 -358083855 -1174794947 Thread: 7 
-833562456 1762047687 -358083855 -1174794947 Thread: 4 
-833562456 1762047687 -358083855 -1174794947 Thread: 2 
-833562456 1762047687 -358083855 -1174794947 Thread: 25 
-833562456 1762047687 -358083855 -1174794947 Thread: 10 
-833562456 1762047687 -358083855 -1174794947 Thread: 27 
-833562456 1762047687 -358083855 -1174794947 Thread: 52 
-833562456 1762047687 -358083855 -1174794947 Thread: 9 
-833562456 1762047687 -358083855 -1174794947 Thread: 58 
-833562456 1762047687 -358083855 -1174794947 Thread: 3 
-833562456 1762047687 -358083855 -1174794947 Thread: 62 
-833562456 1762047687 -358083855 -1174794947 Thread: 12 


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/axionNumTilt10.txt <==
27,2.84422e+06,2.55835e+09
81,3.64247e+07,5.05162e+10
135,3.31355e+07,1.6594e+10
189,2.9658e+07,1.07823e+10
243,2.98291e+07,8.3785e+09
297,3.21192e+07,6.20523e+09
351,3.56252e+07,4.52214e+09
405,3.99426e+07,3.37481e+09
459,4.48312e+07,2.60254e+09
513,5.00924e+07,2.05678e+09
567,5.55131e+07,1.64723e+09
621,6.0886e+07,1.33539e+09
675,6.60597e+07,1.1034e+09
729,7.09659e+07,9.29799e+08
783,7.56041e+07,7.95701e+08
837,8.00167e+07,6.84716e+08
891,8.42523e+07,5.90195e+08
945,8.82986e+07,5.12195e+08
999,9.20521e+07,4.49068e+08
1053,9.52968e+07,3.98394e+08
1107,9.77049e+07,3.57227e+08
1161,9.8867e+07,3.24305e+08
1215,9.8332e+07,3.00572e+08
1269,9.57e+07,2.85514e+08
1323,9.07231e+07,2.76525e+08
1377,8.33738e+07,2.70762e+08
1431,7.39263e+07,2.66082e+08
1485,6.30121e+07,2.61901e+08
1539,5.16675e+07,2.57914e+08
1593,4.13242e+07,2.53545e+08
1647,3.36337e+07,2.45618e+08
1701,2.99809e+07,2.3113e+08
1755,3.09462e+07,2.08188e+08
1809,3.58937e+07,1.7933e+08
1863,4.30619e+07,1.50469e+08
1917,5.01932e+07,1.26729e+08
1971,5.52678e+07,1.10288e+08
2025,5.70269e+07,1.00986e+08
2079,5.51117e+07,9.67453e+07
2133,4.98776e+07,9.63826e+07
2187,4.23048e+07,9.8942e+07
2241,3.39762e+07,1.02613e+08
2295,2.68455e+07,1.0476e+08
2349,2.27207e+07,1.02683e+08
2403,2.2553e+07,9.51468e+07
2457,2.58867e+07,8.37181e+07
2511,3.09463e+07,7.1466e+07
2565,3.53623e+07,6.17705e+07
2619,3.71891e+07,5.61766e+07
2673,3.55795e+07,5.47397e+07
2727,3.09868e+07,5.66533e+07
2781,2.50233e+07,6.00099e+07
2835,1.99142e+07,6.22095e+07
2889,1.75852e+07,6.10352e+07
2943,1.871e+07,5.57833e+07
2997,2.22311e+07,4.83276e+07
3051,2.58926e+07,4.16417e+07
3105,2.74698e+07,3.78658e+07
3159,2.59008e+07,3.76716e+07
3213,2.18307e+07,4.00344e+07
3267,1.73037e+07,4.27074e+07
3321,1.46596e+07,4.32012e+07
3375,1.51268e+07,4.02204e+07
3429,1.79556e+07,3.49482e+07
3483,2.08914e+07,3.00912e+07
3537,2.16762e+07,2.79793e+07
3591,1.95623e+07,2.90186e+07
3645,1.58233e+07,3.14896e+07
3699,1.28635e+07,3.2908e+07
3753,1.2523e+07,3.15473e+07
3807,1.46738e+07,2.77206e+07
3861,1.72506e+07,2.37425e+07
3915,1.78854e+07,2.20766e+07
3969,1.58423e+07,2.32855e+07
4023,1.26296e+07,2.55476e+07
4077,1.07473e+07,2.62398e+07
4131,1.15337e+07,2.41375e+07
4185,1.39021e+07,2.06096e+07
4239,1.53051e+07,1.8348e+07
4293,1.41727e+07,1.87853e+07
4347,1.14232e+07,2.07874e+07
4401,9.5573e+06,2.17635e+07
4455,1.01748e+07,2.01533e+07
4509,1.22938e+07,1.71404e+07
4563,1.33483e+07,1.54609e+07
4617,1.19765e+07,1.63115e+07
4671,9.50663e+06,1.81351e+07
4725,8.48743e+06,1.83748e+07
4779,9.80152e+06,1.62781e+07
4833,1.15831e+07,1.38567e+07
4887,1.14368e+07,1.35207e+07
4941,9.36596e+06,1.51052e+07
4995,7.7575e+06,1.61194e+07
5049,8.40323e+06,1.48056e+07
5103,1.01607e+07,1.24946e+07
5157,1.04383e+07,1.18284e+07
5211,8.67832e+06,1.3176e+07
5265,7.10162e+06,1.42465e+07
5319,7.67208e+06,1.31305e+07
5373,9.30417e+06,1.10295e+07
5427,9.39503e+06,1.05877e+07
5481,7.63909e+06,1.19905e+07
5535,6.48231e+06,1.26974e+07
5589,7.4449e+06,1.12608e+07
5643,8.76397e+06,9.58726e+06
5697,8.15067e+06,9.91649e+06
5751,6.42406e+06,1.12926e+07
5805,6.19225e+06,1.11203e+07
5859,7.59676e+06,9.34738e+06
5913,8.05368e+06,8.61634e+06
5967,6.62096e+06,9.77663e+06
6021,5.60651e+06,1.04452e+07
6075,6.56849e+06,9.12764e+06
6129,7.55077e+06,7.89163e+06
6183,6.59931e+06,8.61276e+06
6237,5.30346e+06,9.6113e+06
6291,5.87097e+06,8.73102e+06
6345,7.00855e+06,7.34658e+06
6399,6.36875e+06,7.77773e+06
6453,5.04614e+06,8.84169e+06
6507,5.44677e+06,8.15329e+06
6561,6.5532e+06,6.83073e+06
6615,5.9599e+06,7.23957e+06
6669,4.73136e+06,8.2302e+06
6723,5.22388e+06,7.48534e+06
6777,6.20164e+06,6.31267e+06
6831,5.43688e+06,6.89953e+06
6885,4.43296e+06,7.68181e+06
6939,5.18692e+06,6.70363e+06
6993,5.8458e+06,5.88806e+06
7047,4.80007e+06,6.76618e+06
7101,4.25428e+06,7.09665e+06
7155,5.25919e+06,5.90534e+06
7209,5.3314e+06,5.68864e+06
7263,4.17936e+06,6.66576e+06
7317,4.35946e+06,6.29204e+06
7371,5.25963e+06,5.24904e+06
7425,4.57614e+06,5.79781e+06
7479,3.83803e+06,6.35319e+06
7533,4.67752e+06,5.35341e+06
7587,4.84962e+06,5.06162e+06
7641,3.80649e+06,5.9503e+06
7695,4.03787e+06,5.55802e+06
7749,4.78711e+06,4.69174e+06
7803,4.00167e+06,5.34924e+06
7857,3.59558e+06,5.59706e+06
7911,4.46791e+06,4.60313e+06
7965,4.16644e+06,4.79651e+06
8019,3.37944e+06,5.4401e+06
8073,4.08059e+06,4.61431e+06
8127,4.21839e+06,4.37584e+06
8181,3.30744e+06,5.15743e+06
8235,3.73604e+06,4.6034e+06
8289,4.15728e+06,4.09431e+06
8343,3.27356e+06,4.86128e+06
8397,3.46525e+06,4.54561e+06
8451,4.0337e+06,3.89156e+06
8505,3.2315e+06,4.58413e+06
8559,3.27643e+06,4.42463e+06
8613,3.89725e+06,3.72354e+06
8667,3.15448e+06,4.36586e+06
8721,3.14444e+06,4.26324e+06
8775,3.75461e+06,3.57906e+06
8829,3.03509e+06,4.20182e+06
8883,3.06415e+06,4.07019e+06
8937,3.62076e+06,3.44252e+06
8991,2.89112e+06,4.07652e+06
9045,3.03469e+06,3.8382e+06
9099,3.4741e+06,3.33522e+06
9153,2.72903e+06,3.98636e+06
9207,3.04696e+06,3.58271e+06
9261,3.29044e+06,3.27525e+06
9315,2.5883e+06,3.88386e+06
9369,3.09894e+06,3.30137e+06
9423,3.05374e+06,3.28207e+06
9477,2.51373e+06,3.7304e+06
9531,3.13818e+06,3.04504e+06
9585,2.75644e+06,3.35799e+06
9639,2.54832e+06,3.4825e+06
9693,3.09569e+06,2.88227e+06
9747,2.46969e+06,3.43023e+06
9801,2.69699e+06,3.13371e+06
9855,2.89695e+06,2.88373e+06
9909,2.30412e+06,3.39483e+06
9963,2.85031e+06,2.79535e+06
9999,2.80141e+06,2.80985e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/axionNumTilt11.txt <==
27,2.84412e+06,2.55833e+09
81,3.64217e+07,5.05457e+10
135,3.31445e+07,1.65972e+10
189,2.96709e+07,1.07802e+10
243,2.98371e+07,8.39033e+09
297,3.21395e+07,6.20766e+09
351,3.56639e+07,4.51763e+09
405,3.99697e+07,3.37186e+09
459,4.4832e+07,2.60311e+09
513,5.00769e+07,2.05709e+09
567,5.55109e+07,1.64678e+09
621,6.09408e+07,1.33257e+09
675,6.62052e+07,1.09939e+09
729,7.12176e+07,9.27655e+08
783,7.5976e+07,7.95162e+08
837,8.05286e+07,6.84103e+08
891,8.4923e+07,5.90302e+08
945,8.91521e+07,5.12968e+08
999,9.31141e+07,4.49982e+08
1053,9.65829e+07,3.98682e+08
1107,9.91959e+07,3.57186e+08
1161,1.00506e+08,3.24256e+08
1215,1.00039e+08,3.00379e+08
1269,9.73497e+07,2.85144e+08
1323,9.21449e+07,2.76736e+08
1377,8.43945e+07,2.72021e+08
1431,7.44163e+07,2.6863e+08
1485,6.29466e+07,2.65497e+08
1539,5.11818e+07,2.61875e+08
1593,4.07017e+07,2.56588e+08
1647,3.31905e+07,2.47292e+08
1701,2.99553e+07,2.30794e+08
1755,3.13711e+07,2.06458e+08
1809,3.65964e+07,1.77563e+08
1863,4.3811e+07,1.49717e+08
1917,5.0863e+07,1.26996e+08
1971,5.58684e+07,1.10704e+08
2025,5.7556e+07,1.00953e+08
2079,5.54682e+07,9.68555e+07
2133,4.99983e+07,9.69524e+07
2187,4.22589e+07,9.962e+07
2241,3.3896e+07,1.03078e+08
2295,2.68354e+07,1.04913e+08
2349,2.28082e+07,1.02608e+08
2403,2.26979e+07,9.51113e+07
2457,2.60489e+07,8.37924e+07
2511,3.11342e+07,7.16444e+07
2565,3.56071e+07,6.1835e+07
2619,3.74679e+07,5.6109e+07
2673,3.58232e+07,5.47289e+07
2727,3.11572e+07,5.67e+07
2781,2.51185e+07,6.00368e+07
2835,1.9929e+07,6.22768e+07
2889,1.75249e+07,6.11738e+07
2943,1.86192e+07,5.60874e+07
2997,2.22223e+07,4.8533e+07
3051,2.60473e+07,4.15325e+07
3105,2.77333e+07,3.76316e+07
3159,2.61561e+07,3.74876e+07
3213,2.19885e+07,3.99286e+07
3267,1.73035e+07,4.27355e+07
3321,1.44988e+07,4.34429e+07
3375,1.49248e+07,4.0582e+07
3429,1.79111e+07,3.50778e+07
3483,2.10839e+07,2.98866e+07
3537,2.19864e+07,2.76621e+07
3591,1.97922e+07,2.8807e+07
3645,1.58288e+07,3.1531e+07
3699,1.26538e+07,3.32006e+07
3753,1.22884e+07,3.18823e+07
3807,1.46512e+07,2.77819e+07
3861,1.74864e+07,2.34807e+07
3915,1.81848e+07,2.17741e+07
3969,1.59666e+07,2.32034e+07
4023,1.24983e+07,2.57546e+07
4077,1.05097e+07,2.65364e+07
4131,1.14381e+07,2.4254e+07
4185,1.40572e+07,2.0448e+07
4239,1.55725e+07,1.80899e+07
4293,1.43114e+07,1.86754e+07
4347,1.13173e+07,2.09342e+07
4401,9.3365e+06,2.20336e+07
4455,1.01012e+07,2.02482e+07
4509,1.24674e+07,1.69619e+07
4563,1.35863e+07,1.52333e+07
4617,1.20295e+07,1.62986e+07
4671,9.34196e+06,1.83404e+07
4725,8.32231e+06,1.85656e+07
4779,9.85096e+06,1.62363e+07
4833,1.17996e+07,1.36514e+07
4887,1.1571e+07,1.34032e+07
4941,9.26642e+06,1.52338e+07
4995,7.57295e+06,1.63359e+07
5049,8.40189e+06,1.48134e+07
5103,1.03576e+07,1.22995e+07
5157,1.05761e+07,1.1708e+07
5211,8.58468e+06,1.33013e+07
5265,6.9343e+06,1.44394e+07
5319,7.69325e+06,1.31161e+07
5373,9.49182e+06,1.08488e+07
5427,9.48348e+06,1.052e+07
5481,7.51729e+06,1.21365e+07
5535,6.35904e+06,1.28373e+07
5589,7.52981e+06,1.11786e+07
5643,8.93203e+06,9.43031e+06
5697,8.14704e+06,9.94099e+06
5751,6.27619e+06,1.14613e+07
5805,6.1667e+06,1.11571e+07
5859,7.74981e+06,9.19917e+06
5913,8.13249e+06,8.55309e+06
5967,6.50837e+06,9.91143e+06
6021,5.52523e+06,1.05362e+07
6075,6.67634e+06,9.02313e+06
6129,7.65991e+06,7.79777e+06
6183,6.52842e+06,8.70242e+06
6237,5.20674e+06,9.71991e+06
6291,5.94513e+06,8.66247e+06
6345,7.12013e+06,7.24711e+06
6399,6.31857e+06,7.84413e+06
6453,4.95398e+06,8.94386e+06
6507,5.50984e+06,8.09566e+06
6561,6.65372e+06,6.74146e+06
6615,5.90864e+06,7.30668e+06
6669,4.65502e+06,8.31602e+06
6723,5.29536e+06,7.41928e+06
6777,6.2781e+06,6.24818e+06
6831,5.37195e+06,6.97815e+06
6885,4.38703e+06,7.7342e+06
6939,5.27036e+06,6.62742e+06
6993,5.88432e+06,5.8628e+06
7047,4.72642e+06,6.85074e+06
7101,4.25153e+06,7.10433e+06
7155,5.34185e+06,5.83213e+06
7209,5.32189e+06,5.71017e+06
7263,4.11888e+06,6.73259e+06
7317,4.40182e+06,6.25688e+06
7371,5.31399e+06,5.20572e+06
7425,4.52826e+06,5.85451e+06
7479,3.81907e+06,6.37776e+06
7533,4.7439e+06,5.29548e+06
7587,4.84988e+06,5.07089e+06
7641,3.75583e+06,6.00684e+06
7695,4.07558e+06,5.52806e+06
7749,4.82861e+06,4.65931e+06
7803,3.95437e+06,5.40335e+06
7857,3.59557e+06,5.60324e+06
7911,4.52621e+06,4.5531e+06
7965,4.14125e+06,4.82967e+06
8019,3.35228e+06,5.4729e+06
8073,4.13539e+06,4.56728e+06
8127,4.21808e+06,4.38383e+06
8181,3.26659e+06,5.20375e+06
8235,3.77864e+06,4.56792e+06
8289,4.17627e+06,4.08311e+06
8343,3.22833e+06,4.91175e+06
8397,3.49567e+06,4.52216e+06
8451,4.06443e+06,3.86747e+06
8505,3.18549e+06,4.63591e+06
8559,3.29989e+06,4.40766e+06
8613,3.93225e+06,3.69539e+06
8667,3.10917e+06,4.41684e+06
8721,3.16612e+06,4.24716e+06
8775,3.78849e+06,3.55208e+06
8829,2.99045e+06,4.25179e+06
8883,3.08886e+06,4.05137e+06
8937,3.64925e+06,3.42033e+06
8991,2.84678e+06,4.12621e+06
9045,3.06722e+06,3.81102e+06
9099,3.49135e+06,3.32442e+06
9153,2.68844e+06,4.03174e+06
9207,3.08848e+06,3.54665e+06
9261,3.291e+06,3.28067e+06
9315,2.55806e+06,3.9186e+06
9369,3.14596e+06,3.2603e+06
9423,3.0349e+06,3.30625e+06
9477,2.50247e+06,3.74586e+06
9531,3.18106e+06,3.0083e+06
9585,2.7218e+06,3.39736e+06
9639,2.56276e+06,3.47278e+06
9693,3.11988e+06,2.86381e+06
9747,2.43292e+06,3.47124e+06
9801,2.73406e+06,3.10174e+06
9855,2.89073e+06,2.89521e+06
9909,2.28709e+06,3.4158e+06
9963,2.89019e+06,2.76094e+06
9999,2.79217e+06,2.82431e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/axionNumTilt12.txt <==
27,2.84421e+06,2.55845e+09
81,3.64211e+07,5.05549e+10
135,3.31285e+07,1.65974e+10
189,2.96482e+07,1.07801e+10
243,2.98166e+07,8.38e+09
297,3.21156e+07,6.20382e+09
351,3.56347e+07,4.52531e+09
405,3.99433e+07,3.37515e+09
459,4.48036e+07,2.60279e+09
513,5.00234e+07,2.05796e+09
567,5.54093e+07,1.64963e+09
621,6.07698e+07,1.33698e+09
675,6.59577e+07,1.10336e+09
729,7.08881e+07,9.29491e+08
783,7.55595e+07,7.95306e+08
837,8.0016e+07,6.84666e+08
891,8.43145e+07,5.90868e+08
945,8.84496e+07,5.1307e+08
999,9.22974e+07,4.50284e+08
1053,9.56024e+07,3.99242e+08
1107,9.79814e+07,3.57809e+08
1161,9.89648e+07,3.25111e+08
1215,9.80629e+07,3.01688e+08
1269,9.48653e+07,2.87096e+08
1323,8.91406e+07,2.79806e+08
1377,8.09588e+07,2.75739e+08
1431,7.07859e+07,2.72127e+08
1485,5.94902e+07,2.67601e+08
1539,4.82967e+07,2.62247e+08
1593,3.87056e+07,2.54919e+08
1647,3.22086e+07,2.43416e+08
1701,2.98462e+07,2.25486e+08
1755,3.18108e+07,2.0113e+08
1809,3.72458e+07,1.72444e+08
1863,4.43427e+07,1.44844e+08
1917,5.09356e+07,1.22935e+08
1971,5.51889e+07,1.08298e+08
2025,5.60255e+07,1.00296e+08
2079,5.32393e+07,9.71724e+07
2133,4.73864e+07,9.77061e+07
2187,3.96776e+07,1.00381e+08
2241,3.17993e+07,1.03149e+08
2295,2.55791e+07,1.0372e+08
2349,2.24918e+07,1.00013e+08
2403,2.30722e+07,9.17419e+07
2457,2.66098e+07,8.04965e+07
2511,3.1324e+07,6.92049e+07
2565,3.50558e+07,6.05398e+07
2619,3.61419e+07,5.58002e+07
2673,3.40035e+07,5.49386e+07
2727,2.92977e+07,5.68475e+07
2781,2.366e+07,5.97567e+07
2835,1.91634e+07,6.12936e+07
2889,1.74785e+07,5.93759e+07
2943,1.89787e+07,5.38223e+07
2997,2.2441e+07,4.66056e+07
3051,2.56683e+07,4.04921e+07
3105,2.66607e+07,3.74252e+07
3159,2.46776e+07,3.77027e+07
3213,2.06127e+07,4.00094e+07
3267,1.65041e+07,4.21664e+07
3321,1.44235e+07,4.20407e+07
3375,1.52441e+07,3.87931e+07
3429,1.80273e+07,3.36952e+07
3483,2.05818e+07,2.93211e+07
3537,2.09167e+07,2.77074e+07
3591,1.85923e+07,2.89172e+07
3645,1.5011e+07,3.11996e+07
3699,1.24626e+07,3.22133e+07
3753,1.24978e+07,3.05208e+07
3807,1.47222e+07,2.66828e+07
3861,1.7028e+07,2.302e+07
3915,1.72631e+07,2.17865e+07
3969,1.5019e+07,2.32103e+07
4023,1.19841e+07,2.52991e+07
4077,1.05221e+07,2.5554e+07
4131,1.15971e+07,2.31924e+07
4185,1.38601e+07,1.98315e+07
4239,1.48777e+07,1.80081e+07
4293,1.34631e+07,1.87278e+07
4347,1.08074e+07,2.06335e+07
4401,9.32367e+06,2.12343e+07
4455,1.02324e+07,1.93506e+07
4509,1.22499e+07,1.6482e+07
4563,1.29268e+07,1.52129e+07
4617,1.1322e+07,1.6303e+07
4671,9.0329e+06,1.79382e+07
4725,8.41112e+06,1.77816e+07
4779,9.87451e+06,1.55593e+07
4833,1.13843e+07,1.34525e+07
4887,1.08935e+07,1.34758e+07
4941,8.83592e+06,1.50398e+07
4995,7.58212e+06,1.56984e+07
5049,8.47311e+06,1.41632e+07
5103,1.0056e+07,1.20612e+07
5157,9.98275e+06,1.17522e+07
5211,8.17027e+06,1.31543e+07
5265,6.92291e+06,1.38989e+07
5319,7.74985e+06,1.25356e+07
5373,9.1971e+06,1.06411e+07
5427,8.93723e+06,1.05661e+07
5481,7.19468e+06,1.19556e+07
5535,6.40519e+06,1.22928e+07
5589,7.52534e+06,1.07146e+07
5643,8.54801e+06,9.36281e+06
5697,7.6656e+06,9.96725e+06
5751,6.14119e+06,1.1139e+07
5805,6.25665e+06,1.06185e+07
5859,7.56992e+06,8.95742e+06
5913,7.6612e+06,8.60756e+06
5967,6.22962e+06,9.76518e+06
6021,5.58579e+06,1.00555e+07
6075,6.62432e+06,8.68315e+06
6129,7.26265e+06,7.8127e+06
6183,6.19004e+06,8.64833e+06
6237,5.21815e+06,9.31718e+06
6291,5.9432e+06,8.29536e+06
6345,6.78449e+06,7.22387e+06
6399,5.97784e+06,7.81874e+06
6453,4.94119e+06,8.59282e+06
6507,5.51402e+06,7.748e+06
6561,6.34535e+06,6.71538e+06
6615,5.59839e+06,7.27461e+06
6669,4.65255e+06,7.97798e+06
6723,5.27352e+06,7.12095e+06
6777,5.96913e+06,6.23886e+06
6831,5.11944e+06,6.90765e+06
6885,4.40844e+06,7.39869e+06
6939,5.19636e+06,6.40266e+06
6993,5.56825e+06,5.87752e+06
7047,4.55897e+06,6.71419e+06
7101,4.28871e+06,6.77515e+06
7155,5.1845e+06,5.70581e+06
7209,5.02616e+06,5.71941e+06
7263,4.06058e+06,6.50833e+06
7317,4.40236e+06,5.98524e+06
7371,5.06558e+06,5.18406e+06
7425,4.32289e+06,5.78774e+06
7479,3.84435e+06,6.08861e+06
7533,4.6297e+06,5.15455e+06
7587,4.57912e+06,5.0826e+06
7641,3.7011e+06,5.80828e+06
7695,4.07002e+06,5.28764e+06
7749,4.58621e+06,4.65533e+06
7803,3.80029e+06,5.31314e+06
7857,3.62951e+06,5.33209e+06
7911,4.35923e+06,4.48656e+06
7965,3.92148e+06,4.8151e+06
8019,3.37156e+06,5.22466e+06
8073,4.04412e+06,4.43412e+06
8127,3.97286e+06,4.40431e+06
8181,3.24967e+06,5.00013e+06
8235,3.74249e+06,4.38941e+06
8289,3.93204e+06,4.11245e+06
8343,3.17822e+06,4.74811e+06
8397,3.49059e+06,4.32068e+06
8451,3.83245e+06,3.89306e+06
8505,3.11467e+06,4.50188e+06
8559,3.3084e+06,4.2004e+06
8613,3.71212e+06,3.71659e+06
8667,3.03252e+06,4.29515e+06
8721,3.17666e+06,4.04628e+06
8775,3.5759e+06,3.57292e+06
8829,2.92217e+06,4.12984e+06
8883,3.09258e+06,3.86327e+06
8937,3.43877e+06,3.44537e+06
8991,2.80005e+06,3.9896e+06
9045,3.05267e+06,3.64908e+06
9099,3.28456e+06,3.35151e+06
9153,2.67142e+06,3.87256e+06
9207,3.04314e+06,3.42064e+06
9261,3.09632e+06,3.3017e+06
9315,2.57317e+06,3.73508e+06
9369,3.05444e+06,3.1852e+06
9423,2.8725e+06,3.30073e+06
9477,2.53713e+06,3.5492e+06
9531,3.03547e+06,2.99227e+06
9585,2.62093e+06,3.33655e+06
9639,2.58173e+06,3.29746e+06
9693,2.9374e+06,2.88883e+06
9747,2.40982e+06,3.33897e+06
9801,2.69029e+06,2.99496e+06
9855,2.72419e+06,2.90777e+06
9909,2.31487e+06,3.23977e+06
9963,2.76413e+06,2.73942e+06
9999,2.63503e+06,2.83173e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/axionNumTilt13.txt <==
27,2.8442e+06,2.55825e+09
81,3.64236e+07,5.051e+10
135,3.31321e+07,1.66034e+10
189,2.96626e+07,1.07789e+10
243,2.98345e+07,8.38494e+09
297,3.21374e+07,6.20936e+09
351,3.56693e+07,4.52734e+09
405,4.00137e+07,3.3709e+09
459,4.49214e+07,2.60056e+09
513,5.01934e+07,2.05369e+09
567,5.56295e+07,1.64398e+09
621,6.10461e+07,1.33197e+09
675,6.62977e+07,1.09904e+09
729,7.13067e+07,9.26537e+08
783,7.60792e+07,7.92368e+08
837,8.06578e+07,6.82406e+08
891,8.50891e+07,5.89078e+08
945,8.93767e+07,5.11342e+08
999,9.34197e+07,4.47738e+08
1053,9.69827e+07,3.9631e+08
1107,9.97098e+07,3.54842e+08
1161,1.01149e+08,3.21623e+08
1215,1.00827e+08,2.97755e+08
1269,9.83303e+07,2.82837e+08
1323,9.33803e+07,2.74358e+08
1377,8.59219e+07,2.69237e+08
1431,7.62066e+07,2.65662e+08
1485,6.49027e+07,2.62856e+08
1539,5.31515e+07,2.60144e+08
1593,4.25055e+07,2.55822e+08
1647,3.46025e+07,2.47373e+08
1701,3.07164e+07,2.32912e+08
1755,3.13927e+07,2.10882e+08
1809,3.61122e+07,1.83351e+08
1863,4.32961e+07,1.5412e+08
1917,5.06863e+07,1.28945e+08
1971,5.6098e+07,1.11306e+08
2025,5.80906e+07,1.01293e+08
2079,5.62106e+07,9.73143e+07
2133,5.08915e+07,9.74057e+07
2187,4.32472e+07,1.00112e+08
2241,3.49014e+07,1.03672e+08
2295,2.77545e+07,1.05671e+08
2349,2.35298e+07,1.03696e+08
2403,2.31663e+07,9.65666e+07
2457,2.63227e+07,8.52793e+07
2511,3.13273e+07,7.27774e+07
2565,3.57932e+07,6.26951e+07
2619,3.77002e+07,5.69012e+07
2673,3.61626e+07,5.54992e+07
2727,3.16399e+07,5.73713e+07
2781,2.57147e+07,6.06727e+07
2835,2.05626e+07,6.29994e+07
2889,1.81419e+07,6.18729e+07
2943,1.91745e+07,5.65577e+07
2997,2.26186e+07,4.90769e+07
3051,2.6241e+07,4.23304e+07
3105,2.78194e+07,3.85482e+07
3159,2.62958e+07,3.83387e+07
3213,2.23049e+07,4.05851e+07
3267,1.78278e+07,4.31655e+07
3321,1.51558e+07,4.36472e+07
3375,1.55285e+07,4.07497e+07
3429,1.82613e+07,3.552e+07
3483,2.11504e+07,3.06745e+07
3537,2.19608e+07,2.84999e+07
3591,1.99133e+07,2.94288e+07
3645,1.62142e+07,3.18693e+07
3699,1.32493e+07,3.32973e+07
3753,1.28742e+07,3.19228e+07
3807,1.49683e+07,2.81164e+07
3861,1.74934e+07,2.41656e+07
3915,1.81145e+07,2.25042e+07
3969,1.61026e+07,2.36707e+07
4023,1.29402e+07,2.58742e+07
4077,1.10873e+07,2.65029e+07
4131,1.18406e+07,2.44105e+07
4185,1.41297e+07,2.09583e+07
4239,1.54833e+07,1.87356e+07
4293,1.43725e+07,1.91257e+07
4347,1.16805e+07,2.10589e+07
4401,9.85341e+06,2.19892e+07
4455,1.04517e+07,2.03805e+07
4509,1.25024e+07,1.74238e+07
4563,1.35036e+07,1.57827e+07
4617,1.21398e+07,1.66187e+07
4671,9.73316e+06,1.83691e+07
4725,8.76375e+06,1.85389e+07
4779,1.00418e+07,1.64769e+07
4833,1.17418e+07,1.41242e+07
4887,1.15558e+07,1.3813e+07
4941,9.52709e+06,1.53581e+07
4995,8.00258e+06,1.62733e+07
5049,8.65876e+06,1.49378e+07
5103,1.03261e+07,1.2711e+07
5157,1.05239e+07,1.21166e+07
5211,8.79956e+06,1.34287e+07
5265,7.33582e+06,1.43712e+07
5319,7.92756e+06,1.32214e+07
5373,9.44252e+06,1.12336e+07
5427,9.44346e+06,1.08828e+07
5481,7.76462e+06,1.22002e+07
5535,6.73808e+06,1.27593e+07
5589,7.66597e+06,1.13554e+07
5643,8.8323e+06,9.83695e+06
5697,8.1931e+06,1.01849e+07
5751,6.61073e+06,1.14046e+07
5805,6.44892e+06,1.11527e+07
5859,7.71991e+06,9.51712e+06
5913,8.06779e+06,8.88992e+06
5967,6.73701e+06,9.93856e+06
6021,5.85386e+06,1.04661e+07
6075,6.73311e+06,9.23549e+06
6129,7.56682e+06,8.14463e+06
6183,6.66979e+06,8.80133e+06
6237,5.52705e+06,9.63966e+06
6291,6.05247e+06,8.80155e+06
6345,7.02995e+06,7.57323e+06
6399,6.41679e+06,7.97308e+06
6453,5.25559e+06,8.86734e+06
6507,5.6259e+06,8.20884e+06
6561,6.56515e+06,7.0537e+06
6615,6.00836e+06,7.41895e+06
6669,4.94261e+06,8.23748e+06
6723,5.37481e+06,7.55521e+06
6777,6.19654e+06,6.53734e+06
6831,5.51273e+06,7.03501e+06
6885,4.64578e+06,7.67538e+06
6939,5.28696e+06,6.81399e+06
6993,5.83462e+06,6.10361e+06
7047,4.92451e+06,6.83849e+06
7101,4.44695e+06,7.09923e+06
7155,5.29392e+06,6.0688e+06
7209,5.34995e+06,5.85985e+06
7263,4.35304e+06,6.67741e+06
7317,4.48818e+06,6.35248e+06
7371,5.25379e+06,5.43805e+06
7425,4.66529e+06,5.88593e+06
7479,4.01374e+06,6.35468e+06
7533,4.71809e+06,5.49132e+06
7587,4.86972e+06,5.21122e+06
7641,3.96286e+06,5.96305e+06
7695,4.14156e+06,5.62509e+06
7749,4.7849e+06,4.85702e+06
7803,4.10558e+06,5.40738e+06
7857,3.74038e+06,5.61469e+06
7911,4.47948e+06,4.7505e+06
7965,4.21987e+06,4.89849e+06
8019,3.5351e+06,5.43915e+06
8073,4.1204e+06,4.72737e+06
8127,4.23773e+06,4.50612e+06
8181,3.45509e+06,5.15798e+06
8235,3.80166e+06,4.68593e+06
8289,4.15943e+06,4.23543e+06
8343,3.40585e+06,4.87074e+06
8397,3.54781e+06,4.60568e+06
8451,4.02918e+06,4.03393e+06
8505,3.35009e+06,4.60271e+06
8559,3.36705e+06,4.47091e+06
8613,3.89016e+06,3.86356e+06
8667,3.26596e+06,4.38561e+06
8721,3.23348e+06,4.30697e+06
8775,3.748e+06,3.7135e+06
8829,3.14497e+06,4.21879e+06
8883,3.14466e+06,4.11705e+06
8937,3.61649e+06,3.56985e+06
8991,3.00427e+06,4.08626e+06
9045,3.10004e+06,3.89606e+06
9099,3.47626e+06,3.4512e+06
9153,2.84668e+06,3.98797e+06
9207,3.0917e+06,3.65572e+06
9261,3.30513e+06,3.37523e+06
9315,2.70867e+06,3.87924e+06
9369,3.11831e+06,3.39505e+06
9423,3.09196e+06,3.35473e+06
9477,2.62587e+06,3.73028e+06
9531,3.1351e+06,3.15692e+06
9585,2.82848e+06,3.39379e+06
9639,2.63249e+06,3.50639e+06
9693,3.08779e+06,2.995e+06
9747,2.57316e+06,3.43184e+06
9801,2.73579e+06,3.19923e+06
9855,2.91495e+06,2.9668e+06
9909,2.41243e+06,3.38912e+06
9963,2.84886e+06,2.89645e+06
9999,2.8225e+06,2.8869e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/axionNumTilt14.txt <==
27,2.84419e+06,2.55815e+09
81,3.64202e+07,5.05071e+10
135,3.31377e+07,1.66013e+10
189,2.96659e+07,1.0784e+10
243,2.98296e+07,8.38513e+09
297,3.21226e+07,6.20565e+09
351,3.56447e+07,4.52213e+09
405,3.9967e+07,3.37276e+09
459,4.48538e+07,2.60204e+09
513,5.01123e+07,2.05464e+09
567,5.55482e+07,1.64411e+09
621,6.09778e+07,1.33099e+09
675,6.62513e+07,1.09781e+09
729,7.12806e+07,9.26062e+08
783,7.60604e+07,7.92612e+08
837,8.06292e+07,6.82689e+08
891,8.50282e+07,5.89541e+08
945,8.92375e+07,5.11848e+08
999,9.31504e+07,4.49114e+08
1053,9.65554e+07,3.98511e+08
1107,9.91131e+07,3.57272e+08
1161,1.0039e+08,3.24712e+08
1215,9.98964e+07,3.01063e+08
1269,9.71844e+07,2.867e+08
1323,9.1967e+07,2.78987e+08
1377,8.42348e+07,2.74244e+08
1431,7.43013e+07,2.70773e+08
1485,6.2878e+07,2.67985e+08
1539,5.11602e+07,2.64501e+08
1593,4.0731e+07,2.59281e+08
1647,3.33064e+07,2.49636e+08
1701,3.02092e+07,2.32234e+08
1755,3.17761e+07,2.07253e+08
1809,3.71552e+07,1.77957e+08
1863,4.45315e+07,1.49114e+08
1917,5.16426e+07,1.25899e+08
1971,5.65184e+07,1.10118e+08
2025,5.79381e+07,1.01351e+08
2079,5.55693e+07,9.78348e+07
2133,4.9872e+07,9.81917e+07
2187,4.19923e+07,1.01085e+08
2241,3.36333e+07,1.04564e+08
2295,2.67608e+07,1.05921e+08
2349,2.30597e+07,1.02889e+08
2403,2.32905e+07,9.4775e+07
2457,2.68506e+07,8.29305e+07
2511,3.18584e+07,7.10058e+07
2565,3.59978e+07,6.18591e+07
2619,3.74585e+07,5.66776e+07
2673,3.55075e+07,5.56157e+07
2727,3.0721e+07,5.76578e+07
2781,2.48005e+07,6.08839e+07
2835,1.99683e+07,6.26328e+07
2889,1.8012e+07,6.08369e+07
2943,1.9382e+07,5.528e+07
2997,2.28803e+07,4.79391e+07
3051,2.62716e+07,4.15841e+07
3105,2.7467e+07,3.83232e+07
3159,2.56371e+07,3.83838e+07
3213,2.15784e+07,4.06266e+07
3267,1.73066e+07,4.29452e+07
3321,1.49954e+07,4.30109e+07
3375,1.56518e+07,3.98384e+07
3429,1.84068e+07,3.46585e+07
3483,2.10427e+07,3.01805e+07
3537,2.15104e+07,2.84717e+07
3591,1.93054e+07,2.95088e+07
3645,1.5741e+07,3.17399e+07
3699,1.30885e+07,3.28041e+07
3753,1.2955e+07,3.12105e+07
3807,1.50374e+07,2.74811e+07
3861,1.73158e+07,2.38695e+07
3915,1.76809e+07,2.25069e+07
3969,1.56365e+07,2.3657e+07
4023,1.26766e+07,2.56122e+07
4077,1.1071e+07,2.59973e+07
4131,1.18966e+07,2.38794e+07
4185,1.40269e+07,2.06458e+07
4239,1.51571e+07,1.86815e+07
4293,1.39899e+07,1.91092e+07
4347,1.14593e+07,2.08535e+07
4401,9.83638e+06,2.15818e+07
4455,1.04715e+07,1.99692e+07
4509,1.23634e+07,1.72162e+07
4563,1.31986e+07,1.57549e+07
4617,1.18556e+07,1.65473e+07
4671,9.62202e+06,1.81135e+07
4725,8.77218e+06,1.81856e+07
4779,9.98589e+06,1.62042e+07
4833,1.15196e+07,1.40491e+07
4887,1.12882e+07,1.37815e+07
4941,9.39278e+06,1.51695e+07
4995,7.99115e+06,1.59732e+07
5049,8.60569e+06,1.47074e+07
5103,1.01396e+07,1.26297e+07
5157,1.0303e+07,1.20632e+07
5211,8.68624e+06,1.32565e+07
5265,7.31037e+06,1.41205e+07
5319,7.85212e+06,1.30417e+07
5373,9.26706e+06,1.11636e+07
5427,9.27208e+06,1.08027e+07
5481,7.6884e+06,1.20177e+07
5535,6.69414e+06,1.25629e+07
5589,7.55738e+06,1.12374e+07
5643,8.67554e+06,9.7663e+06
5697,8.07846e+06,1.00643e+07
5751,6.55104e+06,1.12383e+07
5805,6.37504e+06,1.10152e+07
5859,7.60063e+06,9.42191e+06
5913,7.94336e+06,8.80167e+06
5967,6.65634e+06,9.81043e+06
6021,5.79317e+06,1.03263e+07
6075,6.64014e+06,9.13046e+06
6129,7.44818e+06,8.06889e+06
6183,6.5819e+06,8.69507e+06
6237,5.46898e+06,9.50864e+06
6291,5.97221e+06,8.69755e+06
6345,6.9214e+06,7.501e+06
6399,6.331e+06,7.87729e+06
6453,5.19746e+06,8.74948e+06
6507,5.55074e+06,8.11219e+06
6561,6.46647e+06,6.98259e+06
6615,5.92886e+06,7.32904e+06
6669,4.88564e+06,8.12922e+06
6723,5.30082e+06,7.46778e+06
6777,6.10564e+06,6.46893e+06
6831,5.44248e+06,6.94624e+06
6885,4.5887e+06,7.5785e+06
6939,5.21218e+06,6.73746e+06
6993,5.75283e+06,6.03476e+06
7047,4.86238e+06,6.75165e+06
7101,4.38872e+06,7.0133e+06
7155,5.21982e+06,5.9992e+06
7209,5.27695e+06,5.79132e+06
7263,4.29756e+06,6.59399e+06
7317,4.42826e+06,6.27507e+06
7371,5.17971e+06,5.37766e+06
7425,4.60401e+06,5.81258e+06
7479,3.96158e+06,6.27719e+06
7533,4.65349e+06,5.42582e+06
7587,4.80188e+06,5.15163e+06
7641,3.91223e+06,5.88875e+06
7695,4.08711e+06,5.55476e+06
7749,4.71578e+06,4.80459e+06
7803,4.05277e+06,5.33962e+06
7857,3.69315e+06,5.5429e+06
7911,4.41364e+06,4.69955e+06
7965,4.16442e+06,4.83822e+06
8019,3.49226e+06,5.36723e+06
8073,4.05847e+06,4.67765e+06
8127,4.18205e+06,4.4499e+06
8181,3.41338e+06,5.09003e+06
8235,3.7442e+06,4.63567e+06
8289,4.10455e+06,4.18325e+06
8343,3.36474e+06,4.80619e+06
8397,3.49367e+06,4.55652e+06
8451,3.97663e+06,3.98343e+06
8505,3.30884e+06,4.54237e+06
8559,3.3156e+06,4.42268e+06
8613,3.84049e+06,3.81357e+06
8667,3.22399e+06,4.33036e+06
8721,3.18514e+06,4.25893e+06
8775,3.70041e+06,3.66524e+06
8829,3.10315e+06,4.16711e+06
8883,3.09908e+06,4.06917e+06
8937,3.57001e+06,3.52426e+06
8991,2.96393e+06,4.03641e+06
9045,3.05589e+06,3.84986e+06
9099,3.43108e+06,3.40797e+06
9153,2.80874e+06,3.93809e+06
9207,3.04721e+06,3.6137e+06
9261,3.26318e+06,3.3315e+06
9315,2.67139e+06,3.83178e+06
9369,3.07417e+06,3.35531e+06
9423,3.05331e+06,3.31078e+06
9477,2.58827e+06,3.68607e+06
9531,3.09221e+06,3.11902e+06
9585,2.79294e+06,3.34931e+06
9639,2.5936e+06,3.46624e+06
9693,3.04783e+06,2.95669e+06
9747,2.53899e+06,3.38889e+06
9801,2.69603e+06,3.16235e+06
9855,2.87874e+06,2.92726e+06
9909,2.37786e+06,3.349e+06
9963,2.80992e+06,2.86129e+06
9999,2.78767e+06,2.84806e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/axionNumTilt15.txt <==
27,2.84425e+06,2.55842e+09
81,3.64241e+07,5.0529e+10
135,3.31404e+07,1.65997e+10
189,2.96788e+07,1.07792e+10
243,2.98634e+07,8.38418e+09
297,3.21702e+07,6.21167e+09
351,3.56962e+07,4.52933e+09
405,4.00162e+07,3.37604e+09
459,4.4893e+07,2.60264e+09
513,5.01441e+07,2.05689e+09
567,5.55694e+07,1.64696e+09
621,6.09734e+07,1.33345e+09
675,6.62005e+07,1.10104e+09
729,7.11693e+07,9.27873e+08
783,7.588e+07,7.94966e+08
837,8.0381e+07,6.84917e+08
891,8.47312e+07,5.9025e+08
945,8.89211e+07,5.12132e+08
999,9.2829e+07,4.48167e+08
1053,9.61919e+07,3.96803e+08
1107,9.86286e+07,3.55787e+08
1161,9.96858e+07,3.23306e+08
1215,9.8895e+07,3.0009e+08
1269,9.58565e+07,2.85733e+08
1323,9.03215e+07,2.78116e+08
1377,8.23104e+07,2.73614e+08
1431,7.21953e+07,2.69929e+08
1485,6.0759e+07,2.66483e+08
1539,4.92467e+07,2.62699e+08
1593,3.92531e+07,2.56747e+08
1647,3.23793e+07,2.46238e+08
1701,2.97839e+07,2.28531e+08
1755,3.16909e+07,2.03493e+08
1809,3.71663e+07,1.74466e+08
1863,4.43541e+07,1.46656e+08
1917,5.1076e+07,1.24314e+08
1971,5.5481e+07,1.09385e+08
2025,5.64786e+07,1.01036e+08
2079,5.38313e+07,9.77783e+07
2133,4.80668e+07,9.81738e+07
2187,4.03521e+07,1.00737e+08
2241,3.23391e+07,1.03822e+08
2295,2.59026e+07,1.04821e+08
2349,2.26084e+07,1.01331e+08
2403,2.30697e+07,9.31905e+07
2457,2.6643e+07,8.17525e+07
2511,3.15233e+07,6.99245e+07
2565,3.54209e+07,6.10026e+07
2619,3.6602e+07,5.63112e+07
2673,3.44937e+07,5.54533e+07
2727,2.97368e+07,5.74236e+07
2781,2.39748e+07,6.04614e+07
2835,1.93361e+07,6.21278e+07
2889,1.75702e+07,6.02651e+07
2943,1.911e+07,5.452e+07
2997,2.26842e+07,4.70426e+07
3051,2.59884e+07,4.09075e+07
3105,2.70054e+07,3.7898e+07
3159,2.5009e+07,3.81351e+07
3213,2.08662e+07,4.05016e+07
3267,1.66476e+07,4.27789e+07
3321,1.45201e+07,4.26809e+07
3375,1.54103e+07,3.92625e+07
3429,1.83001e+07,3.39675e+07
3483,2.08837e+07,2.96049e+07
3537,2.11631e+07,2.8076e+07
3591,1.87472e+07,2.93934e+07
3645,1.51137e+07,3.17051e+07
3699,1.26007e+07,3.26276e+07
3753,1.27229e+07,3.07742e+07
3807,1.49804e+07,2.68767e+07
3861,1.72204e+07,2.33351e+07
3915,1.73759e+07,2.22048e+07
3969,1.51231e+07,2.35962e+07
4023,1.21425e+07,2.55834e+07
4077,1.07328e+07,2.57636e+07
4131,1.18017e+07,2.33973e+07
4185,1.40001e+07,2.01201e+07
4239,1.4968e+07,1.83442e+07
4293,1.35698e+07,1.90256e+07
4347,1.09705e+07,2.08509e+07
4401,9.51878e+06,2.14032e+07
4455,1.0395e+07,1.95415e+07
4509,1.23436e+07,1.67531e+07
4563,1.29995e+07,1.5501e+07
4617,1.14465e+07,1.65165e+07
4671,9.21076e+06,1.8082e+07
4725,8.57352e+06,1.79362e+07
4779,9.97087e+06,1.57843e+07
4833,1.14486e+07,1.3699e+07
4887,1.09925e+07,1.36735e+07
4941,8.98667e+06,1.51835e+07
4995,7.73886e+06,1.58239e+07
5049,8.575e+06,1.43381e+07
5103,1.01087e+07,1.22833e+07
5157,1.00601e+07,1.1948e+07
5211,8.31606e+06,1.32681e+07
5265,7.07512e+06,1.39961e+07
5319,7.82908e+06,1.27086e+07
5373,9.2336e+06,1.08527e+07
5427,9.02443e+06,1.07193e+07
5481,7.34692e+06,1.20355e+07
5535,6.53088e+06,1.23949e+07
5589,7.56943e+06,1.08974e+07
5643,8.58574e+06,9.5503e+06
5697,7.78507e+06,1.00611e+07
5751,6.2884e+06,1.1199e+07
5805,6.3251e+06,1.07601e+07
5859,7.58958e+06,9.14471e+06
5913,7.74523e+06,8.72299e+06
5967,6.37398e+06,9.81323e+06
6021,5.67382e+06,1.01617e+07
6075,6.64247e+06,8.85686e+06
6129,7.32381e+06,7.93526e+06
6183,6.32155e+06,8.69652e+06
6237,5.31274e+06,9.40296e+06
6291,5.96512e+06,8.45044e+06
6345,6.83411e+06,7.34539e+06
6399,6.09798e+06,7.86785e+06
6453,5.03518e+06,8.66559e+06
6507,5.53436e+06,7.89217e+06
6561,6.3917e+06,6.8302e+06
6615,5.71614e+06,7.3124e+06
6669,4.73393e+06,8.05367e+06
6723,5.28752e+06,7.26049e+06
6777,6.02564e+06,6.33283e+06
6831,5.23472e+06,6.93876e+06
6885,4.46747e+06,7.48702e+06
6939,5.20851e+06,6.53312e+06
6993,5.64393e+06,5.94208e+06
7047,4.66374e+06,6.74758e+06
7101,4.31874e+06,6.88337e+06
7155,5.20833e+06,5.81626e+06
7209,5.12435e+06,5.75196e+06
7263,4.13461e+06,6.56563e+06
7317,4.41191e+06,6.10486e+06
7371,5.12389e+06,5.25066e+06
7425,4.42018e+06,5.81484e+06
7479,3.87504e+06,6.18259e+06
7533,4.65324e+06,5.25021e+06
7587,4.66763e+06,5.11312e+06
7641,3.76247e+06,5.86509e+06
7695,4.08036e+06,5.3926e+06
7749,4.65038e+06,4.70475e+06
7803,3.88153e+06,5.34477e+06
7857,3.64535e+06,5.42718e+06
7911,4.39852e+06,4.55615e+06
7965,4.00818e+06,4.8359e+06
8019,3.4001e+06,5.3032e+06
8073,4.06652e+06,4.51613e+06
8127,4.05555e+06,4.4249e+06
8181,3.29062e+06,5.06162e+06
8235,3.75535e+06,4.47706e+06
8289,4.00806e+06,4.13477e+06
8343,3.22622e+06,4.7994e+06
8397,3.50016e+06,4.40753e+06
8451,3.90159e+06,3.91889e+06
8505,3.16558e+06,4.54599e+06
8559,3.31725e+06,4.28399e+06
8613,3.77696e+06,3.74333e+06
8667,3.08258e+06,4.33652e+06
8721,3.18566e+06,4.12623e+06
8775,3.63948e+06,3.5973e+06
8829,2.96724e+06,4.17281e+06
8883,3.10346e+06,3.93835e+06
8937,3.50278e+06,3.46614e+06
8991,2.83724e+06,4.03756e+06
9045,3.06823e+06,3.71536e+06
9099,3.3479e+06,3.37063e+06
9153,2.7003e+06,3.92527e+06
9207,3.06446e+06,3.47896e+06
9261,3.15853e+06,3.31894e+06
9315,2.59226e+06,3.79428e+06
9369,3.08559e+06,3.23107e+06
9423,2.92931e+06,3.32076e+06
9477,2.54821e+06,3.61365e+06
9531,3.0799e+06,3.02224e+06
9585,2.66408e+06,3.36761e+06
9639,2.59352e+06,3.35867e+06
9693,2.99182e+06,2.90602e+06
9747,2.4341e+06,3.38696e+06
9801,2.7157e+06,3.03909e+06
9855,2.77405e+06,2.92848e+06
9909,2.32938e+06,3.29402e+06
9963,2.8042e+06,2.76709e+06
9999,2.68125e+06,2.8539e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/axionNumTilt16.txt <==
27,2.8442e+06,2.55853e+09
81,3.64299e+07,5.05545e+10
135,3.3135e+07,1.65921e+10
189,2.9645e+07,1.07892e+10
243,2.98029e+07,8.38427e+09
297,3.20939e+07,6.20334e+09
351,3.56106e+07,4.52266e+09
405,3.99278e+07,3.37216e+09
459,4.48147e+07,2.59997e+09
513,5.00772e+07,2.05336e+09
567,5.55125e+07,1.64285e+09
621,6.09129e+07,1.33213e+09
675,6.61305e+07,1.10063e+09
729,7.11048e+07,9.27953e+08
783,7.5837e+07,7.93087e+08
837,8.03784e+07,6.81765e+08
891,8.4802e+07,5.87609e+08
945,8.91141e+07,5.10001e+08
999,9.3203e+07,4.47683e+08
1053,9.68469e+07,3.97253e+08
1107,9.97189e+07,3.55301e+08
1161,1.01396e+08,3.21634e+08
1215,1.01397e+08,2.97153e+08
1269,9.92621e+07,2.81374e+08
1323,9.46565e+07,2.72509e+08
1377,8.74716e+07,2.67597e+08
1431,7.79241e+07,2.64201e+08
1485,6.66503e+07,2.61612e+08
1539,5.47595e+07,2.59252e+08
1593,4.37874e+07,2.55608e+08
1647,3.54319e+07,2.48217e+08
1701,3.11319e+07,2.34475e+08
1755,3.15694e+07,2.12115e+08
1809,3.62068e+07,1.83977e+08
1863,4.34032e+07,1.55189e+08
1917,5.09404e+07,1.30356e+08
1971,5.66759e+07,1.12655e+08
2025,5.91333e+07,1.01953e+08
2079,5.77189e+07,9.70612e+07
2133,5.2682e+07,9.6619e+07
2187,4.50225e+07,9.92032e+07
2241,3.63645e+07,1.03102e+08
2295,2.87176e+07,1.05728e+08
2349,2.39825e+07,1.0433e+08
2403,2.32654e+07,9.74709e+07
2457,2.62973e+07,8.62218e+07
2511,3.13968e+07,7.37881e+07
2565,3.61659e+07,6.3442e+07
2619,3.84763e+07,5.71541e+07
2673,3.72586e+07,5.52645e+07
2727,3.28186e+07,5.6977e+07
2781,2.67099e+07,6.0412e+07
2835,2.12026e+07,6.30169e+07
2889,1.83908e+07,6.2291e+07
2943,1.9157e+07,5.73548e+07
2997,2.26053e+07,4.98436e+07
3051,2.64827e+07,4.27706e+07
3105,2.8398e+07,3.86312e+07
3159,2.71023e+07,3.81784e+07
3213,2.3111e+07,4.04109e+07
3267,1.84137e+07,4.31353e+07
3321,1.54103e+07,4.39644e+07
3375,1.55438e+07,4.13347e+07
3429,1.82822e+07,3.60714e+07
3483,2.1394e+07,3.09567e+07
3537,2.24682e+07,2.85114e+07
3591,2.0543e+07,2.93497e+07
3645,1.67586e+07,3.18436e+07
3699,1.35513e+07,3.3482e+07
3753,1.29449e+07,3.23371e+07
3807,1.49946e+07,2.85657e+07
3861,1.76859e+07,2.44388e+07
3915,1.8536e+07,2.25251e+07
3969,1.66152e+07,2.36134e+07
4023,1.33375e+07,2.59141e+07
4077,1.12573e+07,2.67637e+07
4131,1.18707e+07,2.47929e+07
4185,1.42256e+07,2.12616e+07
4239,1.57751e+07,1.8834e+07
4293,1.47923e+07,1.91047e+07
4347,1.20439e+07,2.10795e+07
4401,1.00279e+07,2.21843e+07
4455,1.04895e+07,2.07102e+07
4509,1.2595e+07,1.76863e+07
4563,1.37707e+07,1.58647e+07
4617,1.2506e+07,1.66044e+07
4671,1.0016e+07,1.84283e+07
4725,8.86872e+06,1.87702e+07
4779,1.00772e+07,1.67652e+07
4833,1.18877e+07,1.43014e+07
4887,1.18545e+07,1.38351e+07
4941,9.83322e+06,1.53611e+07
4995,8.15369e+06,1.64274e+07
5049,8.6866e+06,1.521e+07
5103,1.0419e+07,1.29114e+07
5157,1.07783e+07,1.21505e+07
5211,9.08911e+06,1.34207e+07
5265,7.47883e+06,1.45048e+07
5319,7.9455e+06,1.34819e+07
5373,9.53631e+06,1.14089e+07
5427,9.69389e+06,1.08923e+07
5481,8.01334e+06,1.22105e+07
5535,6.82835e+06,1.29292e+07
5589,7.68494e+06,1.15878e+07
5643,8.96914e+06,9.94146e+06
5697,8.44092e+06,1.01791e+07
5751,6.78526e+06,1.14693e+07
5805,6.4845e+06,1.13524e+07
5859,7.77549e+06,9.69026e+06
5913,8.26067e+06,8.92298e+06
5967,6.94852e+06,9.95033e+06
6021,5.93047e+06,1.06093e+07
6075,6.75424e+06,9.43073e+06
6129,7.70756e+06,8.21348e+06
6183,6.88191e+06,8.79592e+06
6237,5.62773e+06,9.74591e+06
6291,6.06778e+06,8.98848e+06
6345,7.14056e+06,7.66003e+06
6399,6.6148e+06,7.96918e+06
6453,5.36118e+06,8.95618e+06
6507,5.64129e+06,8.38361e+06
6561,6.66666e+06,7.1353e+06
6615,6.19074e+06,7.41968e+06
6669,5.03539e+06,8.32649e+06
6723,5.39269e+06,7.71514e+06
6777,6.30425e+06,6.60273e+06
6831,5.67898e+06,7.04161e+06
6885,4.71447e+06,7.77786e+06
6939,5.31163e+06,6.95579e+06
6993,5.95851e+06,6.14293e+06
7047,5.06674e+06,6.86006e+06
7101,4.48641e+06,7.22023e+06
7155,5.33868e+06,6.18089e+06
7209,5.49045e+06,5.8742e+06
7263,4.45551e+06,6.7292e+06
7317,4.50788e+06,6.48332e+06
7371,5.33719e+06,5.50222e+06
7425,4.80145e+06,5.8971e+06
7479,4.06369e+06,6.45128e+06
7533,4.75239e+06,5.59772e+06
7587,4.99009e+06,5.23173e+06
7641,4.05621e+06,6.01004e+06
7695,4.16221e+06,5.7399e+06
7749,4.86571e+06,4.91121e+06
7803,4.22373e+06,5.4237e+06
7857,3.77482e+06,5.71137e+06
7911,4.52419e+06,4.83506e+06
7965,4.33913e+06,4.90747e+06
8019,3.59222e+06,5.50878e+06
8073,4.144e+06,4.8279e+06
8127,4.34408e+06,4.52258e+06
8181,3.53125e+06,5.20432e+06
8235,3.81729e+06,4.78934e+06
8289,4.24873e+06,4.26422e+06
8343,3.49359e+06,4.9011e+06
8397,3.56228e+06,4.70613e+06
8451,4.1045e+06,4.07234e+06
8505,3.44265e+06,4.62354e+06
8559,3.38213e+06,4.56667e+06
8613,3.95703e+06,3.906e+06
8667,3.35788e+06,4.40341e+06
8721,3.24884e+06,4.39834e+06
8775,3.81151e+06,3.75535e+06
8829,3.23273e+06,4.23687e+06
8883,3.15919e+06,4.20535e+06
8937,3.68114e+06,3.60672e+06
8991,3.08517e+06,4.10786e+06
9045,3.11332e+06,3.98129e+06
9099,3.54463e+06,3.48159e+06
9153,2.91879e+06,4.01409e+06
9207,3.10293e+06,3.74008e+06
9261,3.38143e+06,3.39465e+06
9315,2.76661e+06,3.91552e+06
9369,3.13178e+06,3.47394e+06
9423,3.17662e+06,3.36288e+06
9477,2.66371e+06,3.78342e+06
9531,3.15998e+06,3.22156e+06
9585,2.91473e+06,3.39717e+06
9639,2.64913e+06,3.5775e+06
9693,3.13494e+06,3.03451e+06
9747,2.64592e+06,3.44618e+06
9801,2.7421e+06,3.27707e+06
9855,2.98576e+06,2.98064e+06
9909,2.45717e+06,3.42802e+06
9963,2.865e+06,2.962e+06
9999,2.89319e+06,2.89872e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/axionNumTilt17.txt <==
27,2.84429e+06,2.55799e+09
81,3.64202e+07,5.0459e+10
135,3.31459e+07,1.6579e+10
189,2.96568e+07,1.07878e+10
243,2.98096e+07,8.39256e+09
297,3.21117e+07,6.206e+09
351,3.56444e+07,4.52488e+09
405,3.99846e+07,3.37577e+09
459,4.48854e+07,2.60493e+09
513,5.0147e+07,2.05871e+09
567,5.55894e+07,1.64896e+09
621,6.10351e+07,1.33584e+09
675,6.63195e+07,1.10145e+09
729,7.13425e+07,9.277e+08
783,7.60801e+07,7.93211e+08
837,8.05643e+07,6.8267e+08
891,8.48626e+07,5.89357e+08
945,8.89754e+07,5.1224e+08
999,9.27915e+07,4.4954e+08
1053,9.60655e+07,3.99133e+08
1107,9.84334e+07,3.57901e+08
1161,9.94464e+07,3.25441e+08
1215,9.86398e+07,3.02493e+08
1269,9.56431e+07,2.87996e+08
1323,9.02378e+07,2.79632e+08
1377,8.24299e+07,2.74713e+08
1431,7.25537e+07,2.70903e+08
1485,6.13575e+07,2.66973e+08
1539,5.0016e+07,2.6262e+08
1593,4.00539e+07,2.56267e+08
1647,3.3035e+07,2.46104e+08
1701,3.01554e+07,2.29049e+08
1755,3.17294e+07,2.04506e+08
1809,3.69033e+07,1.75839e+08
1863,4.39098e+07,1.48401e+08
1917,5.06616e+07,1.26085e+08
1971,5.53331e+07,1.1017e+08
2025,5.6705e+07,1.00979e+08
2079,5.4393e+07,9.73645e+07
2133,4.88542e+07,9.7632e+07
2187,4.12266e+07,1.00212e+08
2241,3.3161e+07,1.03249e+08
2295,2.65153e+07,1.04372e+08
2349,2.28615e+07,1.01475e+08
2403,2.29259e+07,9.39099e+07
2457,2.62173e+07,8.2863e+07
2511,3.10772e+07,7.10222e+07
2565,3.52551e+07,6.14949e+07
2619,3.68464e+07,5.60737e+07
2673,3.50515e+07,5.4907e+07
2727,3.04122e+07,5.68734e+07
2781,2.45679e+07,6.00585e+07
2835,1.96754e+07,6.20038e+07
2889,1.75579e+07,6.05577e+07
2943,1.87994e+07,5.52207e+07
2997,2.23175e+07,4.77683e+07
3051,2.58593e+07,4.11616e+07
3105,2.72232e+07,3.76728e+07
3159,2.54667e+07,3.77548e+07
3213,2.13763e+07,4.01291e+07
3267,1.70071e+07,4.25665e+07
3321,1.45737e+07,4.27948e+07
3375,1.51637e+07,3.97539e+07
3429,1.79884e+07,3.45134e+07
3483,2.08061e+07,2.97717e+07
3537,2.14181e+07,2.78642e+07
3591,1.92004e+07,2.90098e+07
3645,1.55028e+07,3.14286e+07
3699,1.2695e+07,3.26955e+07
3753,1.25112e+07,3.11872e+07
3807,1.47149e+07,2.73091e+07
3861,1.71931e+07,2.34315e+07
3915,1.76456e+07,2.19817e+07
3969,1.55007e+07,2.33154e+07
4023,1.23693e+07,2.54888e+07
4077,1.06783e+07,2.59672e+07
4131,1.15857e+07,2.37495e+07
4185,1.38944e+07,2.03067e+07
4239,1.51187e+07,1.82526e+07
4293,1.38724e+07,1.88097e+07
4347,1.11904e+07,2.07368e+07
4401,9.50072e+06,2.1529e+07
4455,1.02188e+07,1.98256e+07
4509,1.22605e+07,1.69091e+07
4563,1.31483e+07,1.54169e+07
4617,1.1714e+07,1.63292e+07
4671,9.35858e+06,1.80197e+07
4725,8.48856e+06,1.8119e+07
4779,9.81686e+06,1.60232e+07
4833,1.14695e+07,1.3745e+07
4887,1.12127e+07,1.35222e+07
4941,9.18891e+06,1.50549e+07
4995,7.72199e+06,1.59276e+07
5049,8.42231e+06,1.4574e+07
5103,1.00851e+07,1.23667e+07
5157,1.02469e+07,1.18185e+07
5211,8.50933e+06,1.31427e+07
5265,7.06354e+06,1.40844e+07
5319,7.69071e+06,1.29164e+07
5373,9.22488e+06,1.09225e+07
5427,9.21096e+06,1.05922e+07
5481,7.50518e+06,1.19377e+07
5535,6.47246e+06,1.25255e+07
5589,7.4462e+06,1.10862e+07
5643,8.65076e+06,9.53435e+06
5697,7.98299e+06,9.91613e+06
5751,6.34907e+06,1.11994e+07
5805,6.20639e+06,1.09449e+07
5859,7.55297e+06,9.23226e+06
5913,7.90246e+06,8.61331e+06
5967,6.50207e+06,9.74108e+06
6021,5.604e+06,1.02945e+07
6075,6.56113e+06,8.98843e+06
6129,7.42923e+06,7.87192e+06
6183,6.46672e+06,8.60126e+06
6237,5.28281e+06,9.48991e+06
6291,5.87709e+06,8.58692e+06
6345,6.90773e+06,7.31409e+06
6399,6.23683e+06,7.77634e+06
6453,5.02032e+06,8.7346e+06
6507,5.45563e+06,8.01582e+06
6561,6.45753e+06,6.802e+06
6615,5.83665e+06,7.23917e+06
6669,4.71651e+06,8.11937e+06
6723,5.22529e+06,7.36329e+06
6777,6.09692e+06,6.3015e+06
6831,5.3351e+06,6.88338e+06
6885,4.4349e+06,7.56292e+06
6939,5.16662e+06,6.61298e+06
6993,5.73273e+06,5.8918e+06
7047,4.73326e+06,6.71986e+06
7101,4.2643e+06,6.97841e+06
7155,5.20593e+06,5.85433e+06
7209,5.22533e+06,5.68906e+06
7263,4.15239e+06,6.58776e+06
7317,4.35735e+06,6.19434e+06
7371,5.17421e+06,5.23484e+06
7425,4.50059e+06,5.77251e+06
7479,3.84032e+06,6.25337e+06
7533,4.63802e+06,5.29859e+06
7587,4.75557e+06,5.05991e+06
7641,3.78048e+06,5.88234e+06
7695,4.03252e+06,5.47299e+06
7749,4.70553e+06,4.68154e+06
7803,3.94266e+06,5.31835e+06
7857,3.60204e+06,5.50255e+06
7911,4.41152e+06,4.57324e+06
7965,4.08765e+06,4.7889e+06
8019,3.38005e+06,5.35465e+06
8073,4.04824e+06,4.56362e+06
8127,4.13336e+06,4.37824e+06
8181,3.29582e+06,5.08735e+06
8235,3.72033e+06,4.53984e+06
8289,4.07476e+06,4.09741e+06
8343,3.25074e+06,4.8047e+06
8397,3.45867e+06,4.47623e+06
8451,3.95704e+06,3.8915e+06
8505,3.2012e+06,4.53883e+06
8559,3.27422e+06,4.3535e+06
8613,3.82534e+06,3.72176e+06
8667,3.12173e+06,4.32518e+06
8721,3.14306e+06,4.19472e+06
8775,3.68638e+06,3.57576e+06
8829,3.00324e+06,4.16359e+06
8883,3.06276e+06,4.00362e+06
8937,3.5526e+06,3.44156e+06
8991,2.86474e+06,4.03586e+06
9045,3.03117e+06,3.77575e+06
9099,3.40369e+06,3.33923e+06
9153,2.71354e+06,3.93725e+06
9207,3.03596e+06,3.5296e+06
9261,3.21929e+06,3.28282e+06
9315,2.58779e+06,3.82207e+06
9369,3.07182e+06,3.26648e+06
9423,2.99037e+06,3.28388e+06
9477,2.52492e+06,3.65886e+06
9531,3.08904e+06,3.03471e+06
9585,2.71443e+06,3.34021e+06
9639,2.55732e+06,3.41564e+06
9693,3.02955e+06,2.89032e+06
9747,2.4573e+06,3.3854e+06
9801,2.68508e+06,3.08951e+06
9855,2.83235e+06,2.89179e+06
9909,2.31504e+06,3.32893e+06
9963,2.80515e+06,2.78598e+06
9999,2.73988e+06,2.81644e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/axionNumTilt18.txt <==
27,2.84412e+06,2.5582e+09
81,3.64179e+07,5.05018e+10
135,3.31344e+07,1.65946e+10
189,2.96616e+07,1.07785e+10
243,2.98287e+07,8.38213e+09
297,3.21282e+07,6.20407e+09
351,3.56301e+07,4.53101e+09
405,3.99237e+07,3.38465e+09
459,4.47943e+07,2.60809e+09
513,5.00388e+07,2.05799e+09
567,5.54429e+07,1.64622e+09
621,6.08147e+07,1.33424e+09
675,6.60167e+07,1.10278e+09
729,7.09741e+07,9.29147e+08
783,7.56713e+07,7.94539e+08
837,8.01475e+07,6.84387e+08
891,8.44474e+07,5.91302e+08
945,8.85854e+07,5.12942e+08
999,9.24557e+07,4.49628e+08
1053,9.58169e+07,3.98492e+08
1107,9.83182e+07,3.57107e+08
1161,9.95182e+07,3.24494e+08
1215,9.8956e+07,3.00828e+08
1269,9.62285e+07,2.85697e+08
1323,9.10826e+07,2.76756e+08
1377,8.34801e+07,2.71335e+08
1431,7.36911e+07,2.6759e+08
1485,6.23907e+07,2.64193e+08
1539,5.07071e+07,2.60795e+08
1593,4.01821e+07,2.5597e+08
1647,3.25291e+07,2.47228e+08
1701,2.91523e+07,2.31161e+08
1755,3.05321e+07,2.06888e+08
1809,3.58864e+07,1.77376e+08
1863,4.33589e+07,1.48272e+08
1917,5.06349e+07,1.24197e+08
1971,5.56496e+07,1.08297e+08
2025,5.71854e+07,9.962e+07
2079,5.49483e+07,9.61983e+07
2133,4.93733e+07,9.6553e+07
2187,4.15128e+07,9.95008e+07
2241,3.30022e+07,1.03414e+08
2295,2.58629e+07,1.05546e+08
2349,2.19481e+07,1.02944e+08
2403,2.21485e+07,9.48174e+07
2457,2.58937e+07,8.26098e+07
2511,3.12418e+07,6.99543e+07
2565,3.56972e+07,6.03517e+07
2619,3.73101e+07,5.52917e+07
2673,3.53432e+07,5.44961e+07
2727,3.03992e+07,5.6857e+07
2781,2.42127e+07,6.04307e+07
2835,1.90935e+07,6.26246e+07
2889,1.70092e+07,6.10622e+07
2943,1.8546e+07,5.51714e+07
2997,2.24194e+07,4.72363e+07
3051,2.61581e+07,4.05592e+07
3105,2.75077e+07,3.72476e+07
3159,2.55789e+07,3.75267e+07
3213,2.12189e+07,4.01641e+07
3267,1.65956e+07,4.28967e+07
3321,1.4104e+07,4.32078e+07
3375,1.49153e+07,3.98198e+07
3429,1.80715e+07,3.41608e+07
3483,2.10841e+07,2.92784e+07
3537,2.16505e+07,2.74939e+07
3591,1.91858e+07,2.89117e+07
3645,1.51889e+07,3.16595e+07
3699,1.2261e+07,3.3064e+07
3753,1.22622e+07,3.12954e+07
3807,1.47947e+07,2.70259e+07
3861,1.7458e+07,2.2995e+07
3915,1.78188e+07,2.16925e+07
3969,1.53903e+07,2.33401e+07
4023,1.20161e+07,2.57655e+07
4077,1.03525e+07,2.61914e+07
4131,1.15432e+07,2.36292e+07
4185,1.41027e+07,1.99396e+07
4239,1.5311e+07,1.79474e+07
4293,1.38133e+07,1.87821e+07
4347,1.08881e+07,2.09587e+07
4401,9.21669e+06,2.17201e+07
4455,1.02041e+07,1.97071e+07
4509,1.24621e+07,1.65826e+07
4563,1.32832e+07,1.5191e+07
4617,1.1581e+07,1.63913e+07
4671,9.059e+06,1.82571e+07
4725,8.33306e+06,1.81719e+07
4779,9.92904e+06,1.57888e+07
4833,1.1639e+07,1.34858e+07
4887,1.11807e+07,1.34813e+07
4941,8.94835e+06,1.52284e+07
4995,7.5367e+06,1.60265e+07
5049,8.47942e+06,1.4406e+07
5103,1.02343e+07,1.21331e+07
5157,1.02327e+07,1.17719e+07
5211,8.30977e+06,1.32804e+07
5265,6.91261e+06,1.41511e+07
5319,7.74087e+06,1.27756e+07
5373,9.33614e+06,1.07437e+07
5427,9.17371e+06,1.05667e+07
5481,7.32841e+06,1.20494e+07
5535,6.37443e+06,1.25436e+07
5589,7.51618e+06,1.09374e+07
5643,8.71896e+06,9.40809e+06
5697,7.89659e+06,9.94339e+06
5751,6.19896e+06,1.12847e+07
5805,6.18391e+06,1.08953e+07
5859,7.63427e+06,9.09176e+06
5913,7.90213e+06,8.5581e+06
5967,6.37275e+06,9.81063e+06
6021,5.51764e+06,1.03153e+07
6075,6.61333e+06,8.8769e+06
6129,7.47557e+06,7.77252e+06
6183,6.37427e+06,8.63941e+06
6237,5.16957e+06,9.54588e+06
6291,5.90161e+06,8.50789e+06
6345,6.97259e+06,7.197e+06
6399,6.16669e+06,7.79471e+06
6453,4.90079e+06,8.80156e+06
6507,5.47209e+06,7.94498e+06
6561,6.52452e+06,6.68726e+06
6615,5.76883e+06,7.25951e+06
6669,4.60259e+06,8.18406e+06
6723,5.25176e+06,7.28865e+06
6777,6.15816e+06,6.19288e+06
6831,5.24886e+06,6.92418e+06
6885,4.33819e+06,7.61329e+06
6939,5.2225e+06,6.5102e+06
6993,5.76546e+06,5.8157e+06
7047,4.6193e+06,6.79379e+06
7101,4.21641e+06,6.9801e+06
7155,5.28191e+06,5.73545e+06
7209,5.19846e+06,5.67634e+06
7263,4.03937e+06,6.65914e+06
7317,4.37715e+06,6.13184e+06
7371,5.22825e+06,5.14265e+06
7425,4.41092e+06,5.82444e+06
7479,3.77964e+06,6.27311e+06
7533,4.70648e+06,5.19125e+06
7587,4.73353e+06,5.04523e+06
7641,3.67731e+06,5.94882e+06
7695,4.06407e+06,5.40274e+06
7749,4.74055e+06,4.6121e+06
7803,3.84475e+06,5.38122e+06
7857,3.58237e+06,5.48442e+06
7911,4.47269e+06,4.47791e+06
7965,4.01984e+06,4.82429e+06
8019,3.32258e+06,5.37621e+06
8073,4.10857e+06,4.47014e+06
8127,4.09943e+06,4.38071e+06
8181,3.21892e+06,5.12955e+06
8235,3.7671e+06,4.46075e+06
8289,4.06738e+06,4.07522e+06
8343,3.16794e+06,4.85477e+06
8397,3.49073e+06,4.41258e+06
8451,3.96552e+06,3.85418e+06
8505,3.11943e+06,4.58901e+06
8559,3.29609e+06,4.30166e+06
8613,3.84102e+06,3.67835e+06
8667,3.04303e+06,4.37368e+06
8721,3.1611e+06,4.14702e+06
8775,3.70188e+06,3.53377e+06
8829,2.92825e+06,4.20931e+06
8883,3.08234e+06,3.95642e+06
8937,3.56314e+06,3.4047e+06
8991,2.79263e+06,4.07963e+06
9045,3.05786e+06,3.7228e+06
9099,3.40286e+06,3.31479e+06
9153,2.64731e+06,3.97585e+06
9207,3.07229e+06,3.46822e+06
9261,3.20044e+06,3.27633e+06
9315,2.5341e+06,3.84932e+06
9369,3.11521e+06,3.19981e+06
9423,2.94905e+06,3.29996e+06
9477,2.49405e+06,3.66469e+06
9531,3.12957e+06,2.97103e+06
9585,2.65182e+06,3.37879e+06
9639,2.56102e+06,3.38801e+06
9693,3.04644e+06,2.8511e+06
9747,2.39178e+06,3.42655e+06
9801,2.71962e+06,3.03315e+06
9855,2.80978e+06,2.89209e+06
9909,2.27467e+06,3.34583e+06
9963,2.8468e+06,2.7235e+06
9999,2.71421e+06,2.82031e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/axionNumTilt19.txt <==
27,2.84425e+06,2.55814e+09
81,3.6423e+07,5.04766e+10
135,3.31405e+07,1.66035e+10
189,2.96697e+07,1.07816e+10
243,2.98293e+07,8.38618e+09
297,3.21161e+07,6.20803e+09
351,3.56277e+07,4.52656e+09
405,3.99271e+07,3.37967e+09
459,4.4773e+07,2.6084e+09
513,4.99795e+07,2.06075e+09
567,5.53491e+07,1.65012e+09
621,6.06982e+07,1.33758e+09
675,6.58949e+07,1.10389e+09
729,7.08711e+07,9.29235e+08
783,7.56099e+07,7.93574e+08
837,8.01423e+07,6.81258e+08
891,8.44959e+07,5.87665e+08
945,8.86726e+07,5.10684e+08
999,9.25947e+07,4.48179e+08
1053,9.60633e+07,3.96834e+08
1107,9.87685e+07,3.54901e+08
1161,1.00297e+08,3.21744e+08
1215,1.00197e+08,2.97508e+08
1269,9.80693e+07,2.8184e+08
1323,9.36445e+07,2.72439e+08
1377,8.68314e+07,2.66451e+08
1431,7.78047e+07,2.61977e+08
1485,6.71003e+07,2.58643e+08
1539,5.5695e+07,2.56095e+08
1593,4.5001e+07,2.52434e+08
1647,3.66243e+07,2.45588e+08
1701,3.19624e+07,2.32862e+08
1755,3.17371e+07,2.12588e+08
1809,3.5641e+07,1.86356e+08
1863,4.23111e+07,1.58209e+08
1917,4.96836e+07,1.32932e+08
1971,5.55985e+07,1.13943e+08
2025,5.84189e+07,1.02335e+08
2079,5.74238e+07,9.6741e+07
2133,5.2784e+07,9.60089e+07
2187,4.54643e+07,9.84911e+07
2241,3.704e+07,1.0232e+08
2295,2.94361e+07,1.04996e+08
2349,2.44964e+07,1.04015e+08
2403,2.33748e+07,9.77549e+07
2457,2.59569e+07,8.71399e+07
2511,3.0769e+07,7.49815e+07
2565,3.55256e+07,6.4428e+07
2619,3.80645e+07,5.77162e+07
2673,3.71955e+07,5.53775e+07
2727,3.30958e+07,5.67156e+07
2781,2.72154e+07,5.99468e+07
2835,2.17321e+07,6.25291e+07
2889,1.86851e+07,6.21469e+07
2943,1.90565e+07,5.77922e+07
2997,2.21755e+07,5.06987e+07
3051,2.59848e+07,4.365e+07
3105,2.81363e+07,3.89939e+07
3159,2.72057e+07,3.80176e+07
3213,2.34992e+07,3.99714e+07
3267,1.88672e+07,4.27176e+07
3321,1.56669e+07,4.38271e+07
3375,1.54364e+07,4.16997e+07
3429,1.7902e+07,3.67919e+07
3483,2.10536e+07,3.1475e+07
3537,2.24188e+07,2.85726e+07
3591,2.08068e+07,2.90549e+07
3645,1.71472e+07,3.14831e+07
3699,1.37905e+07,3.33541e+07
3753,1.28613e+07,3.26593e+07
3807,1.46985e+07,2.90948e+07
3861,1.7465e+07,2.47639e+07
3915,1.8577e+07,2.2519e+07
3969,1.68851e+07,2.33768e+07
4023,1.36189e+07,2.57287e+07
4077,1.13257e+07,2.68595e+07
4131,1.16999e+07,2.51485e+07
4185,1.40161e+07,2.15909e+07
4239,1.57457e+07,1.89324e+07
4293,1.49882e+07,1.8961e+07
4347,1.22915e+07,2.09138e+07
4401,1.01003e+07,2.22437e+07
4455,1.03478e+07,2.09867e+07
4509,1.24256e+07,1.7955e+07
4563,1.37846e+07,1.59099e+07
4617,1.27109e+07,1.64559e+07
4671,1.0203e+07,1.83253e+07
4725,8.84846e+06,1.89072e+07
4779,9.91227e+06,1.70339e+07
4833,1.18117e+07,1.44491e+07
4887,1.19875e+07,1.37545e+07
4941,1.00317e+07,1.52307e+07
4995,8.18995e+06,1.64864e+07
5049,8.55023e+06,1.54399e+07
5103,1.03293e+07,1.30652e+07
5157,1.08838e+07,1.20945e+07
5211,9.26893e+06,1.32995e+07
5265,7.5075e+06,1.45571e+07
5319,7.81854e+06,1.36869e+07
5373,9.47464e+06,1.15307e+07
5427,9.81909e+06,1.08137e+07
5481,8.16089e+06,1.212e+07
5535,6.79966e+06,1.30345e+07
5589,7.56555e+06,1.17746e+07
5643,8.98487e+06,9.97015e+06
5697,8.58985e+06,1.00746e+07
5751,6.84877e+06,1.14677e+07
5805,6.39404e+06,1.15096e+07
5859,7.72459e+06,9.78836e+06
5913,8.36302e+06,8.86012e+06
5967,7.04951e+06,9.90285e+06
6021,5.88757e+06,1.07149e+07
6075,6.68577e+06,9.5453e+06
6129,7.76544e+06,8.19377e+06
6183,6.98441e+06,8.74117e+06
6237,5.61893e+06,9.80804e+06
6291,6.0021e+06,9.09983e+06
6345,7.17431e+06,7.66399e+06
6399,6.7092e+06,7.91932e+06
6453,5.36489e+06,9.00151e+06
6507,5.58351e+06,8.4838e+06
6561,6.6947e+06,7.14394e+06
6615,6.27612e+06,7.37475e+06
6669,5.03492e+06,8.37153e+06
6723,5.34239e+06,7.80495e+06
6777,6.34216e+06,6.60055e+06
6831,5.75358e+06,7.00607e+06
6885,4.69691e+06,7.83719e+06
6939,5.27574e+06,7.02658e+06
6993,6.01449e+06,6.12038e+06
7047,5.11912e+06,6.84536e+06
7101,4.45008e+06,7.29503e+06
7155,5.33134e+06,6.21988e+06
7209,5.55797e+06,5.84121e+06
7263,4.47204e+06,6.74883e+06
7317,4.46815e+06,6.55546e+06
7371,5.36746e+06,5.50326e+06
7425,4.85987e+06,5.87133e+06
7479,4.03952e+06,6.5086e+06
7533,4.7382e+06,5.64241e+06
7587,5.05299e+06,5.19891e+06
7641,4.06815e+06,6.02938e+06
7695,4.12531e+06,5.80736e+06
7749,4.908e+06,4.89659e+06
7803,4.26461e+06,5.41309e+06
7857,3.73946e+06,5.77734e+06
7911,4.53991e+06,4.84498e+06
7965,4.39263e+06,4.88268e+06
8019,3.5714e+06,5.55823e+06
8073,4.1384e+06,4.85939e+06
8127,4.39898e+06,4.49449e+06
8181,3.52549e+06,5.23825e+06
8235,3.8001e+06,4.8311e+06
8289,4.29837e+06,4.24013e+06
8343,3.49959e+06,4.92164e+06
8397,3.53986e+06,4.75319e+06
8451,4.14887e+06,4.05204e+06
8505,3.45428e+06,4.63755e+06
8559,3.35937e+06,4.61281e+06
8613,3.99727e+06,3.88879e+06
8667,3.37057e+06,4.41595e+06
8721,3.2285e+06,4.44091e+06
8775,3.84873e+06,3.74053e+06
8829,3.24401e+06,4.24938e+06
8883,3.14167e+06,4.24399e+06
8937,3.7175e+06,3.59311e+06
8991,3.09273e+06,4.12268e+06
9045,3.09887e+06,4.01626e+06
9099,3.58262e+06,3.46531e+06
9153,2.91874e+06,4.03553e+06
9207,3.09463e+06,3.76868e+06
9261,3.42062e+06,3.37629e+06
9315,2.75587e+06,3.94687e+06
9369,3.13554e+06,3.48946e+06
9423,3.21112e+06,3.3489e+06
9477,2.64475e+06,3.82193e+06
9531,3.17931e+06,3.22106e+06
9585,2.93611e+06,3.39574e+06
9639,2.63017e+06,3.61469e+06
9693,3.16757e+06,3.02117e+06
9747,2.64801e+06,3.46267e+06
9801,2.73494e+06,3.302e+06
9855,3.02192e+06,2.96296e+06
9909,2.44019e+06,3.46303e+06
9963,2.88177e+06,2.96268e+06
9999,2.92824e+06,2.8816e+06


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/runParamsTilt10.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/seedTilt10.txt <==
-1218895625 943093791 -72750913 575044579 Thread: 40 
-1218895625 943093791 -72750913 575044579 Thread: 28 
-1218895625 943093791 -72750913 575044579 Thread: 13 
-1218895625 943093791 -72750913 575044579 Thread: 24 
-1218895625 943093791 -72750913 575044579 Thread: 4 
-1218895625 943093791 -72750913 575044579 Thread: 11 
-1218895625 943093791 -72750913 575044579 Thread: 19 
-1218895625 943093791 -72750913 575044579 Thread: 59 
-1218895625 943093791 -72750913 575044579 Thread: 47 
-1218895625 943093791 -72750913 575044579 Thread: 0 
-1218895625 943093791 -72750913 575044579 Thread: 44 
-1218895625 943093791 -72750913 575044579 Thread: 45 
-1218895625 943093791 -72750913 575044579 Thread: 48 
-1218895625 943093791 -72750913 575044579 Thread: 63 
-1218895625 943093791 -72750913 575044579 Thread: 53 
-1218895625 943093791 -72750913 575044579 Thread: 60 
-1218895625 943093791 -72750913 575044579 Thread: 51 
-1218895625 943093791 -72750913 575044579 Thread: 62 
-1218895625 943093791 -72750913 575044579 Thread: 56 
-1218895625 943093791 -72750913 575044579 Thread: 20 
-1218895625 943093791 -72750913 575044579 Thread: 8 
-1218895625 943093791 -72750913 575044579 Thread: 54 
-1218895625 943093791 -72750913 575044579 Thread: 32 
-1218895625 943093791 -72750913 575044579 Thread: 58 
-1218895625 943093791 -72750913 575044579 Thread: 10 
-1218895625 943093791 -72750913 575044579 Thread: 7 
-1218895625 943093791 -72750913 575044579 Thread: 30 
-1218895625 943093791 -72750913 575044579 Thread: 5 
-1218895625 943093791 -72750913 575044579 Thread: 57 
-1218895625 943093791 -72750913 575044579 Thread: 31 
-1218895625 943093791 -72750913 575044579 Thread: 12 
-1218895625 943093791 -72750913 575044579 Thread: 21 
-1218895625 943093791 -72750913 575044579 Thread: 14 
-1218895625 943093791 -72750913 575044579 Thread: 26 
-1218895625 943093791 -72750913 575044579 Thread: 18 
-1218895625 943093791 -72750913 575044579 Thread: 38 
-1218895625 943093791 -72750913 575044579 Thread: 33 
-1218895625 943093791 -72750913 575044579 Thread: 41 
-1218895625 943093791 -72750913 575044579 Thread: 46 
-1218895625 943093791 -72750913 575044579 Thread: 43 
-1218895625 943093791 -72750913 575044579 Thread: 3 
-1218895625 943093791 -72750913 575044579 Thread: 27 
-1218895625 943093791 -72750913 575044579 Thread: 39 
-1218895625 943093791 -72750913 575044579 Thread: 34 
-1218895625 943093791 -72750913 575044579 Thread: 52 
-1218895625 943093791 -72750913 575044579 Thread: 50 
-1218895625 943093791 -72750913 575044579 Thread: 61 
-1218895625 943093791 -72750913 575044579 Thread: 49 
-1218895625 943093791 -72750913 575044579 Thread: 6 
-1218895625 943093791 -72750913 575044579 Thread: 55 
-1218895625 943093791 -72750913 575044579 Thread: 9 
-1218895625 943093791 -72750913 575044579 Thread: 29 
-1218895625 943093791 -72750913 575044579 Thread: 16 
-1218895625 943093791 -72750913 575044579 Thread: 25 
-1218895625 943093791 -72750913 575044579 Thread: 2 
-1218895625 943093791 -72750913 575044579 Thread: 1 
-1218895625 943093791 -72750913 575044579 Thread: 23 
-1218895625 943093791 -72750913 575044579 Thread: 36 
-1218895625 943093791 -72750913 575044579 Thread: 22 
-1218895625 943093791 -72750913 575044579 Thread: 35 
-1218895625 943093791 -72750913 575044579 Thread: 15 
-1218895625 943093791 -72750913 575044579 Thread: 37 
-1218895625 943093791 -72750913 575044579 Thread: 42 
-1218895625 943093791 -72750913 575044579 Thread: 17 


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/seedTilt11.txt <==
2035920279 -37868066 1371453056 889159615 Thread: 28 
2035920279 -37868066 1371453056 889159615 Thread: 47 
2035920279 -37868066 1371453056 889159615 Thread: 34 
2035920279 -37868066 1371453056 889159615 Thread: 57 
2035920279 -37868066 1371453056 889159615 Thread: 40 
2035920279 -37868066 1371453056 889159615 Thread: 35 
2035920279 -37868066 1371453056 889159615 Thread: 11 
2035920279 -37868066 1371453056 889159615 Thread: 12 
2035920279 -37868066 1371453056 889159615 Thread: 30 
2035920279 -37868066 1371453056 889159615 Thread: 18 
2035920279 -37868066 1371453056 889159615 Thread: 20 
2035920279 -37868066 1371453056 889159615 Thread: 13 
2035920279 -37868066 1371453056 889159615 Thread: 17 
2035920279 -37868066 1371453056 889159615 Thread: 36 
2035920279 -37868066 1371453056 889159615 Thread: 50 
2035920279 -37868066 1371453056 889159615 Thread: 16 
2035920279 -37868066 1371453056 889159615 Thread: 14 
2035920279 -37868066 1371453056 889159615 Thread: 44 
2035920279 -37868066 1371453056 889159615 Thread: 42 
2035920279 -37868066 1371453056 889159615 Thread: 48 
2035920279 -37868066 1371453056 889159615 Thread: 10 
2035920279 -37868066 1371453056 889159615 Thread: 8 
2035920279 -37868066 1371453056 889159615 Thread: 58 
2035920279 -37868066 1371453056 889159615 Thread: 61 
2035920279 -37868066 1371453056 889159615 Thread: 1 
2035920279 -37868066 1371453056 889159615 Thread: 21 
2035920279 -37868066 1371453056 889159615 Thread: 53 
2035920279 -37868066 1371453056 889159615 Thread: 63 
2035920279 -37868066 1371453056 889159615 Thread: 0 
2035920279 -37868066 1371453056 889159615 Thread: 62 
2035920279 -37868066 1371453056 889159615 Thread: 52 
2035920279 -37868066 1371453056 889159615 Thread: 37 
2035920279 -37868066 1371453056 889159615 Thread: 51 
2035920279 -37868066 1371453056 889159615 Thread: 49 
2035920279 -37868066 1371453056 889159615 Thread: 5 
2035920279 -37868066 1371453056 889159615 Thread: 45 
2035920279 -37868066 1371453056 889159615 Thread: 60 
2035920279 -37868066 1371453056 889159615 Thread: 19 
2035920279 -37868066 1371453056 889159615 Thread: 22 
2035920279 -37868066 1371453056 889159615 Thread: 4 
2035920279 -37868066 1371453056 889159615 Thread: 54 
2035920279 -37868066 1371453056 889159615 Thread: 43 
2035920279 -37868066 1371453056 889159615 Thread: 9 
2035920279 -37868066 1371453056 889159615 Thread: 25 
2035920279 -37868066 1371453056 889159615 Thread: 27 
2035920279 -37868066 1371453056 889159615 Thread: 26 
2035920279 -37868066 1371453056 889159615 Thread: 6 
2035920279 -37868066 1371453056 889159615 Thread: 33 
2035920279 -37868066 1371453056 889159615 Thread: 31 
2035920279 -37868066 1371453056 889159615 Thread: 32 
2035920279 -37868066 1371453056 889159615 Thread: 39 
2035920279 -37868066 1371453056 889159615 Thread: 23 
2035920279 -37868066 1371453056 889159615 Thread: 7 
2035920279 -37868066 1371453056 889159615 Thread: 24 
2035920279 -37868066 1371453056 889159615 Thread: 15 
2035920279 -37868066 1371453056 889159615 Thread: 2 
2035920279 -37868066 1371453056 889159615 Thread: 41 
2035920279 -37868066 1371453056 889159615 Thread: 56 
2035920279 -37868066 1371453056 889159615 Thread: 59 
2035920279 -37868066 1371453056 889159615 Thread: 46 
2035920279 -37868066 1371453056 889159615 Thread: 29 
2035920279 -37868066 1371453056 889159615 Thread: 3 
2035920279 -37868066 1371453056 889159615 Thread: 38 
2035920279 -37868066 1371453056 889159615 Thread: 55 


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/seedTilt12.txt <==
-541081799 1542335699 1317546291 1133743640 Thread: 0 
-541081799 1542335699 1317546291 1133743640 Thread: 27 
-541081799 1542335699 1317546291 1133743640 Thread: 49 
-541081799 1542335699 1317546291 1133743640 Thread: 54 
-541081799 1542335699 1317546291 1133743640 Thread: 60 
-541081799 1542335699 1317546291 1133743640 Thread: 26 
-541081799 1542335699 1317546291 1133743640 Thread: 62 
-541081799 1542335699 1317546291 1133743640 Thread: 2 
-541081799 1542335699 1317546291 1133743640 Thread: 24 
-541081799 1542335699 1317546291 1133743640 Thread: 10 
-541081799 1542335699 1317546291 1133743640 Thread: 56 
-541081799 1542335699 1317546291 1133743640 Thread: 17 
-541081799 1542335699 1317546291 1133743640 Thread: 16 
-541081799 1542335699 1317546291 1133743640 Thread: 59 
-541081799 1542335699 1317546291 1133743640 Thread: 55 
-541081799 1542335699 1317546291 1133743640 Thread: 30 
-541081799 1542335699 1317546291 1133743640 Thread: 31 
-541081799 1542335699 1317546291 1133743640 Thread: 61 
-541081799 1542335699 1317546291 1133743640 Thread: 12 
-541081799 1542335699 1317546291 1133743640 Thread: 37 
-541081799 1542335699 1317546291 1133743640 Thread: 7 
-541081799 1542335699 1317546291 1133743640 Thread: 29 
-541081799 1542335699 1317546291 1133743640 Thread: 50 
-541081799 1542335699 1317546291 1133743640 Thread: 28 
-541081799 1542335699 1317546291 1133743640 Thread: 47 
-541081799 1542335699 1317546291 1133743640 Thread: 39 
-541081799 1542335699 1317546291 1133743640 Thread: 34 
-541081799 1542335699 1317546291 1133743640 Thread: 38 
-541081799 1542335699 1317546291 1133743640 Thread: 1 
-541081799 1542335699 1317546291 1133743640 Thread: 11 
-541081799 1542335699 1317546291 1133743640 Thread: 63 
-541081799 1542335699 1317546291 1133743640 Thread: 3 
-541081799 1542335699 1317546291 1133743640 Thread: 43 
-541081799 1542335699 1317546291 1133743640 Thread: 44 
-541081799 1542335699 1317546291 1133743640 Thread: 18 
-541081799 1542335699 1317546291 1133743640 Thread: 19 
-541081799 1542335699 1317546291 1133743640 Thread: 20 
-541081799 1542335699 1317546291 1133743640 Thread: 21 
-541081799 1542335699 1317546291 1133743640 Thread: 23 
-541081799 1542335699 1317546291 1133743640 Thread: 53 
-541081799 1542335699 1317546291 1133743640 Thread: 36 
-541081799 1542335699 1317546291 1133743640 Thread: 8 
-541081799 1542335699 1317546291 1133743640 Thread: 42 
-541081799 1542335699 1317546291 1133743640 Thread: 9 
-541081799 1542335699 1317546291 1133743640 Thread: 46 
-541081799 1542335699 1317546291 1133743640 Thread: 35 
-541081799 1542335699 1317546291 1133743640 Thread: 32 
-541081799 1542335699 1317546291 1133743640 Thread: 14 
-541081799 1542335699 1317546291 1133743640 Thread: 22 
-541081799 1542335699 1317546291 1133743640 Thread: 25 
-541081799 1542335699 1317546291 1133743640 Thread: 6 
-541081799 1542335699 1317546291 1133743640 Thread: 5 
-541081799 1542335699 1317546291 1133743640 Thread: 4 
-541081799 1542335699 1317546291 1133743640 Thread: 45 
-541081799 1542335699 1317546291 1133743640 Thread: 48 
-541081799 1542335699 1317546291 1133743640 Thread: 33 
-541081799 1542335699 1317546291 1133743640 Thread: 51 
-541081799 1542335699 1317546291 1133743640 Thread: 15 
-541081799 1542335699 1317546291 1133743640 Thread: 13 
-541081799 1542335699 1317546291 1133743640 Thread: 40 
-541081799 1542335699 1317546291 1133743640 Thread: 52 
-541081799 1542335699 1317546291 1133743640 Thread: 57 
-541081799 1542335699 1317546291 1133743640 Thread: 58 
-541081799 1542335699 1317546291 1133743640 Thread: 41 


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/seedTilt13.txt <==
-589730970 -121119984 599771428 219195430 Thread: 45 
-589730970 -121119984 599771428 219195430 Thread: 5 
-589730970 -121119984 599771428 219195430 Thread: 37 
-589730970 -121119984 599771428 219195430 Thread: 28 
-589730970 -121119984 599771428 219195430 Thread: 25 
-589730970 -121119984 599771428 219195430 Thread: 3 
-589730970 -121119984 599771428 219195430 Thread: 19 
-589730970 -121119984 599771428 219195430 Thread: 61 
-589730970 -121119984 599771428 219195430 Thread: 48 
-589730970 -121119984 599771428 219195430 Thread: 47 
-589730970 -121119984 599771428 219195430 Thread: 26 
-589730970 -121119984 599771428 219195430 Thread: 51 
-589730970 -121119984 599771428 219195430 Thread: 39 
-589730970 -121119984 599771428 219195430 Thread: 0 
-589730970 -121119984 599771428 219195430 Thread: 13 
-589730970 -121119984 599771428 219195430 Thread: 52 
-589730970 -121119984 599771428 219195430 Thread: 24 
-589730970 -121119984 599771428 219195430 Thread: 44 
-589730970 -121119984 599771428 219195430 Thread: 22 
-589730970 -121119984 599771428 219195430 Thread: 2 
-589730970 -121119984 599771428 219195430 Thread: 40 
-589730970 -121119984 599771428 219195430 Thread: 62 
-589730970 -121119984 599771428 219195430 Thread: 58 
-589730970 -121119984 599771428 219195430 Thread: 30 
-589730970 -121119984 599771428 219195430 Thread: 36 
-589730970 -121119984 599771428 219195430 Thread: 56 
-589730970 -121119984 599771428 219195430 Thread: 9 
-589730970 -121119984 599771428 219195430 Thread: 63 
-589730970 -121119984 599771428 219195430 Thread: 57 
-589730970 -121119984 599771428 219195430 Thread: 21 
-589730970 -121119984 599771428 219195430 Thread: 23 
-589730970 -121119984 599771428 219195430 Thread: 43 
-589730970 -121119984 599771428 219195430 Thread: 46 
-589730970 -121119984 599771428 219195430 Thread: 35 
-589730970 -121119984 599771428 219195430 Thread: 41 
-589730970 -121119984 599771428 219195430 Thread: 59 
-589730970 -121119984 599771428 219195430 Thread: 42 
-589730970 -121119984 599771428 219195430 Thread: 16 
-589730970 -121119984 599771428 219195430 Thread: 10 
-589730970 -121119984 599771428 219195430 Thread: 1 
-589730970 -121119984 599771428 219195430 Thread: 33 
-589730970 -121119984 599771428 219195430 Thread: 8 
-589730970 -121119984 599771428 219195430 Thread: 17 
-589730970 -121119984 599771428 219195430 Thread: 15 
-589730970 -121119984 599771428 219195430 Thread: 18 
-589730970 -121119984 599771428 219195430 Thread: 54 
-589730970 -121119984 599771428 219195430 Thread: 6 
-589730970 -121119984 599771428 219195430 Thread: 11 
-589730970 -121119984 599771428 219195430 Thread: 14 
-589730970 -121119984 599771428 219195430 Thread: 4 
-589730970 -121119984 599771428 219195430 Thread: 53 
-589730970 -121119984 599771428 219195430 Thread: 20 
-589730970 -121119984 599771428 219195430 Thread: 50 
-589730970 -121119984 599771428 219195430 Thread: 60 
-589730970 -121119984 599771428 219195430 Thread: 49 
-589730970 -121119984 599771428 219195430 Thread: 7 
-589730970 -121119984 599771428 219195430 Thread: 38 
-589730970 -121119984 599771428 219195430 Thread: 55 
-589730970 -121119984 599771428 219195430 Thread: 12 
-589730970 -121119984 599771428 219195430 Thread: 32 
-589730970 -121119984 599771428 219195430 Thread: 31 
-589730970 -121119984 599771428 219195430 Thread: 34 
-589730970 -121119984 599771428 219195430 Thread: 27 
-589730970 -121119984 599771428 219195430 Thread: 29 


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/seedTilt14.txt <==
721350635 1815939462 -999772688 -872978666 Thread: 29 
721350635 1815939462 -999772688 -872978666 Thread: 45 
721350635 1815939462 -999772688 -872978666 Thread: 28 
721350635 1815939462 -999772688 -872978666 Thread: 34 
721350635 1815939462 -999772688 -872978666 Thread: 23 
721350635 1815939462 -999772688 -872978666 Thread: 44 
721350635 1815939462 -999772688 -872978666 Thread: 50 
721350635 1815939462 -999772688 -872978666 Thread: 37 
721350635 1815939462 -999772688 -872978666 Thread: 25 
721350635 1815939462 -999772688 -872978666 Thread: 24 
721350635 1815939462 -999772688 -872978666 Thread: 53 
721350635 1815939462 -999772688 -872978666 Thread: 21 
721350635 1815939462 -999772688 -872978666 Thread: 62 
721350635 1815939462 -999772688 -872978666 Thread: 39 
721350635 1815939462 -999772688 -872978666 Thread: 32 
721350635 1815939462 -999772688 -872978666 Thread: 33 
721350635 1815939462 -999772688 -872978666 Thread: 54 
721350635 1815939462 -999772688 -872978666 Thread: 31 
721350635 1815939462 -999772688 -872978666 Thread: 19 
721350635 1815939462 -999772688 -872978666 Thread: 36 
721350635 1815939462 -999772688 -872978666 Thread: 15 
721350635 1815939462 -999772688 -872978666 Thread: 49 
721350635 1815939462 -999772688 -872978666 Thread: 5 
721350635 1815939462 -999772688 -872978666 Thread: 46 
721350635 1815939462 -999772688 -872978666 Thread: 20 
721350635 1815939462 -999772688 -872978666 Thread: 11 
721350635 1815939462 -999772688 -872978666 Thread: 61 
721350635 1815939462 -999772688 -872978666 Thread: 16 
721350635 1815939462 -999772688 -872978666 Thread: 17 
721350635 1815939462 -999772688 -872978666 Thread: 38 
721350635 1815939462 -999772688 -872978666 Thread: 43 
721350635 1815939462 -999772688 -872978666 Thread: 12 
721350635 1815939462 -999772688 -872978666 Thread: 52 
721350635 1815939462 -999772688 -872978666 Thread: 9 
721350635 1815939462 -999772688 -872978666 Thread: 18 
721350635 1815939462 -999772688 -872978666 Thread: 59 
721350635 1815939462 -999772688 -872978666 Thread: 35 
721350635 1815939462 -999772688 -872978666 Thread: 10 
721350635 1815939462 -999772688 -872978666 Thread: 60 
721350635 1815939462 -999772688 -872978666 Thread: 47 
721350635 1815939462 -999772688 -872978666 Thread: 41 
721350635 1815939462 -999772688 -872978666 Thread: 8 
721350635 1815939462 -999772688 -872978666 Thread: 57 
721350635 1815939462 -999772688 -872978666 Thread: 22 
721350635 1815939462 -999772688 -872978666 Thread: 3 
721350635 1815939462 -999772688 -872978666 Thread: 58 
721350635 1815939462 -999772688 -872978666 Thread: 27 
721350635 1815939462 -999772688 -872978666 Thread: 2 
721350635 1815939462 -999772688 -872978666 Thread: 42 
721350635 1815939462 -999772688 -872978666 Thread: 7 
721350635 1815939462 -999772688 -872978666 Thread: 0 
721350635 1815939462 -999772688 -872978666 Thread: 40 
721350635 1815939462 -999772688 -872978666 Thread: 4 
721350635 1815939462 -999772688 -872978666 Thread: 30 
721350635 1815939462 -999772688 -872978666 Thread: 6 
721350635 1815939462 -999772688 -872978666 Thread: 1 
721350635 1815939462 -999772688 -872978666 Thread: 48 
721350635 1815939462 -999772688 -872978666 Thread: 14 
721350635 1815939462 -999772688 -872978666 Thread: 51 
721350635 1815939462 -999772688 -872978666 Thread: 13 
721350635 1815939462 -999772688 -872978666 Thread: 63 
721350635 1815939462 -999772688 -872978666 Thread: 55 
721350635 1815939462 -999772688 -872978666 Thread: 26 
721350635 1815939462 -999772688 -872978666 Thread: 56 


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/seedTilt15.txt <==
-1298794782 1493755092 700157598 725177191 Thread: 0 
-1298794782 1493755092 700157598 725177191 Thread: 12 
-1298794782 1493755092 700157598 725177191 Thread: 38 
-1298794782 1493755092 700157598 725177191 Thread: 17 
-1298794782 1493755092 700157598 725177191 Thread: 13 
-1298794782 1493755092 700157598 725177191 Thread: 47 
-1298794782 1493755092 700157598 725177191 Thread: 18 
-1298794782 1493755092 700157598 725177191 Thread: 2 
-1298794782 1493755092 700157598 725177191 Thread: 21 
-1298794782 1493755092 700157598 725177191 Thread: 11 
-1298794782 1493755092 700157598 725177191 Thread: 49 
-1298794782 1493755092 700157598 725177191 Thread: 5 
-1298794782 1493755092 700157598 725177191 Thread: 6 
-1298794782 1493755092 700157598 725177191 Thread: 16 
-1298794782 1493755092 700157598 725177191 Thread: 27 
-1298794782 1493755092 700157598 725177191 Thread: 42 
-1298794782 1493755092 700157598 725177191 Thread: 63 
-1298794782 1493755092 700157598 725177191 Thread: 4 
-1298794782 1493755092 700157598 725177191 Thread: 25 
-1298794782 1493755092 700157598 725177191 Thread: 34 
-1298794782 1493755092 700157598 725177191 Thread: 62 
-1298794782 1493755092 700157598 725177191 Thread: 41 
-1298794782 1493755092 700157598 725177191 Thread: 22 
-1298794782 1493755092 700157598 725177191 Thread: 20 
-1298794782 1493755092 700157598 725177191 Thread: 55 
-1298794782 1493755092 700157598 725177191 Thread: 23 
-1298794782 1493755092 700157598 725177191 Thread: 14 
-1298794782 1493755092 700157598 725177191 Thread: 8 
-1298794782 1493755092 700157598 725177191 Thread: 26 
-1298794782 1493755092 700157598 725177191 Thread: 15 
-1298794782 1493755092 700157598 725177191 Thread: 61 
-1298794782 1493755092 700157598 725177191 Thread: 35 
-1298794782 1493755092 700157598 725177191 Thread: 10 
-1298794782 1493755092 700157598 725177191 Thread: 37 
-1298794782 1493755092 700157598 725177191 Thread: 19 
-1298794782 1493755092 700157598 725177191 Thread: 46 
-1298794782 1493755092 700157598 725177191 Thread: 52 
-1298794782 1493755092 700157598 725177191 Thread: 53 
-1298794782 1493755092 700157598 725177191 Thread: 7 
-1298794782 1493755092 700157598 725177191 Thread: 48 
-1298794782 1493755092 700157598 725177191 Thread: 24 
-1298794782 1493755092 700157598 725177191 Thread: 58 
-1298794782 1493755092 700157598 725177191 Thread: 44 
-1298794782 1493755092 700157598 725177191 Thread: 56 
-1298794782 1493755092 700157598 725177191 Thread: 40 
-1298794782 1493755092 700157598 725177191 Thread: 39 
-1298794782 1493755092 700157598 725177191 Thread: 43 
-1298794782 1493755092 700157598 725177191 Thread: 50 
-1298794782 1493755092 700157598 725177191 Thread: 54 
-1298794782 1493755092 700157598 725177191 Thread: 36 
-1298794782 1493755092 700157598 725177191 Thread: 57 
-1298794782 1493755092 700157598 725177191 Thread: 1 
-1298794782 1493755092 700157598 725177191 Thread: 59 
-1298794782 1493755092 700157598 725177191 Thread: 60 
-1298794782 1493755092 700157598 725177191 Thread: 33 
-1298794782 1493755092 700157598 725177191 Thread: 30 
-1298794782 1493755092 700157598 725177191 Thread: 32 
-1298794782 1493755092 700157598 725177191 Thread: 29 
-1298794782 1493755092 700157598 725177191 Thread: 31 
-1298794782 1493755092 700157598 725177191 Thread: 45 
-1298794782 1493755092 700157598 725177191 Thread: 3 
-1298794782 1493755092 700157598 725177191 Thread: 28 
-1298794782 1493755092 700157598 725177191 Thread: 9 
-1298794782 1493755092 700157598 725177191 Thread: 51 


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/seedTilt16.txt <==
-1613352816 -267666326 -2023341388 150573229 Thread: 7 
-1613352816 -267666326 -2023341388 150573229 Thread: 8 
-1613352816 -267666326 -2023341388 150573229 Thread: 62 
-1613352816 -267666326 -2023341388 150573229 Thread: 50 
-1613352816 -267666326 -2023341388 150573229 Thread: 11 
-1613352816 -267666326 -2023341388 150573229 Thread: 44 
-1613352816 -267666326 -2023341388 150573229 Thread: 35 
-1613352816 -267666326 -2023341388 150573229 Thread: 3 
-1613352816 -267666326 -2023341388 150573229 Thread: 17 
-1613352816 -267666326 -2023341388 150573229 Thread: 38 
-1613352816 -267666326 -2023341388 150573229 Thread: 13 
-1613352816 -267666326 -2023341388 150573229 Thread: 0 
-1613352816 -267666326 -2023341388 150573229 Thread: 32 
-1613352816 -267666326 -2023341388 150573229 Thread: 26 
-1613352816 -267666326 -2023341388 150573229 Thread: 27 
-1613352816 -267666326 -2023341388 150573229 Thread: 2 
-1613352816 -267666326 -2023341388 150573229 Thread: 63 
-1613352816 -267666326 -2023341388 150573229 Thread: 30 
-1613352816 -267666326 -2023341388 150573229 Thread: 34 
-1613352816 -267666326 -2023341388 150573229 Thread: 54 
-1613352816 -267666326 -2023341388 150573229 Thread: 37 
-1613352816 -267666326 -2023341388 150573229 Thread: 10 
-1613352816 -267666326 -2023341388 150573229 Thread: 20 
-1613352816 -267666326 -2023341388 150573229 Thread: 12 
-1613352816 -267666326 -2023341388 150573229 Thread: 59 
-1613352816 -267666326 -2023341388 150573229 Thread: 52 
-1613352816 -267666326 -2023341388 150573229 Thread: 57 
-1613352816 -267666326 -2023341388 150573229 Thread: 47 
-1613352816 -267666326 -2023341388 150573229 Thread: 56 
-1613352816 -267666326 -2023341388 150573229 Thread: 36 
-1613352816 -267666326 -2023341388 150573229 Thread: 48 
-1613352816 -267666326 -2023341388 150573229 Thread: 51 
-1613352816 -267666326 -2023341388 150573229 Thread: 18 
-1613352816 -267666326 -2023341388 150573229 Thread: 29 
-1613352816 -267666326 -2023341388 150573229 Thread: 61 
-1613352816 -267666326 -2023341388 150573229 Thread: 9 
-1613352816 -267666326 -2023341388 150573229 Thread: 28 
-1613352816 -267666326 -2023341388 150573229 Thread: 60 
-1613352816 -267666326 -2023341388 150573229 Thread: 55 
-1613352816 -267666326 -2023341388 150573229 Thread: 49 
-1613352816 -267666326 -2023341388 150573229 Thread: 19 
-1613352816 -267666326 -2023341388 150573229 Thread: 33 
-1613352816 -267666326 -2023341388 150573229 Thread: 22 
-1613352816 -267666326 -2023341388 150573229 Thread: 16 
-1613352816 -267666326 -2023341388 150573229 Thread: 40 
-1613352816 -267666326 -2023341388 150573229 Thread: 46 
-1613352816 -267666326 -2023341388 150573229 Thread: 39 
-1613352816 -267666326 -2023341388 150573229 Thread: 24 
-1613352816 -267666326 -2023341388 150573229 Thread: 42 
-1613352816 -267666326 -2023341388 150573229 Thread: 43 
-1613352816 -267666326 -2023341388 150573229 Thread: 31 
-1613352816 -267666326 -2023341388 150573229 Thread: 45 
-1613352816 -267666326 -2023341388 150573229 Thread: 14 
-1613352816 -267666326 -2023341388 150573229 Thread: 1 
-1613352816 -267666326 -2023341388 150573229 Thread: 23 
-1613352816 -267666326 -2023341388 150573229 Thread: 41 
-1613352816 -267666326 -2023341388 150573229 Thread: 25 
-1613352816 -267666326 -2023341388 150573229 Thread: 5 
-1613352816 -267666326 -2023341388 150573229 Thread: 6 
-1613352816 -267666326 -2023341388 150573229 Thread: 4 
-1613352816 -267666326 -2023341388 150573229 Thread: 53 
-1613352816 -267666326 -2023341388 150573229 Thread: 15 
-1613352816 -267666326 -2023341388 150573229 Thread: 58 
-1613352816 -267666326 -2023341388 150573229 Thread: 21 


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/seedTilt17.txt <==
-833982524 1770417300 524016498 -1937084969 Thread: 63 
-833982524 1770417300 524016498 -1937084969 Thread: 46 
-833982524 1770417300 524016498 -1937084969 Thread: 11 
-833982524 1770417300 524016498 -1937084969 Thread: 10 
-833982524 1770417300 524016498 -1937084969 Thread: 58 
-833982524 1770417300 524016498 -1937084969 Thread: 53 
-833982524 1770417300 524016498 -1937084969 Thread: 48 
-833982524 1770417300 524016498 -1937084969 Thread: 28 
-833982524 1770417300 524016498 -1937084969 Thread: 50 
-833982524 1770417300 524016498 -1937084969 Thread: 51 
-833982524 1770417300 524016498 -1937084969 Thread: 36 
-833982524 1770417300 524016498 -1937084969 Thread: 37 
-833982524 1770417300 524016498 -1937084969 Thread: 33 
-833982524 1770417300 524016498 -1937084969 Thread: 61 
-833982524 1770417300 524016498 -1937084969 Thread: 60 
-833982524 1770417300 524016498 -1937084969 Thread: 5 
-833982524 1770417300 524016498 -1937084969 Thread: 25 
-833982524 1770417300 524016498 -1937084969 Thread: 26 
-833982524 1770417300 524016498 -1937084969 Thread: 24 
-833982524 1770417300 524016498 -1937084969 Thread: 32 
-833982524 1770417300 524016498 -1937084969 Thread: 29 
-833982524 1770417300 524016498 -1937084969 Thread: 9 
-833982524 1770417300 524016498 -1937084969 Thread: 17 
-833982524 1770417300 524016498 -1937084969 Thread: 12 
-833982524 1770417300 524016498 -1937084969 Thread: 62 
-833982524 1770417300 524016498 -1937084969 Thread: 13 
-833982524 1770417300 524016498 -1937084969 Thread: 2 
-833982524 1770417300 524016498 -1937084969 Thread: 55 
-833982524 1770417300 524016498 -1937084969 Thread: 4 
-833982524 1770417300 524016498 -1937084969 Thread: 6 
-833982524 1770417300 524016498 -1937084969 Thread: 27 
-833982524 1770417300 524016498 -1937084969 Thread: 52 
-833982524 1770417300 524016498 -1937084969 Thread: 0 
-833982524 1770417300 524016498 -1937084969 Thread: 56 
-833982524 1770417300 524016498 -1937084969 Thread: 7 
-833982524 1770417300 524016498 -1937084969 Thread: 54 
-833982524 1770417300 524016498 -1937084969 Thread: 31 
-833982524 1770417300 524016498 -1937084969 Thread: 42 
-833982524 1770417300 524016498 -1937084969 Thread: 43 
-833982524 1770417300 524016498 -1937084969 Thread: 45 
-833982524 1770417300 524016498 -1937084969 Thread: 39 
-833982524 1770417300 524016498 -1937084969 Thread: 30 
-833982524 1770417300 524016498 -1937084969 Thread: 3 
-833982524 1770417300 524016498 -1937084969 Thread: 47 
-833982524 1770417300 524016498 -1937084969 Thread: 57 
-833982524 1770417300 524016498 -1937084969 Thread: 23 
-833982524 1770417300 524016498 -1937084969 Thread: 35 
-833982524 1770417300 524016498 -1937084969 Thread: 44 
-833982524 1770417300 524016498 -1937084969 Thread: 22 
-833982524 1770417300 524016498 -1937084969 Thread: 21 
-833982524 1770417300 524016498 -1937084969 Thread: 1 
-833982524 1770417300 524016498 -1937084969 Thread: 19 
-833982524 1770417300 524016498 -1937084969 Thread: 40 
-833982524 1770417300 524016498 -1937084969 Thread: 59 
-833982524 1770417300 524016498 -1937084969 Thread: 41 
-833982524 1770417300 524016498 -1937084969 Thread: 20 
-833982524 1770417300 524016498 -1937084969 Thread: 38 
-833982524 1770417300 524016498 -1937084969 Thread: 18 
-833982524 1770417300 524016498 -1937084969 Thread: 16 
-833982524 1770417300 524016498 -1937084969 Thread: 8 
-833982524 1770417300 524016498 -1937084969 Thread: 15 
-833982524 1770417300 524016498 -1937084969 Thread: 49 
-833982524 1770417300 524016498 -1937084969 Thread: 14 
-833982524 1770417300 524016498 -1937084969 Thread: 34 


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/seedTilt18.txt <==
480533940 -1285241030 1078916215 -1428641058 Thread: 5 
480533940 -1285241030 1078916215 -1428641058 Thread: 27 
480533940 -1285241030 1078916215 -1428641058 Thread: 28 
480533940 -1285241030 1078916215 -1428641058 Thread: 51 
480533940 -1285241030 1078916215 -1428641058 Thread: 8 
480533940 -1285241030 1078916215 -1428641058 Thread: 9 
480533940 -1285241030 1078916215 -1428641058 Thread: 54 
480533940 -1285241030 1078916215 -1428641058 Thread: 12 
480533940 -1285241030 1078916215 -1428641058 Thread: 20 
480533940 -1285241030 1078916215 -1428641058 Thread: 0 
480533940 -1285241030 1078916215 -1428641058 Thread: 56 
480533940 -1285241030 1078916215 -1428641058 Thread: 63 
480533940 -1285241030 1078916215 -1428641058 Thread: 62 
480533940 -1285241030 1078916215 -1428641058 Thread: 58 
480533940 -1285241030 1078916215 -1428641058 Thread: 48 
480533940 -1285241030 1078916215 -1428641058 Thread: 7 
480533940 -1285241030 1078916215 -1428641058 Thread: 25 
480533940 -1285241030 1078916215 -1428641058 Thread: 15 
480533940 -1285241030 1078916215 -1428641058 Thread: 4 
480533940 -1285241030 1078916215 -1428641058 Thread: 37 
480533940 -1285241030 1078916215 -1428641058 Thread: 55 
480533940 -1285241030 1078916215 -1428641058 Thread: 59 
480533940 -1285241030 1078916215 -1428641058 Thread: 31 
480533940 -1285241030 1078916215 -1428641058 Thread: 52 
480533940 -1285241030 1078916215 -1428641058 Thread: 33 
480533940 -1285241030 1078916215 -1428641058 Thread: 21 
480533940 -1285241030 1078916215 -1428641058 Thread: 38 
480533940 -1285241030 1078916215 -1428641058 Thread: 10 
480533940 -1285241030 1078916215 -1428641058 Thread: 46 
480533940 -1285241030 1078916215 -1428641058 Thread: 2 
480533940 -1285241030 1078916215 -1428641058 Thread: 23 
480533940 -1285241030 1078916215 -1428641058 Thread: 30 
480533940 -1285241030 1078916215 -1428641058 Thread: 6 
480533940 -1285241030 1078916215 -1428641058 Thread: 17 
480533940 -1285241030 1078916215 -1428641058 Thread: 16 
480533940 -1285241030 1078916215 -1428641058 Thread: 41 
480533940 -1285241030 1078916215 -1428641058 Thread: 57 
480533940 -1285241030 1078916215 -1428641058 Thread: 60 
480533940 -1285241030 1078916215 -1428641058 Thread: 61 
480533940 -1285241030 1078916215 -1428641058 Thread: 29 
480533940 -1285241030 1078916215 -1428641058 Thread: 36 
480533940 -1285241030 1078916215 -1428641058 Thread: 39 
480533940 -1285241030 1078916215 -1428641058 Thread: 50 
480533940 -1285241030 1078916215 -1428641058 Thread: 44 
480533940 -1285241030 1078916215 -1428641058 Thread: 24 
480533940 -1285241030 1078916215 -1428641058 Thread: 19 
480533940 -1285241030 1078916215 -1428641058 Thread: 18 
480533940 -1285241030 1078916215 -1428641058 Thread: 43 
480533940 -1285241030 1078916215 -1428641058 Thread: 11 
480533940 -1285241030 1078916215 -1428641058 Thread: 14 
480533940 -1285241030 1078916215 -1428641058 Thread: 13 
480533940 -1285241030 1078916215 -1428641058 Thread: 45 
480533940 -1285241030 1078916215 -1428641058 Thread: 26 
480533940 -1285241030 1078916215 -1428641058 Thread: 32 
480533940 -1285241030 1078916215 -1428641058 Thread: 34 
480533940 -1285241030 1078916215 -1428641058 Thread: 35 
480533940 -1285241030 1078916215 -1428641058 Thread: 40 
480533940 -1285241030 1078916215 -1428641058 Thread: 22 
480533940 -1285241030 1078916215 -1428641058 Thread: 47 
480533940 -1285241030 1078916215 -1428641058 Thread: 3 
480533940 -1285241030 1078916215 -1428641058 Thread: 1 
480533940 -1285241030 1078916215 -1428641058 Thread: 53 
480533940 -1285241030 1078916215 -1428641058 Thread: 42 
480533940 -1285241030 1078916215 -1428641058 Thread: 49 


==> Ancillary/Data/4Fields/constMass/Data/_2048_12_100/seedTilt19.txt <==
-27480593 -1031004629 -1735468599 -553468131 Thread: 55 
-27480593 -1031004629 -1735468599 -553468131 Thread: 56 
-27480593 -1031004629 -1735468599 -553468131 Thread: 59 
-27480593 -1031004629 -1735468599 -553468131 Thread: 11 
-27480593 -1031004629 -1735468599 -553468131 Thread: 6 
-27480593 -1031004629 -1735468599 -553468131 Thread: 26 
-27480593 -1031004629 -1735468599 -553468131 Thread: 27 
-27480593 -1031004629 -1735468599 -553468131 Thread: 30 
-27480593 -1031004629 -1735468599 -553468131 Thread: 60 
-27480593 -1031004629 -1735468599 -553468131 Thread: 29 
-27480593 -1031004629 -1735468599 -553468131 Thread: 28 
-27480593 -1031004629 -1735468599 -553468131 Thread: 31 
-27480593 -1031004629 -1735468599 -553468131 Thread: 39 
-27480593 -1031004629 -1735468599 -553468131 Thread: 7 
-27480593 -1031004629 -1735468599 -553468131 Thread: 14 
-27480593 -1031004629 -1735468599 -553468131 Thread: 12 
-27480593 -1031004629 -1735468599 -553468131 Thread: 13 
-27480593 -1031004629 -1735468599 -553468131 Thread: 34 
-27480593 -1031004629 -1735468599 -553468131 Thread: 4 
-27480593 -1031004629 -1735468599 -553468131 Thread: 3 
-27480593 -1031004629 -1735468599 -553468131 Thread: 45 
-27480593 -1031004629 -1735468599 -553468131 Thread: 50 
-27480593 -1031004629 -1735468599 -553468131 Thread: 23 
-27480593 -1031004629 -1735468599 -553468131 Thread: 1 
-27480593 -1031004629 -1735468599 -553468131 Thread: 35 
-27480593 -1031004629 -1735468599 -553468131 Thread: 51 
-27480593 -1031004629 -1735468599 -553468131 Thread: 41 
-27480593 -1031004629 -1735468599 -553468131 Thread: 8 
-27480593 -1031004629 -1735468599 -553468131 Thread: 0 
-27480593 -1031004629 -1735468599 -553468131 Thread: 63 
-27480593 -1031004629 -1735468599 -553468131 Thread: 61 
-27480593 -1031004629 -1735468599 -553468131 Thread: 62 
-27480593 -1031004629 -1735468599 -553468131 Thread: 9 
-27480593 -1031004629 -1735468599 -553468131 Thread: 22 
-27480593 -1031004629 -1735468599 -553468131 Thread: 5 
-27480593 -1031004629 -1735468599 -553468131 Thread: 25 
-27480593 -1031004629 -1735468599 -553468131 Thread: 2 
-27480593 -1031004629 -1735468599 -553468131 Thread: 43 
-27480593 -1031004629 -1735468599 -553468131 Thread: 53 
-27480593 -1031004629 -1735468599 -553468131 Thread: 46 
-27480593 -1031004629 -1735468599 -553468131 Thread: 33 
-27480593 -1031004629 -1735468599 -553468131 Thread: 48 
-27480593 -1031004629 -1735468599 -553468131 Thread: 32 
-27480593 -1031004629 -1735468599 -553468131 Thread: 49 
-27480593 -1031004629 -1735468599 -553468131 Thread: 44 
-27480593 -1031004629 -1735468599 -553468131 Thread: 58 
-27480593 -1031004629 -1735468599 -553468131 Thread: 52 
-27480593 -1031004629 -1735468599 -553468131 Thread: 10 
-27480593 -1031004629 -1735468599 -553468131 Thread: 36 
-27480593 -1031004629 -1735468599 -553468131 Thread: 47 
-27480593 -1031004629 -1735468599 -553468131 Thread: 37 
-27480593 -1031004629 -1735468599 -553468131 Thread: 24 
-27480593 -1031004629 -1735468599 -553468131 Thread: 42 
-27480593 -1031004629 -1735468599 -553468131 Thread: 40 
-27480593 -1031004629 -1735468599 -553468131 Thread: 15 
-27480593 -1031004629 -1735468599 -553468131 Thread: 18 
-27480593 -1031004629 -1735468599 -553468131 Thread: 21 
-27480593 -1031004629 -1735468599 -553468131 Thread: 16 
-27480593 -1031004629 -1735468599 -553468131 Thread: 20 
-27480593 -1031004629 -1735468599 -553468131 Thread: 19 
-27480593 -1031004629 -1735468599 -553468131 Thread: 17 
-27480593 -1031004629 -1735468599 -553468131 Thread: 57 
-27480593 -1031004629 -1735468599 -553468131 Thread: 54 
-27480593 -1031004629 -1735468599 -553468131 Thread: 38 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt11.txt <==
3087,5.81737e+07,2.96824e+07
3129,3.49195e+07,5.20776e+07
3171,2.33248e+07,6.08261e+07
3213,4.18011e+07,3.90609e+07
3255,5.67427e+07,2.33978e+07
3297,3.812e+07,4.12329e+07
3339,2.30272e+07,5.34988e+07
3381,4.43674e+07,2.99304e+07
3423,4.71146e+07,2.67042e+07
3465,2.29148e+07,4.87047e+07
3507,3.87012e+07,3.07791e+07
3549,4.31232e+07,2.60966e+07
3591,2.17269e+07,4.46838e+07
3633,4.38967e+07,2.19319e+07
3675,2.7668e+07,3.63445e+07
3717,3.31227e+07,2.91839e+07
3759,3.43415e+07,2.74001e+07
3801,2.74525e+07,3.17428e+07
3843,3.45095e+07,2.46965e+07
3885,2.78652e+07,2.89537e+07
3927,2.92514e+07,2.67684e+07
3969,3.35252e+07,2.1879e+07
4011,2.1085e+07,3.16137e+07
4053,3.65291e+07,1.71652e+07
4095,2.47245e+07,2.6249e+07
4137,2.27277e+07,2.70261e+07
4179,3.41989e+07,1.63789e+07
4221,2.80836e+07,2.03603e+07
4263,1.95871e+07,2.64608e+07
4293,3.17752e+07,1.62423e+07
4305,2.32029e+07,2.27071e+07
4316,1.93892e+07,2.5324e+07
4347,2.99081e+07,1.645e+07
4389,3.13015e+07,1.44569e+07
4431,2.83502e+07,1.59443e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt12.txt <==
3087,4.85432e+07,2.9992e+07
3129,2.48343e+07,5.2881e+07
3171,2.01721e+07,5.40057e+07
3213,4.25297e+07,2.86062e+07
3255,5.11706e+07,2.01942e+07
3297,2.81684e+07,4.21678e+07
3339,1.97529e+07,4.75957e+07
3381,4.42255e+07,2.13524e+07
3423,3.90202e+07,2.63803e+07
3465,1.70182e+07,4.60337e+07
3507,3.89068e+07,2.24235e+07
3549,3.54324e+07,2.56804e+07
3591,1.79e+07,4.04638e+07
3633,4.22471e+07,1.60656e+07
3675,1.99284e+07,3.62794e+07
3717,3.32618e+07,2.19111e+07
3759,2.68161e+07,2.7358e+07
3801,2.70734e+07,2.53278e+07
3843,2.7645e+07,2.43986e+07
3885,2.75681e+07,2.27147e+07
3927,2.23566e+07,2.68057e+07
3969,3.3258e+07,1.60769e+07
4011,1.56199e+07,3.03832e+07
4053,3.30524e+07,1.46052e+07
4095,2.39842e+07,2.12993e+07
4137,1.67338e+07,2.66002e+07
4179,3.07127e+07,1.41201e+07
4221,2.78563e+07,1.55315e+07
4263,1.63496e+07,2.40984e+07
4293,2.79535e+07,1.44804e+07
4305,1.74504e+07,2.24526e+07
4316,1.60397e+07,2.31806e+07
4347,2.56347e+07,1.52089e+07
4389,2.95966e+07,1.14012e+07
4431,2.7881e+07,1.20445e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt13.txt <==
3087,5.42211e+07,3.0406e+07
3129,2.85593e+07,5.52094e+07
3171,2.11029e+07,5.91737e+07
3213,4.41964e+07,3.27742e+07
3255,5.59568e+07,2.08791e+07
3297,3.23023e+07,4.37416e+07
3339,2.0851e+07,5.2002e+07
3381,4.64498e+07,2.45441e+07
3423,4.36907e+07,2.69506e+07
3465,1.89243e+07,4.92288e+07
3507,4.05606e+07,2.58268e+07
3549,3.97236e+07,2.63489e+07
3591,1.92967e+07,4.38708e+07
3633,4.49417e+07,1.81556e+07
3675,2.29616e+07,3.79279e+07
3717,3.46479e+07,2.4969e+07
3759,3.03576e+07,2.84437e+07
3801,2.82434e+07,2.83824e+07
3843,3.10266e+07,2.54585e+07
3885,2.88371e+07,2.55404e+07
3927,2.53244e+07,2.8026e+07
3969,3.50162e+07,1.83029e+07
4011,1.7651e+07,3.23188e+07
4053,3.57986e+07,1.57516e+07
4095,2.52974e+07,2.36503e+07
4137,1.90081e+07,2.8104e+07
4179,3.32797e+07,1.52364e+07
4221,2.93899e+07,1.74384e+07
4263,1.79066e+07,2.59506e+07
4293,3.0385e+07,1.55871e+07
4305,1.96364e+07,2.375e+07
4316,1.7595e+07,2.49391e+07
4347,2.79914e+07,1.62677e+07
4389,3.16686e+07,1.26095e+07
4431,2.96264e+07,1.34549e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt14.txt <==
3087,3.7244e+07,3.23145e+07
3129,1.68405e+07,5.15784e+07
3171,2.03315e+07,4.41609e+07
3213,4.24952e+07,1.99233e+07
3255,4.30047e+07,1.98523e+07
3297,1.9381e+07,4.22154e+07
3339,1.97328e+07,3.88158e+07
3381,4.23702e+07,1.52909e+07
3423,2.96684e+07,2.75693e+07
3465,1.45884e+07,4.02192e+07
3507,3.80463e+07,1.58768e+07
3549,2.66731e+07,2.66143e+07
3591,1.73395e+07,3.35338e+07
3633,3.80181e+07,1.32393e+07
3675,1.42768e+07,3.45559e+07
3717,3.29508e+07,1.55969e+07
3759,1.93506e+07,2.76732e+07
3801,2.76433e+07,1.84944e+07
3843,2.02799e+07,2.48526e+07
3885,2.78756e+07,1.644e+07
3927,1.6038e+07,2.65961e+07
3969,3.16784e+07,1.18425e+07
4011,1.28912e+07,2.71535e+07
4053,2.7173e+07,1.43342e+07
4095,2.43318e+07,1.5779e+07
4137,1.26783e+07,2.48558e+07
4179,2.50004e+07,1.39359e+07
4221,2.71897e+07,1.13866e+07
4263,1.57684e+07,1.98851e+07
4293,2.22086e+07,1.44835e+07
4305,1.29681e+07,2.14641e+07
4316,1.53553e+07,1.92347e+07
4347,1.98479e+07,1.53666e+07
4389,2.56204e+07,1.02992e+07
4431,2.62058e+07,9.29597e+06


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt15.txt <==
3087,4.4345e+07,3.06932e+07
3129,2.18528e+07,5.21548e+07
3171,1.98596e+07,5.05057e+07
3213,4.21931e+07,2.52922e+07
3255,4.81726e+07,1.96322e+07
3297,2.48821e+07,4.20781e+07
3339,1.93081e+07,4.45457e+07
3381,4.32633e+07,1.90337e+07
3423,3.57031e+07,2.63368e+07
3465,1.57542e+07,4.40336e+07
3507,3.81953e+07,2.00843e+07
3549,3.23975e+07,2.55826e+07
3591,1.7225e+07,3.81703e+07
3633,4.05595e+07,1.48665e+07
3675,1.78611e+07,3.5383e+07
3717,3.26975e+07,1.97007e+07
3759,2.42872e+07,2.70511e+07
3801,2.67152e+07,2.31248e+07
3843,2.52095e+07,2.41045e+07
3885,2.7113e+07,2.07269e+07
3927,2.02945e+07,2.63054e+07
3969,3.22922e+07,1.4658e+07
4011,1.45117e+07,2.91221e+07
4053,3.10808e+07,1.41537e+07
4095,2.34657e+07,1.96332e+07
4137,1.5433e+07,2.5633e+07
4179,2.87938e+07,1.37381e+07
4221,2.70152e+07,1.43181e+07
4263,1.58442e+07,2.26516e+07
4293,2.60556e+07,1.41618e+07
4305,1.61344e+07,2.16738e+07
4316,1.55467e+07,2.17781e+07
4347,2.37852e+07,1.49139e+07
4389,2.79986e+07,1.09601e+07
4431,2.68069e+07,1.12435e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt16.txt <==
3087,5.49879e+07,3.16462e+07
3129,2.97316e+07,5.6134e+07
3171,2.26724e+07,5.94922e+07
3213,4.5282e+07,3.37655e+07
3255,5.64918e+07,2.23967e+07
3297,3.318e+07,4.47209e+07
3339,2.22868e+07,5.23712e+07
3381,4.74706e+07,2.5443e+07
3423,4.41572e+07,2.84377e+07
3465,2.01164e+07,4.9805e+07
3507,4.17969e+07,2.63232e+07
3549,4.01036e+07,2.77694e+07
3591,2.05127e+07,4.43177e+07
3633,4.588e+07,1.8876e+07
3675,2.34708e+07,3.91004e+07
3717,3.5977e+07,2.5234e+07
3759,3.07197e+07,2.96222e+07
3801,2.95201e+07,2.8695e+07
3843,3.14008e+07,2.64897e+07
3885,3.00447e+07,2.58693e+07
3927,2.5696e+07,2.90192e+07
3969,3.61131e+07,1.86118e+07
4011,1.8183e+07,3.31295e+07
4053,3.65121e+07,1.63344e+07
4095,2.62438e+07,2.4025e+07
4137,1.94477e+07,2.88721e+07
4179,3.39596e+07,1.57989e+07
4221,3.02845e+07,1.77665e+07
4263,1.85201e+07,2.64568e+07
4293,3.09714e+07,1.61169e+07
4305,2.00685e+07,2.43985e+07
4316,1.82158e+07,2.54159e+07
4347,2.85224e+07,1.67961e+07
4389,3.23565e+07,1.29823e+07
4431,3.0367e+07,1.3749e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt17.txt <==
3087,5.64952e+07,3.09982e+07
3129,3.35449e+07,5.30431e+07
3171,2.36134e+07,5.9965e+07
3213,4.26588e+07,3.75587e+07
3255,5.60536e+07,2.34705e+07
3297,3.65508e+07,4.22541e+07
3339,2.31023e+07,5.28223e+07
3381,4.48375e+07,2.90019e+07
3423,4.58987e+07,2.73262e+07
3465,2.23164e+07,4.87165e+07
3507,3.91949e+07,2.97926e+07
3549,4.19468e+07,2.67321e+07
3591,2.15815e+07,4.42252e+07
3633,4.38648e+07,2.1511e+07
3675,2.66304e+07,3.68273e+07
3717,3.3628e+07,2.8166e+07
3759,3.31855e+07,2.79895e+07
3801,2.79008e+07,3.08285e+07
3843,3.34239e+07,2.52534e+07
3885,2.83037e+07,2.80633e+07
3927,2.82099e+07,2.73111e+07
3969,3.38573e+07,2.11433e+07
4011,2.04865e+07,3.17168e+07
4053,3.60727e+07,1.71783e+07
4095,2.50984e+07,2.55117e+07
4137,2.19258e+07,2.73028e+07
4179,3.37244e+07,1.64075e+07
4221,2.84941e+07,1.9648e+07
4263,1.94224e+07,2.62028e+07
4293,3.12185e+07,1.63169e+07
4305,2.23342e+07,2.30141e+07
4316,1.91553e+07,2.5135e+07
4347,2.92609e+07,1.66061e+07
4389,3.12354e+07,1.41803e+07
4431,2.85984e+07,1.542e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt18.txt <==
3087,5.81809e+07,2.97656e+07
3129,3.37533e+07,5.3521e+07
3171,2.27436e+07,6.15421e+07
3213,4.25924e+07,3.83991e+07
3255,5.74587e+07,2.2656e+07
3297,3.73998e+07,4.19657e+07
3339,2.25342e+07,5.40638e+07
3381,4.51276e+07,2.93679e+07
3423,4.71094e+07,2.68274e+07
3465,2.23504e+07,4.9224e+07
3507,3.92486e+07,3.04209e+07
3549,4.30456e+07,2.61866e+07
3591,2.15287e+07,4.48892e+07
3633,4.44318e+07,2.15847e+07
3675,2.72289e+07,3.68446e+07
3717,3.36616e+07,2.88284e+07
3759,3.4049e+07,2.77642e+07
3801,2.79345e+07,3.144e+07
3843,3.42479e+07,2.51073e+07
3885,2.84102e+07,2.85781e+07
3927,2.88842e+07,2.72801e+07
3969,3.40696e+07,2.1593e+07
4011,2.09979e+07,3.17704e+07
4053,3.6406e+07,1.74457e+07
4095,2.55166e+07,2.57206e+07
4137,2.23953e+07,2.74329e+07
4179,3.39488e+07,1.67385e+07
4221,2.89831e+07,1.97828e+07
4263,2.00224e+07,2.62397e+07
4293,3.13459e+07,1.67304e+07
4305,2.25498e+07,2.33551e+07
4316,1.97356e+07,2.51587e+07
4347,2.93365e+07,1.70349e+07
4389,3.15967e+07,1.441e+07
4431,2.93052e+07,1.54063e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt19.txt <==
3087,4.9006e+07,3.16666e+07
3129,2.6747e+07,5.30629e+07
3171,2.22756e+07,5.39151e+07
3213,4.30349e+07,3.02104e+07
3255,5.12041e+07,2.20145e+07
3297,2.96262e+07,4.25493e+07
3339,2.15662e+07,4.7761e+07
3381,4.4457e+07,2.31094e+07
3423,3.96242e+07,2.75101e+07
3465,1.8868e+07,4.58999e+07
3507,3.92512e+07,2.39173e+07
3549,3.60874e+07,2.66377e+07
3591,1.95256e+07,4.05253e+07
3633,4.22337e+07,1.77302e+07
3675,2.13648e+07,3.64527e+07
3717,3.37354e+07,2.301e+07
3759,2.77488e+07,2.79769e+07
3801,2.7874e+07,2.60374e+07
3843,2.84159e+07,2.50643e+07
3885,2.82376e+07,2.35582e+07
3927,2.33722e+07,2.72059e+07
3969,3.34514e+07,1.72111e+07
4011,1.69961e+07,3.04757e+07
4053,3.32108e+07,1.56381e+07
4095,2.46625e+07,2.19197e+07
4137,1.79802e+07,2.67097e+07
4179,3.08806e+07,1.50772e+07
4221,2.81592e+07,1.63491e+07
4263,1.75301e+07,2.41913e+07
4293,2.81897e+07,1.52971e+07
4305,1.8491e+07,2.2621e+07
4316,1.72217e+07,2.32455e+07
4347,2.59762e+07,1.58954e+07
4389,2.96231e+07,1.2298e+07
4431,2.80353e+07,1.28218e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt20.txt <==
3087,5.52119e+07,3.05635e+07
3129,2.94099e+07,5.55366e+07
3171,2.14952e+07,5.98726e+07
3213,4.446e+07,3.36431e+07
3255,5.66028e+07,2.1406e+07
3297,3.30752e+07,4.40757e+07
3339,2.11976e+07,5.27636e+07
3381,4.68852e+07,2.51422e+07
3423,4.43795e+07,2.73103e+07
3465,1.92893e+07,4.99382e+07
3507,4.10437e+07,2.62284e+07
3549,4.0346e+07,2.67252e+07
3591,1.95446e+07,4.46187e+07
3633,4.55727e+07,1.83995e+07
3675,2.32861e+07,3.85299e+07
3717,3.51208e+07,2.5327e+07
3759,3.08332e+07,2.87728e+07
3801,2.85585e+07,2.88631e+07
3843,3.15243e+07,2.56921e+07
3885,2.91372e+07,2.59647e+07
3927,2.56853e+07,2.83565e+07
3969,3.55271e+07,1.85221e+07
4011,1.77012e+07,3.288e+07
4053,3.64816e+07,1.5806e+07
4095,2.54535e+07,2.41055e+07
4137,1.91439e+07,2.85451e+07
4179,3.39892e+07,1.52359e+07
4221,2.97126e+07,1.77012e+07
4263,1.77873e+07,2.6563e+07
4293,3.10772e+07,1.55485e+07
4305,1.98692e+07,2.40563e+07
4316,1.74565e+07,2.55384e+07
4347,2.86627e+07,1.62367e+07
4389,3.23696e+07,1.25271e+07
4431,3.00308e+07,1.35624e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt21.txt <==
3087,4.79207e+07,3.30398e+07
3129,2.2241e+07,5.77773e+07
3171,2.10675e+07,5.4533e+07
3213,4.68005e+07,2.60424e+07
3255,5.27831e+07,2.0537e+07
3297,2.57762e+07,4.64493e+07
3339,2.05773e+07,4.80239e+07
3381,4.80689e+07,1.93271e+07
3423,3.8282e+07,2.88127e+07
3465,1.6178e+07,4.8217e+07
3507,4.25761e+07,2.04171e+07
3549,3.453e+07,2.8004e+07
3591,1.82515e+07,4.13958e+07
3633,4.49286e+07,1.50806e+07
3675,1.80069e+07,3.94107e+07
3717,3.658e+07,2.00533e+07
3759,2.52278e+07,3.01544e+07
3801,2.98732e+07,2.39322e+07
3843,2.63141e+07,2.68696e+07
3885,3.04279e+07,2.12644e+07
3927,2.06471e+07,2.95614e+07
3969,3.63231e+07,1.45617e+07
4011,1.45454e+07,3.24293e+07
4053,3.38911e+07,1.50575e+07
4095,2.6375e+07,2.02967e+07
4137,1.51726e+07,2.895e+07
4179,3.13877e+07,1.4633e+07
4221,3.07073e+07,1.42462e+07
4263,1.66155e+07,2.48511e+07
4293,2.82048e+07,1.52951e+07
4305,1.58981e+07,2.46564e+07
4316,1.61824e+07,2.40078e+07
4347,2.54212e+07,1.63522e+07
4389,3.14077e+07,1.09995e+07
4431,3.05553e+07,1.09842e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt22.txt <==
3087,4.22837e+07,3.07761e+07
3129,2.05231e+07,5.13234e+07
3171,1.984e+07,4.86115e+07
3213,4.18338e+07,2.4121e+07
3255,4.65214e+07,1.96129e+07
3297,2.35038e+07,4.15313e+07
3339,1.94438e+07,4.25771e+07
3381,4.25434e+07,1.82603e+07
3423,3.39469e+07,2.64145e+07
3465,1.56534e+07,4.24117e+07
3507,3.7751e+07,1.91261e+07
3549,3.06777e+07,2.56448e+07
3591,1.74284e+07,3.63811e+07
3633,3.93269e+07,1.46352e+07
3675,1.70301e+07,3.46413e+07
3717,3.24619e+07,1.86093e+07
3759,2.28253e+07,2.70144e+07
3801,2.68648e+07,2.16399e+07
3843,2.36384e+07,2.42184e+07
3885,2.72041e+07,1.93807e+07
3927,1.90038e+07,2.61485e+07
3969,3.17761e+07,1.39471e+07
4011,1.42109e+07,2.81248e+07
4053,2.94754e+07,1.4392e+07
4095,2.37199e+07,1.83028e+07
4137,1.46736e+07,2.51188e+07
4179,2.72477e+07,1.39386e+07
4221,2.69012e+07,1.33849e+07
4263,1.59705e+07,2.15068e+07
4293,2.4526e+07,1.43559e+07
4305,1.51544e+07,2.14249e+07
4316,1.56288e+07,2.07108e+07
4347,2.22585e+07,1.5128e+07
4389,2.68771e+07,1.0878e+07
4431,2.63732e+07,1.06533e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt23.txt <==
3087,4.90629e+07,3.08683e+07
3129,2.59625e+07,5.31125e+07
3171,2.14559e+07,5.41228e+07
3213,4.31265e+07,2.94654e+07
3255,5.14183e+07,2.13274e+07
3297,2.90926e+07,4.25001e+07
3339,2.10341e+07,4.75553e+07
3381,4.46201e+07,2.24104e+07
3423,3.94506e+07,2.72695e+07
3465,1.83184e+07,4.59296e+07
3507,3.94327e+07,2.32335e+07
3549,3.58592e+07,2.65093e+07
3591,1.91446e+07,4.04684e+07
3633,4.24671e+07,1.70949e+07
3675,2.08355e+07,3.65674e+07
3717,3.39165e+07,2.24012e+07
3759,2.73691e+07,2.79744e+07
3801,2.79273e+07,2.56291e+07
3843,2.80919e+07,2.50194e+07
3885,2.83491e+07,2.30503e+07
3927,2.2948e+07,2.72576e+07
3969,3.36807e+07,1.6645e+07
4011,1.65684e+07,3.0555e+07
4053,3.31841e+07,1.53572e+07
4095,2.47399e+07,2.15661e+07
4137,1.74829e+07,2.68606e+07
4179,3.08492e+07,1.48296e+07
4221,2.83724e+07,1.59261e+07
4263,1.72166e+07,2.41997e+07
4293,2.81466e+07,1.51091e+07
4305,1.80176e+07,2.27863e+07
4316,1.68862e+07,2.32886e+07
4347,2.58769e+07,1.57559e+07
4389,2.98173e+07,1.19372e+07
4431,2.82173e+07,1.2472e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/axionNumTilt24.txt <==
3087,4.72811e+07,3.20281e+07
3129,2.51557e+07,5.2931e+07
3171,2.20962e+07,5.24826e+07
3213,4.32587e+07,2.86632e+07
3255,5.00771e+07,2.18214e+07
3297,2.79294e+07,4.2954e+07
3339,2.16614e+07,4.6042e+07
3381,4.43225e+07,2.20378e+07
3423,3.79362e+07,2.78927e+07
3465,1.84951e+07,4.49037e+07
3507,3.93143e+07,2.27418e+07
3549,3.44223e+07,2.70738e+07
3591,1.9649e+07,3.916e+07
3633,4.15312e+07,1.73196e+07
3675,2.03065e+07,3.63035e+07
3717,3.39343e+07,2.1763e+07
3759,2.62039e+07,2.82686e+07
3801,2.83009e+07,2.46031e+07
3843,2.68045e+07,2.5511e+07
3885,2.86312e+07,2.21655e+07
3927,2.19771e+07,2.74884e+07
3969,3.3362e+07,1.63642e+07
4011,1.66232e+07,2.98511e+07
4053,3.1839e+07,1.59485e+07
4095,2.52564e+07,2.05358e+07
4137,1.71176e+07,2.66071e+07
4179,2.95567e+07,1.53795e+07
4221,2.84871e+07,1.53274e+07
4263,1.7754e+07,2.32602e+07
4293,2.68431e+07,1.5657e+07
4305,1.74331e+07,2.27541e+07
4316,1.73924e+07,2.24078e+07
4347,2.45764e+07,1.63009e+07
4389,2.88735e+07,1.22342e+07
4431,2.80721e+07,1.21828e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt20.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt21.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt22.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt23.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/runParamsTilt24.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt11.txt <==
-516329481 -1192992659 262336106 185718003 Thread: 3 
-516329481 -1192992659 262336106 185718003 Thread: 33 
-516329481 -1192992659 262336106 185718003 Thread: 47 
-516329481 -1192992659 262336106 185718003 Thread: 36 
-516329481 -1192992659 262336106 185718003 Thread: 54 
-516329481 -1192992659 262336106 185718003 Thread: 29 
-516329481 -1192992659 262336106 185718003 Thread: 55 
-516329481 -1192992659 262336106 185718003 Thread: 57 
-516329481 -1192992659 262336106 185718003 Thread: 8 
-516329481 -1192992659 262336106 185718003 Thread: 49 
-516329481 -1192992659 262336106 185718003 Thread: 43 
-516329481 -1192992659 262336106 185718003 Thread: 28 
-516329481 -1192992659 262336106 185718003 Thread: 25 
-516329481 -1192992659 262336106 185718003 Thread: 17 
-516329481 -1192992659 262336106 185718003 Thread: 20 
-516329481 -1192992659 262336106 185718003 Thread: 18 
-516329481 -1192992659 262336106 185718003 Thread: 32 
-516329481 -1192992659 262336106 185718003 Thread: 48 
-516329481 -1192992659 262336106 185718003 Thread: 1 
-516329481 -1192992659 262336106 185718003 Thread: 24 
-516329481 -1192992659 262336106 185718003 Thread: 4 
-516329481 -1192992659 262336106 185718003 Thread: 52 
-516329481 -1192992659 262336106 185718003 Thread: 21 
-516329481 -1192992659 262336106 185718003 Thread: 30 
-516329481 -1192992659 262336106 185718003 Thread: 23 
-516329481 -1192992659 262336106 185718003 Thread: 11 
-516329481 -1192992659 262336106 185718003 Thread: 10 
-516329481 -1192992659 262336106 185718003 Thread: 51 
-516329481 -1192992659 262336106 185718003 Thread: 16 
-516329481 -1192992659 262336106 185718003 Thread: 7 
-516329481 -1192992659 262336106 185718003 Thread: 59 
-516329481 -1192992659 262336106 185718003 Thread: 35 
-516329481 -1192992659 262336106 185718003 Thread: 31 
-516329481 -1192992659 262336106 185718003 Thread: 61 
-516329481 -1192992659 262336106 185718003 Thread: 38 
-516329481 -1192992659 262336106 185718003 Thread: 58 
-516329481 -1192992659 262336106 185718003 Thread: 50 
-516329481 -1192992659 262336106 185718003 Thread: 0 
-516329481 -1192992659 262336106 185718003 Thread: 9 
-516329481 -1192992659 262336106 185718003 Thread: 13 
-516329481 -1192992659 262336106 185718003 Thread: 34 
-516329481 -1192992659 262336106 185718003 Thread: 62 
-516329481 -1192992659 262336106 185718003 Thread: 60 
-516329481 -1192992659 262336106 185718003 Thread: 14 
-516329481 -1192992659 262336106 185718003 Thread: 46 
-516329481 -1192992659 262336106 185718003 Thread: 22 
-516329481 -1192992659 262336106 185718003 Thread: 44 
-516329481 -1192992659 262336106 185718003 Thread: 45 
-516329481 -1192992659 262336106 185718003 Thread: 41 
-516329481 -1192992659 262336106 185718003 Thread: 5 
-516329481 -1192992659 262336106 185718003 Thread: 2 
-516329481 -1192992659 262336106 185718003 Thread: 26 
-516329481 -1192992659 262336106 185718003 Thread: 42 
-516329481 -1192992659 262336106 185718003 Thread: 37 
-516329481 -1192992659 262336106 185718003 Thread: 12 
-516329481 -1192992659 262336106 185718003 Thread: 19 
-516329481 -1192992659 262336106 185718003 Thread: 63 
-516329481 -1192992659 262336106 185718003 Thread: 27 
-516329481 -1192992659 262336106 185718003 Thread: 53 
-516329481 -1192992659 262336106 185718003 Thread: 6 
-516329481 -1192992659 262336106 185718003 Thread: 40 
-516329481 -1192992659 262336106 185718003 Thread: 39 
-516329481 -1192992659 262336106 185718003 Thread: 56 
-516329481 -1192992659 262336106 185718003 Thread: 15 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt12.txt <==
1243096986 386493008 268527957 477369491 Thread: 0 
1243096986 386493008 268527957 477369491 Thread: 23 
1243096986 386493008 268527957 477369491 Thread: 24 
1243096986 386493008 268527957 477369491 Thread: 6 
1243096986 386493008 268527957 477369491 Thread: 13 
1243096986 386493008 268527957 477369491 Thread: 33 
1243096986 386493008 268527957 477369491 Thread: 10 
1243096986 386493008 268527957 477369491 Thread: 42 
1243096986 386493008 268527957 477369491 Thread: 31 
1243096986 386493008 268527957 477369491 Thread: 30 
1243096986 386493008 268527957 477369491 Thread: 51 
1243096986 386493008 268527957 477369491 Thread: 3 
1243096986 386493008 268527957 477369491 Thread: 43 
1243096986 386493008 268527957 477369491 Thread: 58 
1243096986 386493008 268527957 477369491 Thread: 38 
1243096986 386493008 268527957 477369491 Thread: 7 
1243096986 386493008 268527957 477369491 Thread: 26 
1243096986 386493008 268527957 477369491 Thread: 63 
1243096986 386493008 268527957 477369491 Thread: 22 
1243096986 386493008 268527957 477369491 Thread: 44 
1243096986 386493008 268527957 477369491 Thread: 37 
1243096986 386493008 268527957 477369491 Thread: 55 
1243096986 386493008 268527957 477369491 Thread: 49 
1243096986 386493008 268527957 477369491 Thread: 27 
1243096986 386493008 268527957 477369491 Thread: 56 
1243096986 386493008 268527957 477369491 Thread: 11 
1243096986 386493008 268527957 477369491 Thread: 1 
1243096986 386493008 268527957 477369491 Thread: 2 
1243096986 386493008 268527957 477369491 Thread: 35 
1243096986 386493008 268527957 477369491 Thread: 14 
1243096986 386493008 268527957 477369491 Thread: 40 
1243096986 386493008 268527957 477369491 Thread: 41 
1243096986 386493008 268527957 477369491 Thread: 59 
1243096986 386493008 268527957 477369491 Thread: 34 
1243096986 386493008 268527957 477369491 Thread: 8 
1243096986 386493008 268527957 477369491 Thread: 12 
1243096986 386493008 268527957 477369491 Thread: 47 
1243096986 386493008 268527957 477369491 Thread: 21 
1243096986 386493008 268527957 477369491 Thread: 18 
1243096986 386493008 268527957 477369491 Thread: 19 
1243096986 386493008 268527957 477369491 Thread: 4 
1243096986 386493008 268527957 477369491 Thread: 25 
1243096986 386493008 268527957 477369491 Thread: 28 
1243096986 386493008 268527957 477369491 Thread: 29 
1243096986 386493008 268527957 477369491 Thread: 50 
1243096986 386493008 268527957 477369491 Thread: 54 
1243096986 386493008 268527957 477369491 Thread: 53 
1243096986 386493008 268527957 477369491 Thread: 17 
1243096986 386493008 268527957 477369491 Thread: 61 
1243096986 386493008 268527957 477369491 Thread: 39 
1243096986 386493008 268527957 477369491 Thread: 36 
1243096986 386493008 268527957 477369491 Thread: 16 
1243096986 386493008 268527957 477369491 Thread: 57 
1243096986 386493008 268527957 477369491 Thread: 32 
1243096986 386493008 268527957 477369491 Thread: 62 
1243096986 386493008 268527957 477369491 Thread: 9 
1243096986 386493008 268527957 477369491 Thread: 5 
1243096986 386493008 268527957 477369491 Thread: 52 
1243096986 386493008 268527957 477369491 Thread: 60 
1243096986 386493008 268527957 477369491 Thread: 48 
1243096986 386493008 268527957 477369491 Thread: 45 
1243096986 386493008 268527957 477369491 Thread: 46 
1243096986 386493008 268527957 477369491 Thread: 15 
1243096986 386493008 268527957 477369491 Thread: 20 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt13.txt <==
-870895354 -986713892 -250761201 -1860380433 Thread: 0 
-870895354 -986713892 -250761201 -1860380433 Thread: 30 
-870895354 -986713892 -250761201 -1860380433 Thread: 39 
-870895354 -986713892 -250761201 -1860380433 Thread: 7 
-870895354 -986713892 -250761201 -1860380433 Thread: 1 
-870895354 -986713892 -250761201 -1860380433 Thread: 34 
-870895354 -986713892 -250761201 -1860380433 Thread: 14 
-870895354 -986713892 -250761201 -1860380433 Thread: 57 
-870895354 -986713892 -250761201 -1860380433 Thread: 60 
-870895354 -986713892 -250761201 -1860380433 Thread: 3 
-870895354 -986713892 -250761201 -1860380433 Thread: 55 
-870895354 -986713892 -250761201 -1860380433 Thread: 48 
-870895354 -986713892 -250761201 -1860380433 Thread: 44 
-870895354 -986713892 -250761201 -1860380433 Thread: 63 
-870895354 -986713892 -250761201 -1860380433 Thread: 2 
-870895354 -986713892 -250761201 -1860380433 Thread: 61 
-870895354 -986713892 -250761201 -1860380433 Thread: 49 
-870895354 -986713892 -250761201 -1860380433 Thread: 40 
-870895354 -986713892 -250761201 -1860380433 Thread: 37 
-870895354 -986713892 -250761201 -1860380433 Thread: 6 
-870895354 -986713892 -250761201 -1860380433 Thread: 53 
-870895354 -986713892 -250761201 -1860380433 Thread: 15 
-870895354 -986713892 -250761201 -1860380433 Thread: 16 
-870895354 -986713892 -250761201 -1860380433 Thread: 31 
-870895354 -986713892 -250761201 -1860380433 Thread: 8 
-870895354 -986713892 -250761201 -1860380433 Thread: 12 
-870895354 -986713892 -250761201 -1860380433 Thread: 38 
-870895354 -986713892 -250761201 -1860380433 Thread: 23 
-870895354 -986713892 -250761201 -1860380433 Thread: 58 
-870895354 -986713892 -250761201 -1860380433 Thread: 9 
-870895354 -986713892 -250761201 -1860380433 Thread: 17 
-870895354 -986713892 -250761201 -1860380433 Thread: 4 
-870895354 -986713892 -250761201 -1860380433 Thread: 27 
-870895354 -986713892 -250761201 -1860380433 Thread: 13 
-870895354 -986713892 -250761201 -1860380433 Thread: 43 
-870895354 -986713892 -250761201 -1860380433 Thread: 11 
-870895354 -986713892 -250761201 -1860380433 Thread: 56 
-870895354 -986713892 -250761201 -1860380433 Thread: 21 
-870895354 -986713892 -250761201 -1860380433 Thread: 20 
-870895354 -986713892 -250761201 -1860380433 Thread: 28 
-870895354 -986713892 -250761201 -1860380433 Thread: 32 
-870895354 -986713892 -250761201 -1860380433 Thread: 22 
-870895354 -986713892 -250761201 -1860380433 Thread: 33 
-870895354 -986713892 -250761201 -1860380433 Thread: 36 
-870895354 -986713892 -250761201 -1860380433 Thread: 26 
-870895354 -986713892 -250761201 -1860380433 Thread: 5 
-870895354 -986713892 -250761201 -1860380433 Thread: 35 
-870895354 -986713892 -250761201 -1860380433 Thread: 41 
-870895354 -986713892 -250761201 -1860380433 Thread: 50 
-870895354 -986713892 -250761201 -1860380433 Thread: 10 
-870895354 -986713892 -250761201 -1860380433 Thread: 46 
-870895354 -986713892 -250761201 -1860380433 Thread: 52 
-870895354 -986713892 -250761201 -1860380433 Thread: 24 
-870895354 -986713892 -250761201 -1860380433 Thread: 42 
-870895354 -986713892 -250761201 -1860380433 Thread: 51 
-870895354 -986713892 -250761201 -1860380433 Thread: 25 
-870895354 -986713892 -250761201 -1860380433 Thread: 45 
-870895354 -986713892 -250761201 -1860380433 Thread: 62 
-870895354 -986713892 -250761201 -1860380433 Thread: 47 
-870895354 -986713892 -250761201 -1860380433 Thread: 18 
-870895354 -986713892 -250761201 -1860380433 Thread: 59 
-870895354 -986713892 -250761201 -1860380433 Thread: 54 
-870895354 -986713892 -250761201 -1860380433 Thread: 19 
-870895354 -986713892 -250761201 -1860380433 Thread: 29 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt14.txt <==
1543999273 -1282761614 244995391 -1395772035 Thread: 0 
1543999273 -1282761614 244995391 -1395772035 Thread: 33 
1543999273 -1282761614 244995391 -1395772035 Thread: 22 
1543999273 -1282761614 244995391 -1395772035 Thread: 20 
1543999273 -1282761614 244995391 -1395772035 Thread: 47 
1543999273 -1282761614 244995391 -1395772035 Thread: 59 
1543999273 -1282761614 244995391 -1395772035 Thread: 55 
1543999273 -1282761614 244995391 -1395772035 Thread: 35 
1543999273 -1282761614 244995391 -1395772035 Thread: 16 
1543999273 -1282761614 244995391 -1395772035 Thread: 1 
1543999273 -1282761614 244995391 -1395772035 Thread: 11 
1543999273 -1282761614 244995391 -1395772035 Thread: 17 
1543999273 -1282761614 244995391 -1395772035 Thread: 21 
1543999273 -1282761614 244995391 -1395772035 Thread: 18 
1543999273 -1282761614 244995391 -1395772035 Thread: 60 
1543999273 -1282761614 244995391 -1395772035 Thread: 56 
1543999273 -1282761614 244995391 -1395772035 Thread: 9 
1543999273 -1282761614 244995391 -1395772035 Thread: 28 
1543999273 -1282761614 244995391 -1395772035 Thread: 14 
1543999273 -1282761614 244995391 -1395772035 Thread: 2 
1543999273 -1282761614 244995391 -1395772035 Thread: 46 
1543999273 -1282761614 244995391 -1395772035 Thread: 48 
1543999273 -1282761614 244995391 -1395772035 Thread: 23 
1543999273 -1282761614 244995391 -1395772035 Thread: 41 
1543999273 -1282761614 244995391 -1395772035 Thread: 38 
1543999273 -1282761614 244995391 -1395772035 Thread: 25 
1543999273 -1282761614 244995391 -1395772035 Thread: 10 
1543999273 -1282761614 244995391 -1395772035 Thread: 32 
1543999273 -1282761614 244995391 -1395772035 Thread: 36 
1543999273 -1282761614 244995391 -1395772035 Thread: 50 
1543999273 -1282761614 244995391 -1395772035 Thread: 12 
1543999273 -1282761614 244995391 -1395772035 Thread: 52 
1543999273 -1282761614 244995391 -1395772035 Thread: 61 
1543999273 -1282761614 244995391 -1395772035 Thread: 51 
1543999273 -1282761614 244995391 -1395772035 Thread: 43 
1543999273 -1282761614 244995391 -1395772035 Thread: 34 
1543999273 -1282761614 244995391 -1395772035 Thread: 6 
1543999273 -1282761614 244995391 -1395772035 Thread: 37 
1543999273 -1282761614 244995391 -1395772035 Thread: 29 
1543999273 -1282761614 244995391 -1395772035 Thread: 40 
1543999273 -1282761614 244995391 -1395772035 Thread: 8 
1543999273 -1282761614 244995391 -1395772035 Thread: 45 
1543999273 -1282761614 244995391 -1395772035 Thread: 27 
1543999273 -1282761614 244995391 -1395772035 Thread: 24 
1543999273 -1282761614 244995391 -1395772035 Thread: 15 
1543999273 -1282761614 244995391 -1395772035 Thread: 30 
1543999273 -1282761614 244995391 -1395772035 Thread: 31 
1543999273 -1282761614 244995391 -1395772035 Thread: 57 
1543999273 -1282761614 244995391 -1395772035 Thread: 19 
1543999273 -1282761614 244995391 -1395772035 Thread: 53 
1543999273 -1282761614 244995391 -1395772035 Thread: 13 
1543999273 -1282761614 244995391 -1395772035 Thread: 54 
1543999273 -1282761614 244995391 -1395772035 Thread: 4 
1543999273 -1282761614 244995391 -1395772035 Thread: 3 
1543999273 -1282761614 244995391 -1395772035 Thread: 49 
1543999273 -1282761614 244995391 -1395772035 Thread: 26 
1543999273 -1282761614 244995391 -1395772035 Thread: 62 
1543999273 -1282761614 244995391 -1395772035 Thread: 39 
1543999273 -1282761614 244995391 -1395772035 Thread: 63 
1543999273 -1282761614 244995391 -1395772035 Thread: 58 
1543999273 -1282761614 244995391 -1395772035 Thread: 42 
1543999273 -1282761614 244995391 -1395772035 Thread: 44 
1543999273 -1282761614 244995391 -1395772035 Thread: 5 
1543999273 -1282761614 244995391 -1395772035 Thread: 7 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt15.txt <==
-1572710309 -15144171 105131997 1102074593 Thread: 4 
-1572710309 -15144171 105131997 1102074593 Thread: 9 
-1572710309 -15144171 105131997 1102074593 Thread: 20 
-1572710309 -15144171 105131997 1102074593 Thread: 48 
-1572710309 -15144171 105131997 1102074593 Thread: 14 
-1572710309 -15144171 105131997 1102074593 Thread: 63 
-1572710309 -15144171 105131997 1102074593 Thread: 55 
-1572710309 -15144171 105131997 1102074593 Thread: 56 
-1572710309 -15144171 105131997 1102074593 Thread: 60 
-1572710309 -15144171 105131997 1102074593 Thread: 31 
-1572710309 -15144171 105131997 1102074593 Thread: 22 
-1572710309 -15144171 105131997 1102074593 Thread: 28 
-1572710309 -15144171 105131997 1102074593 Thread: 32 
-1572710309 -15144171 105131997 1102074593 Thread: 33 
-1572710309 -15144171 105131997 1102074593 Thread: 44 
-1572710309 -15144171 105131997 1102074593 Thread: 8 
-1572710309 -15144171 105131997 1102074593 Thread: 42 
-1572710309 -15144171 105131997 1102074593 Thread: 62 
-1572710309 -15144171 105131997 1102074593 Thread: 59 
-1572710309 -15144171 105131997 1102074593 Thread: 36 
-1572710309 -15144171 105131997 1102074593 Thread: 37 
-1572710309 -15144171 105131997 1102074593 Thread: 26 
-1572710309 -15144171 105131997 1102074593 Thread: 50 
-1572710309 -15144171 105131997 1102074593 Thread: 25 
-1572710309 -15144171 105131997 1102074593 Thread: 6 
-1572710309 -15144171 105131997 1102074593 Thread: 53 
-1572710309 -15144171 105131997 1102074593 Thread: 57 
-1572710309 -15144171 105131997 1102074593 Thread: 7 
-1572710309 -15144171 105131997 1102074593 Thread: 5 
-1572710309 -15144171 105131997 1102074593 Thread: 15 
-1572710309 -15144171 105131997 1102074593 Thread: 0 
-1572710309 -15144171 105131997 1102074593 Thread: 18 
-1572710309 -15144171 105131997 1102074593 Thread: 19 
-1572710309 -15144171 105131997 1102074593 Thread: 58 
-1572710309 -15144171 105131997 1102074593 Thread: 17 
-1572710309 -15144171 105131997 1102074593 Thread: 21 
-1572710309 -15144171 105131997 1102074593 Thread: 52 
-1572710309 -15144171 105131997 1102074593 Thread: 61 
-1572710309 -15144171 105131997 1102074593 Thread: 30 
-1572710309 -15144171 105131997 1102074593 Thread: 11 
-1572710309 -15144171 105131997 1102074593 Thread: 23 
-1572710309 -15144171 105131997 1102074593 Thread: 40 
-1572710309 -15144171 105131997 1102074593 Thread: 41 
-1572710309 -15144171 105131997 1102074593 Thread: 38 
-1572710309 -15144171 105131997 1102074593 Thread: 39 
-1572710309 -15144171 105131997 1102074593 Thread: 29 
-1572710309 -15144171 105131997 1102074593 Thread: 45 
-1572710309 -15144171 105131997 1102074593 Thread: 24 
-1572710309 -15144171 105131997 1102074593 Thread: 35 
-1572710309 -15144171 105131997 1102074593 Thread: 16 
-1572710309 -15144171 105131997 1102074593 Thread: 3 
-1572710309 -15144171 105131997 1102074593 Thread: 49 
-1572710309 -15144171 105131997 1102074593 Thread: 51 
-1572710309 -15144171 105131997 1102074593 Thread: 13 
-1572710309 -15144171 105131997 1102074593 Thread: 27 
-1572710309 -15144171 105131997 1102074593 Thread: 47 
-1572710309 -15144171 105131997 1102074593 Thread: 54 
-1572710309 -15144171 105131997 1102074593 Thread: 1 
-1572710309 -15144171 105131997 1102074593 Thread: 46 
-1572710309 -15144171 105131997 1102074593 Thread: 12 
-1572710309 -15144171 105131997 1102074593 Thread: 34 
-1572710309 -15144171 105131997 1102074593 Thread: 43 
-1572710309 -15144171 105131997 1102074593 Thread: 10 
-1572710309 -15144171 105131997 1102074593 Thread: 2 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt16.txt <==
110256262 -1045194807 -1476280639 40761175 Thread: 22 
110256262 -1045194807 -1476280639 40761175 Thread: 13 
110256262 -1045194807 -1476280639 40761175 Thread: 6 
110256262 -1045194807 -1476280639 40761175 Thread: 43 
110256262 -1045194807 -1476280639 40761175 Thread: 8 
110256262 -1045194807 -1476280639 40761175 Thread: 5 
110256262 -1045194807 -1476280639 40761175 Thread: 48 
110256262 -1045194807 -1476280639 40761175 Thread: 42 
110256262 -1045194807 -1476280639 40761175 Thread: 44 
110256262 -1045194807 -1476280639 40761175 Thread: 14 
110256262 -1045194807 -1476280639 40761175 Thread: 31 
110256262 -1045194807 -1476280639 40761175 Thread: 30 
110256262 -1045194807 -1476280639 40761175 Thread: 49 
110256262 -1045194807 -1476280639 40761175 Thread: 37 
110256262 -1045194807 -1476280639 40761175 Thread: 34 
110256262 -1045194807 -1476280639 40761175 Thread: 2 
110256262 -1045194807 -1476280639 40761175 Thread: 61 
110256262 -1045194807 -1476280639 40761175 Thread: 16 
110256262 -1045194807 -1476280639 40761175 Thread: 0 
110256262 -1045194807 -1476280639 40761175 Thread: 54 
110256262 -1045194807 -1476280639 40761175 Thread: 17 
110256262 -1045194807 -1476280639 40761175 Thread: 9 
110256262 -1045194807 -1476280639 40761175 Thread: 51 
110256262 -1045194807 -1476280639 40761175 Thread: 60 
110256262 -1045194807 -1476280639 40761175 Thread: 4 
110256262 -1045194807 -1476280639 40761175 Thread: 63 
110256262 -1045194807 -1476280639 40761175 Thread: 40 
110256262 -1045194807 -1476280639 40761175 Thread: 12 
110256262 -1045194807 -1476280639 40761175 Thread: 1 
110256262 -1045194807 -1476280639 40761175 Thread: 7 
110256262 -1045194807 -1476280639 40761175 Thread: 50 
110256262 -1045194807 -1476280639 40761175 Thread: 10 
110256262 -1045194807 -1476280639 40761175 Thread: 62 
110256262 -1045194807 -1476280639 40761175 Thread: 21 
110256262 -1045194807 -1476280639 40761175 Thread: 38 
110256262 -1045194807 -1476280639 40761175 Thread: 15 
110256262 -1045194807 -1476280639 40761175 Thread: 52 
110256262 -1045194807 -1476280639 40761175 Thread: 47 
110256262 -1045194807 -1476280639 40761175 Thread: 46 
110256262 -1045194807 -1476280639 40761175 Thread: 19 
110256262 -1045194807 -1476280639 40761175 Thread: 53 
110256262 -1045194807 -1476280639 40761175 Thread: 3 
110256262 -1045194807 -1476280639 40761175 Thread: 35 
110256262 -1045194807 -1476280639 40761175 Thread: 36 
110256262 -1045194807 -1476280639 40761175 Thread: 28 
110256262 -1045194807 -1476280639 40761175 Thread: 11 
110256262 -1045194807 -1476280639 40761175 Thread: 27 
110256262 -1045194807 -1476280639 40761175 Thread: 45 
110256262 -1045194807 -1476280639 40761175 Thread: 24 
110256262 -1045194807 -1476280639 40761175 Thread: 23 
110256262 -1045194807 -1476280639 40761175 Thread: 32 
110256262 -1045194807 -1476280639 40761175 Thread: 58 
110256262 -1045194807 -1476280639 40761175 Thread: 56 
110256262 -1045194807 -1476280639 40761175 Thread: 59 
110256262 -1045194807 -1476280639 40761175 Thread: 33 
110256262 -1045194807 -1476280639 40761175 Thread: 41 
110256262 -1045194807 -1476280639 40761175 Thread: 57 
110256262 -1045194807 -1476280639 40761175 Thread: 20 
110256262 -1045194807 -1476280639 40761175 Thread: 29 
110256262 -1045194807 -1476280639 40761175 Thread: 18 
110256262 -1045194807 -1476280639 40761175 Thread: 25 
110256262 -1045194807 -1476280639 40761175 Thread: 26 
110256262 -1045194807 -1476280639 40761175 Thread: 39 
110256262 -1045194807 -1476280639 40761175 Thread: 55 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt17.txt <==
496592466 -672213649 50731732 317474965 Thread: 0 
496592466 -672213649 50731732 317474965 Thread: 63 
496592466 -672213649 50731732 317474965 Thread: 1 
496592466 -672213649 50731732 317474965 Thread: 51 
496592466 -672213649 50731732 317474965 Thread: 61 
496592466 -672213649 50731732 317474965 Thread: 28 
496592466 -672213649 50731732 317474965 Thread: 17 
496592466 -672213649 50731732 317474965 Thread: 19 
496592466 -672213649 50731732 317474965 Thread: 5 
496592466 -672213649 50731732 317474965 Thread: 7 
496592466 -672213649 50731732 317474965 Thread: 38 
496592466 -672213649 50731732 317474965 Thread: 15 
496592466 -672213649 50731732 317474965 Thread: 16 
496592466 -672213649 50731732 317474965 Thread: 23 
496592466 -672213649 50731732 317474965 Thread: 22 
496592466 -672213649 50731732 317474965 Thread: 48 
496592466 -672213649 50731732 317474965 Thread: 56 
496592466 -672213649 50731732 317474965 Thread: 8 
496592466 -672213649 50731732 317474965 Thread: 53 
496592466 -672213649 50731732 317474965 Thread: 33 
496592466 -672213649 50731732 317474965 Thread: 32 
496592466 -672213649 50731732 317474965 Thread: 2 
496592466 -672213649 50731732 317474965 Thread: 55 
496592466 -672213649 50731732 317474965 Thread: 42 
496592466 -672213649 50731732 317474965 Thread: 41 
496592466 -672213649 50731732 317474965 Thread: 14 
496592466 -672213649 50731732 317474965 Thread: 9 
496592466 -672213649 50731732 317474965 Thread: 57 
496592466 -672213649 50731732 317474965 Thread: 39 
496592466 -672213649 50731732 317474965 Thread: 52 
496592466 -672213649 50731732 317474965 Thread: 18 
496592466 -672213649 50731732 317474965 Thread: 21 
496592466 -672213649 50731732 317474965 Thread: 3 
496592466 -672213649 50731732 317474965 Thread: 30 
496592466 -672213649 50731732 317474965 Thread: 25 
496592466 -672213649 50731732 317474965 Thread: 20 
496592466 -672213649 50731732 317474965 Thread: 26 
496592466 -672213649 50731732 317474965 Thread: 27 
496592466 -672213649 50731732 317474965 Thread: 36 
496592466 -672213649 50731732 317474965 Thread: 60 
496592466 -672213649 50731732 317474965 Thread: 62 
496592466 -672213649 50731732 317474965 Thread: 37 
496592466 -672213649 50731732 317474965 Thread: 29 
496592466 -672213649 50731732 317474965 Thread: 54 
496592466 -672213649 50731732 317474965 Thread: 24 
496592466 -672213649 50731732 317474965 Thread: 40 
496592466 -672213649 50731732 317474965 Thread: 50 
496592466 -672213649 50731732 317474965 Thread: 35 
496592466 -672213649 50731732 317474965 Thread: 49 
496592466 -672213649 50731732 317474965 Thread: 34 
496592466 -672213649 50731732 317474965 Thread: 31 
496592466 -672213649 50731732 317474965 Thread: 10 
496592466 -672213649 50731732 317474965 Thread: 13 
496592466 -672213649 50731732 317474965 Thread: 4 
496592466 -672213649 50731732 317474965 Thread: 44 
496592466 -672213649 50731732 317474965 Thread: 58 
496592466 -672213649 50731732 317474965 Thread: 46 
496592466 -672213649 50731732 317474965 Thread: 59 
496592466 -672213649 50731732 317474965 Thread: 47 
496592466 -672213649 50731732 317474965 Thread: 11 
496592466 -672213649 50731732 317474965 Thread: 12 
496592466 -672213649 50731732 317474965 Thread: 43 
496592466 -672213649 50731732 317474965 Thread: 45 
496592466 -672213649 50731732 317474965 Thread: 6 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt18.txt <==
1992798307 -1856231490 -1056345141 2080662580 Thread: 58 
1992798307 -1856231490 -1056345141 2080662580 Thread: 2 
1992798307 -1856231490 -1056345141 2080662580 Thread: 35 
1992798307 -1856231490 -1056345141 2080662580 Thread: 34 
1992798307 -1856231490 -1056345141 2080662580 Thread: 3 
1992798307 -1856231490 -1056345141 2080662580 Thread: 9 
1992798307 -1856231490 -1056345141 2080662580 Thread: 33 
1992798307 -1856231490 -1056345141 2080662580 Thread: 22 
1992798307 -1856231490 -1056345141 2080662580 Thread: 23 
1992798307 -1856231490 -1056345141 2080662580 Thread: 43 
1992798307 -1856231490 -1056345141 2080662580 Thread: 14 
1992798307 -1856231490 -1056345141 2080662580 Thread: 15 
1992798307 -1856231490 -1056345141 2080662580 Thread: 50 
1992798307 -1856231490 -1056345141 2080662580 Thread: 7 
1992798307 -1856231490 -1056345141 2080662580 Thread: 19 
1992798307 -1856231490 -1056345141 2080662580 Thread: 45 
1992798307 -1856231490 -1056345141 2080662580 Thread: 44 
1992798307 -1856231490 -1056345141 2080662580 Thread: 32 
1992798307 -1856231490 -1056345141 2080662580 Thread: 16 
1992798307 -1856231490 -1056345141 2080662580 Thread: 29 
1992798307 -1856231490 -1056345141 2080662580 Thread: 1 
1992798307 -1856231490 -1056345141 2080662580 Thread: 48 
1992798307 -1856231490 -1056345141 2080662580 Thread: 10 
1992798307 -1856231490 -1056345141 2080662580 Thread: 53 
1992798307 -1856231490 -1056345141 2080662580 Thread: 42 
1992798307 -1856231490 -1056345141 2080662580 Thread: 61 
1992798307 -1856231490 -1056345141 2080662580 Thread: 37 
1992798307 -1856231490 -1056345141 2080662580 Thread: 39 
1992798307 -1856231490 -1056345141 2080662580 Thread: 36 
1992798307 -1856231490 -1056345141 2080662580 Thread: 57 
1992798307 -1856231490 -1056345141 2080662580 Thread: 11 
1992798307 -1856231490 -1056345141 2080662580 Thread: 13 
1992798307 -1856231490 -1056345141 2080662580 Thread: 0 
1992798307 -1856231490 -1056345141 2080662580 Thread: 59 
1992798307 -1856231490 -1056345141 2080662580 Thread: 28 
1992798307 -1856231490 -1056345141 2080662580 Thread: 24 
1992798307 -1856231490 -1056345141 2080662580 Thread: 47 
1992798307 -1856231490 -1056345141 2080662580 Thread: 52 
1992798307 -1856231490 -1056345141 2080662580 Thread: 55 
1992798307 -1856231490 -1056345141 2080662580 Thread: 12 
1992798307 -1856231490 -1056345141 2080662580 Thread: 26 
1992798307 -1856231490 -1056345141 2080662580 Thread: 54 
1992798307 -1856231490 -1056345141 2080662580 Thread: 4 
1992798307 -1856231490 -1056345141 2080662580 Thread: 38 
1992798307 -1856231490 -1056345141 2080662580 Thread: 62 
1992798307 -1856231490 -1056345141 2080662580 Thread: 18 
1992798307 -1856231490 -1056345141 2080662580 Thread: 46 
1992798307 -1856231490 -1056345141 2080662580 Thread: 60 
1992798307 -1856231490 -1056345141 2080662580 Thread: 41 
1992798307 -1856231490 -1056345141 2080662580 Thread: 6 
1992798307 -1856231490 -1056345141 2080662580 Thread: 8 
1992798307 -1856231490 -1056345141 2080662580 Thread: 30 
1992798307 -1856231490 -1056345141 2080662580 Thread: 31 
1992798307 -1856231490 -1056345141 2080662580 Thread: 63 
1992798307 -1856231490 -1056345141 2080662580 Thread: 5 
1992798307 -1856231490 -1056345141 2080662580 Thread: 17 
1992798307 -1856231490 -1056345141 2080662580 Thread: 21 
1992798307 -1856231490 -1056345141 2080662580 Thread: 20 
1992798307 -1856231490 -1056345141 2080662580 Thread: 49 
1992798307 -1856231490 -1056345141 2080662580 Thread: 27 
1992798307 -1856231490 -1056345141 2080662580 Thread: 25 
1992798307 -1856231490 -1056345141 2080662580 Thread: 40 
1992798307 -1856231490 -1056345141 2080662580 Thread: 51 
1992798307 -1856231490 -1056345141 2080662580 Thread: 56 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt19.txt <==
287682623 2101492589 69237564 2109836586 Thread: 0 
287682623 2101492589 69237564 2109836586 Thread: 27 
287682623 2101492589 69237564 2109836586 Thread: 18 
287682623 2101492589 69237564 2109836586 Thread: 19 
287682623 2101492589 69237564 2109836586 Thread: 2 
287682623 2101492589 69237564 2109836586 Thread: 1 
287682623 2101492589 69237564 2109836586 Thread: 23 
287682623 2101492589 69237564 2109836586 Thread: 49 
287682623 2101492589 69237564 2109836586 Thread: 25 
287682623 2101492589 69237564 2109836586 Thread: 13 
287682623 2101492589 69237564 2109836586 Thread: 3 
287682623 2101492589 69237564 2109836586 Thread: 55 
287682623 2101492589 69237564 2109836586 Thread: 20 
287682623 2101492589 69237564 2109836586 Thread: 42 
287682623 2101492589 69237564 2109836586 Thread: 8 
287682623 2101492589 69237564 2109836586 Thread: 16 
287682623 2101492589 69237564 2109836586 Thread: 40 
287682623 2101492589 69237564 2109836586 Thread: 28 
287682623 2101492589 69237564 2109836586 Thread: 22 
287682623 2101492589 69237564 2109836586 Thread: 53 
287682623 2101492589 69237564 2109836586 Thread: 17 
287682623 2101492589 69237564 2109836586 Thread: 21 
287682623 2101492589 69237564 2109836586 Thread: 44 
287682623 2101492589 69237564 2109836586 Thread: 11 
287682623 2101492589 69237564 2109836586 Thread: 12 
287682623 2101492589 69237564 2109836586 Thread: 39 
287682623 2101492589 69237564 2109836586 Thread: 4 
287682623 2101492589 69237564 2109836586 Thread: 7 
287682623 2101492589 69237564 2109836586 Thread: 51 
287682623 2101492589 69237564 2109836586 Thread: 50 
287682623 2101492589 69237564 2109836586 Thread: 24 
287682623 2101492589 69237564 2109836586 Thread: 29 
287682623 2101492589 69237564 2109836586 Thread: 34 
287682623 2101492589 69237564 2109836586 Thread: 41 
287682623 2101492589 69237564 2109836586 Thread: 15 
287682623 2101492589 69237564 2109836586 Thread: 32 
287682623 2101492589 69237564 2109836586 Thread: 59 
287682623 2101492589 69237564 2109836586 Thread: 48 
287682623 2101492589 69237564 2109836586 Thread: 26 
287682623 2101492589 69237564 2109836586 Thread: 43 
287682623 2101492589 69237564 2109836586 Thread: 38 
287682623 2101492589 69237564 2109836586 Thread: 9 
287682623 2101492589 69237564 2109836586 Thread: 14 
287682623 2101492589 69237564 2109836586 Thread: 33 
287682623 2101492589 69237564 2109836586 Thread: 57 
287682623 2101492589 69237564 2109836586 Thread: 58 
287682623 2101492589 69237564 2109836586 Thread: 45 
287682623 2101492589 69237564 2109836586 Thread: 60 
287682623 2101492589 69237564 2109836586 Thread: 46 
287682623 2101492589 69237564 2109836586 Thread: 10 
287682623 2101492589 69237564 2109836586 Thread: 30 
287682623 2101492589 69237564 2109836586 Thread: 5 
287682623 2101492589 69237564 2109836586 Thread: 56 
287682623 2101492589 69237564 2109836586 Thread: 52 
287682623 2101492589 69237564 2109836586 Thread: 36 
287682623 2101492589 69237564 2109836586 Thread: 31 
287682623 2101492589 69237564 2109836586 Thread: 63 
287682623 2101492589 69237564 2109836586 Thread: 54 
287682623 2101492589 69237564 2109836586 Thread: 35 
287682623 2101492589 69237564 2109836586 Thread: 47 
287682623 2101492589 69237564 2109836586 Thread: 37 
287682623 2101492589 69237564 2109836586 Thread: 6 
287682623 2101492589 69237564 2109836586 Thread: 62 
287682623 2101492589 69237564 2109836586 Thread: 61 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt20.txt <==
-734176024 977281183 962630480 484256236 Thread: 0 
-734176024 977281183 962630480 484256236 Thread: 59 
-734176024 977281183 962630480 484256236 Thread: 35 
-734176024 977281183 962630480 484256236 Thread: 62 
-734176024 977281183 962630480 484256236 Thread: 41 
-734176024 977281183 962630480 484256236 Thread: 40 
-734176024 977281183 962630480 484256236 Thread: 63 
-734176024 977281183 962630480 484256236 Thread: 1 
-734176024 977281183 962630480 484256236 Thread: 47 
-734176024 977281183 962630480 484256236 Thread: 21 
-734176024 977281183 962630480 484256236 Thread: 60 
-734176024 977281183 962630480 484256236 Thread: 6 
-734176024 977281183 962630480 484256236 Thread: 56 
-734176024 977281183 962630480 484256236 Thread: 31 
-734176024 977281183 962630480 484256236 Thread: 29 
-734176024 977281183 962630480 484256236 Thread: 48 
-734176024 977281183 962630480 484256236 Thread: 7 
-734176024 977281183 962630480 484256236 Thread: 52 
-734176024 977281183 962630480 484256236 Thread: 30 
-734176024 977281183 962630480 484256236 Thread: 17 
-734176024 977281183 962630480 484256236 Thread: 57 
-734176024 977281183 962630480 484256236 Thread: 45 
-734176024 977281183 962630480 484256236 Thread: 61 
-734176024 977281183 962630480 484256236 Thread: 3 
-734176024 977281183 962630480 484256236 Thread: 2 
-734176024 977281183 962630480 484256236 Thread: 10 
-734176024 977281183 962630480 484256236 Thread: 50 
-734176024 977281183 962630480 484256236 Thread: 55 
-734176024 977281183 962630480 484256236 Thread: 22 
-734176024 977281183 962630480 484256236 Thread: 16 
-734176024 977281183 962630480 484256236 Thread: 49 
-734176024 977281183 962630480 484256236 Thread: 18 
-734176024 977281183 962630480 484256236 Thread: 43 
-734176024 977281183 962630480 484256236 Thread: 42 
-734176024 977281183 962630480 484256236 Thread: 51 
-734176024 977281183 962630480 484256236 Thread: 39 
-734176024 977281183 962630480 484256236 Thread: 13 
-734176024 977281183 962630480 484256236 Thread: 25 
-734176024 977281183 962630480 484256236 Thread: 32 
-734176024 977281183 962630480 484256236 Thread: 28 
-734176024 977281183 962630480 484256236 Thread: 27 
-734176024 977281183 962630480 484256236 Thread: 38 
-734176024 977281183 962630480 484256236 Thread: 33 
-734176024 977281183 962630480 484256236 Thread: 14 
-734176024 977281183 962630480 484256236 Thread: 36 
-734176024 977281183 962630480 484256236 Thread: 9 
-734176024 977281183 962630480 484256236 Thread: 5 
-734176024 977281183 962630480 484256236 Thread: 19 
-734176024 977281183 962630480 484256236 Thread: 8 
-734176024 977281183 962630480 484256236 Thread: 46 
-734176024 977281183 962630480 484256236 Thread: 23 
-734176024 977281183 962630480 484256236 Thread: 15 
-734176024 977281183 962630480 484256236 Thread: 24 
-734176024 977281183 962630480 484256236 Thread: 37 
-734176024 977281183 962630480 484256236 Thread: 34 
-734176024 977281183 962630480 484256236 Thread: 20 
-734176024 977281183 962630480 484256236 Thread: 58 
-734176024 977281183 962630480 484256236 Thread: 26 
-734176024 977281183 962630480 484256236 Thread: 44 
-734176024 977281183 962630480 484256236 Thread: 53 
-734176024 977281183 962630480 484256236 Thread: 11 
-734176024 977281183 962630480 484256236 Thread: 12 
-734176024 977281183 962630480 484256236 Thread: 54 
-734176024 977281183 962630480 484256236 Thread: 4 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt21.txt <==
1734045335 2127448462 -448712428 789822917 Thread: 3 
1734045335 2127448462 -448712428 789822917 Thread: 31 
1734045335 2127448462 -448712428 789822917 Thread: 46 
1734045335 2127448462 -448712428 789822917 Thread: 2 
1734045335 2127448462 -448712428 789822917 Thread: 35 
1734045335 2127448462 -448712428 789822917 Thread: 4 
1734045335 2127448462 -448712428 789822917 Thread: 24 
1734045335 2127448462 -448712428 789822917 Thread: 11 
1734045335 2127448462 -448712428 789822917 Thread: 23 
1734045335 2127448462 -448712428 789822917 Thread: 9 
1734045335 2127448462 -448712428 789822917 Thread: 41 
1734045335 2127448462 -448712428 789822917 Thread: 27 
1734045335 2127448462 -448712428 789822917 Thread: 25 
1734045335 2127448462 -448712428 789822917 Thread: 63 
1734045335 2127448462 -448712428 789822917 Thread: 42 
1734045335 2127448462 -448712428 789822917 Thread: 34 
1734045335 2127448462 -448712428 789822917 Thread: 29 
1734045335 2127448462 -448712428 789822917 Thread: 40 
1734045335 2127448462 -448712428 789822917 Thread: 26 
1734045335 2127448462 -448712428 789822917 Thread: 7 
1734045335 2127448462 -448712428 789822917 Thread: 47 
1734045335 2127448462 -448712428 789822917 Thread: 12 
1734045335 2127448462 -448712428 789822917 Thread: 36 
1734045335 2127448462 -448712428 789822917 Thread: 37 
1734045335 2127448462 -448712428 789822917 Thread: 18 
1734045335 2127448462 -448712428 789822917 Thread: 0 
1734045335 2127448462 -448712428 789822917 Thread: 6 
1734045335 2127448462 -448712428 789822917 Thread: 5 
1734045335 2127448462 -448712428 789822917 Thread: 1 
1734045335 2127448462 -448712428 789822917 Thread: 51 
1734045335 2127448462 -448712428 789822917 Thread: 39 
1734045335 2127448462 -448712428 789822917 Thread: 38 
1734045335 2127448462 -448712428 789822917 Thread: 58 
1734045335 2127448462 -448712428 789822917 Thread: 44 
1734045335 2127448462 -448712428 789822917 Thread: 59 
1734045335 2127448462 -448712428 789822917 Thread: 30 
1734045335 2127448462 -448712428 789822917 Thread: 48 
1734045335 2127448462 -448712428 789822917 Thread: 52 
1734045335 2127448462 -448712428 789822917 Thread: 57 
1734045335 2127448462 -448712428 789822917 Thread: 16 
1734045335 2127448462 -448712428 789822917 Thread: 17 
1734045335 2127448462 -448712428 789822917 Thread: 60 
1734045335 2127448462 -448712428 789822917 Thread: 32 
1734045335 2127448462 -448712428 789822917 Thread: 61 
1734045335 2127448462 -448712428 789822917 Thread: 14 
1734045335 2127448462 -448712428 789822917 Thread: 10 
1734045335 2127448462 -448712428 789822917 Thread: 15 
1734045335 2127448462 -448712428 789822917 Thread: 13 
1734045335 2127448462 -448712428 789822917 Thread: 45 
1734045335 2127448462 -448712428 789822917 Thread: 19 
1734045335 2127448462 -448712428 789822917 Thread: 62 
1734045335 2127448462 -448712428 789822917 Thread: 55 
1734045335 2127448462 -448712428 789822917 Thread: 53 
1734045335 2127448462 -448712428 789822917 Thread: 43 
1734045335 2127448462 -448712428 789822917 Thread: 54 
1734045335 2127448462 -448712428 789822917 Thread: 33 
1734045335 2127448462 -448712428 789822917 Thread: 21 
1734045335 2127448462 -448712428 789822917 Thread: 20 
1734045335 2127448462 -448712428 789822917 Thread: 8 
1734045335 2127448462 -448712428 789822917 Thread: 49 
1734045335 2127448462 -448712428 789822917 Thread: 50 
1734045335 2127448462 -448712428 789822917 Thread: 56 
1734045335 2127448462 -448712428 789822917 Thread: 22 
1734045335 2127448462 -448712428 789822917 Thread: 28 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt22.txt <==
260326152 -998659192 134316652 1475351211 Thread: 0 
260326152 -998659192 134316652 1475351211 Thread: 60 
260326152 -998659192 134316652 1475351211 Thread: 32 
260326152 -998659192 134316652 1475351211 Thread: 58 
260326152 -998659192 134316652 1475351211 Thread: 22 
260326152 -998659192 134316652 1475351211 Thread: 36 
260326152 -998659192 134316652 1475351211 Thread: 30 
260326152 -998659192 134316652 1475351211 Thread: 40 
260326152 -998659192 134316652 1475351211 Thread: 21 
260326152 -998659192 134316652 1475351211 Thread: 46 
260326152 -998659192 134316652 1475351211 Thread: 12 
260326152 -998659192 134316652 1475351211 Thread: 18 
260326152 -998659192 134316652 1475351211 Thread: 16 
260326152 -998659192 134316652 1475351211 Thread: 52 
260326152 -998659192 134316652 1475351211 Thread: 9 
260326152 -998659192 134316652 1475351211 Thread: 29 
260326152 -998659192 134316652 1475351211 Thread: 44 
260326152 -998659192 134316652 1475351211 Thread: 23 
260326152 -998659192 134316652 1475351211 Thread: 61 
260326152 -998659192 134316652 1475351211 Thread: 49 
260326152 -998659192 134316652 1475351211 Thread: 47 
260326152 -998659192 134316652 1475351211 Thread: 38 
260326152 -998659192 134316652 1475351211 Thread: 34 
260326152 -998659192 134316652 1475351211 Thread: 19 
260326152 -998659192 134316652 1475351211 Thread: 33 
260326152 -998659192 134316652 1475351211 Thread: 50 
260326152 -998659192 134316652 1475351211 Thread: 26 
260326152 -998659192 134316652 1475351211 Thread: 31 
260326152 -998659192 134316652 1475351211 Thread: 27 
260326152 -998659192 134316652 1475351211 Thread: 45 
260326152 -998659192 134316652 1475351211 Thread: 8 
260326152 -998659192 134316652 1475351211 Thread: 39 
260326152 -998659192 134316652 1475351211 Thread: 28 
260326152 -998659192 134316652 1475351211 Thread: 1 
260326152 -998659192 134316652 1475351211 Thread: 63 
260326152 -998659192 134316652 1475351211 Thread: 62 
260326152 -998659192 134316652 1475351211 Thread: 24 
260326152 -998659192 134316652 1475351211 Thread: 2 
260326152 -998659192 134316652 1475351211 Thread: 41 
260326152 -998659192 134316652 1475351211 Thread: 42 
260326152 -998659192 134316652 1475351211 Thread: 57 
260326152 -998659192 134316652 1475351211 Thread: 20 
260326152 -998659192 134316652 1475351211 Thread: 56 
260326152 -998659192 134316652 1475351211 Thread: 14 
260326152 -998659192 134316652 1475351211 Thread: 48 
260326152 -998659192 134316652 1475351211 Thread: 35 
260326152 -998659192 134316652 1475351211 Thread: 13 
260326152 -998659192 134316652 1475351211 Thread: 10 
260326152 -998659192 134316652 1475351211 Thread: 54 
260326152 -998659192 134316652 1475351211 Thread: 55 
260326152 -998659192 134316652 1475351211 Thread: 15 
260326152 -998659192 134316652 1475351211 Thread: 6 
260326152 -998659192 134316652 1475351211 Thread: 4 
260326152 -998659192 134316652 1475351211 Thread: 5 
260326152 -998659192 134316652 1475351211 Thread: 7 
260326152 -998659192 134316652 1475351211 Thread: 3 
260326152 -998659192 134316652 1475351211 Thread: 37 
260326152 -998659192 134316652 1475351211 Thread: 11 
260326152 -998659192 134316652 1475351211 Thread: 59 
260326152 -998659192 134316652 1475351211 Thread: 51 
260326152 -998659192 134316652 1475351211 Thread: 17 
260326152 -998659192 134316652 1475351211 Thread: 53 
260326152 -998659192 134316652 1475351211 Thread: 43 
260326152 -998659192 134316652 1475351211 Thread: 25 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt23.txt <==
-479013219 -1066078823 -634423317 85818469 Thread: 9 
-479013219 -1066078823 -634423317 85818469 Thread: 42 
-479013219 -1066078823 -634423317 85818469 Thread: 19 
-479013219 -1066078823 -634423317 85818469 Thread: 18 
-479013219 -1066078823 -634423317 85818469 Thread: 28 
-479013219 -1066078823 -634423317 85818469 Thread: 49 
-479013219 -1066078823 -634423317 85818469 Thread: 45 
-479013219 -1066078823 -634423317 85818469 Thread: 35 
-479013219 -1066078823 -634423317 85818469 Thread: 36 
-479013219 -1066078823 -634423317 85818469 Thread: 46 
-479013219 -1066078823 -634423317 85818469 Thread: 51 
-479013219 -1066078823 -634423317 85818469 Thread: 21 
-479013219 -1066078823 -634423317 85818469 Thread: 41 
-479013219 -1066078823 -634423317 85818469 Thread: 53 
-479013219 -1066078823 -634423317 85818469 Thread: 14 
-479013219 -1066078823 -634423317 85818469 Thread: 29 
-479013219 -1066078823 -634423317 85818469 Thread: 0 
-479013219 -1066078823 -634423317 85818469 Thread: 39 
-479013219 -1066078823 -634423317 85818469 Thread: 33 
-479013219 -1066078823 -634423317 85818469 Thread: 50 
-479013219 -1066078823 -634423317 85818469 Thread: 5 
-479013219 -1066078823 -634423317 85818469 Thread: 3 
-479013219 -1066078823 -634423317 85818469 Thread: 60 
-479013219 -1066078823 -634423317 85818469 Thread: 20 
-479013219 -1066078823 -634423317 85818469 Thread: 52 
-479013219 -1066078823 -634423317 85818469 Thread: 13 
-479013219 -1066078823 -634423317 85818469 Thread: 43 
-479013219 -1066078823 -634423317 85818469 Thread: 54 
-479013219 -1066078823 -634423317 85818469 Thread: 23 
-479013219 -1066078823 -634423317 85818469 Thread: 56 
-479013219 -1066078823 -634423317 85818469 Thread: 63 
-479013219 -1066078823 -634423317 85818469 Thread: 25 
-479013219 -1066078823 -634423317 85818469 Thread: 59 
-479013219 -1066078823 -634423317 85818469 Thread: 16 
-479013219 -1066078823 -634423317 85818469 Thread: 15 
-479013219 -1066078823 -634423317 85818469 Thread: 22 
-479013219 -1066078823 -634423317 85818469 Thread: 44 
-479013219 -1066078823 -634423317 85818469 Thread: 32 
-479013219 -1066078823 -634423317 85818469 Thread: 26 
-479013219 -1066078823 -634423317 85818469 Thread: 57 
-479013219 -1066078823 -634423317 85818469 Thread: 11 
-479013219 -1066078823 -634423317 85818469 Thread: 47 
-479013219 -1066078823 -634423317 85818469 Thread: 8 
-479013219 -1066078823 -634423317 85818469 Thread: 38 
-479013219 -1066078823 -634423317 85818469 Thread: 37 
-479013219 -1066078823 -634423317 85818469 Thread: 62 
-479013219 -1066078823 -634423317 85818469 Thread: 1 
-479013219 -1066078823 -634423317 85818469 Thread: 61 
-479013219 -1066078823 -634423317 85818469 Thread: 4 
-479013219 -1066078823 -634423317 85818469 Thread: 30 
-479013219 -1066078823 -634423317 85818469 Thread: 34 
-479013219 -1066078823 -634423317 85818469 Thread: 2 
-479013219 -1066078823 -634423317 85818469 Thread: 24 
-479013219 -1066078823 -634423317 85818469 Thread: 7 
-479013219 -1066078823 -634423317 85818469 Thread: 6 
-479013219 -1066078823 -634423317 85818469 Thread: 55 
-479013219 -1066078823 -634423317 85818469 Thread: 31 
-479013219 -1066078823 -634423317 85818469 Thread: 27 
-479013219 -1066078823 -634423317 85818469 Thread: 40 
-479013219 -1066078823 -634423317 85818469 Thread: 12 
-479013219 -1066078823 -634423317 85818469 Thread: 48 
-479013219 -1066078823 -634423317 85818469 Thread: 58 
-479013219 -1066078823 -634423317 85818469 Thread: 10 
-479013219 -1066078823 -634423317 85818469 Thread: 17 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_230/seedTilt24.txt <==
-982204886 2106057668 1563653487 -1127161426 Thread: 57 
-982204886 2106057668 1563653487 -1127161426 Thread: 34 
-982204886 2106057668 1563653487 -1127161426 Thread: 37 
-982204886 2106057668 1563653487 -1127161426 Thread: 13 
-982204886 2106057668 1563653487 -1127161426 Thread: 12 
-982204886 2106057668 1563653487 -1127161426 Thread: 32 
-982204886 2106057668 1563653487 -1127161426 Thread: 33 
-982204886 2106057668 1563653487 -1127161426 Thread: 41 
-982204886 2106057668 1563653487 -1127161426 Thread: 36 
-982204886 2106057668 1563653487 -1127161426 Thread: 43 
-982204886 2106057668 1563653487 -1127161426 Thread: 28 
-982204886 2106057668 1563653487 -1127161426 Thread: 4 
-982204886 2106057668 1563653487 -1127161426 Thread: 63 
-982204886 2106057668 1563653487 -1127161426 Thread: 52 
-982204886 2106057668 1563653487 -1127161426 Thread: 40 
-982204886 2106057668 1563653487 -1127161426 Thread: 10 
-982204886 2106057668 1563653487 -1127161426 Thread: 19 
-982204886 2106057668 1563653487 -1127161426 Thread: 6 
-982204886 2106057668 1563653487 -1127161426 Thread: 7 
-982204886 2106057668 1563653487 -1127161426 Thread: 24 
-982204886 2106057668 1563653487 -1127161426 Thread: 25 
-982204886 2106057668 1563653487 -1127161426 Thread: 60 
-982204886 2106057668 1563653487 -1127161426 Thread: 9 
-982204886 2106057668 1563653487 -1127161426 Thread: 11 
-982204886 2106057668 1563653487 -1127161426 Thread: 39 
-982204886 2106057668 1563653487 -1127161426 Thread: 38 
-982204886 2106057668 1563653487 -1127161426 Thread: 29 
-982204886 2106057668 1563653487 -1127161426 Thread: 1 
-982204886 2106057668 1563653487 -1127161426 Thread: 48 
-982204886 2106057668 1563653487 -1127161426 Thread: 15 
-982204886 2106057668 1563653487 -1127161426 Thread: 18 
-982204886 2106057668 1563653487 -1127161426 Thread: 3 
-982204886 2106057668 1563653487 -1127161426 Thread: 2 
-982204886 2106057668 1563653487 -1127161426 Thread: 35 
-982204886 2106057668 1563653487 -1127161426 Thread: 59 
-982204886 2106057668 1563653487 -1127161426 Thread: 30 
-982204886 2106057668 1563653487 -1127161426 Thread: 26 
-982204886 2106057668 1563653487 -1127161426 Thread: 20 
-982204886 2106057668 1563653487 -1127161426 Thread: 49 
-982204886 2106057668 1563653487 -1127161426 Thread: 5 
-982204886 2106057668 1563653487 -1127161426 Thread: 31 
-982204886 2106057668 1563653487 -1127161426 Thread: 27 
-982204886 2106057668 1563653487 -1127161426 Thread: 17 
-982204886 2106057668 1563653487 -1127161426 Thread: 8 
-982204886 2106057668 1563653487 -1127161426 Thread: 16 
-982204886 2106057668 1563653487 -1127161426 Thread: 55 
-982204886 2106057668 1563653487 -1127161426 Thread: 62 
-982204886 2106057668 1563653487 -1127161426 Thread: 14 
-982204886 2106057668 1563653487 -1127161426 Thread: 21 
-982204886 2106057668 1563653487 -1127161426 Thread: 0 
-982204886 2106057668 1563653487 -1127161426 Thread: 22 
-982204886 2106057668 1563653487 -1127161426 Thread: 53 
-982204886 2106057668 1563653487 -1127161426 Thread: 44 
-982204886 2106057668 1563653487 -1127161426 Thread: 51 
-982204886 2106057668 1563653487 -1127161426 Thread: 42 
-982204886 2106057668 1563653487 -1127161426 Thread: 54 
-982204886 2106057668 1563653487 -1127161426 Thread: 56 
-982204886 2106057668 1563653487 -1127161426 Thread: 58 
-982204886 2106057668 1563653487 -1127161426 Thread: 61 
-982204886 2106057668 1563653487 -1127161426 Thread: 50 
-982204886 2106057668 1563653487 -1127161426 Thread: 45 
-982204886 2106057668 1563653487 -1127161426 Thread: 47 
-982204886 2106057668 1563653487 -1127161426 Thread: 46 
-982204886 2106057668 1563653487 -1127161426 Thread: 23 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/axionNumTilt11.txt <==
3633,3.39087e+07,2.98478e+07
3675,2.03404e+07,4.25091e+07
3717,1.81189e+07,4.26416e+07
3759,3.02991e+07,2.81423e+07
3801,4.01334e+07,1.77775e+07
3843,3.26155e+07,2.51184e+07
3885,1.83041e+07,3.82663e+07
3927,2.0782e+07,3.38018e+07
3969,3.5023e+07,1.86078e+07
4011,3.18955e+07,2.14453e+07
4053,1.70376e+07,3.49803e+07
4095,2.33974e+07,2.69477e+07
4137,3.42435e+07,1.59536e+07
4179,2.0643e+07,2.85542e+07
4221,1.91315e+07,2.84539e+07
4263,3.23881e+07,1.5077e+07
4305,1.89602e+07,2.72779e+07
4347,2.13583e+07,2.36973e+07
4389,2.9103e+07,1.60067e+07
4431,1.48962e+07,2.83605e+07
4473,2.85964e+07,1.46603e+07
4515,1.75282e+07,2.44141e+07
4557,2.37545e+07,1.76266e+07
4599,2.02271e+07,2.05118e+07
4641,2.12275e+07,1.84948e+07
4683,2.00259e+07,1.9237e+07
4725,2.18385e+07,1.67194e+07
4767,1.70422e+07,2.04528e+07
4809,2.44317e+07,1.32519e+07
4851,1.38376e+07,2.19759e+07
4893,2.40869e+07,1.24708e+07
4935,1.75554e+07,1.73795e+07
4977,1.56841e+07,1.86218e+07
5019,2.36427e+07,1.13012e+07
5040,1.51945e+07,1.80398e+07
5061,1.71207e+07,1.60455e+07
5067,2.01321e+07,1.35017e+07
5103,1.39343e+07,1.82732e+07
5145,2.05213e+07,1.24731e+07
5187,2.16391e+07,1.0978e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/axionNumTilt12.txt <==
3633,2.3024e+07,3.20355e+07
3675,1.15735e+07,4.22418e+07
3717,1.63756e+07,3.44866e+07
3759,3.18114e+07,1.76086e+07
3801,3.65633e+07,1.33142e+07
3843,2.28023e+07,2.66949e+07
3885,1.07101e+07,3.71705e+07
3927,2.10529e+07,2.45935e+07
3969,3.42355e+07,1.13503e+07
4011,2.31522e+07,2.23181e+07
4053,1.02457e+07,3.35412e+07
4095,2.45014e+07,1.78538e+07
4137,3.01255e+07,1.25084e+07
4179,1.17516e+07,2.96769e+07
4221,1.90754e+07,2.08088e+07
4263,2.9336e+07,1.0989e+07
4305,1.06633e+07,2.8136e+07
4347,2.21631e+07,1.57818e+07
4389,2.31857e+07,1.48478e+07
4431,1.04768e+07,2.57013e+07
4473,2.78472e+07,8.90561e+06
4515,9.90475e+06,2.4974e+07
4557,2.45927e+07,1.05671e+07
4599,1.24424e+07,2.1377e+07
4641,2.20019e+07,1.17021e+07
4683,1.25329e+07,2.00212e+07
4725,2.25526e+07,1.02584e+07
4767,9.9131e+06,2.10463e+07
4809,2.42289e+07,7.95035e+06
4851,9.18135e+06,2.04567e+07
4893,1.99383e+07,1.0814e+07
4935,1.76671e+07,1.20625e+07
4977,9.18302e+06,1.89467e+07
5019,2.11257e+07,8.49104e+06
5040,8.91304e+06,1.83428e+07
5061,1.72067e+07,1.11227e+07
5067,2.06821e+07,8.25866e+06
5103,8.50842e+06,1.79195e+07
5145,1.5391e+07,1.19848e+07
5187,2.12828e+07,6.78983e+06


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/axionNumTilt13.txt <==
3633,3.42797e+07,2.96835e+07
3675,1.95561e+07,4.34077e+07
3717,1.71437e+07,4.36739e+07
3759,3.03968e+07,2.80802e+07
3801,4.10786e+07,1.69711e+07
3843,3.29648e+07,2.48713e+07
3885,1.7373e+07,3.93406e+07
3927,2.02064e+07,3.43599e+07
3969,3.57707e+07,1.78403e+07
4011,3.22313e+07,2.11222e+07
4053,1.6078e+07,3.59166e+07
4095,2.32329e+07,2.7125e+07
4137,3.50183e+07,1.51977e+07
4179,2.0022e+07,2.91716e+07
4221,1.86659e+07,2.88165e+07
4263,3.31361e+07,1.43397e+07
4305,1.82297e+07,2.79424e+07
4347,2.12594e+07,2.36989e+07
4389,2.95401e+07,1.55248e+07
4431,1.39593e+07,2.91891e+07
4473,2.92603e+07,1.40055e+07
4515,1.68013e+07,2.49558e+07
4557,2.40958e+07,1.72114e+07
4599,1.98014e+07,2.08066e+07
4641,2.1382e+07,1.82061e+07
4683,1.96069e+07,1.95156e+07
4725,2.21469e+07,1.63421e+07
4767,1.63284e+07,2.09384e+07
4809,2.50551e+07,1.25925e+07
4851,1.29933e+07,2.2558e+07
4893,2.4416e+07,1.21014e+07
4935,1.75867e+07,1.72266e+07
4977,1.48645e+07,1.91931e+07
5019,2.42032e+07,1.07148e+07
5040,1.43319e+07,1.86338e+07
5061,1.71641e+07,1.58773e+07
5067,2.06215e+07,1.29681e+07
5103,1.30027e+07,1.89122e+07
5145,2.05331e+07,1.23516e+07
5187,2.23564e+07,1.02751e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/axionNumTilt14.txt <==
3633,4.84558e+07,2.87246e+07
3675,3.00214e+07,4.67337e+07
3717,2.03692e+07,5.44633e+07
3759,3.10185e+07,4.11436e+07
3801,4.76216e+07,2.33323e+07
3843,4.55805e+07,2.48598e+07
3885,2.65882e+07,4.30439e+07
3927,2.1838e+07,4.55172e+07
3969,3.91808e+07,2.67432e+07
4011,4.32615e+07,2.21855e+07
4053,2.43274e+07,3.9909e+07
4095,2.44207e+07,3.77345e+07
4137,4.15966e+07,2.00924e+07
4179,3.01534e+07,3.05679e+07
4221,2.08282e+07,3.78815e+07
4263,3.86114e+07,1.97896e+07
4305,2.75052e+07,2.97088e+07
4347,2.28801e+07,3.2605e+07
4389,3.72774e+07,1.83732e+07
4431,1.9539e+07,3.39948e+07
4473,3.2661e+07,2.05254e+07
4515,2.50474e+07,2.70157e+07
4557,2.60045e+07,2.47603e+07
4599,2.82753e+07,2.23145e+07
4641,2.32233e+07,2.551e+07
4683,2.77304e+07,2.09603e+07
4725,2.41095e+07,2.3256e+07
4767,2.38313e+07,2.27191e+07
4809,2.79428e+07,1.82245e+07
4851,1.82703e+07,2.61745e+07
4893,3.02312e+07,1.48784e+07
4935,1.9659e+07,2.31497e+07
4977,2.15686e+07,2.11425e+07
5019,2.87736e+07,1.42415e+07
5040,2.07723e+07,2.05642e+07
5061,1.93151e+07,2.12372e+07
5067,2.27356e+07,1.83068e+07
5103,1.85854e+07,2.13789e+07
5145,2.65509e+07,1.43629e+07
5187,2.54173e+07,1.44835e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/axionNumTilt15.txt <==
3633,3.76931e+07,2.83978e+07
3675,2.18862e+07,4.35848e+07
3717,1.73261e+07,4.61377e+07
3759,2.97918e+07,3.12894e+07
3801,4.23006e+07,1.81293e+07
3843,3.60658e+07,2.40828e+07
3885,1.95496e+07,3.948e+07
3927,2.00001e+07,3.69869e+07
3969,3.61025e+07,1.97442e+07
4011,3.4926e+07,2.07498e+07
4053,1.80486e+07,3.62735e+07
4095,2.29544e+07,2.9646e+07
4137,3.63838e+07,1.59574e+07
4179,2.25422e+07,2.88386e+07
4221,1.87546e+07,3.08229e+07
4263,3.41587e+07,1.53553e+07
4305,2.05327e+07,2.78048e+07
4347,2.11682e+07,2.57705e+07
4389,3.12914e+07,1.57722e+07
4431,1.52077e+07,2.99066e+07
4473,2.96274e+07,1.55011e+07
4515,1.8854e+07,2.49352e+07
4557,2.40452e+07,1.90213e+07
4599,2.18949e+07,2.06948e+07
4641,2.13756e+07,1.99404e+07
4683,2.15849e+07,1.94068e+07
4725,2.2173e+07,1.79811e+07
4767,1.81881e+07,2.09186e+07
4809,2.52753e+07,1.39571e+07
4851,1.42774e+07,2.30564e+07
4893,2.5507e+07,1.26186e+07
4935,1.78171e+07,1.85233e+07
4977,1.65126e+07,1.92776e+07
5019,2.48873e+07,1.15347e+07
5040,1.59158e+07,1.87169e+07
5061,1.74681e+07,1.69957e+07
5067,2.07696e+07,1.42139e+07
5103,1.44047e+07,1.91272e+07
5145,2.16935e+07,1.27241e+07
5187,2.26567e+07,1.13163e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/axionNumTilt16.txt <==
3633,3.4329e+07,3.10548e+07
3675,1.87623e+07,4.57384e+07
3717,1.72511e+07,4.45951e+07
3759,3.19596e+07,2.75735e+07
3801,4.28085e+07,1.64557e+07
3843,3.32195e+07,2.58886e+07
3885,1.66547e+07,4.13035e+07
3927,2.08187e+07,3.46843e+07
3969,3.7526e+07,1.71123e+07
4011,3.27389e+07,2.16647e+07
4053,1.53713e+07,3.77979e+07
4095,2.41976e+07,2.71244e+07
4137,3.63946e+07,1.48134e+07
4179,1.95168e+07,3.05767e+07
4221,1.90672e+07,2.92992e+07
4263,3.44948e+07,1.39845e+07
4305,1.77401e+07,2.93092e+07
4347,2.20261e+07,2.37972e+07
4389,3.03473e+07,1.56384e+07
4431,1.35872e+07,3.03262e+07
4473,3.06046e+07,1.36018e+07
4515,1.63308e+07,2.625e+07
4557,2.52213e+07,1.69478e+07
4599,1.9645e+07,2.1753e+07
4641,2.23085e+07,1.80964e+07
4683,1.95134e+07,2.0354e+07
4725,2.31499e+07,1.61604e+07
4767,1.60187e+07,2.19397e+07
4809,2.62394e+07,1.22884e+07
4851,1.26422e+07,2.35538e+07
4893,2.5179e+07,1.21213e+07
4935,1.81538e+07,1.73815e+07
4977,1.45643e+07,2.0081e+07
5019,2.50982e+07,1.06163e+07
5040,1.40433e+07,1.9499e+07
5061,1.77665e+07,1.59722e+07
5067,2.15593e+07,1.27992e+07
5103,1.26716e+07,1.97771e+07
5145,2.08455e+07,1.2686e+07
5187,2.33893e+07,1.00275e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/axionNumTilt17.txt <==
3633,3.703e+07,2.96718e+07
3675,2.19942e+07,4.39089e+07
3717,1.84744e+07,4.53141e+07
3759,3.08555e+07,3.07953e+07
3801,4.21491e+07,1.90237e+07
3843,3.53024e+07,2.54949e+07
3885,1.97088e+07,3.98476e+07
3927,2.12246e+07,3.61083e+07
3969,3.6453e+07,1.99291e+07
4011,3.41954e+07,2.19254e+07
4053,1.81826e+07,3.66143e+07
4095,2.40342e+07,2.9001e+07
4137,3.61707e+07,1.66073e+07
4179,2.21302e+07,2.96928e+07
4221,1.96958e+07,3.02914e+07
4263,3.41025e+07,1.5831e+07
4305,2.02387e+07,2.84119e+07
4347,2.20255e+07,2.53519e+07
4389,3.08996e+07,1.64856e+07
4431,1.55272e+07,2.99543e+07
4473,2.98974e+07,1.56326e+07
4515,1.86329e+07,2.54111e+07
4557,2.46511e+07,1.87992e+07
4599,2.14878e+07,2.13126e+07
4641,2.20255e+07,1.96353e+07
4683,2.11928e+07,2.00146e+07
4725,2.27565e+07,1.77093e+07
4767,1.79264e+07,2.13814e+07
4809,2.55924e+07,1.395e+07
4851,1.44338e+07,2.31463e+07
4893,2.52921e+07,1.30603e+07
4935,1.83799e+07,1.82563e+07
4977,1.6319e+07,1.96539e+07
5019,2.48576e+07,1.179e+07
5040,1.57458e+07,1.90536e+07
5061,1.79708e+07,1.67862e+07
5067,2.12263e+07,1.40429e+07
5103,1.43723e+07,1.9356e+07
5145,2.1448e+07,1.31289e+07
5187,2.29074e+07,1.13078e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/axionNumTilt18.txt <==
3633,4.74383e+07,2.85455e+07
3675,2.91595e+07,4.62931e+07
3717,1.96938e+07,5.38075e+07
3759,3.05119e+07,4.03763e+07
3801,4.71346e+07,2.24263e+07
3843,4.46899e+07,2.46039e+07
3885,2.56705e+07,4.27587e+07
3927,2.11483e+07,4.50714e+07
3969,3.87742e+07,2.58417e+07
4011,4.26498e+07,2.15455e+07
4053,2.33753e+07,3.97402e+07
4095,2.37193e+07,3.72944e+07
4137,4.12406e+07,1.91217e+07
4179,2.93956e+07,3.0161e+07
4221,1.99331e+07,3.76679e+07
4263,3.81872e+07,1.8986e+07
4305,2.6856e+07,2.91036e+07
4347,2.19661e+07,3.23949e+07
4389,3.6841e+07,1.75917e+07
4431,1.8802e+07,3.34947e+07
4473,3.18854e+07,2.02374e+07
4515,2.45628e+07,2.6328e+07
4557,2.51107e+07,2.45968e+07
4599,2.78327e+07,2.16861e+07
4641,2.24229e+07,2.51948e+07
4683,2.72673e+07,2.04393e+07
4725,2.33644e+07,2.29174e+07
4767,2.33753e+07,2.21715e+07
4809,2.71953e+07,1.8006e+07
4851,1.78954e+07,2.55749e+07
4893,2.9488e+07,1.4666e+07
4935,1.92414e+07,2.26464e+07
4977,2.10511e+07,2.07308e+07
5019,2.80488e+07,1.40143e+07
5040,2.02377e+07,2.0191e+07
5061,1.89648e+07,2.07242e+07
5067,2.22909e+07,1.78973e+07
5103,1.81332e+07,2.09856e+07
5145,2.58245e+07,1.41814e+07
5187,2.48761e+07,1.41913e+07


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/axionNumTilt19.txt <==
3633,2.80474e+07,2.70828e+07
3675,1.76753e+07,3.64482e+07
3717,1.69224e+07,3.54213e+07
3759,2.67183e+07,2.41477e+07
3801,3.36052e+07,1.66737e+07
3843,2.68108e+07,2.31609e+07
3885,1.61718e+07,3.24943e+07
3927,1.91644e+07,2.79363e+07
3969,2.97562e+07,1.66263e+07
4011,2.60872e+07,1.99254e+07
4053,1.51451e+07,2.96653e+07
4095,2.11441e+07,2.23545e+07
4137,2.83658e+07,1.48545e+07
4179,1.73313e+07,2.50342e+07
4221,1.76843e+07,2.33318e+07
4263,2.68999e+07,1.39881e+07
4305,1.60707e+07,2.36781e+07
4347,1.93382e+07,1.9548e+07
4389,2.37412e+07,1.49897e+07
4431,1.36973e+07,2.3541e+07
4473,2.40865e+07,1.32217e+07
4515,1.49333e+07,2.10764e+07
4557,2.08428e+07,1.4838e+07
4599,1.66451e+07,1.83082e+07
4641,1.90221e+07,1.52221e+07
4683,1.63815e+07,1.72756e+07
4725,1.93942e+07,1.3876e+07
4767,1.42658e+07,1.79014e+07
4809,2.08284e+07,1.15933e+07
4851,1.26422e+07,1.82392e+07
4893,1.94093e+07,1.18774e+07
4935,1.63012e+07,1.39446e+07
4977,1.31124e+07,1.63118e+07
5019,1.93829e+07,1.05258e+07
5040,1.27123e+07,1.57852e+07
5061,1.59305e+07,1.28204e+07
5067,1.80286e+07,1.10501e+07
5103,1.20713e+07,1.56392e+07
5145,1.63422e+07,1.17868e+07
5187,1.85977e+07,9.47013e+06


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4400
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/seedTilt11.txt <==
1191245717 -615529540 -521994809 1321915835 Thread: 52 
1191245717 -615529540 -521994809 1321915835 Thread: 60 
1191245717 -615529540 -521994809 1321915835 Thread: 0 
1191245717 -615529540 -521994809 1321915835 Thread: 49 
1191245717 -615529540 -521994809 1321915835 Thread: 43 
1191245717 -615529540 -521994809 1321915835 Thread: 33 
1191245717 -615529540 -521994809 1321915835 Thread: 47 
1191245717 -615529540 -521994809 1321915835 Thread: 38 
1191245717 -615529540 -521994809 1321915835 Thread: 32 
1191245717 -615529540 -521994809 1321915835 Thread: 23 
1191245717 -615529540 -521994809 1321915835 Thread: 13 
1191245717 -615529540 -521994809 1321915835 Thread: 19 
1191245717 -615529540 -521994809 1321915835 Thread: 22 
1191245717 -615529540 -521994809 1321915835 Thread: 46 
1191245717 -615529540 -521994809 1321915835 Thread: 50 
1191245717 -615529540 -521994809 1321915835 Thread: 12 
1191245717 -615529540 -521994809 1321915835 Thread: 61 
1191245717 -615529540 -521994809 1321915835 Thread: 3 
1191245717 -615529540 -521994809 1321915835 Thread: 57 
1191245717 -615529540 -521994809 1321915835 Thread: 63 
1191245717 -615529540 -521994809 1321915835 Thread: 26 
1191245717 -615529540 -521994809 1321915835 Thread: 30 
1191245717 -615529540 -521994809 1321915835 Thread: 18 
1191245717 -615529540 -521994809 1321915835 Thread: 20 
1191245717 -615529540 -521994809 1321915835 Thread: 34 
1191245717 -615529540 -521994809 1321915835 Thread: 17 
1191245717 -615529540 -521994809 1321915835 Thread: 48 
1191245717 -615529540 -521994809 1321915835 Thread: 6 
1191245717 -615529540 -521994809 1321915835 Thread: 7 
1191245717 -615529540 -521994809 1321915835 Thread: 44 
1191245717 -615529540 -521994809 1321915835 Thread: 42 
1191245717 -615529540 -521994809 1321915835 Thread: 2 
1191245717 -615529540 -521994809 1321915835 Thread: 4 
1191245717 -615529540 -521994809 1321915835 Thread: 9 
1191245717 -615529540 -521994809 1321915835 Thread: 45 
1191245717 -615529540 -521994809 1321915835 Thread: 11 
1191245717 -615529540 -521994809 1321915835 Thread: 55 
1191245717 -615529540 -521994809 1321915835 Thread: 5 
1191245717 -615529540 -521994809 1321915835 Thread: 28 
1191245717 -615529540 -521994809 1321915835 Thread: 27 
1191245717 -615529540 -521994809 1321915835 Thread: 51 
1191245717 -615529540 -521994809 1321915835 Thread: 21 
1191245717 -615529540 -521994809 1321915835 Thread: 29 
1191245717 -615529540 -521994809 1321915835 Thread: 24 
1191245717 -615529540 -521994809 1321915835 Thread: 14 
1191245717 -615529540 -521994809 1321915835 Thread: 54 
1191245717 -615529540 -521994809 1321915835 Thread: 62 
1191245717 -615529540 -521994809 1321915835 Thread: 56 
1191245717 -615529540 -521994809 1321915835 Thread: 58 
1191245717 -615529540 -521994809 1321915835 Thread: 1 
1191245717 -615529540 -521994809 1321915835 Thread: 36 
1191245717 -615529540 -521994809 1321915835 Thread: 39 
1191245717 -615529540 -521994809 1321915835 Thread: 35 
1191245717 -615529540 -521994809 1321915835 Thread: 53 
1191245717 -615529540 -521994809 1321915835 Thread: 37 
1191245717 -615529540 -521994809 1321915835 Thread: 25 
1191245717 -615529540 -521994809 1321915835 Thread: 31 
1191245717 -615529540 -521994809 1321915835 Thread: 10 
1191245717 -615529540 -521994809 1321915835 Thread: 40 
1191245717 -615529540 -521994809 1321915835 Thread: 16 
1191245717 -615529540 -521994809 1321915835 Thread: 15 
1191245717 -615529540 -521994809 1321915835 Thread: 8 
1191245717 -615529540 -521994809 1321915835 Thread: 41 
1191245717 -615529540 -521994809 1321915835 Thread: 59 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/seedTilt12.txt <==
79594553 -717739349 -399416470 -1105624271 Thread: 56 
79594553 -717739349 -399416470 -1105624271 Thread: 45 
79594553 -717739349 -399416470 -1105624271 Thread: 50 
79594553 -717739349 -399416470 -1105624271 Thread: 4 
79594553 -717739349 -399416470 -1105624271 Thread: 26 
79594553 -717739349 -399416470 -1105624271 Thread: 47 
79594553 -717739349 -399416470 -1105624271 Thread: 58 
79594553 -717739349 -399416470 -1105624271 Thread: 44 
79594553 -717739349 -399416470 -1105624271 Thread: 39 
79594553 -717739349 -399416470 -1105624271 Thread: 35 
79594553 -717739349 -399416470 -1105624271 Thread: 15 
79594553 -717739349 -399416470 -1105624271 Thread: 63 
79594553 -717739349 -399416470 -1105624271 Thread: 34 
79594553 -717739349 -399416470 -1105624271 Thread: 2 
79594553 -717739349 -399416470 -1105624271 Thread: 48 
79594553 -717739349 -399416470 -1105624271 Thread: 52 
79594553 -717739349 -399416470 -1105624271 Thread: 25 
79594553 -717739349 -399416470 -1105624271 Thread: 7 
79594553 -717739349 -399416470 -1105624271 Thread: 62 
79594553 -717739349 -399416470 -1105624271 Thread: 59 
79594553 -717739349 -399416470 -1105624271 Thread: 46 
79594553 -717739349 -399416470 -1105624271 Thread: 53 
79594553 -717739349 -399416470 -1105624271 Thread: 41 
79594553 -717739349 -399416470 -1105624271 Thread: 27 
79594553 -717739349 -399416470 -1105624271 Thread: 0 
79594553 -717739349 -399416470 -1105624271 Thread: 11 
79594553 -717739349 -399416470 -1105624271 Thread: 22 
79594553 -717739349 -399416470 -1105624271 Thread: 42 
79594553 -717739349 -399416470 -1105624271 Thread: 8 
79594553 -717739349 -399416470 -1105624271 Thread: 5 
79594553 -717739349 -399416470 -1105624271 Thread: 30 
79594553 -717739349 -399416470 -1105624271 Thread: 38 
79594553 -717739349 -399416470 -1105624271 Thread: 9 
79594553 -717739349 -399416470 -1105624271 Thread: 3 
79594553 -717739349 -399416470 -1105624271 Thread: 20 
79594553 -717739349 -399416470 -1105624271 Thread: 16 
79594553 -717739349 -399416470 -1105624271 Thread: 54 
79594553 -717739349 -399416470 -1105624271 Thread: 23 
79594553 -717739349 -399416470 -1105624271 Thread: 57 
79594553 -717739349 -399416470 -1105624271 Thread: 36 
79594553 -717739349 -399416470 -1105624271 Thread: 28 
79594553 -717739349 -399416470 -1105624271 Thread: 24 
79594553 -717739349 -399416470 -1105624271 Thread: 32 
79594553 -717739349 -399416470 -1105624271 Thread: 31 
79594553 -717739349 -399416470 -1105624271 Thread: 40 
79594553 -717739349 -399416470 -1105624271 Thread: 29 
79594553 -717739349 -399416470 -1105624271 Thread: 12 
79594553 -717739349 -399416470 -1105624271 Thread: 14 
79594553 -717739349 -399416470 -1105624271 Thread: 13 
79594553 -717739349 -399416470 -1105624271 Thread: 43 
79594553 -717739349 -399416470 -1105624271 Thread: 37 
79594553 -717739349 -399416470 -1105624271 Thread: 55 
79594553 -717739349 -399416470 -1105624271 Thread: 33 
79594553 -717739349 -399416470 -1105624271 Thread: 21 
79594553 -717739349 -399416470 -1105624271 Thread: 17 
79594553 -717739349 -399416470 -1105624271 Thread: 19 
79594553 -717739349 -399416470 -1105624271 Thread: 18 
79594553 -717739349 -399416470 -1105624271 Thread: 6 
79594553 -717739349 -399416470 -1105624271 Thread: 1 
79594553 -717739349 -399416470 -1105624271 Thread: 60 
79594553 -717739349 -399416470 -1105624271 Thread: 61 
79594553 -717739349 -399416470 -1105624271 Thread: 51 
79594553 -717739349 -399416470 -1105624271 Thread: 49 
79594553 -717739349 -399416470 -1105624271 Thread: 10 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/seedTilt13.txt <==
-1729729820 -921663058 2026072993 1172507986 Thread: 60 
-1729729820 -921663058 2026072993 1172507986 Thread: 51 
-1729729820 -921663058 2026072993 1172507986 Thread: 6 
-1729729820 -921663058 2026072993 1172507986 Thread: 40 
-1729729820 -921663058 2026072993 1172507986 Thread: 2 
-1729729820 -921663058 2026072993 1172507986 Thread: 45 
-1729729820 -921663058 2026072993 1172507986 Thread: 35 
-1729729820 -921663058 2026072993 1172507986 Thread: 37 
-1729729820 -921663058 2026072993 1172507986 Thread: 19 
-1729729820 -921663058 2026072993 1172507986 Thread: 14 
-1729729820 -921663058 2026072993 1172507986 Thread: 7 
-1729729820 -921663058 2026072993 1172507986 Thread: 1 
-1729729820 -921663058 2026072993 1172507986 Thread: 46 
-1729729820 -921663058 2026072993 1172507986 Thread: 17 
-1729729820 -921663058 2026072993 1172507986 Thread: 48 
-1729729820 -921663058 2026072993 1172507986 Thread: 41 
-1729729820 -921663058 2026072993 1172507986 Thread: 42 
-1729729820 -921663058 2026072993 1172507986 Thread: 12 
-1729729820 -921663058 2026072993 1172507986 Thread: 15 
-1729729820 -921663058 2026072993 1172507986 Thread: 32 
-1729729820 -921663058 2026072993 1172507986 Thread: 22 
-1729729820 -921663058 2026072993 1172507986 Thread: 44 
-1729729820 -921663058 2026072993 1172507986 Thread: 34 
-1729729820 -921663058 2026072993 1172507986 Thread: 31 
-1729729820 -921663058 2026072993 1172507986 Thread: 28 
-1729729820 -921663058 2026072993 1172507986 Thread: 43 
-1729729820 -921663058 2026072993 1172507986 Thread: 27 
-1729729820 -921663058 2026072993 1172507986 Thread: 13 
-1729729820 -921663058 2026072993 1172507986 Thread: 9 
-1729729820 -921663058 2026072993 1172507986 Thread: 56 
-1729729820 -921663058 2026072993 1172507986 Thread: 49 
-1729729820 -921663058 2026072993 1172507986 Thread: 53 
-1729729820 -921663058 2026072993 1172507986 Thread: 24 
-1729729820 -921663058 2026072993 1172507986 Thread: 39 
-1729729820 -921663058 2026072993 1172507986 Thread: 55 
-1729729820 -921663058 2026072993 1172507986 Thread: 62 
-1729729820 -921663058 2026072993 1172507986 Thread: 54 
-1729729820 -921663058 2026072993 1172507986 Thread: 18 
-1729729820 -921663058 2026072993 1172507986 Thread: 23 
-1729729820 -921663058 2026072993 1172507986 Thread: 21 
-1729729820 -921663058 2026072993 1172507986 Thread: 16 
-1729729820 -921663058 2026072993 1172507986 Thread: 59 
-1729729820 -921663058 2026072993 1172507986 Thread: 58 
-1729729820 -921663058 2026072993 1172507986 Thread: 36 
-1729729820 -921663058 2026072993 1172507986 Thread: 57 
-1729729820 -921663058 2026072993 1172507986 Thread: 20 
-1729729820 -921663058 2026072993 1172507986 Thread: 25 
-1729729820 -921663058 2026072993 1172507986 Thread: 63 
-1729729820 -921663058 2026072993 1172507986 Thread: 50 
-1729729820 -921663058 2026072993 1172507986 Thread: 47 
-1729729820 -921663058 2026072993 1172507986 Thread: 26 
-1729729820 -921663058 2026072993 1172507986 Thread: 30 
-1729729820 -921663058 2026072993 1172507986 Thread: 29 
-1729729820 -921663058 2026072993 1172507986 Thread: 10 
-1729729820 -921663058 2026072993 1172507986 Thread: 5 
-1729729820 -921663058 2026072993 1172507986 Thread: 11 
-1729729820 -921663058 2026072993 1172507986 Thread: 33 
-1729729820 -921663058 2026072993 1172507986 Thread: 3 
-1729729820 -921663058 2026072993 1172507986 Thread: 61 
-1729729820 -921663058 2026072993 1172507986 Thread: 52 
-1729729820 -921663058 2026072993 1172507986 Thread: 0 
-1729729820 -921663058 2026072993 1172507986 Thread: 8 
-1729729820 -921663058 2026072993 1172507986 Thread: 38 
-1729729820 -921663058 2026072993 1172507986 Thread: 4 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/seedTilt14.txt <==
-693401587 -1792523102 -980135386 -1600195648 Thread: 47 
-693401587 -1792523102 -980135386 -1600195648 Thread: 2 
-693401587 -1792523102 -980135386 -1600195648 Thread: 18 
-693401587 -1792523102 -980135386 -1600195648 Thread: 5 
-693401587 -1792523102 -980135386 -1600195648 Thread: 32 
-693401587 -1792523102 -980135386 -1600195648 Thread: 34 
-693401587 -1792523102 -980135386 -1600195648 Thread: 57 
-693401587 -1792523102 -980135386 -1600195648 Thread: 45 
-693401587 -1792523102 -980135386 -1600195648 Thread: 7 
-693401587 -1792523102 -980135386 -1600195648 Thread: 44 
-693401587 -1792523102 -980135386 -1600195648 Thread: 22 
-693401587 -1792523102 -980135386 -1600195648 Thread: 42 
-693401587 -1792523102 -980135386 -1600195648 Thread: 11 
-693401587 -1792523102 -980135386 -1600195648 Thread: 43 
-693401587 -1792523102 -980135386 -1600195648 Thread: 30 
-693401587 -1792523102 -980135386 -1600195648 Thread: 0 
-693401587 -1792523102 -980135386 -1600195648 Thread: 29 
-693401587 -1792523102 -980135386 -1600195648 Thread: 41 
-693401587 -1792523102 -980135386 -1600195648 Thread: 37 
-693401587 -1792523102 -980135386 -1600195648 Thread: 19 
-693401587 -1792523102 -980135386 -1600195648 Thread: 38 
-693401587 -1792523102 -980135386 -1600195648 Thread: 21 
-693401587 -1792523102 -980135386 -1600195648 Thread: 17 
-693401587 -1792523102 -980135386 -1600195648 Thread: 63 
-693401587 -1792523102 -980135386 -1600195648 Thread: 49 
-693401587 -1792523102 -980135386 -1600195648 Thread: 48 
-693401587 -1792523102 -980135386 -1600195648 Thread: 59 
-693401587 -1792523102 -980135386 -1600195648 Thread: 24 
-693401587 -1792523102 -980135386 -1600195648 Thread: 25 
-693401587 -1792523102 -980135386 -1600195648 Thread: 28 
-693401587 -1792523102 -980135386 -1600195648 Thread: 26 
-693401587 -1792523102 -980135386 -1600195648 Thread: 4 
-693401587 -1792523102 -980135386 -1600195648 Thread: 60 
-693401587 -1792523102 -980135386 -1600195648 Thread: 3 
-693401587 -1792523102 -980135386 -1600195648 Thread: 6 
-693401587 -1792523102 -980135386 -1600195648 Thread: 1 
-693401587 -1792523102 -980135386 -1600195648 Thread: 9 
-693401587 -1792523102 -980135386 -1600195648 Thread: 35 
-693401587 -1792523102 -980135386 -1600195648 Thread: 33 
-693401587 -1792523102 -980135386 -1600195648 Thread: 31 
-693401587 -1792523102 -980135386 -1600195648 Thread: 8 
-693401587 -1792523102 -980135386 -1600195648 Thread: 61 
-693401587 -1792523102 -980135386 -1600195648 Thread: 16 
-693401587 -1792523102 -980135386 -1600195648 Thread: 12 
-693401587 -1792523102 -980135386 -1600195648 Thread: 10 
-693401587 -1792523102 -980135386 -1600195648 Thread: 13 
-693401587 -1792523102 -980135386 -1600195648 Thread: 14 
-693401587 -1792523102 -980135386 -1600195648 Thread: 58 
-693401587 -1792523102 -980135386 -1600195648 Thread: 50 
-693401587 -1792523102 -980135386 -1600195648 Thread: 55 
-693401587 -1792523102 -980135386 -1600195648 Thread: 40 
-693401587 -1792523102 -980135386 -1600195648 Thread: 39 
-693401587 -1792523102 -980135386 -1600195648 Thread: 51 
-693401587 -1792523102 -980135386 -1600195648 Thread: 53 
-693401587 -1792523102 -980135386 -1600195648 Thread: 62 
-693401587 -1792523102 -980135386 -1600195648 Thread: 15 
-693401587 -1792523102 -980135386 -1600195648 Thread: 36 
-693401587 -1792523102 -980135386 -1600195648 Thread: 20 
-693401587 -1792523102 -980135386 -1600195648 Thread: 56 
-693401587 -1792523102 -980135386 -1600195648 Thread: 23 
-693401587 -1792523102 -980135386 -1600195648 Thread: 27 
-693401587 -1792523102 -980135386 -1600195648 Thread: 52 
-693401587 -1792523102 -980135386 -1600195648 Thread: 46 
-693401587 -1792523102 -980135386 -1600195648 Thread: 54 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/seedTilt15.txt <==
36537303 -130065464 -1045711140 39574798 Thread: 56 
36537303 -130065464 -1045711140 39574798 Thread: 29 
36537303 -130065464 -1045711140 39574798 Thread: 55 
36537303 -130065464 -1045711140 39574798 Thread: 24 
36537303 -130065464 -1045711140 39574798 Thread: 57 
36537303 -130065464 -1045711140 39574798 Thread: 19 
36537303 -130065464 -1045711140 39574798 Thread: 39 
36537303 -130065464 -1045711140 39574798 Thread: 6 
36537303 -130065464 -1045711140 39574798 Thread: 53 
36537303 -130065464 -1045711140 39574798 Thread: 60 
36537303 -130065464 -1045711140 39574798 Thread: 15 
36537303 -130065464 -1045711140 39574798 Thread: 34 
36537303 -130065464 -1045711140 39574798 Thread: 52 
36537303 -130065464 -1045711140 39574798 Thread: 48 
36537303 -130065464 -1045711140 39574798 Thread: 14 
36537303 -130065464 -1045711140 39574798 Thread: 22 
36537303 -130065464 -1045711140 39574798 Thread: 2 
36537303 -130065464 -1045711140 39574798 Thread: 63 
36537303 -130065464 -1045711140 39574798 Thread: 8 
36537303 -130065464 -1045711140 39574798 Thread: 50 
36537303 -130065464 -1045711140 39574798 Thread: 38 
36537303 -130065464 -1045711140 39574798 Thread: 10 
36537303 -130065464 -1045711140 39574798 Thread: 49 
36537303 -130065464 -1045711140 39574798 Thread: 25 
36537303 -130065464 -1045711140 39574798 Thread: 4 
36537303 -130065464 -1045711140 39574798 Thread: 32 
36537303 -130065464 -1045711140 39574798 Thread: 7 
36537303 -130065464 -1045711140 39574798 Thread: 61 
36537303 -130065464 -1045711140 39574798 Thread: 17 
36537303 -130065464 -1045711140 39574798 Thread: 33 
36537303 -130065464 -1045711140 39574798 Thread: 30 
36537303 -130065464 -1045711140 39574798 Thread: 43 
36537303 -130065464 -1045711140 39574798 Thread: 41 
36537303 -130065464 -1045711140 39574798 Thread: 11 
36537303 -130065464 -1045711140 39574798 Thread: 62 
36537303 -130065464 -1045711140 39574798 Thread: 47 
36537303 -130065464 -1045711140 39574798 Thread: 5 
36537303 -130065464 -1045711140 39574798 Thread: 58 
36537303 -130065464 -1045711140 39574798 Thread: 27 
36537303 -130065464 -1045711140 39574798 Thread: 28 
36537303 -130065464 -1045711140 39574798 Thread: 45 
36537303 -130065464 -1045711140 39574798 Thread: 26 
36537303 -130065464 -1045711140 39574798 Thread: 36 
36537303 -130065464 -1045711140 39574798 Thread: 42 
36537303 -130065464 -1045711140 39574798 Thread: 18 
36537303 -130065464 -1045711140 39574798 Thread: 1 
36537303 -130065464 -1045711140 39574798 Thread: 40 
36537303 -130065464 -1045711140 39574798 Thread: 23 
36537303 -130065464 -1045711140 39574798 Thread: 21 
36537303 -130065464 -1045711140 39574798 Thread: 20 
36537303 -130065464 -1045711140 39574798 Thread: 13 
36537303 -130065464 -1045711140 39574798 Thread: 59 
36537303 -130065464 -1045711140 39574798 Thread: 9 
36537303 -130065464 -1045711140 39574798 Thread: 35 
36537303 -130065464 -1045711140 39574798 Thread: 3 
36537303 -130065464 -1045711140 39574798 Thread: 44 
36537303 -130065464 -1045711140 39574798 Thread: 16 
36537303 -130065464 -1045711140 39574798 Thread: 12 
36537303 -130065464 -1045711140 39574798 Thread: 31 
36537303 -130065464 -1045711140 39574798 Thread: 0 
36537303 -130065464 -1045711140 39574798 Thread: 37 
36537303 -130065464 -1045711140 39574798 Thread: 51 
36537303 -130065464 -1045711140 39574798 Thread: 54 
36537303 -130065464 -1045711140 39574798 Thread: 46 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/seedTilt16.txt <==
-1619205300 19203666 1363818334 -32753887 Thread: 41 
-1619205300 19203666 1363818334 -32753887 Thread: 62 
-1619205300 19203666 1363818334 -32753887 Thread: 46 
-1619205300 19203666 1363818334 -32753887 Thread: 38 
-1619205300 19203666 1363818334 -32753887 Thread: 54 
-1619205300 19203666 1363818334 -32753887 Thread: 51 
-1619205300 19203666 1363818334 -32753887 Thread: 6 
-1619205300 19203666 1363818334 -32753887 Thread: 16 
-1619205300 19203666 1363818334 -32753887 Thread: 21 
-1619205300 19203666 1363818334 -32753887 Thread: 14 
-1619205300 19203666 1363818334 -32753887 Thread: 0 
-1619205300 19203666 1363818334 -32753887 Thread: 49 
-1619205300 19203666 1363818334 -32753887 Thread: 55 
-1619205300 19203666 1363818334 -32753887 Thread: 57 
-1619205300 19203666 1363818334 -32753887 Thread: 5 
-1619205300 19203666 1363818334 -32753887 Thread: 4 
-1619205300 19203666 1363818334 -32753887 Thread: 50 
-1619205300 19203666 1363818334 -32753887 Thread: 1 
-1619205300 19203666 1363818334 -32753887 Thread: 28 
-1619205300 19203666 1363818334 -32753887 Thread: 10 
-1619205300 19203666 1363818334 -32753887 Thread: 13 
-1619205300 19203666 1363818334 -32753887 Thread: 20 
-1619205300 19203666 1363818334 -32753887 Thread: 36 
-1619205300 19203666 1363818334 -32753887 Thread: 61 
-1619205300 19203666 1363818334 -32753887 Thread: 12 
-1619205300 19203666 1363818334 -32753887 Thread: 24 
-1619205300 19203666 1363818334 -32753887 Thread: 2 
-1619205300 19203666 1363818334 -32753887 Thread: 30 
-1619205300 19203666 1363818334 -32753887 Thread: 7 
-1619205300 19203666 1363818334 -32753887 Thread: 19 
-1619205300 19203666 1363818334 -32753887 Thread: 48 
-1619205300 19203666 1363818334 -32753887 Thread: 26 
-1619205300 19203666 1363818334 -32753887 Thread: 39 
-1619205300 19203666 1363818334 -32753887 Thread: 18 
-1619205300 19203666 1363818334 -32753887 Thread: 56 
-1619205300 19203666 1363818334 -32753887 Thread: 25 
-1619205300 19203666 1363818334 -32753887 Thread: 29 
-1619205300 19203666 1363818334 -32753887 Thread: 9 
-1619205300 19203666 1363818334 -32753887 Thread: 47 
-1619205300 19203666 1363818334 -32753887 Thread: 27 
-1619205300 19203666 1363818334 -32753887 Thread: 53 
-1619205300 19203666 1363818334 -32753887 Thread: 42 
-1619205300 19203666 1363818334 -32753887 Thread: 22 
-1619205300 19203666 1363818334 -32753887 Thread: 35 
-1619205300 19203666 1363818334 -32753887 Thread: 34 
-1619205300 19203666 1363818334 -32753887 Thread: 44 
-1619205300 19203666 1363818334 -32753887 Thread: 52 
-1619205300 19203666 1363818334 -32753887 Thread: 45 
-1619205300 19203666 1363818334 -32753887 Thread: 37 
-1619205300 19203666 1363818334 -32753887 Thread: 3 
-1619205300 19203666 1363818334 -32753887 Thread: 32 
-1619205300 19203666 1363818334 -32753887 Thread: 59 
-1619205300 19203666 1363818334 -32753887 Thread: 63 
-1619205300 19203666 1363818334 -32753887 Thread: 58 
-1619205300 19203666 1363818334 -32753887 Thread: 43 
-1619205300 19203666 1363818334 -32753887 Thread: 31 
-1619205300 19203666 1363818334 -32753887 Thread: 40 
-1619205300 19203666 1363818334 -32753887 Thread: 33 
-1619205300 19203666 1363818334 -32753887 Thread: 15 
-1619205300 19203666 1363818334 -32753887 Thread: 17 
-1619205300 19203666 1363818334 -32753887 Thread: 23 
-1619205300 19203666 1363818334 -32753887 Thread: 11 
-1619205300 19203666 1363818334 -32753887 Thread: 8 
-1619205300 19203666 1363818334 -32753887 Thread: 60 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/seedTilt17.txt <==
845526432 646078724 -1905212845 1656665063 Thread: 32 
845526432 646078724 -1905212845 1656665063 Thread: 34 
845526432 646078724 -1905212845 1656665063 Thread: 28 
845526432 646078724 -1905212845 1656665063 Thread: 1 
845526432 646078724 -1905212845 1656665063 Thread: 62 
845526432 646078724 -1905212845 1656665063 Thread: 56 
845526432 646078724 -1905212845 1656665063 Thread: 38 
845526432 646078724 -1905212845 1656665063 Thread: 5 
845526432 646078724 -1905212845 1656665063 Thread: 3 
845526432 646078724 -1905212845 1656665063 Thread: 37 
845526432 646078724 -1905212845 1656665063 Thread: 40 
845526432 646078724 -1905212845 1656665063 Thread: 57 
845526432 646078724 -1905212845 1656665063 Thread: 58 
845526432 646078724 -1905212845 1656665063 Thread: 31 
845526432 646078724 -1905212845 1656665063 Thread: 26 
845526432 646078724 -1905212845 1656665063 Thread: 61 
845526432 646078724 -1905212845 1656665063 Thread: 29 
845526432 646078724 -1905212845 1656665063 Thread: 10 
845526432 646078724 -1905212845 1656665063 Thread: 53 
845526432 646078724 -1905212845 1656665063 Thread: 60 
845526432 646078724 -1905212845 1656665063 Thread: 6 
845526432 646078724 -1905212845 1656665063 Thread: 9 
845526432 646078724 -1905212845 1656665063 Thread: 16 
845526432 646078724 -1905212845 1656665063 Thread: 46 
845526432 646078724 -1905212845 1656665063 Thread: 27 
845526432 646078724 -1905212845 1656665063 Thread: 18 
845526432 646078724 -1905212845 1656665063 Thread: 35 
845526432 646078724 -1905212845 1656665063 Thread: 17 
845526432 646078724 -1905212845 1656665063 Thread: 50 
845526432 646078724 -1905212845 1656665063 Thread: 24 
845526432 646078724 -1905212845 1656665063 Thread: 8 
845526432 646078724 -1905212845 1656665063 Thread: 4 
845526432 646078724 -1905212845 1656665063 Thread: 63 
845526432 646078724 -1905212845 1656665063 Thread: 54 
845526432 646078724 -1905212845 1656665063 Thread: 48 
845526432 646078724 -1905212845 1656665063 Thread: 25 
845526432 646078724 -1905212845 1656665063 Thread: 51 
845526432 646078724 -1905212845 1656665063 Thread: 19 
845526432 646078724 -1905212845 1656665063 Thread: 20 
845526432 646078724 -1905212845 1656665063 Thread: 11 
845526432 646078724 -1905212845 1656665063 Thread: 47 
845526432 646078724 -1905212845 1656665063 Thread: 55 
845526432 646078724 -1905212845 1656665063 Thread: 0 
845526432 646078724 -1905212845 1656665063 Thread: 22 
845526432 646078724 -1905212845 1656665063 Thread: 2 
845526432 646078724 -1905212845 1656665063 Thread: 14 
845526432 646078724 -1905212845 1656665063 Thread: 45 
845526432 646078724 -1905212845 1656665063 Thread: 21 
845526432 646078724 -1905212845 1656665063 Thread: 36 
845526432 646078724 -1905212845 1656665063 Thread: 13 
845526432 646078724 -1905212845 1656665063 Thread: 12 
845526432 646078724 -1905212845 1656665063 Thread: 44 
845526432 646078724 -1905212845 1656665063 Thread: 42 
845526432 646078724 -1905212845 1656665063 Thread: 43 
845526432 646078724 -1905212845 1656665063 Thread: 39 
845526432 646078724 -1905212845 1656665063 Thread: 52 
845526432 646078724 -1905212845 1656665063 Thread: 15 
845526432 646078724 -1905212845 1656665063 Thread: 41 
845526432 646078724 -1905212845 1656665063 Thread: 33 
845526432 646078724 -1905212845 1656665063 Thread: 59 
845526432 646078724 -1905212845 1656665063 Thread: 23 
845526432 646078724 -1905212845 1656665063 Thread: 30 
845526432 646078724 -1905212845 1656665063 Thread: 7 
845526432 646078724 -1905212845 1656665063 Thread: 49 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/seedTilt18.txt <==
1538784228 135403669 -672490993 -1472450190 Thread: 0 
1538784228 135403669 -672490993 -1472450190 Thread: 13 
1538784228 135403669 -672490993 -1472450190 Thread: 46 
1538784228 135403669 -672490993 -1472450190 Thread: 5 
1538784228 135403669 -672490993 -1472450190 Thread: 42 
1538784228 135403669 -672490993 -1472450190 Thread: 18 
1538784228 135403669 -672490993 -1472450190 Thread: 51 
1538784228 135403669 -672490993 -1472450190 Thread: 41 
1538784228 135403669 -672490993 -1472450190 Thread: 56 
1538784228 135403669 -672490993 -1472450190 Thread: 45 
1538784228 135403669 -672490993 -1472450190 Thread: 29 
1538784228 135403669 -672490993 -1472450190 Thread: 44 
1538784228 135403669 -672490993 -1472450190 Thread: 27 
1538784228 135403669 -672490993 -1472450190 Thread: 11 
1538784228 135403669 -672490993 -1472450190 Thread: 58 
1538784228 135403669 -672490993 -1472450190 Thread: 36 
1538784228 135403669 -672490993 -1472450190 Thread: 6 
1538784228 135403669 -672490993 -1472450190 Thread: 12 
1538784228 135403669 -672490993 -1472450190 Thread: 9 
1538784228 135403669 -672490993 -1472450190 Thread: 55 
1538784228 135403669 -672490993 -1472450190 Thread: 7 
1538784228 135403669 -672490993 -1472450190 Thread: 35 
1538784228 135403669 -672490993 -1472450190 Thread: 22 
1538784228 135403669 -672490993 -1472450190 Thread: 63 
1538784228 135403669 -672490993 -1472450190 Thread: 25 
1538784228 135403669 -672490993 -1472450190 Thread: 28 
1538784228 135403669 -672490993 -1472450190 Thread: 26 
1538784228 135403669 -672490993 -1472450190 Thread: 49 
1538784228 135403669 -672490993 -1472450190 Thread: 61 
1538784228 135403669 -672490993 -1472450190 Thread: 54 
1538784228 135403669 -672490993 -1472450190 Thread: 1 
1538784228 135403669 -672490993 -1472450190 Thread: 31 
1538784228 135403669 -672490993 -1472450190 Thread: 23 
1538784228 135403669 -672490993 -1472450190 Thread: 33 
1538784228 135403669 -672490993 -1472450190 Thread: 3 
1538784228 135403669 -672490993 -1472450190 Thread: 52 
1538784228 135403669 -672490993 -1472450190 Thread: 53 
1538784228 135403669 -672490993 -1472450190 Thread: 60 
1538784228 135403669 -672490993 -1472450190 Thread: 40 
1538784228 135403669 -672490993 -1472450190 Thread: 24 
1538784228 135403669 -672490993 -1472450190 Thread: 43 
1538784228 135403669 -672490993 -1472450190 Thread: 10 
1538784228 135403669 -672490993 -1472450190 Thread: 34 
1538784228 135403669 -672490993 -1472450190 Thread: 39 
1538784228 135403669 -672490993 -1472450190 Thread: 37 
1538784228 135403669 -672490993 -1472450190 Thread: 8 
1538784228 135403669 -672490993 -1472450190 Thread: 2 
1538784228 135403669 -672490993 -1472450190 Thread: 47 
1538784228 135403669 -672490993 -1472450190 Thread: 62 
1538784228 135403669 -672490993 -1472450190 Thread: 32 
1538784228 135403669 -672490993 -1472450190 Thread: 20 
1538784228 135403669 -672490993 -1472450190 Thread: 21 
1538784228 135403669 -672490993 -1472450190 Thread: 48 
1538784228 135403669 -672490993 -1472450190 Thread: 4 
1538784228 135403669 -672490993 -1472450190 Thread: 30 
1538784228 135403669 -672490993 -1472450190 Thread: 59 
1538784228 135403669 -672490993 -1472450190 Thread: 14 
1538784228 135403669 -672490993 -1472450190 Thread: 16 
1538784228 135403669 -672490993 -1472450190 Thread: 50 
1538784228 135403669 -672490993 -1472450190 Thread: 15 
1538784228 135403669 -672490993 -1472450190 Thread: 38 
1538784228 135403669 -672490993 -1472450190 Thread: 17 
1538784228 135403669 -672490993 -1472450190 Thread: 19 
1538784228 135403669 -672490993 -1472450190 Thread: 57 


==> Ancillary/Data/4Fields/growMass/Data/_1536_10_270/seedTilt19.txt <==
-254833015 496084571 162835933 -4095190 Thread: 58 
-254833015 496084571 162835933 -4095190 Thread: 43 
-254833015 496084571 162835933 -4095190 Thread: 44 
-254833015 496084571 162835933 -4095190 Thread: 34 
-254833015 496084571 162835933 -4095190 Thread: 15 
-254833015 496084571 162835933 -4095190 Thread: 22 
-254833015 496084571 162835933 -4095190 Thread: 16 
-254833015 496084571 162835933 -4095190 Thread: 21 
-254833015 496084571 162835933 -4095190 Thread: 13 
-254833015 496084571 162835933 -4095190 Thread: 53 
-254833015 496084571 162835933 -4095190 Thread: 24 
-254833015 496084571 162835933 -4095190 Thread: 42 
-254833015 496084571 162835933 -4095190 Thread: 61 
-254833015 496084571 162835933 -4095190 Thread: 20 
-254833015 496084571 162835933 -4095190 Thread: 63 
-254833015 496084571 162835933 -4095190 Thread: 27 
-254833015 496084571 162835933 -4095190 Thread: 10 
-254833015 496084571 162835933 -4095190 Thread: 17 
-254833015 496084571 162835933 -4095190 Thread: 7 
-254833015 496084571 162835933 -4095190 Thread: 8 
-254833015 496084571 162835933 -4095190 Thread: 1 
-254833015 496084571 162835933 -4095190 Thread: 12 
-254833015 496084571 162835933 -4095190 Thread: 0 
-254833015 496084571 162835933 -4095190 Thread: 46 
-254833015 496084571 162835933 -4095190 Thread: 28 
-254833015 496084571 162835933 -4095190 Thread: 26 
-254833015 496084571 162835933 -4095190 Thread: 60 
-254833015 496084571 162835933 -4095190 Thread: 30 
-254833015 496084571 162835933 -4095190 Thread: 40 
-254833015 496084571 162835933 -4095190 Thread: 62 
-254833015 496084571 162835933 -4095190 Thread: 41 
-254833015 496084571 162835933 -4095190 Thread: 47 
-254833015 496084571 162835933 -4095190 Thread: 23 
-254833015 496084571 162835933 -4095190 Thread: 55 
-254833015 496084571 162835933 -4095190 Thread: 45 
-254833015 496084571 162835933 -4095190 Thread: 32 
-254833015 496084571 162835933 -4095190 Thread: 36 
-254833015 496084571 162835933 -4095190 Thread: 48 
-254833015 496084571 162835933 -4095190 Thread: 59 
-254833015 496084571 162835933 -4095190 Thread: 54 
-254833015 496084571 162835933 -4095190 Thread: 3 
-254833015 496084571 162835933 -4095190 Thread: 56 
-254833015 496084571 162835933 -4095190 Thread: 50 
-254833015 496084571 162835933 -4095190 Thread: 4 
-254833015 496084571 162835933 -4095190 Thread: 9 
-254833015 496084571 162835933 -4095190 Thread: 6 
-254833015 496084571 162835933 -4095190 Thread: 38 
-254833015 496084571 162835933 -4095190 Thread: 31 
-254833015 496084571 162835933 -4095190 Thread: 35 
-254833015 496084571 162835933 -4095190 Thread: 18 
-254833015 496084571 162835933 -4095190 Thread: 14 
-254833015 496084571 162835933 -4095190 Thread: 29 
-254833015 496084571 162835933 -4095190 Thread: 57 
-254833015 496084571 162835933 -4095190 Thread: 19 
-254833015 496084571 162835933 -4095190 Thread: 2 
-254833015 496084571 162835933 -4095190 Thread: 52 
-254833015 496084571 162835933 -4095190 Thread: 33 
-254833015 496084571 162835933 -4095190 Thread: 49 
-254833015 496084571 162835933 -4095190 Thread: 51 
-254833015 496084571 162835933 -4095190 Thread: 5 
-254833015 496084571 162835933 -4095190 Thread: 25 
-254833015 496084571 162835933 -4095190 Thread: 39 
-254833015 496084571 162835933 -4095190 Thread: 11 
-254833015 496084571 162835933 -4095190 Thread: 37 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/axionNumTilt11.txt <==
4305,7.21347e+07,6.24401e+07
4316,6.32748e+07,7.06641e+07
4347,3.96604e+07,9.38302e+07
4389,2.64687e+07,1.03121e+08
4431,4.61098e+07,7.69134e+07
4473,8.00468e+07,4.0552e+07
4515,9.23226e+07,2.92081e+07
4557,6.85759e+07,5.29103e+07
4599,3.3008e+07,8.60598e+07
4641,3.05032e+07,8.429e+07
4683,6.53173e+07,4.6105e+07
4725,8.52552e+07,2.67249e+07
4767,5.81563e+07,5.32002e+07
4809,2.57241e+07,8.27137e+07
4851,4.52461e+07,5.92447e+07
4893,7.9094e+07,2.58e+07
4935,5.81516e+07,4.60315e+07
4977,2.46113e+07,7.6085e+07
5019,5.21034e+07,4.63674e+07
5061,7.40416e+07,2.5404e+07
5103,3.48333e+07,6.1611e+07
5145,3.48923e+07,5.86547e+07
5187,7.1711e+07,2.3003e+07
5229,3.87349e+07,5.32013e+07
5271,3.33023e+07,5.57415e+07
5313,6.88354e+07,2.21756e+07
5355,2.99239e+07,5.6841e+07
5397,4.52869e+07,4.03868e+07
5439,5.78242e+07,2.90718e+07
5481,2.38169e+07,5.7866e+07
5523,6.33647e+07,2.10625e+07
5565,2.7148e+07,5.25371e+07
5607,5.27784e+07,2.83034e+07
5649,3.68512e+07,4.16642e+07
5691,4.3004e+07,3.42048e+07
5733,4.15285e+07,3.5445e+07
5775,4.02864e+07,3.4907e+07
5817,3.9213e+07,3.52788e+07
5859,4.38447e+07,2.96031e+07
5901,3.1223e+07,3.97283e+07
5943,5.1852e+07,2.1546e+07
5973,3.40821e+07,3.58584e+07
5985,2.27611e+07,4.45935e+07
6005,3.76194e+07,3.17099e+07
6027,5.34579e+07,1.87737e+07
6069,2.92737e+07,3.68496e+07
6111,3.47384e+07,3.19722e+07
6153,5.01818e+07,1.88601e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/axionNumTilt12.txt <==
4305,8.93598e+07,5.92638e+07
4316,8.26894e+07,6.53365e+07
4347,6.16245e+07,8.60439e+07
4389,4.16746e+07,1.03059e+08
4431,4.77978e+07,9.21561e+07
4473,7.44076e+07,6.20653e+07
4515,9.31305e+07,4.25015e+07
4557,8.29411e+07,5.22533e+07
4599,5.29088e+07,8.00788e+07
4641,3.97607e+07,9.03552e+07
4683,6.1486e+07,6.50342e+07
4725,8.50652e+07,4.04378e+07
4767,7.27356e+07,5.20585e+07
4809,4.23836e+07,7.96214e+07
4851,4.65183e+07,7.21794e+07
4893,7.62651e+07,4.15385e+07
4935,7.03932e+07,4.6762e+07
4977,3.97239e+07,7.43572e+07
5019,5.09238e+07,6.05097e+07
5061,7.55057e+07,3.58583e+07
5103,5.09421e+07,5.80882e+07
5145,3.95646e+07,6.63821e+07
5187,6.9852e+07,3.61939e+07
5229,5.31949e+07,5.09074e+07
5271,3.82524e+07,6.25427e+07
5313,6.80035e+07,3.35507e+07
5355,4.4656e+07,5.39202e+07
5397,4.51585e+07,5.1198e+07
5439,6.34508e+07,3.39171e+07
5481,3.41975e+07,5.87321e+07
5523,6.12463e+07,3.27472e+07
5565,4.05892e+07,5.00418e+07
5607,5.05567e+07,3.96975e+07
5649,4.82814e+07,4.10019e+07
5691,4.30616e+07,4.33272e+07
5733,5.07929e+07,3.61064e+07
5775,4.1186e+07,4.30285e+07
5817,4.8675e+07,3.58016e+07
5859,4.34412e+07,3.83431e+07
5901,4.22449e+07,3.8605e+07
5943,4.9777e+07,3.11914e+07
5973,4.3964e+07,3.55795e+07
5985,3.39036e+07,4.33462e+07
6005,3.91033e+07,3.83451e+07
6027,5.39016e+07,2.5932e+07
6069,3.41153e+07,4.04444e+07
6111,4.34058e+07,3.22102e+07
6153,4.83833e+07,2.72426e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/axionNumTilt13.txt <==
4305,8.07259e+07,6.17242e+07
4316,7.17334e+07,7.01865e+07
4347,4.65493e+07,9.53224e+07
4389,2.92953e+07,1.09121e+08
4431,4.59104e+07,8.60601e+07
4473,8.11263e+07,4.74909e+07
4515,9.77784e+07,3.09798e+07
4557,7.69128e+07,5.17752e+07
4599,3.93151e+07,8.72669e+07
4641,3.18589e+07,9.11147e+07
4683,6.5407e+07,5.39193e+07
4725,8.96885e+07,2.9743e+07
4767,6.60942e+07,5.25324e+07
4809,3.05594e+07,8.49369e+07
4851,4.52859e+07,6.64735e+07
4893,8.16434e+07,3.01458e+07
4935,6.53864e+07,4.58238e+07
4977,2.91112e+07,7.8457e+07
5019,5.21282e+07,5.31216e+07
5061,7.82455e+07,2.78023e+07
5103,4.14185e+07,6.17135e+07
5145,3.59394e+07,6.39801e+07
5187,7.41077e+07,2.69181e+07
5229,4.52619e+07,5.31508e+07
5271,3.45084e+07,6.05322e+07
5313,7.15537e+07,2.54127e+07
5355,3.57485e+07,5.72556e+07
5397,4.56329e+07,4.56551e+07
5439,6.26186e+07,3.01541e+07
5481,2.69288e+07,6.05174e+07
5523,6.50069e+07,2.48141e+07
5565,3.2369e+07,5.31113e+07
5607,5.32171e+07,3.29965e+07
5649,4.22886e+07,4.19005e+07
5691,4.35666e+07,3.8574e+07
5733,4.65433e+07,3.5892e+07
5775,4.10153e+07,3.90328e+07
5817,4.40846e+07,3.57994e+07
5859,4.45249e+07,3.35391e+07
5901,3.60227e+07,4.02012e+07
5943,5.27747e+07,2.51494e+07
5973,3.86925e+07,3.64385e+07
5985,2.66385e+07,4.57834e+07
6005,3.8673e+07,3.51361e+07
6027,5.59139e+07,2.0998e+07
6069,3.09655e+07,3.9615e+07
6111,3.90119e+07,3.26095e+07
6153,5.14056e+07,2.18331e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/axionNumTilt14.txt <==
4305,7.80218e+07,6.26493e+07
4316,6.90531e+07,7.10051e+07
4347,4.44143e+07,9.52729e+07
4389,2.87859e+07,1.07027e+08
4431,4.65748e+07,8.28428e+07
4473,8.10941e+07,4.5686e+07
4515,9.59199e+07,3.12736e+07
4557,7.38451e+07,5.32283e+07
4599,3.71273e+07,8.78246e+07
4641,3.2126e+07,8.85664e+07
4683,6.61607e+07,5.11502e+07
4725,8.81884e+07,2.94148e+07
4767,6.28772e+07,5.37973e+07
4809,2.89509e+07,8.48076e+07
4851,4.6302e+07,6.35538e+07
4893,8.11028e+07,2.9113e+07
4935,6.22861e+07,4.70047e+07
4977,2.75869e+07,7.82166e+07
5019,5.32766e+07,5.01654e+07
5061,7.66773e+07,2.77792e+07
5103,3.847e+07,6.28278e+07
5145,3.65515e+07,6.17068e+07
5187,7.37147e+07,2.56867e+07
5229,4.20679e+07,5.45294e+07
5271,3.50276e+07,5.83843e+07
5313,7.09265e+07,2.44562e+07
5355,3.28275e+07,5.83724e+07
5397,4.67597e+07,4.30137e+07
5439,6.04013e+07,3.06237e+07
5481,2.58896e+07,5.99547e+07
5523,6.51825e+07,2.31982e+07
5565,2.9578e+07,5.39756e+07
5607,5.42992e+07,3.06172e+07
5649,3.93087e+07,4.30421e+07
5691,4.44658e+07,3.63286e+07
5733,4.38692e+07,3.67839e+07
5775,4.17831e+07,3.69261e+07
5817,4.14342e+07,3.65968e+07
5859,4.53363e+07,3.14653e+07
5901,3.33257e+07,4.10297e+07
5943,5.34341e+07,2.32186e+07
5973,3.60753e+07,3.71658e+07
5985,2.45738e+07,4.60367e+07
6005,3.91505e+07,3.33357e+07
6027,5.52266e+07,2.01691e+07
6069,3.08117e+07,3.83491e+07
6111,3.65485e+07,3.32165e+07
6153,5.17955e+07,2.0202e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/axionNumTilt15.txt <==
4305,8.16603e+07,5.75938e+07
4316,7.52972e+07,6.33281e+07
4347,5.5885e+07,8.21659e+07
4389,3.8769e+07,9.64814e+07
4431,4.61248e+07,8.46819e+07
4473,7.11663e+07,5.64425e+07
4515,8.71151e+07,3.98665e+07
4557,7.60509e+07,5.03344e+07
4599,4.82459e+07,7.60609e+07
4641,3.78894e+07,8.34958e+07
4683,5.90979e+07,5.91485e+07
4725,7.9629e+07,3.78226e+07
4767,6.65611e+07,5.009e+07
4809,3.92429e+07,7.46863e+07
4851,4.48938e+07,6.59854e+07
4893,7.18316e+07,3.82018e+07
4935,6.45306e+07,4.4792e+07
4977,3.70022e+07,6.94931e+07
5019,4.89521e+07,5.529e+07
5061,7.02693e+07,3.38664e+07
5103,4.67055e+07,5.50874e+07
5145,3.81239e+07,6.09605e+07
5187,6.55e+07,3.37393e+07
5229,4.87662e+07,4.84617e+07
5271,3.69236e+07,5.7336e+07
5313,6.35228e+07,3.15623e+07
5355,4.11546e+07,5.10167e+07
5397,4.35268e+07,4.67196e+07
5439,5.84644e+07,3.25993e+07
5481,3.26122e+07,5.433e+07
5523,5.74753e+07,3.05193e+07
5565,3.75578e+07,4.7262e+07
5607,4.82749e+07,3.63565e+07
5649,4.42758e+07,3.91721e+07
5691,4.14976e+07,3.95383e+07
5733,4.65609e+07,3.46496e+07
5775,3.97215e+07,3.92905e+07
5817,4.45952e+07,3.4355e+07
5859,4.17893e+07,3.49961e+07
5901,3.87933e+07,3.67986e+07
5943,4.72743e+07,2.87156e+07
5973,4.03048e+07,3.40527e+07
5985,3.16976e+07,4.06635e+07
6005,3.77493e+07,3.503e+07
6027,5.01546e+07,2.46155e+07
6069,3.29263e+07,3.71586e+07
6111,3.98069e+07,3.09121e+07
6153,4.58567e+07,2.51875e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/axionNumTilt16.txt <==
4305,9.97107e+07,5.70214e+07
4316,9.21333e+07,6.39932e+07
4347,6.73141e+07,8.86779e+07
4389,4.17262e+07,1.11773e+08
4431,4.59712e+07,1.02907e+08
4473,7.66547e+07,6.81022e+07
4515,1.01477e+08,4.18557e+07
4557,9.27527e+07,5.03236e+07
4599,5.76754e+07,8.3434e+07
4641,3.91022e+07,9.89286e+07
4683,6.2085e+07,7.22019e+07
4725,9.19686e+07,4.09335e+07
4767,8.13105e+07,5.10026e+07
4809,4.51643e+07,8.44125e+07
4851,4.59652e+07,8.00759e+07
4893,8.09964e+07,4.38702e+07
4935,7.84118e+07,4.59262e+07
4977,4.2241e+07,7.89523e+07
5019,5.11948e+07,6.71136e+07
5061,8.18037e+07,3.6493e+07
5103,5.65606e+07,5.93834e+07
5145,3.97288e+07,7.28392e+07
5187,7.44001e+07,3.82518e+07
5229,5.91215e+07,5.1714e+07
5271,3.87397e+07,6.83158e+07
5313,7.28845e+07,3.52011e+07
5355,4.92833e+07,5.58936e+07
5397,4.6084e+07,5.62623e+07
5439,6.95246e+07,3.42611e+07
5481,3.5941e+07,6.30785e+07
5523,6.50898e+07,3.48445e+07
5565,4.45228e+07,5.21518e+07
5607,5.25828e+07,4.35755e+07
5649,5.33083e+07,4.20286e+07
5691,4.43318e+07,4.73924e+07
5733,5.59963e+07,3.68824e+07
5775,4.24809e+07,4.7079e+07
5817,5.35913e+07,3.66759e+07
5859,4.49805e+07,4.19195e+07
5901,4.64184e+07,3.99797e+07
5943,5.23581e+07,3.38046e+07
5973,4.83259e+07,3.67484e+07
5985,3.65614e+07,4.58958e+07
6005,4.04491e+07,4.18638e+07
6027,5.80558e+07,2.71214e+07
6069,3.53371e+07,4.39243e+07
6111,4.76046e+07,3.32672e+07
6153,5.11153e+07,2.93776e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/axionNumTilt17.txt <==
4305,8.54704e+07,5.85971e+07
4316,7.80242e+07,6.54934e+07
4347,5.57258e+07,8.74437e+07
4389,3.68501e+07,1.0326e+08
4431,4.60319e+07,8.93663e+07
4473,7.5027e+07,5.72407e+07
4515,9.33904e+07,3.77223e+07
4557,8.01131e+07,5.07883e+07
4599,4.80576e+07,8.07973e+07
4641,3.6846e+07,8.86193e+07
4683,6.13491e+07,6.10393e+07
4725,8.49155e+07,3.65566e+07
4767,6.98502e+07,5.07294e+07
4809,3.85656e+07,7.94296e+07
4851,4.54715e+07,6.92288e+07
4893,7.61169e+07,3.80359e+07
4935,6.78396e+07,4.52625e+07
4977,3.65938e+07,7.35488e+07
5019,5.04443e+07,5.73583e+07
5061,7.44088e+07,3.35701e+07
5103,4.77798e+07,5.75707e+07
5145,3.85342e+07,6.38937e+07
5187,6.91585e+07,3.37958e+07
5229,5.01919e+07,5.04085e+07
5271,3.74562e+07,5.99342e+07
5313,6.70255e+07,3.16183e+07
5355,4.17991e+07,5.36006e+07
5397,4.5204e+07,4.81119e+07
5439,6.12026e+07,3.32191e+07
5481,3.28161e+07,5.71961e+07
5523,6.06887e+07,3.05373e+07
5565,3.7887e+07,4.9831e+07
5607,5.09633e+07,3.68842e+07
5649,4.52549e+07,4.10717e+07
5691,4.34879e+07,4.0415e+07
5733,4.79033e+07,3.62873e+07
5775,4.16646e+07,4.02691e+07
5817,4.56935e+07,3.60093e+07
5859,4.40198e+07,3.55829e+07
5901,3.92551e+07,3.89401e+07
5943,5.02698e+07,2.8719e+07
5973,4.10151e+07,3.59553e+07
5985,3.16493e+07,4.31435e+07
6005,3.95467e+07,3.59279e+07
6027,5.29601e+07,2.47168e+07
6069,3.38539e+07,3.87042e+07
6111,4.06708e+07,3.25381e+07
6153,4.88075e+07,2.51327e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/axionNumTilt18.txt <==
4305,9.367e+07,5.83013e+07
4316,8.45393e+07,6.68231e+07
4347,5.66972e+07,9.46143e+07
4389,3.21511e+07,1.16276e+08
4431,4.34034e+07,9.88138e+07
4473,8.07689e+07,5.68929e+07
4515,1.04763e+08,3.27923e+07
4557,8.86651e+07,4.93576e+07
4599,4.75036e+07,8.8477e+07
4641,3.19033e+07,1.00478e+08
4683,6.39002e+07,6.39481e+07
4725,9.56622e+07,3.17943e+07
4767,7.69729e+07,5.02451e+07
4809,3.53599e+07,8.89048e+07
4851,4.32432e+07,7.69402e+07
4893,8.50255e+07,3.4554e+07
4935,7.56391e+07,4.36622e+07
4977,3.30308e+07,8.28659e+07
5019,5.02612e+07,6.26113e+07
5061,8.46935e+07,2.88503e+07
5103,4.96719e+07,6.1327e+07
5145,3.45809e+07,7.28255e+07
5187,7.78251e+07,3.02552e+07
5229,5.39803e+07,5.20317e+07
5271,3.33826e+07,6.87e+07
5313,7.60264e+07,2.78775e+07
5355,4.2832e+07,5.74627e+07
5397,4.39712e+07,5.37423e+07
5439,7.04179e+07,2.94545e+07
5481,2.86097e+07,6.54256e+07
5523,6.76606e+07,2.84643e+07
5565,3.86091e+07,5.36813e+07
5607,5.26287e+07,3.9422e+07
5649,5.01172e+07,4.09973e+07
5691,4.2217e+07,4.54728e+07
5733,5.43728e+07,3.47904e+07
5775,3.97623e+07,4.56786e+07
5817,5.17228e+07,3.48209e+07
5859,4.342e+07,3.9746e+07
5901,4.28844e+07,3.97049e+07
5943,5.31525e+07,2.98902e+07
5973,4.58278e+07,3.56945e+07
5985,3.07557e+07,4.74932e+07
6005,3.75364e+07,4.1029e+07
6027,6.02068e+07,2.23389e+07
6069,3.05978e+07,4.47139e+07
6111,4.59452e+07,3.17916e+07
6153,5.21585e+07,2.57627e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/axionNumTilt19.txt <==
4305,8.31204e+07,5.88929e+07
4316,7.61308e+07,6.53021e+07
4347,5.51841e+07,8.585e+07
4389,3.75601e+07,1.00316e+08
4431,4.65261e+07,8.65005e+07
4473,7.38825e+07,5.61225e+07
4515,9.0639e+07,3.8781e+07
4557,7.78038e+07,5.12009e+07
4599,4.758e+07,7.91642e+07
4641,3.724e+07,8.6252e+07
4683,6.09146e+07,5.93849e+07
4725,8.28778e+07,3.67106e+07
4767,6.78556e+07,5.11425e+07
4809,3.83289e+07,7.7639e+07
4851,4.53426e+07,6.74767e+07
4893,7.47636e+07,3.7224e+07
4935,6.60381e+07,4.53347e+07
4977,3.60476e+07,7.2278e+07
5019,4.99043e+07,5.60935e+07
5061,7.30395e+07,3.29622e+07
5103,4.66856e+07,5.7071e+07
5145,3.78984e+07,6.2846e+07
5187,6.8036e+07,3.29766e+07
5229,4.92667e+07,4.96107e+07
5271,3.65602e+07,5.93094e+07
5313,6.59361e+07,3.09113e+07
5355,4.11406e+07,5.24997e+07
5397,4.3962e+07,4.77667e+07
5439,6.03999e+07,3.23106e+07
5481,3.19731e+07,5.62584e+07
5523,5.93064e+07,3.02959e+07
5565,3.75613e+07,4.85943e+07
5607,4.92657e+07,3.67314e+07
5649,4.49703e+07,3.98153e+07
5691,4.19606e+07,4.02915e+07
5733,4.74742e+07,3.50908e+07
5775,4.01665e+07,4.00441e+07
5817,4.53504e+07,3.4859e+07
5859,4.24879e+07,3.55e+07
5901,3.90879e+07,3.76715e+07
5943,4.84962e+07,2.8779e+07
5973,4.07077e+07,3.48139e+07
5985,3.15488e+07,4.18513e+07
6005,3.83157e+07,3.56131e+07
6027,5.15098e+07,2.4592e+07
6069,3.3115e+07,3.80223e+07
6111,4.02152e+07,3.16114e+07
6153,4.71873e+07,2.51483e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/seedTilt11.txt <==
698379817 951898102 2033470596 -131280868 Thread: 61 
698379817 951898102 2033470596 -131280868 Thread: 13 
698379817 951898102 2033470596 -131280868 Thread: 63 
698379817 951898102 2033470596 -131280868 Thread: 33 
698379817 951898102 2033470596 -131280868 Thread: 30 
698379817 951898102 2033470596 -131280868 Thread: 26 
698379817 951898102 2033470596 -131280868 Thread: 27 
698379817 951898102 2033470596 -131280868 Thread: 19 
698379817 951898102 2033470596 -131280868 Thread: 24 
698379817 951898102 2033470596 -131280868 Thread: 0 
698379817 951898102 2033470596 -131280868 Thread: 44 
698379817 951898102 2033470596 -131280868 Thread: 31 
698379817 951898102 2033470596 -131280868 Thread: 34 
698379817 951898102 2033470596 -131280868 Thread: 39 
698379817 951898102 2033470596 -131280868 Thread: 42 
698379817 951898102 2033470596 -131280868 Thread: 35 
698379817 951898102 2033470596 -131280868 Thread: 49 
698379817 951898102 2033470596 -131280868 Thread: 56 
698379817 951898102 2033470596 -131280868 Thread: 47 
698379817 951898102 2033470596 -131280868 Thread: 43 
698379817 951898102 2033470596 -131280868 Thread: 10 
698379817 951898102 2033470596 -131280868 Thread: 55 
698379817 951898102 2033470596 -131280868 Thread: 28 
698379817 951898102 2033470596 -131280868 Thread: 14 
698379817 951898102 2033470596 -131280868 Thread: 45 
698379817 951898102 2033470596 -131280868 Thread: 40 
698379817 951898102 2033470596 -131280868 Thread: 46 
698379817 951898102 2033470596 -131280868 Thread: 37 
698379817 951898102 2033470596 -131280868 Thread: 1 
698379817 951898102 2033470596 -131280868 Thread: 50 
698379817 951898102 2033470596 -131280868 Thread: 60 
698379817 951898102 2033470596 -131280868 Thread: 38 
698379817 951898102 2033470596 -131280868 Thread: 52 
698379817 951898102 2033470596 -131280868 Thread: 12 
698379817 951898102 2033470596 -131280868 Thread: 3 
698379817 951898102 2033470596 -131280868 Thread: 59 
698379817 951898102 2033470596 -131280868 Thread: 53 
698379817 951898102 2033470596 -131280868 Thread: 48 
698379817 951898102 2033470596 -131280868 Thread: 62 
698379817 951898102 2033470596 -131280868 Thread: 51 
698379817 951898102 2033470596 -131280868 Thread: 54 
698379817 951898102 2033470596 -131280868 Thread: 6 
698379817 951898102 2033470596 -131280868 Thread: 23 
698379817 951898102 2033470596 -131280868 Thread: 25 
698379817 951898102 2033470596 -131280868 Thread: 32 
698379817 951898102 2033470596 -131280868 Thread: 22 
698379817 951898102 2033470596 -131280868 Thread: 29 
698379817 951898102 2033470596 -131280868 Thread: 57 
698379817 951898102 2033470596 -131280868 Thread: 9 
698379817 951898102 2033470596 -131280868 Thread: 16 
698379817 951898102 2033470596 -131280868 Thread: 20 
698379817 951898102 2033470596 -131280868 Thread: 17 
698379817 951898102 2033470596 -131280868 Thread: 21 
698379817 951898102 2033470596 -131280868 Thread: 4 
698379817 951898102 2033470596 -131280868 Thread: 58 
698379817 951898102 2033470596 -131280868 Thread: 2 
698379817 951898102 2033470596 -131280868 Thread: 5 
698379817 951898102 2033470596 -131280868 Thread: 36 
698379817 951898102 2033470596 -131280868 Thread: 11 
698379817 951898102 2033470596 -131280868 Thread: 8 
698379817 951898102 2033470596 -131280868 Thread: 7 
698379817 951898102 2033470596 -131280868 Thread: 15 
698379817 951898102 2033470596 -131280868 Thread: 18 
698379817 951898102 2033470596 -131280868 Thread: 41 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/seedTilt12.txt <==
501673285 1414976499 -160169295 -1438996762 Thread: 61 
501673285 1414976499 -160169295 -1438996762 Thread: 12 
501673285 1414976499 -160169295 -1438996762 Thread: 16 
501673285 1414976499 -160169295 -1438996762 Thread: 47 
501673285 1414976499 -160169295 -1438996762 Thread: 37 
501673285 1414976499 -160169295 -1438996762 Thread: 35 
501673285 1414976499 -160169295 -1438996762 Thread: 1 
501673285 1414976499 -160169295 -1438996762 Thread: 55 
501673285 1414976499 -160169295 -1438996762 Thread: 18 
501673285 1414976499 -160169295 -1438996762 Thread: 28 
501673285 1414976499 -160169295 -1438996762 Thread: 2 
501673285 1414976499 -160169295 -1438996762 Thread: 22 
501673285 1414976499 -160169295 -1438996762 Thread: 25 
501673285 1414976499 -160169295 -1438996762 Thread: 19 
501673285 1414976499 -160169295 -1438996762 Thread: 33 
501673285 1414976499 -160169295 -1438996762 Thread: 51 
501673285 1414976499 -160169295 -1438996762 Thread: 52 
501673285 1414976499 -160169295 -1438996762 Thread: 0 
501673285 1414976499 -160169295 -1438996762 Thread: 49 
501673285 1414976499 -160169295 -1438996762 Thread: 62 
501673285 1414976499 -160169295 -1438996762 Thread: 59 
501673285 1414976499 -160169295 -1438996762 Thread: 38 
501673285 1414976499 -160169295 -1438996762 Thread: 48 
501673285 1414976499 -160169295 -1438996762 Thread: 13 
501673285 1414976499 -160169295 -1438996762 Thread: 8 
501673285 1414976499 -160169295 -1438996762 Thread: 39 
501673285 1414976499 -160169295 -1438996762 Thread: 58 
501673285 1414976499 -160169295 -1438996762 Thread: 53 
501673285 1414976499 -160169295 -1438996762 Thread: 44 
501673285 1414976499 -160169295 -1438996762 Thread: 34 
501673285 1414976499 -160169295 -1438996762 Thread: 20 
501673285 1414976499 -160169295 -1438996762 Thread: 57 
501673285 1414976499 -160169295 -1438996762 Thread: 21 
501673285 1414976499 -160169295 -1438996762 Thread: 32 
501673285 1414976499 -160169295 -1438996762 Thread: 23 
501673285 1414976499 -160169295 -1438996762 Thread: 24 
501673285 1414976499 -160169295 -1438996762 Thread: 63 
501673285 1414976499 -160169295 -1438996762 Thread: 54 
501673285 1414976499 -160169295 -1438996762 Thread: 56 
501673285 1414976499 -160169295 -1438996762 Thread: 43 
501673285 1414976499 -160169295 -1438996762 Thread: 11 
501673285 1414976499 -160169295 -1438996762 Thread: 15 
501673285 1414976499 -160169295 -1438996762 Thread: 27 
501673285 1414976499 -160169295 -1438996762 Thread: 14 
501673285 1414976499 -160169295 -1438996762 Thread: 29 
501673285 1414976499 -160169295 -1438996762 Thread: 46 
501673285 1414976499 -160169295 -1438996762 Thread: 10 
501673285 1414976499 -160169295 -1438996762 Thread: 6 
501673285 1414976499 -160169295 -1438996762 Thread: 42 
501673285 1414976499 -160169295 -1438996762 Thread: 40 
501673285 1414976499 -160169295 -1438996762 Thread: 7 
501673285 1414976499 -160169295 -1438996762 Thread: 26 
501673285 1414976499 -160169295 -1438996762 Thread: 50 
501673285 1414976499 -160169295 -1438996762 Thread: 3 
501673285 1414976499 -160169295 -1438996762 Thread: 9 
501673285 1414976499 -160169295 -1438996762 Thread: 4 
501673285 1414976499 -160169295 -1438996762 Thread: 5 
501673285 1414976499 -160169295 -1438996762 Thread: 17 
501673285 1414976499 -160169295 -1438996762 Thread: 41 
501673285 1414976499 -160169295 -1438996762 Thread: 45 
501673285 1414976499 -160169295 -1438996762 Thread: 30 
501673285 1414976499 -160169295 -1438996762 Thread: 36 
501673285 1414976499 -160169295 -1438996762 Thread: 31 
501673285 1414976499 -160169295 -1438996762 Thread: 60 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/seedTilt13.txt <==
2050691709 128233287 -585734423 -574666894 Thread: 62 
2050691709 128233287 -585734423 -574666894 Thread: 35 
2050691709 128233287 -585734423 -574666894 Thread: 15 
2050691709 128233287 -585734423 -574666894 Thread: 60 
2050691709 128233287 -585734423 -574666894 Thread: 58 
2050691709 128233287 -585734423 -574666894 Thread: 21 
2050691709 128233287 -585734423 -574666894 Thread: 45 
2050691709 128233287 -585734423 -574666894 Thread: 1 
2050691709 128233287 -585734423 -574666894 Thread: 54 
2050691709 128233287 -585734423 -574666894 Thread: 11 
2050691709 128233287 -585734423 -574666894 Thread: 12 
2050691709 128233287 -585734423 -574666894 Thread: 40 
2050691709 128233287 -585734423 -574666894 Thread: 29 
2050691709 128233287 -585734423 -574666894 Thread: 53 
2050691709 128233287 -585734423 -574666894 Thread: 56 
2050691709 128233287 -585734423 -574666894 Thread: 46 
2050691709 128233287 -585734423 -574666894 Thread: 33 
2050691709 128233287 -585734423 -574666894 Thread: 0 
2050691709 128233287 -585734423 -574666894 Thread: 51 
2050691709 128233287 -585734423 -574666894 Thread: 55 
2050691709 128233287 -585734423 -574666894 Thread: 4 
2050691709 128233287 -585734423 -574666894 Thread: 34 
2050691709 128233287 -585734423 -574666894 Thread: 5 
2050691709 128233287 -585734423 -574666894 Thread: 8 
2050691709 128233287 -585734423 -574666894 Thread: 24 
2050691709 128233287 -585734423 -574666894 Thread: 22 
2050691709 128233287 -585734423 -574666894 Thread: 36 
2050691709 128233287 -585734423 -574666894 Thread: 42 
2050691709 128233287 -585734423 -574666894 Thread: 23 
2050691709 128233287 -585734423 -574666894 Thread: 26 
2050691709 128233287 -585734423 -574666894 Thread: 6 
2050691709 128233287 -585734423 -574666894 Thread: 39 
2050691709 128233287 -585734423 -574666894 Thread: 18 
2050691709 128233287 -585734423 -574666894 Thread: 48 
2050691709 128233287 -585734423 -574666894 Thread: 61 
2050691709 128233287 -585734423 -574666894 Thread: 49 
2050691709 128233287 -585734423 -574666894 Thread: 37 
2050691709 128233287 -585734423 -574666894 Thread: 43 
2050691709 128233287 -585734423 -574666894 Thread: 9 
2050691709 128233287 -585734423 -574666894 Thread: 13 
2050691709 128233287 -585734423 -574666894 Thread: 20 
2050691709 128233287 -585734423 -574666894 Thread: 17 
2050691709 128233287 -585734423 -574666894 Thread: 41 
2050691709 128233287 -585734423 -574666894 Thread: 44 
2050691709 128233287 -585734423 -574666894 Thread: 3 
2050691709 128233287 -585734423 -574666894 Thread: 14 
2050691709 128233287 -585734423 -574666894 Thread: 16 
2050691709 128233287 -585734423 -574666894 Thread: 28 
2050691709 128233287 -585734423 -574666894 Thread: 25 
2050691709 128233287 -585734423 -574666894 Thread: 57 
2050691709 128233287 -585734423 -574666894 Thread: 59 
2050691709 128233287 -585734423 -574666894 Thread: 19 
2050691709 128233287 -585734423 -574666894 Thread: 32 
2050691709 128233287 -585734423 -574666894 Thread: 30 
2050691709 128233287 -585734423 -574666894 Thread: 63 
2050691709 128233287 -585734423 -574666894 Thread: 10 
2050691709 128233287 -585734423 -574666894 Thread: 47 
2050691709 128233287 -585734423 -574666894 Thread: 52 
2050691709 128233287 -585734423 -574666894 Thread: 31 
2050691709 128233287 -585734423 -574666894 Thread: 50 
2050691709 128233287 -585734423 -574666894 Thread: 27 
2050691709 128233287 -585734423 -574666894 Thread: 38 
2050691709 128233287 -585734423 -574666894 Thread: 7 
2050691709 128233287 -585734423 -574666894 Thread: 2 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/seedTilt14.txt <==
146324310 -272170132 358713490 -1252819411 Thread: 0 
146324310 -272170132 358713490 -1252819411 Thread: 63 
146324310 -272170132 358713490 -1252819411 Thread: 28 
146324310 -272170132 358713490 -1252819411 Thread: 60 
146324310 -272170132 358713490 -1252819411 Thread: 22 
146324310 -272170132 358713490 -1252819411 Thread: 21 
146324310 -272170132 358713490 -1252819411 Thread: 3 
146324310 -272170132 358713490 -1252819411 Thread: 18 
146324310 -272170132 358713490 -1252819411 Thread: 34 
146324310 -272170132 358713490 -1252819411 Thread: 49 
146324310 -272170132 358713490 -1252819411 Thread: 54 
146324310 -272170132 358713490 -1252819411 Thread: 44 
146324310 -272170132 358713490 -1252819411 Thread: 2 
146324310 -272170132 358713490 -1252819411 Thread: 30 
146324310 -272170132 358713490 -1252819411 Thread: 59 
146324310 -272170132 358713490 -1252819411 Thread: 10 
146324310 -272170132 358713490 -1252819411 Thread: 17 
146324310 -272170132 358713490 -1252819411 Thread: 13 
146324310 -272170132 358713490 -1252819411 Thread: 6 
146324310 -272170132 358713490 -1252819411 Thread: 5 
146324310 -272170132 358713490 -1252819411 Thread: 46 
146324310 -272170132 358713490 -1252819411 Thread: 58 
146324310 -272170132 358713490 -1252819411 Thread: 57 
146324310 -272170132 358713490 -1252819411 Thread: 32 
146324310 -272170132 358713490 -1252819411 Thread: 27 
146324310 -272170132 358713490 -1252819411 Thread: 33 
146324310 -272170132 358713490 -1252819411 Thread: 12 
146324310 -272170132 358713490 -1252819411 Thread: 41 
146324310 -272170132 358713490 -1252819411 Thread: 7 
146324310 -272170132 358713490 -1252819411 Thread: 26 
146324310 -272170132 358713490 -1252819411 Thread: 31 
146324310 -272170132 358713490 -1252819411 Thread: 9 
146324310 -272170132 358713490 -1252819411 Thread: 8 
146324310 -272170132 358713490 -1252819411 Thread: 45 
146324310 -272170132 358713490 -1252819411 Thread: 40 
146324310 -272170132 358713490 -1252819411 Thread: 53 
146324310 -272170132 358713490 -1252819411 Thread: 11 
146324310 -272170132 358713490 -1252819411 Thread: 39 
146324310 -272170132 358713490 -1252819411 Thread: 38 
146324310 -272170132 358713490 -1252819411 Thread: 43 
146324310 -272170132 358713490 -1252819411 Thread: 24 
146324310 -272170132 358713490 -1252819411 Thread: 19 
146324310 -272170132 358713490 -1252819411 Thread: 20 
146324310 -272170132 358713490 -1252819411 Thread: 55 
146324310 -272170132 358713490 -1252819411 Thread: 42 
146324310 -272170132 358713490 -1252819411 Thread: 37 
146324310 -272170132 358713490 -1252819411 Thread: 48 
146324310 -272170132 358713490 -1252819411 Thread: 52 
146324310 -272170132 358713490 -1252819411 Thread: 35 
146324310 -272170132 358713490 -1252819411 Thread: 25 
146324310 -272170132 358713490 -1252819411 Thread: 36 
146324310 -272170132 358713490 -1252819411 Thread: 16 
146324310 -272170132 358713490 -1252819411 Thread: 61 
146324310 -272170132 358713490 -1252819411 Thread: 51 
146324310 -272170132 358713490 -1252819411 Thread: 50 
146324310 -272170132 358713490 -1252819411 Thread: 23 
146324310 -272170132 358713490 -1252819411 Thread: 56 
146324310 -272170132 358713490 -1252819411 Thread: 62 
146324310 -272170132 358713490 -1252819411 Thread: 47 
146324310 -272170132 358713490 -1252819411 Thread: 14 
146324310 -272170132 358713490 -1252819411 Thread: 1 
146324310 -272170132 358713490 -1252819411 Thread: 4 
146324310 -272170132 358713490 -1252819411 Thread: 29 
146324310 -272170132 358713490 -1252819411 Thread: 15 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/seedTilt15.txt <==
1428257171 342189032 -864867089 613110509 Thread: 61 
1428257171 342189032 -864867089 613110509 Thread: 38 
1428257171 342189032 -864867089 613110509 Thread: 62 
1428257171 342189032 -864867089 613110509 Thread: 52 
1428257171 342189032 -864867089 613110509 Thread: 58 
1428257171 342189032 -864867089 613110509 Thread: 26 
1428257171 342189032 -864867089 613110509 Thread: 51 
1428257171 342189032 -864867089 613110509 Thread: 22 
1428257171 342189032 -864867089 613110509 Thread: 11 
1428257171 342189032 -864867089 613110509 Thread: 1 
1428257171 342189032 -864867089 613110509 Thread: 4 
1428257171 342189032 -864867089 613110509 Thread: 28 
1428257171 342189032 -864867089 613110509 Thread: 27 
1428257171 342189032 -864867089 613110509 Thread: 21 
1428257171 342189032 -864867089 613110509 Thread: 57 
1428257171 342189032 -864867089 613110509 Thread: 6 
1428257171 342189032 -864867089 613110509 Thread: 59 
1428257171 342189032 -864867089 613110509 Thread: 5 
1428257171 342189032 -864867089 613110509 Thread: 54 
1428257171 342189032 -864867089 613110509 Thread: 24 
1428257171 342189032 -864867089 613110509 Thread: 42 
1428257171 342189032 -864867089 613110509 Thread: 25 
1428257171 342189032 -864867089 613110509 Thread: 60 
1428257171 342189032 -864867089 613110509 Thread: 39 
1428257171 342189032 -864867089 613110509 Thread: 2 
1428257171 342189032 -864867089 613110509 Thread: 47 
1428257171 342189032 -864867089 613110509 Thread: 43 
1428257171 342189032 -864867089 613110509 Thread: 10 
1428257171 342189032 -864867089 613110509 Thread: 35 
1428257171 342189032 -864867089 613110509 Thread: 30 
1428257171 342189032 -864867089 613110509 Thread: 34 
1428257171 342189032 -864867089 613110509 Thread: 63 
1428257171 342189032 -864867089 613110509 Thread: 8 
1428257171 342189032 -864867089 613110509 Thread: 36 
1428257171 342189032 -864867089 613110509 Thread: 49 
1428257171 342189032 -864867089 613110509 Thread: 7 
1428257171 342189032 -864867089 613110509 Thread: 50 
1428257171 342189032 -864867089 613110509 Thread: 37 
1428257171 342189032 -864867089 613110509 Thread: 3 
1428257171 342189032 -864867089 613110509 Thread: 15 
1428257171 342189032 -864867089 613110509 Thread: 33 
1428257171 342189032 -864867089 613110509 Thread: 23 
1428257171 342189032 -864867089 613110509 Thread: 45 
1428257171 342189032 -864867089 613110509 Thread: 0 
1428257171 342189032 -864867089 613110509 Thread: 46 
1428257171 342189032 -864867089 613110509 Thread: 48 
1428257171 342189032 -864867089 613110509 Thread: 55 
1428257171 342189032 -864867089 613110509 Thread: 56 
1428257171 342189032 -864867089 613110509 Thread: 44 
1428257171 342189032 -864867089 613110509 Thread: 12 
1428257171 342189032 -864867089 613110509 Thread: 17 
1428257171 342189032 -864867089 613110509 Thread: 41 
1428257171 342189032 -864867089 613110509 Thread: 19 
1428257171 342189032 -864867089 613110509 Thread: 14 
1428257171 342189032 -864867089 613110509 Thread: 16 
1428257171 342189032 -864867089 613110509 Thread: 53 
1428257171 342189032 -864867089 613110509 Thread: 18 
1428257171 342189032 -864867089 613110509 Thread: 31 
1428257171 342189032 -864867089 613110509 Thread: 20 
1428257171 342189032 -864867089 613110509 Thread: 13 
1428257171 342189032 -864867089 613110509 Thread: 40 
1428257171 342189032 -864867089 613110509 Thread: 29 
1428257171 342189032 -864867089 613110509 Thread: 9 
1428257171 342189032 -864867089 613110509 Thread: 32 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/seedTilt16.txt <==
1176544787 663318616 1862699407 -2099210955 Thread: 52 
1176544787 663318616 1862699407 -2099210955 Thread: 58 
1176544787 663318616 1862699407 -2099210955 Thread: 26 
1176544787 663318616 1862699407 -2099210955 Thread: 49 
1176544787 663318616 1862699407 -2099210955 Thread: 48 
1176544787 663318616 1862699407 -2099210955 Thread: 42 
1176544787 663318616 1862699407 -2099210955 Thread: 9 
1176544787 663318616 1862699407 -2099210955 Thread: 8 
1176544787 663318616 1862699407 -2099210955 Thread: 2 
1176544787 663318616 1862699407 -2099210955 Thread: 10 
1176544787 663318616 1862699407 -2099210955 Thread: 6 
1176544787 663318616 1862699407 -2099210955 Thread: 56 
1176544787 663318616 1862699407 -2099210955 Thread: 27 
1176544787 663318616 1862699407 -2099210955 Thread: 28 
1176544787 663318616 1862699407 -2099210955 Thread: 61 
1176544787 663318616 1862699407 -2099210955 Thread: 45 
1176544787 663318616 1862699407 -2099210955 Thread: 30 
1176544787 663318616 1862699407 -2099210955 Thread: 62 
1176544787 663318616 1862699407 -2099210955 Thread: 41 
1176544787 663318616 1862699407 -2099210955 Thread: 40 
1176544787 663318616 1862699407 -2099210955 Thread: 47 
1176544787 663318616 1862699407 -2099210955 Thread: 31 
1176544787 663318616 1862699407 -2099210955 Thread: 29 
1176544787 663318616 1862699407 -2099210955 Thread: 0 
1176544787 663318616 1862699407 -2099210955 Thread: 33 
1176544787 663318616 1862699407 -2099210955 Thread: 18 
1176544787 663318616 1862699407 -2099210955 Thread: 51 
1176544787 663318616 1862699407 -2099210955 Thread: 19 
1176544787 663318616 1862699407 -2099210955 Thread: 50 
1176544787 663318616 1862699407 -2099210955 Thread: 11 
1176544787 663318616 1862699407 -2099210955 Thread: 13 
1176544787 663318616 1862699407 -2099210955 Thread: 34 
1176544787 663318616 1862699407 -2099210955 Thread: 43 
1176544787 663318616 1862699407 -2099210955 Thread: 16 
1176544787 663318616 1862699407 -2099210955 Thread: 57 
1176544787 663318616 1862699407 -2099210955 Thread: 55 
1176544787 663318616 1862699407 -2099210955 Thread: 59 
1176544787 663318616 1862699407 -2099210955 Thread: 7 
1176544787 663318616 1862699407 -2099210955 Thread: 46 
1176544787 663318616 1862699407 -2099210955 Thread: 60 
1176544787 663318616 1862699407 -2099210955 Thread: 44 
1176544787 663318616 1862699407 -2099210955 Thread: 23 
1176544787 663318616 1862699407 -2099210955 Thread: 21 
1176544787 663318616 1862699407 -2099210955 Thread: 15 
1176544787 663318616 1862699407 -2099210955 Thread: 17 
1176544787 663318616 1862699407 -2099210955 Thread: 1 
1176544787 663318616 1862699407 -2099210955 Thread: 14 
1176544787 663318616 1862699407 -2099210955 Thread: 53 
1176544787 663318616 1862699407 -2099210955 Thread: 5 
1176544787 663318616 1862699407 -2099210955 Thread: 3 
1176544787 663318616 1862699407 -2099210955 Thread: 54 
1176544787 663318616 1862699407 -2099210955 Thread: 22 
1176544787 663318616 1862699407 -2099210955 Thread: 36 
1176544787 663318616 1862699407 -2099210955 Thread: 38 
1176544787 663318616 1862699407 -2099210955 Thread: 39 
1176544787 663318616 1862699407 -2099210955 Thread: 37 
1176544787 663318616 1862699407 -2099210955 Thread: 4 
1176544787 663318616 1862699407 -2099210955 Thread: 20 
1176544787 663318616 1862699407 -2099210955 Thread: 12 
1176544787 663318616 1862699407 -2099210955 Thread: 32 
1176544787 663318616 1862699407 -2099210955 Thread: 35 
1176544787 663318616 1862699407 -2099210955 Thread: 63 
1176544787 663318616 1862699407 -2099210955 Thread: 25 
1176544787 663318616 1862699407 -2099210955 Thread: 24 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/seedTilt17.txt <==
-1802441388 143781319 1754835241 1113373018 Thread: 44 
-1802441388 143781319 1754835241 1113373018 Thread: 38 
-1802441388 143781319 1754835241 1113373018 Thread: 34 
-1802441388 143781319 1754835241 1113373018 Thread: 39 
-1802441388 143781319 1754835241 1113373018 Thread: 41 
-1802441388 143781319 1754835241 1113373018 Thread: 59 
-1802441388 143781319 1754835241 1113373018 Thread: 28 
-1802441388 143781319 1754835241 1113373018 Thread: 51 
-1802441388 143781319 1754835241 1113373018 Thread: 26 
-1802441388 143781319 1754835241 1113373018 Thread: 31 
-1802441388 143781319 1754835241 1113373018 Thread: 27 
-1802441388 143781319 1754835241 1113373018 Thread: 30 
-1802441388 143781319 1754835241 1113373018 Thread: 23 
-1802441388 143781319 1754835241 1113373018 Thread: 54 
-1802441388 143781319 1754835241 1113373018 Thread: 32 
-1802441388 143781319 1754835241 1113373018 Thread: 49 
-1802441388 143781319 1754835241 1113373018 Thread: 60 
-1802441388 143781319 1754835241 1113373018 Thread: 53 
-1802441388 143781319 1754835241 1113373018 Thread: 25 
-1802441388 143781319 1754835241 1113373018 Thread: 8 
-1802441388 143781319 1754835241 1113373018 Thread: 17 
-1802441388 143781319 1754835241 1113373018 Thread: 11 
-1802441388 143781319 1754835241 1113373018 Thread: 10 
-1802441388 143781319 1754835241 1113373018 Thread: 12 
-1802441388 143781319 1754835241 1113373018 Thread: 36 
-1802441388 143781319 1754835241 1113373018 Thread: 13 
-1802441388 143781319 1754835241 1113373018 Thread: 61 
-1802441388 143781319 1754835241 1113373018 Thread: 16 
-1802441388 143781319 1754835241 1113373018 Thread: 43 
-1802441388 143781319 1754835241 1113373018 Thread: 35 
-1802441388 143781319 1754835241 1113373018 Thread: 19 
-1802441388 143781319 1754835241 1113373018 Thread: 48 
-1802441388 143781319 1754835241 1113373018 Thread: 56 
-1802441388 143781319 1754835241 1113373018 Thread: 9 
-1802441388 143781319 1754835241 1113373018 Thread: 7 
-1802441388 143781319 1754835241 1113373018 Thread: 1 
-1802441388 143781319 1754835241 1113373018 Thread: 63 
-1802441388 143781319 1754835241 1113373018 Thread: 55 
-1802441388 143781319 1754835241 1113373018 Thread: 14 
-1802441388 143781319 1754835241 1113373018 Thread: 18 
-1802441388 143781319 1754835241 1113373018 Thread: 15 
-1802441388 143781319 1754835241 1113373018 Thread: 42 
-1802441388 143781319 1754835241 1113373018 Thread: 3 
-1802441388 143781319 1754835241 1113373018 Thread: 46 
-1802441388 143781319 1754835241 1113373018 Thread: 22 
-1802441388 143781319 1754835241 1113373018 Thread: 33 
-1802441388 143781319 1754835241 1113373018 Thread: 52 
-1802441388 143781319 1754835241 1113373018 Thread: 57 
-1802441388 143781319 1754835241 1113373018 Thread: 40 
-1802441388 143781319 1754835241 1113373018 Thread: 45 
-1802441388 143781319 1754835241 1113373018 Thread: 50 
-1802441388 143781319 1754835241 1113373018 Thread: 37 
-1802441388 143781319 1754835241 1113373018 Thread: 2 
-1802441388 143781319 1754835241 1113373018 Thread: 6 
-1802441388 143781319 1754835241 1113373018 Thread: 5 
-1802441388 143781319 1754835241 1113373018 Thread: 4 
-1802441388 143781319 1754835241 1113373018 Thread: 0 
-1802441388 143781319 1754835241 1113373018 Thread: 21 
-1802441388 143781319 1754835241 1113373018 Thread: 20 
-1802441388 143781319 1754835241 1113373018 Thread: 24 
-1802441388 143781319 1754835241 1113373018 Thread: 29 
-1802441388 143781319 1754835241 1113373018 Thread: 47 
-1802441388 143781319 1754835241 1113373018 Thread: 58 
-1802441388 143781319 1754835241 1113373018 Thread: 62 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/seedTilt18.txt <==
1252179048 1111837522 -1932241760 -599424004 Thread: 11 
1252179048 1111837522 -1932241760 -599424004 Thread: 39 
1252179048 1111837522 -1932241760 -599424004 Thread: 36 
1252179048 1111837522 -1932241760 -599424004 Thread: 38 
1252179048 1111837522 -1932241760 -599424004 Thread: 41 
1252179048 1111837522 -1932241760 -599424004 Thread: 40 
1252179048 1111837522 -1932241760 -599424004 Thread: 54 
1252179048 1111837522 -1932241760 -599424004 Thread: 35 
1252179048 1111837522 -1932241760 -599424004 Thread: 31 
1252179048 1111837522 -1932241760 -599424004 Thread: 20 
1252179048 1111837522 -1932241760 -599424004 Thread: 49 
1252179048 1111837522 -1932241760 -599424004 Thread: 18 
1252179048 1111837522 -1932241760 -599424004 Thread: 30 
1252179048 1111837522 -1932241760 -599424004 Thread: 25 
1252179048 1111837522 -1932241760 -599424004 Thread: 44 
1252179048 1111837522 -1932241760 -599424004 Thread: 63 
1252179048 1111837522 -1932241760 -599424004 Thread: 52 
1252179048 1111837522 -1932241760 -599424004 Thread: 51 
1252179048 1111837522 -1932241760 -599424004 Thread: 48 
1252179048 1111837522 -1932241760 -599424004 Thread: 45 
1252179048 1111837522 -1932241760 -599424004 Thread: 50 
1252179048 1111837522 -1932241760 -599424004 Thread: 15 
1252179048 1111837522 -1932241760 -599424004 Thread: 9 
1252179048 1111837522 -1932241760 -599424004 Thread: 27 
1252179048 1111837522 -1932241760 -599424004 Thread: 26 
1252179048 1111837522 -1932241760 -599424004 Thread: 23 
1252179048 1111837522 -1932241760 -599424004 Thread: 7 
1252179048 1111837522 -1932241760 -599424004 Thread: 33 
1252179048 1111837522 -1932241760 -599424004 Thread: 28 
1252179048 1111837522 -1932241760 -599424004 Thread: 60 
1252179048 1111837522 -1932241760 -599424004 Thread: 55 
1252179048 1111837522 -1932241760 -599424004 Thread: 6 
1252179048 1111837522 -1932241760 -599424004 Thread: 22 
1252179048 1111837522 -1932241760 -599424004 Thread: 3 
1252179048 1111837522 -1932241760 -599424004 Thread: 17 
1252179048 1111837522 -1932241760 -599424004 Thread: 19 
1252179048 1111837522 -1932241760 -599424004 Thread: 57 
1252179048 1111837522 -1932241760 -599424004 Thread: 61 
1252179048 1111837522 -1932241760 -599424004 Thread: 13 
1252179048 1111837522 -1932241760 -599424004 Thread: 10 
1252179048 1111837522 -1932241760 -599424004 Thread: 56 
1252179048 1111837522 -1932241760 -599424004 Thread: 62 
1252179048 1111837522 -1932241760 -599424004 Thread: 58 
1252179048 1111837522 -1932241760 -599424004 Thread: 37 
1252179048 1111837522 -1932241760 -599424004 Thread: 42 
1252179048 1111837522 -1932241760 -599424004 Thread: 2 
1252179048 1111837522 -1932241760 -599424004 Thread: 12 
1252179048 1111837522 -1932241760 -599424004 Thread: 8 
1252179048 1111837522 -1932241760 -599424004 Thread: 0 
1252179048 1111837522 -1932241760 -599424004 Thread: 47 
1252179048 1111837522 -1932241760 -599424004 Thread: 59 
1252179048 1111837522 -1932241760 -599424004 Thread: 1 
1252179048 1111837522 -1932241760 -599424004 Thread: 4 
1252179048 1111837522 -1932241760 -599424004 Thread: 32 
1252179048 1111837522 -1932241760 -599424004 Thread: 34 
1252179048 1111837522 -1932241760 -599424004 Thread: 43 
1252179048 1111837522 -1932241760 -599424004 Thread: 46 
1252179048 1111837522 -1932241760 -599424004 Thread: 16 
1252179048 1111837522 -1932241760 -599424004 Thread: 53 
1252179048 1111837522 -1932241760 -599424004 Thread: 14 
1252179048 1111837522 -1932241760 -599424004 Thread: 5 
1252179048 1111837522 -1932241760 -599424004 Thread: 21 
1252179048 1111837522 -1932241760 -599424004 Thread: 29 
1252179048 1111837522 -1932241760 -599424004 Thread: 24 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_320/seedTilt19.txt <==
-1848678231 2047650063 874787430 -1440342793 Thread: 47 
-1848678231 2047650063 874787430 -1440342793 Thread: 8 
-1848678231 2047650063 874787430 -1440342793 Thread: 3 
-1848678231 2047650063 874787430 -1440342793 Thread: 33 
-1848678231 2047650063 874787430 -1440342793 Thread: 41 
-1848678231 2047650063 874787430 -1440342793 Thread: 39 
-1848678231 2047650063 874787430 -1440342793 Thread: 60 
-1848678231 2047650063 874787430 -1440342793 Thread: 35 
-1848678231 2047650063 874787430 -1440342793 Thread: 31 
-1848678231 2047650063 874787430 -1440342793 Thread: 1 
-1848678231 2047650063 874787430 -1440342793 Thread: 40 
-1848678231 2047650063 874787430 -1440342793 Thread: 15 
-1848678231 2047650063 874787430 -1440342793 Thread: 20 
-1848678231 2047650063 874787430 -1440342793 Thread: 19 
-1848678231 2047650063 874787430 -1440342793 Thread: 16 
-1848678231 2047650063 874787430 -1440342793 Thread: 12 
-1848678231 2047650063 874787430 -1440342793 Thread: 13 
-1848678231 2047650063 874787430 -1440342793 Thread: 9 
-1848678231 2047650063 874787430 -1440342793 Thread: 29 
-1848678231 2047650063 874787430 -1440342793 Thread: 23 
-1848678231 2047650063 874787430 -1440342793 Thread: 11 
-1848678231 2047650063 874787430 -1440342793 Thread: 43 
-1848678231 2047650063 874787430 -1440342793 Thread: 2 
-1848678231 2047650063 874787430 -1440342793 Thread: 24 
-1848678231 2047650063 874787430 -1440342793 Thread: 54 
-1848678231 2047650063 874787430 -1440342793 Thread: 46 
-1848678231 2047650063 874787430 -1440342793 Thread: 42 
-1848678231 2047650063 874787430 -1440342793 Thread: 18 
-1848678231 2047650063 874787430 -1440342793 Thread: 22 
-1848678231 2047650063 874787430 -1440342793 Thread: 26 
-1848678231 2047650063 874787430 -1440342793 Thread: 37 
-1848678231 2047650063 874787430 -1440342793 Thread: 28 
-1848678231 2047650063 874787430 -1440342793 Thread: 0 
-1848678231 2047650063 874787430 -1440342793 Thread: 63 
-1848678231 2047650063 874787430 -1440342793 Thread: 62 
-1848678231 2047650063 874787430 -1440342793 Thread: 57 
-1848678231 2047650063 874787430 -1440342793 Thread: 44 
-1848678231 2047650063 874787430 -1440342793 Thread: 53 
-1848678231 2047650063 874787430 -1440342793 Thread: 56 
-1848678231 2047650063 874787430 -1440342793 Thread: 52 
-1848678231 2047650063 874787430 -1440342793 Thread: 48 
-1848678231 2047650063 874787430 -1440342793 Thread: 50 
-1848678231 2047650063 874787430 -1440342793 Thread: 59 
-1848678231 2047650063 874787430 -1440342793 Thread: 6 
-1848678231 2047650063 874787430 -1440342793 Thread: 61 
-1848678231 2047650063 874787430 -1440342793 Thread: 5 
-1848678231 2047650063 874787430 -1440342793 Thread: 4 
-1848678231 2047650063 874787430 -1440342793 Thread: 7 
-1848678231 2047650063 874787430 -1440342793 Thread: 55 
-1848678231 2047650063 874787430 -1440342793 Thread: 10 
-1848678231 2047650063 874787430 -1440342793 Thread: 17 
-1848678231 2047650063 874787430 -1440342793 Thread: 51 
-1848678231 2047650063 874787430 -1440342793 Thread: 49 
-1848678231 2047650063 874787430 -1440342793 Thread: 36 
-1848678231 2047650063 874787430 -1440342793 Thread: 38 
-1848678231 2047650063 874787430 -1440342793 Thread: 32 
-1848678231 2047650063 874787430 -1440342793 Thread: 30 
-1848678231 2047650063 874787430 -1440342793 Thread: 34 
-1848678231 2047650063 874787430 -1440342793 Thread: 45 
-1848678231 2047650063 874787430 -1440342793 Thread: 27 
-1848678231 2047650063 874787430 -1440342793 Thread: 25 
-1848678231 2047650063 874787430 -1440342793 Thread: 14 
-1848678231 2047650063 874787430 -1440342793 Thread: 21 
-1848678231 2047650063 874787430 -1440342793 Thread: 58 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/axionNumTilt11.txt <==
4809,7.8464e+07,4.12326e+07
4851,5.79972e+07,6.02962e+07
4893,3.60135e+07,8.13423e+07
4935,2.75019e+07,8.67142e+07
4977,3.90605e+07,7.10042e+07
5019,6.2089e+07,4.50068e+07
5061,7.72549e+07,3.01094e+07
5103,7.04715e+07,3.73326e+07
5145,4.66098e+07,5.98842e+07
5187,2.75651e+07,7.68973e+07
5229,3.43089e+07,6.6422e+07
5271,5.91598e+07,3.97406e+07
5313,7.13839e+07,2.75063e+07
5355,5.41697e+07,4.4287e+07
5397,2.88663e+07,6.7809e+07
5439,3.1792e+07,6.19696e+07
5481,5.82249e+07,3.43754e+07
5523,6.44635e+07,2.82395e+07
5565,3.8368e+07,5.28906e+07
5607,2.55587e+07,6.31614e+07
5649,5.01295e+07,3.70361e+07
5691,6.16706e+07,2.58465e+07
5733,3.46844e+07,5.11976e+07
5775,2.75067e+07,5.59049e+07
5817,5.56134e+07,2.76546e+07
5859,4.96839e+07,3.31177e+07
5901,2.36637e+07,5.63166e+07
5943,4.4878e+07,3.44798e+07
5985,5.32816e+07,2.6439e+07
6027,2.4219e+07,5.2335e+07
6069,4.24185e+07,3.37407e+07
6111,4.98206e+07,2.67274e+07
6153,2.2671e+07,5.03368e+07
6195,4.80055e+07,2.58707e+07
6237,3.82762e+07,3.44689e+07
6279,2.74342e+07,4.26726e+07
6321,5.09542e+07,2.09893e+07
6363,2.26999e+07,4.53797e+07
6405,4.63543e+07,2.32603e+07
6447,3.01487e+07,3.70289e+07
6489,3.66652e+07,2.98651e+07
6531,3.7214e+07,2.9292e+07
6573,3.04988e+07,3.37976e+07
6615,3.97473e+07,2.54229e+07
6657,2.86569e+07,3.37062e+07
6699,3.85137e+07,2.50868e+07
6720,2.19319e+07,3.86109e+07
6741,3.05434e+07,3.06721e+07
6755,4.27428e+07,2.02991e+07
6783,3.35043e+07,2.77785e+07
6825,3.62157e+07,2.44135e+07
6867,2.53715e+07,3.29727e+07
6909,4.28023e+07,1.79734e+07
6951,2.08232e+07,3.50942e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/axionNumTilt12.txt <==
4809,8.95551e+07,3.78447e+07
4851,6.97095e+07,5.69164e+07
4893,4.40645e+07,8.17204e+07
4935,2.89479e+07,9.47384e+07
4977,3.56537e+07,8.42156e+07
5019,6.00756e+07,5.52317e+07
5061,8.17763e+07,3.26763e+07
5103,8.09349e+07,3.40249e+07
5145,5.73092e+07,5.70309e+07
5187,3.19074e+07,8.0786e+07
5229,3.16498e+07,7.78195e+07
5271,5.73028e+07,4.92495e+07
5313,7.72829e+07,2.85449e+07
5355,6.51067e+07,4.07593e+07
5397,3.52617e+07,6.89495e+07
5439,2.96759e+07,7.19434e+07
5481,5.68757e+07,4.26985e+07
5523,7.19743e+07,2.74907e+07
5565,4.80217e+07,5.04471e+07
5607,2.63916e+07,6.9605e+07
5649,4.75581e+07,4.64288e+07
5691,6.80977e+07,2.60679e+07
5733,4.36814e+07,4.91541e+07
5775,2.68613e+07,6.33245e+07
5817,5.51142e+07,3.4442e+07
5859,5.86736e+07,3.08273e+07
5901,2.77302e+07,5.88179e+07
5943,4.23171e+07,4.31704e+07
5985,6.03913e+07,2.56501e+07
6027,2.96918e+07,5.32581e+07
6069,3.98716e+07,4.21038e+07
6111,5.70754e+07,2.5693e+07
6153,2.64067e+07,5.26493e+07
6195,4.66296e+07,3.26581e+07
6237,4.68557e+07,3.22389e+07
6279,2.6704e+07,4.89201e+07
6321,5.47054e+07,2.27371e+07
6363,2.78613e+07,4.61554e+07
6405,4.52366e+07,2.94289e+07
6447,3.80228e+07,3.51301e+07
6489,3.44291e+07,3.68845e+07
6531,4.48365e+07,2.75781e+07
6573,2.9024e+07,3.99933e+07
6615,4.64346e+07,2.43624e+07
6657,2.76771e+07,3.92916e+07
6699,4.50588e+07,2.41151e+07
6720,2.73571e+07,3.86341e+07
6741,2.9181e+07,3.64006e+07
6755,4.15254e+07,2.57801e+07
6783,4.0561e+07,2.63126e+07
6825,3.43264e+07,3.03414e+07
6867,3.22466e+07,3.16178e+07
6909,4.22546e+07,2.25988e+07
6951,2.45654e+07,3.62721e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/axionNumTilt13.txt <==
4809,7.72354e+07,4.137e+07
4851,5.89791e+07,5.88619e+07
4893,3.88295e+07,7.79871e+07
4935,3.01054e+07,8.36994e+07
4977,3.90688e+07,7.12714e+07
5019,5.93899e+07,4.7918e+07
5061,7.41575e+07,3.25838e+07
5103,6.9534e+07,3.71485e+07
5145,4.85836e+07,5.72817e+07
5187,3.05961e+07,7.33066e+07
5229,3.48246e+07,6.61135e+07
5271,5.63495e+07,4.27451e+07
5313,6.85944e+07,3.01056e+07
5355,5.49823e+07,4.28342e+07
5397,3.21452e+07,6.39964e+07
5439,3.26512e+07,6.10256e+07
5481,5.52287e+07,3.72412e+07
5523,6.23843e+07,3.00217e+07
5565,4.07903e+07,5.00663e+07
5607,2.80004e+07,6.0589e+07
5649,4.78431e+07,3.93293e+07
5691,5.93073e+07,2.79441e+07
5733,3.71677e+07,4.84744e+07
5775,2.92425e+07,5.41037e+07
5817,5.25952e+07,3.04951e+07
5859,4.93264e+07,3.3327e+07
5901,2.68228e+07,5.31411e+07
5943,4.31312e+07,3.61286e+07
5985,5.1682e+07,2.77713e+07
6027,2.73179e+07,4.93313e+07
6069,4.09736e+07,3.50946e+07
6111,4.85627e+07,2.77222e+07
6153,2.55886e+07,4.76269e+07
6195,4.55973e+07,2.80521e+07
6237,3.89792e+07,3.37121e+07
6279,2.87115e+07,4.15328e+07
6321,4.84997e+07,2.3066e+07
6363,2.5529e+07,4.27718e+07
6405,4.39846e+07,2.5349e+07
6447,3.17883e+07,3.54839e+07
6489,3.58172e+07,3.05962e+07
6531,3.73666e+07,2.90334e+07
6573,3.08519e+07,3.35163e+07
6615,3.91298e+07,2.58418e+07
6657,2.93274e+07,3.31198e+07
6699,3.79601e+07,2.54549e+07
6720,2.45157e+07,3.63533e+07
6741,3.07698e+07,3.04756e+07
6755,4.05368e+07,2.21222e+07
6783,3.38267e+07,2.74224e+07
6825,3.51846e+07,2.52534e+07
6867,2.71653e+07,3.13997e+07
6909,4.04179e+07,1.98506e+07
6951,2.32718e+07,3.30708e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/axionNumTilt14.txt <==
4809,7.55005e+07,4.25142e+07
4851,5.9284e+07,5.72333e+07
4893,4.05792e+07,7.46878e+07
4935,3.19025e+07,8.06241e+07
4977,3.94545e+07,6.97675e+07
5019,5.76253e+07,4.91541e+07
5061,7.1243e+07,3.52274e+07
5103,6.76141e+07,3.834e+07
5145,4.87744e+07,5.60446e+07
5187,3.21221e+07,7.08812e+07
5229,3.56934e+07,6.42758e+07
5271,5.49455e+07,4.35682e+07
5313,6.60547e+07,3.20904e+07
5355,5.38903e+07,4.30709e+07
5397,3.30595e+07,6.22766e+07
5439,3.35191e+07,5.93739e+07
5481,5.39075e+07,3.80187e+07
5523,6.02124e+07,3.15297e+07
5565,4.05237e+07,4.95433e+07
5607,2.89838e+07,5.89002e+07
5649,4.72236e+07,3.92453e+07
5691,5.72634e+07,2.92532e+07
5733,3.6832e+07,4.79354e+07
5775,3.00064e+07,5.26049e+07
5817,5.14141e+07,3.10225e+07
5859,4.77573e+07,3.40444e+07
5901,2.73193e+07,5.18615e+07
5943,4.28426e+07,3.57135e+07
5985,4.98937e+07,2.87781e+07
6027,2.74469e+07,4.84197e+07
6069,4.08335e+07,3.44313e+07
6111,4.68716e+07,2.85805e+07
6153,2.58399e+07,4.66454e+07
6195,4.50094e+07,2.78746e+07
6237,3.76987e+07,3.41268e+07
6279,2.91509e+07,4.04635e+07
6321,4.71107e+07,2.36094e+07
6363,2.53811e+07,4.20957e+07
6405,4.34713e+07,2.51744e+07
6447,3.08565e+07,3.55711e+07
6489,3.58548e+07,2.97845e+07
6531,3.61214e+07,2.94277e+07
6573,3.10798e+07,3.26075e+07
6615,3.77844e+07,2.62488e+07
6657,2.95572e+07,3.21739e+07
6699,3.66579e+07,2.58222e+07
6720,2.4159e+07,3.59058e+07
6741,3.09811e+07,2.95593e+07
6755,4.01053e+07,2.17607e+07
6783,3.25703e+07,2.77282e+07
6825,3.51745e+07,2.45225e+07
6867,2.6261e+07,3.13845e+07
6909,3.98799e+07,1.9556e+07
6951,2.30809e+07,3.24446e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/axionNumTilt15.txt <==
4809,8.71728e+07,3.8931e+07
4851,6.57939e+07,5.92233e+07
4893,4.01628e+07,8.4195e+07
4935,2.71121e+07,9.48146e+07
4977,3.68637e+07,8.05759e+07
5019,6.26131e+07,5.03814e+07
5061,8.26856e+07,3.03053e+07
5103,7.8909e+07,3.47351e+07
5145,5.34287e+07,5.92523e+07
5187,2.90046e+07,8.20629e+07
5229,3.21513e+07,7.52929e+07
5271,5.96841e+07,4.49576e+07
5313,7.75629e+07,2.69958e+07
5355,6.21353e+07,4.21397e+07
5397,3.18873e+07,7.08207e+07
5439,2.98191e+07,6.99657e+07
5481,5.91477e+07,3.87626e+07
5523,7.14118e+07,2.68491e+07
5565,4.45458e+07,5.24118e+07
5607,2.49416e+07,6.95495e+07
5649,4.96773e+07,4.26796e+07
5691,6.80085e+07,2.48909e+07
5733,4.03269e+07,5.10428e+07
5775,2.62023e+07,6.25301e+07
5817,5.71586e+07,3.10514e+07
5859,5.68553e+07,3.13617e+07
5901,2.51824e+07,5.99456e+07
5943,4.41331e+07,4.0022e+07
5985,5.97358e+07,2.51563e+07
6027,2.68187e+07,5.47078e+07
6069,4.15148e+07,3.91988e+07
6111,5.62226e+07,2.53862e+07
6153,2.40242e+07,5.36865e+07
6195,4.85712e+07,2.96875e+07
6237,4.45913e+07,3.31992e+07
6279,2.62963e+07,4.81159e+07
6321,5.5443e+07,2.10986e+07
6363,2.51531e+07,4.75086e+07
6405,4.70998e+07,2.66793e+07
6447,3.53865e+07,3.65235e+07
6489,3.55999e+07,3.48123e+07
6531,4.31554e+07,2.80897e+07
6573,2.928e+07,3.88129e+07
6615,4.54497e+07,2.43593e+07
6657,2.75705e+07,3.84272e+07
6699,4.41087e+07,2.40814e+07
6720,2.46308e+07,4.00815e+07
6741,2.94366e+07,3.52971e+07
6755,4.33528e+07,2.33844e+07
6783,3.89644e+07,2.68369e+07
6825,3.54888e+07,2.85394e+07
6867,2.97552e+07,3.28824e+07
6909,4.40592e+07,2.03389e+07
6951,2.21929e+07,3.74227e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/axionNumTilt16.txt <==
4809,1.00152e+08,4.00541e+07
4851,8.3448e+07,5.60883e+07
4893,5.71435e+07,8.15911e+07
4935,3.76676e+07,9.91077e+07
4977,3.85784e+07,9.50184e+07
5019,6.01961e+07,6.90828e+07
5061,8.47012e+07,4.29173e+07
5103,8.98205e+07,3.76974e+07
5145,7.0008e+07,5.68247e+07
5187,4.25786e+07,8.24894e+07
5229,3.60649e+07,8.61525e+07
5271,5.7888e+07,6.13417e+07
5313,8.12466e+07,3.67103e+07
5355,7.54036e+07,4.2185e+07
5397,4.62614e+07,6.9751e+07
5439,3.46725e+07,7.87432e+07
5481,5.77186e+07,5.36238e+07
5523,7.72384e+07,3.34796e+07
5565,5.87219e+07,5.09345e+07
5607,3.37583e+07,7.33089e+07
5649,4.87475e+07,5.6267e+07
5691,7.23976e+07,3.2462e+07
5733,5.36061e+07,4.99291e+07
5775,3.26334e+07,6.80692e+07
5817,5.62239e+07,4.36344e+07
5859,6.55717e+07,3.40241e+07
5901,3.60644e+07,6.06434e+07
5943,4.39879e+07,5.12695e+07
5985,6.52213e+07,3.04534e+07
6027,3.81096e+07,5.46245e+07
6069,4.18055e+07,4.94469e+07
6111,6.201e+07,3.00833e+07
6153,3.38607e+07,5.46378e+07
6195,4.80411e+07,3.99377e+07
6237,5.35274e+07,3.45948e+07
6279,3.14036e+07,5.30806e+07
6321,5.73573e+07,2.85439e+07
6363,3.50758e+07,4.76737e+07
6405,4.68781e+07,3.59186e+07
6447,4.47369e+07,3.69688e+07
6489,3.70245e+07,4.21127e+07
6531,5.01592e+07,3.04459e+07
6573,3.27224e+07,4.42594e+07
6615,5.08898e+07,2.77364e+07
6657,3.15766e+07,4.30469e+07
6699,4.9476e+07,2.73554e+07
6720,3.35032e+07,4.04396e+07
6741,3.27417e+07,4.03307e+07
6755,4.361e+07,3.09089e+07
6783,4.54854e+07,2.89426e+07
6825,3.6969e+07,3.47455e+07
6867,3.77863e+07,3.35409e+07
6909,4.44847e+07,2.71737e+07
6951,2.97743e+07,3.83848e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/axionNumTilt17.txt <==
4809,9.17764e+07,3.64282e+07
4851,6.97434e+07,5.78034e+07
4893,4.21187e+07,8.51346e+07
4935,2.6893e+07,9.80357e+07
4977,3.55589e+07,8.50091e+07
5019,6.22284e+07,5.38888e+07
5061,8.47755e+07,3.0934e+07
5103,8.28575e+07,3.32867e+07
5145,5.68647e+07,5.85356e+07
5187,3.01253e+07,8.36489e+07
5229,3.14035e+07,7.86584e+07
5271,5.94603e+07,4.78765e+07
5313,7.98177e+07,2.73424e+07
5355,6.57173e+07,4.11069e+07
5397,3.38081e+07,7.14991e+07
5439,2.94959e+07,7.28052e+07
5481,5.92023e+07,4.12475e+07
5523,7.38596e+07,2.68225e+07
5565,4.73982e+07,5.19194e+07
5607,2.55198e+07,7.13019e+07
5649,4.94841e+07,4.52536e+07
5691,6.99837e+07,2.53268e+07
5733,4.28376e+07,5.09176e+07
5775,2.65887e+07,6.43357e+07
5817,5.75383e+07,3.29658e+07
5859,5.92501e+07,3.12807e+07
5901,2.6525e+07,6.08656e+07
5943,4.42571e+07,4.19874e+07
5985,6.16526e+07,2.54817e+07
6027,2.83734e+07,5.53998e+07
6069,4.17684e+07,4.09943e+07
6111,5.81048e+07,2.5727e+07
6153,2.52251e+07,5.46426e+07
6195,4.91002e+07,3.11186e+07
6237,4.65489e+07,3.34034e+07
6279,2.68582e+07,4.95785e+07
6321,5.67849e+07,2.17695e+07
6363,2.6418e+07,4.82911e+07
6405,4.784e+07,2.78928e+07
6447,3.70195e+07,3.68741e+07
6489,3.61104e+07,3.61266e+07
6531,4.48537e+07,2.84358e+07
6573,2.98067e+07,4.01024e+07
6615,4.70599e+07,2.46707e+07
6657,2.80876e+07,3.967e+07
6699,4.57033e+07,2.44248e+07
6720,2.57116e+07,4.08644e+07
6741,2.99586e+07,3.65101e+07
6755,4.41764e+07,2.4326e+07
6783,4.04941e+07,2.71721e+07
6825,3.60812e+07,2.96105e+07
6867,3.10381e+07,3.34105e+07
6909,4.50108e+07,2.11129e+07
6951,2.29905e+07,3.8308e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/axionNumTilt18.txt <==
4809,9.28619e+07,3.75635e+07
4851,7.13024e+07,5.83362e+07
4893,4.36196e+07,8.56167e+07
4935,2.78334e+07,9.90524e+07
4977,3.60185e+07,8.6179e+07
5019,6.26816e+07,5.47601e+07
5061,8.55704e+07,3.16212e+07
5103,8.40802e+07,3.38038e+07
5145,5.82698e+07,5.88029e+07
5187,3.09702e+07,8.45062e+07
5229,3.15533e+07,8.03206e+07
5271,5.98543e+07,4.89152e+07
5313,8.09566e+07,2.76438e+07
5355,6.71905e+07,4.12328e+07
5397,3.46301e+07,7.22537e+07
5439,2.94648e+07,7.43732e+07
5481,5.95739e+07,4.21977e+07
5523,7.52463e+07,2.68409e+07
5565,4.87292e+07,5.19791e+07
5607,2.55251e+07,7.28805e+07
5649,4.95264e+07,4.65065e+07
5691,7.13215e+07,2.52918e+07
5733,4.41139e+07,5.08617e+07
5775,2.63047e+07,6.59273e+07
5817,5.781e+07,3.39082e+07
5859,6.08591e+07,3.08996e+07
5901,2.68774e+07,6.16264e+07
5943,4.39235e+07,4.34261e+07
5985,6.30705e+07,2.52481e+07
6027,2.89907e+07,5.58772e+07
6069,4.13482e+07,4.24361e+07
6111,5.95249e+07,2.54643e+07
6153,2.55131e+07,5.53866e+07
6195,4.89891e+07,3.21805e+07
6237,4.8034e+07,3.30606e+07
6279,2.64189e+07,5.09412e+07
6321,5.76866e+07,2.18702e+07
6363,2.69769e+07,4.87153e+07
6405,4.77323e+07,2.88418e+07
6447,3.83041e+07,3.66237e+07
6489,3.55512e+07,3.74509e+07
6531,4.63e+07,2.80156e+07
6573,2.92484e+07,4.14202e+07
6615,4.84179e+07,2.43208e+07
6657,2.75614e+07,4.09409e+07
6699,4.70536e+07,2.40334e+07
6720,2.63865e+07,4.10366e+07
6741,2.93999e+07,3.77353e+07
6755,4.39728e+07,2.52282e+07
6783,4.18708e+07,2.67808e+07
6825,3.55446e+07,3.07643e+07
6867,3.21863e+07,3.31502e+07
6909,4.49489e+07,2.18072e+07
6951,2.33366e+07,3.86935e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/axionNumTilt19.txt <==
4809,7.14111e+07,4.0099e+07
4851,5.02372e+07,5.99899e+07
4893,2.98373e+07,7.90408e+07
4935,2.4033e+07,8.15171e+07
4977,3.7524e+07,6.43869e+07
5019,6.04646e+07,3.86376e+07
5061,7.35292e+07,2.57551e+07
5103,6.4237e+07,3.55206e+07
5145,3.98255e+07,5.88321e+07
5187,2.3116e+07,7.32694e+07
5229,3.24113e+07,6.06931e+07
5271,5.72935e+07,3.41566e+07
5313,6.70154e+07,2.44519e+07
5355,4.79164e+07,4.29559e+07
5397,2.40766e+07,6.51282e+07
5439,2.98312e+07,5.66245e+07
5481,5.60989e+07,2.95057e+07
5523,5.94852e+07,2.62333e+07
5565,3.28869e+07,5.1209e+07
5607,2.29951e+07,5.87701e+07
5649,4.83865e+07,3.22177e+07
5691,5.70762e+07,2.3843e+07
5733,2.96385e+07,4.95054e+07
5775,2.56713e+07,5.11134e+07
5817,5.32329e+07,2.37913e+07
5859,4.44002e+07,3.20776e+07
5901,2.0632e+07,5.30432e+07
5943,4.34158e+07,2.99548e+07
5985,4.85471e+07,2.50377e+07
6027,2.08048e+07,4.97425e+07
6069,4.11072e+07,2.92938e+07
6111,4.51271e+07,2.54524e+07
6153,1.99659e+07,4.73448e+07
6195,4.6165e+07,2.2214e+07
6237,3.35268e+07,3.34334e+07
6279,2.6107e+07,3.86461e+07
6321,4.7283e+07,1.91505e+07
6363,1.97443e+07,4.29296e+07
6405,4.44288e+07,2.00383e+07
6447,2.59357e+07,3.57864e+07
6489,3.55238e+07,2.61141e+07
6531,3.27868e+07,2.83727e+07
6573,2.9447e+07,3.00313e+07
6615,3.54013e+07,2.45644e+07
6657,2.76577e+07,3.00733e+07
6699,3.42072e+07,2.42865e+07
6720,1.92149e+07,3.64371e+07
6741,2.95963e+07,2.70822e+07
6755,4.08088e+07,1.76047e+07
6783,2.92752e+07,2.69899e+07
6825,3.50961e+07,2.11791e+07
6867,2.18382e+07,3.17278e+07
6909,4.05297e+07,1.57859e+07
6951,1.90023e+07,3.25156e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/seedTilt11.txt <==
1393070250 139867945 -317222526 -2054811646 Thread: 21 
1393070250 139867945 -317222526 -2054811646 Thread: 52 
1393070250 139867945 -317222526 -2054811646 Thread: 33 
1393070250 139867945 -317222526 -2054811646 Thread: 47 
1393070250 139867945 -317222526 -2054811646 Thread: 36 
1393070250 139867945 -317222526 -2054811646 Thread: 38 
1393070250 139867945 -317222526 -2054811646 Thread: 29 
1393070250 139867945 -317222526 -2054811646 Thread: 0 
1393070250 139867945 -317222526 -2054811646 Thread: 37 
1393070250 139867945 -317222526 -2054811646 Thread: 23 
1393070250 139867945 -317222526 -2054811646 Thread: 19 
1393070250 139867945 -317222526 -2054811646 Thread: 46 
1393070250 139867945 -317222526 -2054811646 Thread: 39 
1393070250 139867945 -317222526 -2054811646 Thread: 41 
1393070250 139867945 -317222526 -2054811646 Thread: 31 
1393070250 139867945 -317222526 -2054811646 Thread: 6 
1393070250 139867945 -317222526 -2054811646 Thread: 9 
1393070250 139867945 -317222526 -2054811646 Thread: 4 
1393070250 139867945 -317222526 -2054811646 Thread: 45 
1393070250 139867945 -317222526 -2054811646 Thread: 1 
1393070250 139867945 -317222526 -2054811646 Thread: 10 
1393070250 139867945 -317222526 -2054811646 Thread: 49 
1393070250 139867945 -317222526 -2054811646 Thread: 18 
1393070250 139867945 -317222526 -2054811646 Thread: 20 
1393070250 139867945 -317222526 -2054811646 Thread: 17 
1393070250 139867945 -317222526 -2054811646 Thread: 62 
1393070250 139867945 -317222526 -2054811646 Thread: 53 
1393070250 139867945 -317222526 -2054811646 Thread: 58 
1393070250 139867945 -317222526 -2054811646 Thread: 16 
1393070250 139867945 -317222526 -2054811646 Thread: 11 
1393070250 139867945 -317222526 -2054811646 Thread: 43 
1393070250 139867945 -317222526 -2054811646 Thread: 8 
1393070250 139867945 -317222526 -2054811646 Thread: 7 
1393070250 139867945 -317222526 -2054811646 Thread: 50 
1393070250 139867945 -317222526 -2054811646 Thread: 48 
1393070250 139867945 -317222526 -2054811646 Thread: 32 
1393070250 139867945 -317222526 -2054811646 Thread: 5 
1393070250 139867945 -317222526 -2054811646 Thread: 63 
1393070250 139867945 -317222526 -2054811646 Thread: 44 
1393070250 139867945 -317222526 -2054811646 Thread: 14 
1393070250 139867945 -317222526 -2054811646 Thread: 51 
1393070250 139867945 -317222526 -2054811646 Thread: 57 
1393070250 139867945 -317222526 -2054811646 Thread: 35 
1393070250 139867945 -317222526 -2054811646 Thread: 54 
1393070250 139867945 -317222526 -2054811646 Thread: 22 
1393070250 139867945 -317222526 -2054811646 Thread: 30 
1393070250 139867945 -317222526 -2054811646 Thread: 28 
1393070250 139867945 -317222526 -2054811646 Thread: 12 
1393070250 139867945 -317222526 -2054811646 Thread: 55 
1393070250 139867945 -317222526 -2054811646 Thread: 61 
1393070250 139867945 -317222526 -2054811646 Thread: 27 
1393070250 139867945 -317222526 -2054811646 Thread: 25 
1393070250 139867945 -317222526 -2054811646 Thread: 24 
1393070250 139867945 -317222526 -2054811646 Thread: 56 
1393070250 139867945 -317222526 -2054811646 Thread: 59 
1393070250 139867945 -317222526 -2054811646 Thread: 34 
1393070250 139867945 -317222526 -2054811646 Thread: 42 
1393070250 139867945 -317222526 -2054811646 Thread: 3 
1393070250 139867945 -317222526 -2054811646 Thread: 26 
1393070250 139867945 -317222526 -2054811646 Thread: 2 
1393070250 139867945 -317222526 -2054811646 Thread: 40 
1393070250 139867945 -317222526 -2054811646 Thread: 13 
1393070250 139867945 -317222526 -2054811646 Thread: 15 
1393070250 139867945 -317222526 -2054811646 Thread: 60 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/seedTilt12.txt <==
-857898086 -1761113222 -1552736701 312309517 Thread: 0 
-857898086 -1761113222 -1552736701 312309517 Thread: 34 
-857898086 -1761113222 -1552736701 312309517 Thread: 26 
-857898086 -1761113222 -1552736701 312309517 Thread: 29 
-857898086 -1761113222 -1552736701 312309517 Thread: 53 
-857898086 -1761113222 -1552736701 312309517 Thread: 44 
-857898086 -1761113222 -1552736701 312309517 Thread: 35 
-857898086 -1761113222 -1552736701 312309517 Thread: 12 
-857898086 -1761113222 -1552736701 312309517 Thread: 20 
-857898086 -1761113222 -1552736701 312309517 Thread: 19 
-857898086 -1761113222 -1552736701 312309517 Thread: 38 
-857898086 -1761113222 -1552736701 312309517 Thread: 63 
-857898086 -1761113222 -1552736701 312309517 Thread: 3 
-857898086 -1761113222 -1552736701 312309517 Thread: 2 
-857898086 -1761113222 -1552736701 312309517 Thread: 31 
-857898086 -1761113222 -1552736701 312309517 Thread: 58 
-857898086 -1761113222 -1552736701 312309517 Thread: 45 
-857898086 -1761113222 -1552736701 312309517 Thread: 13 
-857898086 -1761113222 -1552736701 312309517 Thread: 30 
-857898086 -1761113222 -1552736701 312309517 Thread: 36 
-857898086 -1761113222 -1552736701 312309517 Thread: 50 
-857898086 -1761113222 -1552736701 312309517 Thread: 21 
-857898086 -1761113222 -1552736701 312309517 Thread: 9 
-857898086 -1761113222 -1552736701 312309517 Thread: 10 
-857898086 -1761113222 -1552736701 312309517 Thread: 8 
-857898086 -1761113222 -1552736701 312309517 Thread: 28 
-857898086 -1761113222 -1552736701 312309517 Thread: 11 
-857898086 -1761113222 -1552736701 312309517 Thread: 41 
-857898086 -1761113222 -1552736701 312309517 Thread: 39 
-857898086 -1761113222 -1552736701 312309517 Thread: 47 
-857898086 -1761113222 -1552736701 312309517 Thread: 62 
-857898086 -1761113222 -1552736701 312309517 Thread: 22 
-857898086 -1761113222 -1552736701 312309517 Thread: 43 
-857898086 -1761113222 -1552736701 312309517 Thread: 27 
-857898086 -1761113222 -1552736701 312309517 Thread: 60 
-857898086 -1761113222 -1552736701 312309517 Thread: 33 
-857898086 -1761113222 -1552736701 312309517 Thread: 4 
-857898086 -1761113222 -1552736701 312309517 Thread: 57 
-857898086 -1761113222 -1552736701 312309517 Thread: 14 
-857898086 -1761113222 -1552736701 312309517 Thread: 18 
-857898086 -1761113222 -1552736701 312309517 Thread: 56 
-857898086 -1761113222 -1552736701 312309517 Thread: 48 
-857898086 -1761113222 -1552736701 312309517 Thread: 42 
-857898086 -1761113222 -1552736701 312309517 Thread: 46 
-857898086 -1761113222 -1552736701 312309517 Thread: 16 
-857898086 -1761113222 -1552736701 312309517 Thread: 25 
-857898086 -1761113222 -1552736701 312309517 Thread: 17 
-857898086 -1761113222 -1552736701 312309517 Thread: 54 
-857898086 -1761113222 -1552736701 312309517 Thread: 5 
-857898086 -1761113222 -1552736701 312309517 Thread: 37 
-857898086 -1761113222 -1552736701 312309517 Thread: 40 
-857898086 -1761113222 -1552736701 312309517 Thread: 24 
-857898086 -1761113222 -1552736701 312309517 Thread: 49 
-857898086 -1761113222 -1552736701 312309517 Thread: 32 
-857898086 -1761113222 -1552736701 312309517 Thread: 1 
-857898086 -1761113222 -1552736701 312309517 Thread: 15 
-857898086 -1761113222 -1552736701 312309517 Thread: 23 
-857898086 -1761113222 -1552736701 312309517 Thread: 61 
-857898086 -1761113222 -1552736701 312309517 Thread: 59 
-857898086 -1761113222 -1552736701 312309517 Thread: 6 
-857898086 -1761113222 -1552736701 312309517 Thread: 52 
-857898086 -1761113222 -1552736701 312309517 Thread: 55 
-857898086 -1761113222 -1552736701 312309517 Thread: 51 
-857898086 -1761113222 -1552736701 312309517 Thread: 7 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/seedTilt13.txt <==
-649818252 -1164498768 -1856405792 255322419 Thread: 0 
-649818252 -1164498768 -1856405792 255322419 Thread: 10 
-649818252 -1164498768 -1856405792 255322419 Thread: 27 
-649818252 -1164498768 -1856405792 255322419 Thread: 46 
-649818252 -1164498768 -1856405792 255322419 Thread: 13 
-649818252 -1164498768 -1856405792 255322419 Thread: 8 
-649818252 -1164498768 -1856405792 255322419 Thread: 36 
-649818252 -1164498768 -1856405792 255322419 Thread: 15 
-649818252 -1164498768 -1856405792 255322419 Thread: 61 
-649818252 -1164498768 -1856405792 255322419 Thread: 11 
-649818252 -1164498768 -1856405792 255322419 Thread: 57 
-649818252 -1164498768 -1856405792 255322419 Thread: 28 
-649818252 -1164498768 -1856405792 255322419 Thread: 37 
-649818252 -1164498768 -1856405792 255322419 Thread: 7 
-649818252 -1164498768 -1856405792 255322419 Thread: 53 
-649818252 -1164498768 -1856405792 255322419 Thread: 1 
-649818252 -1164498768 -1856405792 255322419 Thread: 38 
-649818252 -1164498768 -1856405792 255322419 Thread: 35 
-649818252 -1164498768 -1856405792 255322419 Thread: 17 
-649818252 -1164498768 -1856405792 255322419 Thread: 34 
-649818252 -1164498768 -1856405792 255322419 Thread: 50 
-649818252 -1164498768 -1856405792 255322419 Thread: 33 
-649818252 -1164498768 -1856405792 255322419 Thread: 29 
-649818252 -1164498768 -1856405792 255322419 Thread: 23 
-649818252 -1164498768 -1856405792 255322419 Thread: 31 
-649818252 -1164498768 -1856405792 255322419 Thread: 32 
-649818252 -1164498768 -1856405792 255322419 Thread: 19 
-649818252 -1164498768 -1856405792 255322419 Thread: 21 
-649818252 -1164498768 -1856405792 255322419 Thread: 22 
-649818252 -1164498768 -1856405792 255322419 Thread: 60 
-649818252 -1164498768 -1856405792 255322419 Thread: 3 
-649818252 -1164498768 -1856405792 255322419 Thread: 58 
-649818252 -1164498768 -1856405792 255322419 Thread: 4 
-649818252 -1164498768 -1856405792 255322419 Thread: 5 
-649818252 -1164498768 -1856405792 255322419 Thread: 63 
-649818252 -1164498768 -1856405792 255322419 Thread: 30 
-649818252 -1164498768 -1856405792 255322419 Thread: 12 
-649818252 -1164498768 -1856405792 255322419 Thread: 41 
-649818252 -1164498768 -1856405792 255322419 Thread: 40 
-649818252 -1164498768 -1856405792 255322419 Thread: 62 
-649818252 -1164498768 -1856405792 255322419 Thread: 56 
-649818252 -1164498768 -1856405792 255322419 Thread: 24 
-649818252 -1164498768 -1856405792 255322419 Thread: 16 
-649818252 -1164498768 -1856405792 255322419 Thread: 18 
-649818252 -1164498768 -1856405792 255322419 Thread: 45 
-649818252 -1164498768 -1856405792 255322419 Thread: 39 
-649818252 -1164498768 -1856405792 255322419 Thread: 2 
-649818252 -1164498768 -1856405792 255322419 Thread: 25 
-649818252 -1164498768 -1856405792 255322419 Thread: 44 
-649818252 -1164498768 -1856405792 255322419 Thread: 6 
-649818252 -1164498768 -1856405792 255322419 Thread: 51 
-649818252 -1164498768 -1856405792 255322419 Thread: 20 
-649818252 -1164498768 -1856405792 255322419 Thread: 48 
-649818252 -1164498768 -1856405792 255322419 Thread: 59 
-649818252 -1164498768 -1856405792 255322419 Thread: 49 
-649818252 -1164498768 -1856405792 255322419 Thread: 54 
-649818252 -1164498768 -1856405792 255322419 Thread: 9 
-649818252 -1164498768 -1856405792 255322419 Thread: 26 
-649818252 -1164498768 -1856405792 255322419 Thread: 47 
-649818252 -1164498768 -1856405792 255322419 Thread: 55 
-649818252 -1164498768 -1856405792 255322419 Thread: 42 
-649818252 -1164498768 -1856405792 255322419 Thread: 52 
-649818252 -1164498768 -1856405792 255322419 Thread: 43 
-649818252 -1164498768 -1856405792 255322419 Thread: 14 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/seedTilt14.txt <==
2072559876 -664515692 696834688 -161853877 Thread: 0 
2072559876 -664515692 696834688 -161853877 Thread: 57 
2072559876 -664515692 696834688 -161853877 Thread: 48 
2072559876 -664515692 696834688 -161853877 Thread: 61 
2072559876 -664515692 696834688 -161853877 Thread: 19 
2072559876 -664515692 696834688 -161853877 Thread: 1 
2072559876 -664515692 696834688 -161853877 Thread: 12 
2072559876 -664515692 696834688 -161853877 Thread: 27 
2072559876 -664515692 696834688 -161853877 Thread: 40 
2072559876 -664515692 696834688 -161853877 Thread: 8 
2072559876 -664515692 696834688 -161853877 Thread: 25 
2072559876 -664515692 696834688 -161853877 Thread: 20 
2072559876 -664515692 696834688 -161853877 Thread: 55 
2072559876 -664515692 696834688 -161853877 Thread: 49 
2072559876 -664515692 696834688 -161853877 Thread: 41 
2072559876 -664515692 696834688 -161853877 Thread: 32 
2072559876 -664515692 696834688 -161853877 Thread: 14 
2072559876 -664515692 696834688 -161853877 Thread: 38 
2072559876 -664515692 696834688 -161853877 Thread: 16 
2072559876 -664515692 696834688 -161853877 Thread: 33 
2072559876 -664515692 696834688 -161853877 Thread: 35 
2072559876 -664515692 696834688 -161853877 Thread: 7 
2072559876 -664515692 696834688 -161853877 Thread: 54 
2072559876 -664515692 696834688 -161853877 Thread: 60 
2072559876 -664515692 696834688 -161853877 Thread: 43 
2072559876 -664515692 696834688 -161853877 Thread: 52 
2072559876 -664515692 696834688 -161853877 Thread: 42 
2072559876 -664515692 696834688 -161853877 Thread: 23 
2072559876 -664515692 696834688 -161853877 Thread: 2 
2072559876 -664515692 696834688 -161853877 Thread: 39 
2072559876 -664515692 696834688 -161853877 Thread: 22 
2072559876 -664515692 696834688 -161853877 Thread: 18 
2072559876 -664515692 696834688 -161853877 Thread: 47 
2072559876 -664515692 696834688 -161853877 Thread: 21 
2072559876 -664515692 696834688 -161853877 Thread: 63 
2072559876 -664515692 696834688 -161853877 Thread: 58 
2072559876 -664515692 696834688 -161853877 Thread: 5 
2072559876 -664515692 696834688 -161853877 Thread: 30 
2072559876 -664515692 696834688 -161853877 Thread: 53 
2072559876 -664515692 696834688 -161853877 Thread: 31 
2072559876 -664515692 696834688 -161853877 Thread: 26 
2072559876 -664515692 696834688 -161853877 Thread: 36 
2072559876 -664515692 696834688 -161853877 Thread: 44 
2072559876 -664515692 696834688 -161853877 Thread: 15 
2072559876 -664515692 696834688 -161853877 Thread: 56 
2072559876 -664515692 696834688 -161853877 Thread: 34 
2072559876 -664515692 696834688 -161853877 Thread: 51 
2072559876 -664515692 696834688 -161853877 Thread: 29 
2072559876 -664515692 696834688 -161853877 Thread: 4 
2072559876 -664515692 696834688 -161853877 Thread: 46 
2072559876 -664515692 696834688 -161853877 Thread: 62 
2072559876 -664515692 696834688 -161853877 Thread: 17 
2072559876 -664515692 696834688 -161853877 Thread: 45 
2072559876 -664515692 696834688 -161853877 Thread: 50 
2072559876 -664515692 696834688 -161853877 Thread: 59 
2072559876 -664515692 696834688 -161853877 Thread: 24 
2072559876 -664515692 696834688 -161853877 Thread: 6 
2072559876 -664515692 696834688 -161853877 Thread: 10 
2072559876 -664515692 696834688 -161853877 Thread: 11 
2072559876 -664515692 696834688 -161853877 Thread: 3 
2072559876 -664515692 696834688 -161853877 Thread: 37 
2072559876 -664515692 696834688 -161853877 Thread: 28 
2072559876 -664515692 696834688 -161853877 Thread: 13 
2072559876 -664515692 696834688 -161853877 Thread: 9 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/seedTilt15.txt <==
1159464802 -1146503352 -1434767509 417513569 Thread: 0 
1159464802 -1146503352 -1434767509 417513569 Thread: 1 
1159464802 -1146503352 -1434767509 417513569 Thread: 3 
1159464802 -1146503352 -1434767509 417513569 Thread: 36 
1159464802 -1146503352 -1434767509 417513569 Thread: 11 
1159464802 -1146503352 -1434767509 417513569 Thread: 44 
1159464802 -1146503352 -1434767509 417513569 Thread: 16 
1159464802 -1146503352 -1434767509 417513569 Thread: 32 
1159464802 -1146503352 -1434767509 417513569 Thread: 38 
1159464802 -1146503352 -1434767509 417513569 Thread: 5 
1159464802 -1146503352 -1434767509 417513569 Thread: 63 
1159464802 -1146503352 -1434767509 417513569 Thread: 59 
1159464802 -1146503352 -1434767509 417513569 Thread: 23 
1159464802 -1146503352 -1434767509 417513569 Thread: 10 
1159464802 -1146503352 -1434767509 417513569 Thread: 57 
1159464802 -1146503352 -1434767509 417513569 Thread: 31 
1159464802 -1146503352 -1434767509 417513569 Thread: 51 
1159464802 -1146503352 -1434767509 417513569 Thread: 37 
1159464802 -1146503352 -1434767509 417513569 Thread: 56 
1159464802 -1146503352 -1434767509 417513569 Thread: 35 
1159464802 -1146503352 -1434767509 417513569 Thread: 34 
1159464802 -1146503352 -1434767509 417513569 Thread: 47 
1159464802 -1146503352 -1434767509 417513569 Thread: 12 
1159464802 -1146503352 -1434767509 417513569 Thread: 20 
1159464802 -1146503352 -1434767509 417513569 Thread: 6 
1159464802 -1146503352 -1434767509 417513569 Thread: 53 
1159464802 -1146503352 -1434767509 417513569 Thread: 40 
1159464802 -1146503352 -1434767509 417513569 Thread: 39 
1159464802 -1146503352 -1434767509 417513569 Thread: 15 
1159464802 -1146503352 -1434767509 417513569 Thread: 43 
1159464802 -1146503352 -1434767509 417513569 Thread: 7 
1159464802 -1146503352 -1434767509 417513569 Thread: 58 
1159464802 -1146503352 -1434767509 417513569 Thread: 9 
1159464802 -1146503352 -1434767509 417513569 Thread: 49 
1159464802 -1146503352 -1434767509 417513569 Thread: 4 
1159464802 -1146503352 -1434767509 417513569 Thread: 2 
1159464802 -1146503352 -1434767509 417513569 Thread: 21 
1159464802 -1146503352 -1434767509 417513569 Thread: 45 
1159464802 -1146503352 -1434767509 417513569 Thread: 19 
1159464802 -1146503352 -1434767509 417513569 Thread: 42 
1159464802 -1146503352 -1434767509 417513569 Thread: 22 
1159464802 -1146503352 -1434767509 417513569 Thread: 26 
1159464802 -1146503352 -1434767509 417513569 Thread: 24 
1159464802 -1146503352 -1434767509 417513569 Thread: 60 
1159464802 -1146503352 -1434767509 417513569 Thread: 17 
1159464802 -1146503352 -1434767509 417513569 Thread: 62 
1159464802 -1146503352 -1434767509 417513569 Thread: 29 
1159464802 -1146503352 -1434767509 417513569 Thread: 41 
1159464802 -1146503352 -1434767509 417513569 Thread: 8 
1159464802 -1146503352 -1434767509 417513569 Thread: 55 
1159464802 -1146503352 -1434767509 417513569 Thread: 46 
1159464802 -1146503352 -1434767509 417513569 Thread: 52 
1159464802 -1146503352 -1434767509 417513569 Thread: 48 
1159464802 -1146503352 -1434767509 417513569 Thread: 50 
1159464802 -1146503352 -1434767509 417513569 Thread: 33 
1159464802 -1146503352 -1434767509 417513569 Thread: 61 
1159464802 -1146503352 -1434767509 417513569 Thread: 54 
1159464802 -1146503352 -1434767509 417513569 Thread: 28 
1159464802 -1146503352 -1434767509 417513569 Thread: 27 
1159464802 -1146503352 -1434767509 417513569 Thread: 14 
1159464802 -1146503352 -1434767509 417513569 Thread: 25 
1159464802 -1146503352 -1434767509 417513569 Thread: 18 
1159464802 -1146503352 -1434767509 417513569 Thread: 13 
1159464802 -1146503352 -1434767509 417513569 Thread: 30 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/seedTilt16.txt <==
-1236348391 -704726928 -1590371956 -1815956028 Thread: 0 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 15 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 12 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 39 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 33 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 38 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 23 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 3 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 25 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 34 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 1 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 4 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 40 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 59 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 2 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 9 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 50 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 17 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 14 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 31 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 62 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 36 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 42 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 7 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 54 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 37 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 44 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 20 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 19 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 57 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 46 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 21 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 41 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 24 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 51 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 47 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 6 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 48 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 60 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 55 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 61 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 53 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 35 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 63 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 58 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 30 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 29 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 22 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 18 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 43 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 28 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 26 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 32 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 13 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 5 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 10 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 27 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 56 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 49 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 11 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 8 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 16 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 45 
-1236348391 -704726928 -1590371956 -1815956028 Thread: 52 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/seedTilt17.txt <==
1775988660 41517891 -1828493951 -25159140 Thread: 24 
1775988660 41517891 -1828493951 -25159140 Thread: 11 
1775988660 41517891 -1828493951 -25159140 Thread: 39 
1775988660 41517891 -1828493951 -25159140 Thread: 44 
1775988660 41517891 -1828493951 -25159140 Thread: 38 
1775988660 41517891 -1828493951 -25159140 Thread: 0 
1775988660 41517891 -1828493951 -25159140 Thread: 45 
1775988660 41517891 -1828493951 -25159140 Thread: 2 
1775988660 41517891 -1828493951 -25159140 Thread: 36 
1775988660 41517891 -1828493951 -25159140 Thread: 12 
1775988660 41517891 -1828493951 -25159140 Thread: 63 
1775988660 41517891 -1828493951 -25159140 Thread: 34 
1775988660 41517891 -1828493951 -25159140 Thread: 51 
1775988660 41517891 -1828493951 -25159140 Thread: 15 
1775988660 41517891 -1828493951 -25159140 Thread: 1 
1775988660 41517891 -1828493951 -25159140 Thread: 32 
1775988660 41517891 -1828493951 -25159140 Thread: 19 
1775988660 41517891 -1828493951 -25159140 Thread: 9 
1775988660 41517891 -1828493951 -25159140 Thread: 47 
1775988660 41517891 -1828493951 -25159140 Thread: 10 
1775988660 41517891 -1828493951 -25159140 Thread: 18 
1775988660 41517891 -1828493951 -25159140 Thread: 6 
1775988660 41517891 -1828493951 -25159140 Thread: 30 
1775988660 41517891 -1828493951 -25159140 Thread: 62 
1775988660 41517891 -1828493951 -25159140 Thread: 7 
1775988660 41517891 -1828493951 -25159140 Thread: 49 
1775988660 41517891 -1828493951 -25159140 Thread: 35 
1775988660 41517891 -1828493951 -25159140 Thread: 37 
1775988660 41517891 -1828493951 -25159140 Thread: 4 
1775988660 41517891 -1828493951 -25159140 Thread: 16 
1775988660 41517891 -1828493951 -25159140 Thread: 46 
1775988660 41517891 -1828493951 -25159140 Thread: 31 
1775988660 41517891 -1828493951 -25159140 Thread: 8 
1775988660 41517891 -1828493951 -25159140 Thread: 13 
1775988660 41517891 -1828493951 -25159140 Thread: 21 
1775988660 41517891 -1828493951 -25159140 Thread: 3 
1775988660 41517891 -1828493951 -25159140 Thread: 29 
1775988660 41517891 -1828493951 -25159140 Thread: 52 
1775988660 41517891 -1828493951 -25159140 Thread: 14 
1775988660 41517891 -1828493951 -25159140 Thread: 33 
1775988660 41517891 -1828493951 -25159140 Thread: 56 
1775988660 41517891 -1828493951 -25159140 Thread: 20 
1775988660 41517891 -1828493951 -25159140 Thread: 55 
1775988660 41517891 -1828493951 -25159140 Thread: 41 
1775988660 41517891 -1828493951 -25159140 Thread: 50 
1775988660 41517891 -1828493951 -25159140 Thread: 61 
1775988660 41517891 -1828493951 -25159140 Thread: 43 
1775988660 41517891 -1828493951 -25159140 Thread: 58 
1775988660 41517891 -1828493951 -25159140 Thread: 40 
1775988660 41517891 -1828493951 -25159140 Thread: 17 
1775988660 41517891 -1828493951 -25159140 Thread: 42 
1775988660 41517891 -1828493951 -25159140 Thread: 5 
1775988660 41517891 -1828493951 -25159140 Thread: 23 
1775988660 41517891 -1828493951 -25159140 Thread: 26 
1775988660 41517891 -1828493951 -25159140 Thread: 27 
1775988660 41517891 -1828493951 -25159140 Thread: 22 
1775988660 41517891 -1828493951 -25159140 Thread: 25 
1775988660 41517891 -1828493951 -25159140 Thread: 28 
1775988660 41517891 -1828493951 -25159140 Thread: 59 
1775988660 41517891 -1828493951 -25159140 Thread: 53 
1775988660 41517891 -1828493951 -25159140 Thread: 48 
1775988660 41517891 -1828493951 -25159140 Thread: 57 
1775988660 41517891 -1828493951 -25159140 Thread: 54 
1775988660 41517891 -1828493951 -25159140 Thread: 60 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/seedTilt18.txt <==
-1708151272 1032729571 495953540 837266914 Thread: 0 
-1708151272 1032729571 495953540 837266914 Thread: 28 
-1708151272 1032729571 495953540 837266914 Thread: 47 
-1708151272 1032729571 495953540 837266914 Thread: 16 
-1708151272 1032729571 495953540 837266914 Thread: 1 
-1708151272 1032729571 495953540 837266914 Thread: 53 
-1708151272 1032729571 495953540 837266914 Thread: 20 
-1708151272 1032729571 495953540 837266914 Thread: 13 
-1708151272 1032729571 495953540 837266914 Thread: 61 
-1708151272 1032729571 495953540 837266914 Thread: 11 
-1708151272 1032729571 495953540 837266914 Thread: 32 
-1708151272 1032729571 495953540 837266914 Thread: 30 
-1708151272 1032729571 495953540 837266914 Thread: 7 
-1708151272 1032729571 495953540 837266914 Thread: 52 
-1708151272 1032729571 495953540 837266914 Thread: 51 
-1708151272 1032729571 495953540 837266914 Thread: 21 
-1708151272 1032729571 495953540 837266914 Thread: 25 
-1708151272 1032729571 495953540 837266914 Thread: 44 
-1708151272 1032729571 495953540 837266914 Thread: 42 
-1708151272 1032729571 495953540 837266914 Thread: 63 
-1708151272 1032729571 495953540 837266914 Thread: 43 
-1708151272 1032729571 495953540 837266914 Thread: 14 
-1708151272 1032729571 495953540 837266914 Thread: 45 
-1708151272 1032729571 495953540 837266914 Thread: 15 
-1708151272 1032729571 495953540 837266914 Thread: 60 
-1708151272 1032729571 495953540 837266914 Thread: 8 
-1708151272 1032729571 495953540 837266914 Thread: 58 
-1708151272 1032729571 495953540 837266914 Thread: 33 
-1708151272 1032729571 495953540 837266914 Thread: 35 
-1708151272 1032729571 495953540 837266914 Thread: 29 
-1708151272 1032729571 495953540 837266914 Thread: 50 
-1708151272 1032729571 495953540 837266914 Thread: 3 
-1708151272 1032729571 495953540 837266914 Thread: 48 
-1708151272 1032729571 495953540 837266914 Thread: 49 
-1708151272 1032729571 495953540 837266914 Thread: 23 
-1708151272 1032729571 495953540 837266914 Thread: 2 
-1708151272 1032729571 495953540 837266914 Thread: 22 
-1708151272 1032729571 495953540 837266914 Thread: 10 
-1708151272 1032729571 495953540 837266914 Thread: 36 
-1708151272 1032729571 495953540 837266914 Thread: 4 
-1708151272 1032729571 495953540 837266914 Thread: 12 
-1708151272 1032729571 495953540 837266914 Thread: 34 
-1708151272 1032729571 495953540 837266914 Thread: 59 
-1708151272 1032729571 495953540 837266914 Thread: 9 
-1708151272 1032729571 495953540 837266914 Thread: 27 
-1708151272 1032729571 495953540 837266914 Thread: 62 
-1708151272 1032729571 495953540 837266914 Thread: 5 
-1708151272 1032729571 495953540 837266914 Thread: 31 
-1708151272 1032729571 495953540 837266914 Thread: 41 
-1708151272 1032729571 495953540 837266914 Thread: 54 
-1708151272 1032729571 495953540 837266914 Thread: 46 
-1708151272 1032729571 495953540 837266914 Thread: 26 
-1708151272 1032729571 495953540 837266914 Thread: 18 
-1708151272 1032729571 495953540 837266914 Thread: 17 
-1708151272 1032729571 495953540 837266914 Thread: 6 
-1708151272 1032729571 495953540 837266914 Thread: 40 
-1708151272 1032729571 495953540 837266914 Thread: 56 
-1708151272 1032729571 495953540 837266914 Thread: 38 
-1708151272 1032729571 495953540 837266914 Thread: 19 
-1708151272 1032729571 495953540 837266914 Thread: 24 
-1708151272 1032729571 495953540 837266914 Thread: 37 
-1708151272 1032729571 495953540 837266914 Thread: 39 
-1708151272 1032729571 495953540 837266914 Thread: 55 
-1708151272 1032729571 495953540 837266914 Thread: 57 


==> Ancillary/Data/4Fields/growMass/Data/_2048_08_360/seedTilt19.txt <==
2003137780 509799139 -369918825 -1611599353 Thread: 55 
2003137780 509799139 -369918825 -1611599353 Thread: 56 
2003137780 509799139 -369918825 -1611599353 Thread: 28 
2003137780 509799139 -369918825 -1611599353 Thread: 4 
2003137780 509799139 -369918825 -1611599353 Thread: 5 
2003137780 509799139 -369918825 -1611599353 Thread: 40 
2003137780 509799139 -369918825 -1611599353 Thread: 30 
2003137780 509799139 -369918825 -1611599353 Thread: 20 
2003137780 509799139 -369918825 -1611599353 Thread: 45 
2003137780 509799139 -369918825 -1611599353 Thread: 0 
2003137780 509799139 -369918825 -1611599353 Thread: 7 
2003137780 509799139 -369918825 -1611599353 Thread: 9 
2003137780 509799139 -369918825 -1611599353 Thread: 13 
2003137780 509799139 -369918825 -1611599353 Thread: 10 
2003137780 509799139 -369918825 -1611599353 Thread: 52 
2003137780 509799139 -369918825 -1611599353 Thread: 42 
2003137780 509799139 -369918825 -1611599353 Thread: 12 
2003137780 509799139 -369918825 -1611599353 Thread: 51 
2003137780 509799139 -369918825 -1611599353 Thread: 46 
2003137780 509799139 -369918825 -1611599353 Thread: 19 
2003137780 509799139 -369918825 -1611599353 Thread: 35 
2003137780 509799139 -369918825 -1611599353 Thread: 33 
2003137780 509799139 -369918825 -1611599353 Thread: 22 
2003137780 509799139 -369918825 -1611599353 Thread: 63 
2003137780 509799139 -369918825 -1611599353 Thread: 60 
2003137780 509799139 -369918825 -1611599353 Thread: 31 
2003137780 509799139 -369918825 -1611599353 Thread: 26 
2003137780 509799139 -369918825 -1611599353 Thread: 32 
2003137780 509799139 -369918825 -1611599353 Thread: 23 
2003137780 509799139 -369918825 -1611599353 Thread: 6 
2003137780 509799139 -369918825 -1611599353 Thread: 39 
2003137780 509799139 -369918825 -1611599353 Thread: 29 
2003137780 509799139 -369918825 -1611599353 Thread: 58 
2003137780 509799139 -369918825 -1611599353 Thread: 61 
2003137780 509799139 -369918825 -1611599353 Thread: 21 
2003137780 509799139 -369918825 -1611599353 Thread: 8 
2003137780 509799139 -369918825 -1611599353 Thread: 62 
2003137780 509799139 -369918825 -1611599353 Thread: 44 
2003137780 509799139 -369918825 -1611599353 Thread: 36 
2003137780 509799139 -369918825 -1611599353 Thread: 16 
2003137780 509799139 -369918825 -1611599353 Thread: 24 
2003137780 509799139 -369918825 -1611599353 Thread: 14 
2003137780 509799139 -369918825 -1611599353 Thread: 43 
2003137780 509799139 -369918825 -1611599353 Thread: 1 
2003137780 509799139 -369918825 -1611599353 Thread: 53 
2003137780 509799139 -369918825 -1611599353 Thread: 59 
2003137780 509799139 -369918825 -1611599353 Thread: 41 
2003137780 509799139 -369918825 -1611599353 Thread: 11 
2003137780 509799139 -369918825 -1611599353 Thread: 57 
2003137780 509799139 -369918825 -1611599353 Thread: 15 
2003137780 509799139 -369918825 -1611599353 Thread: 34 
2003137780 509799139 -369918825 -1611599353 Thread: 27 
2003137780 509799139 -369918825 -1611599353 Thread: 37 
2003137780 509799139 -369918825 -1611599353 Thread: 17 
2003137780 509799139 -369918825 -1611599353 Thread: 47 
2003137780 509799139 -369918825 -1611599353 Thread: 2 
2003137780 509799139 -369918825 -1611599353 Thread: 3 
2003137780 509799139 -369918825 -1611599353 Thread: 18 
2003137780 509799139 -369918825 -1611599353 Thread: 25 
2003137780 509799139 -369918825 -1611599353 Thread: 38 
2003137780 509799139 -369918825 -1611599353 Thread: 49 
2003137780 509799139 -369918825 -1611599353 Thread: 50 
2003137780 509799139 -369918825 -1611599353 Thread: 48 
2003137780 509799139 -369918825 -1611599353 Thread: 54 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/axionNumTilt11.txt <==
4305,7.0198e+07,5.98706e+07
4347,4.35766e+07,8.46916e+07
4389,3.14232e+07,9.42045e+07
4431,4.53507e+07,7.52398e+07
4473,7.21535e+07,4.5657e+07
4515,8.33711e+07,3.4239e+07
4557,6.53469e+07,5.16325e+07
4599,3.71477e+07,7.82867e+07
4641,3.4018e+07,7.79351e+07
4683,6.0386e+07,4.85681e+07
4725,7.62909e+07,3.21979e+07
4767,5.53655e+07,5.23867e+07
4809,3.05056e+07,7.47098e+07
4851,4.553e+07,5.67492e+07
4893,7.05263e+07,3.10951e+07
4935,5.35595e+07,4.72731e+07
4977,2.91625e+07,6.89937e+07
5019,5.13735e+07,4.46537e+07
5061,6.49636e+07,3.11087e+07
5103,3.44693e+07,5.93615e+07
5145,3.91662e+07,5.2271e+07
5187,6.34586e+07,2.80285e+07
5229,3.53907e+07,5.39654e+07
5271,3.88693e+07,4.82201e+07
5313,5.9598e+07,2.79775e+07
5355,2.88929e+07,5.57171e+07
5397,4.91746e+07,3.47415e+07
5439,4.58973e+07,3.74095e+07
5481,3.11489e+07,4.92205e+07
5523,5.54862e+07,2.59406e+07
5565,2.63264e+07,5.1524e+07
5607,5.36569e+07,2.51832e+07
5649,2.80842e+07,4.76972e+07
5691,5.0019e+07,2.62466e+07
5733,2.8731e+07,4.48049e+07
5775,4.92113e+07,2.51581e+07
5817,2.65126e+07,4.43861e+07
5859,5.00293e+07,2.27245e+07
5901,2.515e+07,4.34877e+07
5943,4.62795e+07,2.42068e+07
5973,2.49175e+07,4.19932e+07
5985,3.26703e+07,3.48835e+07
6005,4.79638e+07,2.15358e+07
6027,3.217e+07,3.47234e+07
6069,4.60166e+07,2.1732e+07
6111,2.55256e+07,3.82561e+07
6153,3.61254e+07,2.87425e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/axionNumTilt12.txt <==
4305,5.31684e+07,6.61967e+07
4347,2.79332e+07,8.90811e+07
4389,2.52995e+07,8.7675e+07
4431,4.89738e+07,5.82293e+07
4473,7.59919e+07,3.00343e+07
4515,7.74439e+07,2.94229e+07
4557,4.99246e+07,5.64898e+07
4599,2.37027e+07,8.0757e+07
4641,3.28194e+07,6.71037e+07
4683,6.48947e+07,3.27576e+07
4725,7.14662e+07,2.6884e+07
4767,4.0475e+07,5.69994e+07
4809,2.16959e+07,7.28822e+07
4851,4.89974e+07,4.24769e+07
4893,6.90381e+07,2.27566e+07
4935,3.99086e+07,5.10065e+07
4977,2.20848e+07,6.58464e+07
5019,5.51324e+07,3.11307e+07
5061,5.81892e+07,2.84911e+07
5103,2.2401e+07,6.17409e+07
5145,4.10653e+07,4.09313e+07
5187,6.00814e+07,2.24992e+07
5229,2.34025e+07,5.66743e+07
5271,4.0727e+07,3.75087e+07
5313,5.44052e+07,2.46003e+07
5355,1.96039e+07,5.6078e+07
5397,5.19472e+07,2.3843e+07
5439,3.54536e+07,3.91569e+07
5481,3.01839e+07,4.20057e+07
5523,5.11586e+07,2.22619e+07
5565,1.97839e+07,4.97727e+07
5607,5.35782e+07,1.78473e+07
5649,1.91371e+07,4.83709e+07
5691,5.12732e+07,1.80045e+07
5733,1.96117e+07,4.58851e+07
5775,5.01781e+07,1.73685e+07
5817,1.85701e+07,4.46804e+07
5859,4.91255e+07,1.687e+07
5901,2.0503e+07,4.09011e+07
5943,4.10524e+07,2.24651e+07
5973,2.01939e+07,3.96548e+07
5985,3.31077e+07,2.81121e+07
6005,4.67055e+07,1.63871e+07
6027,2.33601e+07,3.6051e+07
6069,4.62033e+07,1.5614e+07
6111,2.2408e+07,3.48909e+07
6153,2.83592e+07,2.94007e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/axionNumTilt13.txt <==
4305,7.48052e+07,6.3434e+07
4347,4.79574e+07,8.80218e+07
4389,3.5465e+07,9.73653e+07
4431,4.91626e+07,7.85026e+07
4473,7.58077e+07,4.95449e+07
4515,8.70799e+07,3.81272e+07
4557,6.89746e+07,5.56098e+07
4599,4.06402e+07,8.2263e+07
4641,3.78112e+07,8.09154e+07
4683,6.42514e+07,5.16685e+07
4725,7.98617e+07,3.55941e+07
4767,5.8436e+07,5.61587e+07
4809,3.35989e+07,7.82424e+07
4851,4.92433e+07,5.95943e+07
4893,7.42207e+07,3.39461e+07
4935,5.62559e+07,5.10928e+07
4977,3.19578e+07,7.23393e+07
5019,5.51021e+07,4.70058e+07
5061,6.81417e+07,3.40062e+07
5103,3.66191e+07,6.32536e+07
5145,4.24933e+07,5.47083e+07
5187,6.6877e+07,3.0344e+07
5229,3.73417e+07,5.77812e+07
5271,4.203e+07,5.06699e+07
5313,6.28136e+07,3.02517e+07
5355,3.07035e+07,5.93041e+07
5397,5.25806e+07,3.67158e+07
5439,4.82091e+07,4.02369e+07
5481,3.35234e+07,5.19278e+07
5523,5.8552e+07,2.79114e+07
5565,2.80523e+07,5.46197e+07
5607,5.68754e+07,2.69045e+07
5649,2.96532e+07,5.07931e+07
5691,5.31685e+07,2.78865e+07
5733,3.02547e+07,4.77707e+07
5775,5.22971e+07,2.67092e+07
5817,2.79937e+07,4.72839e+07
5859,5.30042e+07,2.41975e+07
5901,2.67903e+07,4.61176e+07
5943,4.8788e+07,2.59987e+07
5973,2.64764e+07,4.45294e+07
5985,3.49771e+07,3.67557e+07
6005,5.08203e+07,2.29495e+07
6027,3.3761e+07,3.71915e+07
6069,4.89019e+07,2.30163e+07
6111,2.71929e+07,4.04705e+07
6153,3.79023e+07,3.08367e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/axionNumTilt14.txt <==
4305,8.69127e+07,5.88669e+07
4347,5.35989e+07,9.03248e+07
4389,3.25395e+07,1.09459e+08
4431,4.37281e+07,9.26336e+07
4473,7.73643e+07,5.41199e+07
4515,9.76207e+07,3.37075e+07
4557,8.10622e+07,5.05569e+07
4599,4.46303e+07,8.57581e+07
4641,3.28354e+07,9.40871e+07
4683,6.27111e+07,5.96273e+07
4725,8.91918e+07,3.23304e+07
4767,6.94654e+07,5.19613e+07
4809,3.36882e+07,8.55222e+07
4851,4.46727e+07,7.09714e+07
4893,8.05164e+07,3.34909e+07
4935,6.73626e+07,4.64529e+07
4977,3.12807e+07,7.98478e+07
5019,5.2244e+07,5.60371e+07
5061,7.79088e+07,3.03111e+07
5103,4.24433e+07,6.37116e+07
5145,3.7909e+07,6.53068e+07
5187,7.39284e+07,2.92127e+07
5229,4.43134e+07,5.6907e+07
5271,3.77756e+07,6.05148e+07
5313,7.09518e+07,2.80157e+07
5355,3.42074e+07,6.16299e+07
5397,5.07787e+07,4.37409e+07
5439,5.80225e+07,3.65393e+07
5481,3.03941e+07,6.03549e+07
5523,6.56936e+07,2.64782e+07
5565,2.93373e+07,5.87661e+07
5607,5.96385e+07,2.93003e+07
5649,3.42494e+07,5.17811e+07
5691,5.37679e+07,3.21118e+07
5733,3.57078e+07,4.79272e+07
5775,5.30844e+07,3.06476e+07
5817,3.20241e+07,4.84998e+07
5859,5.62104e+07,2.59774e+07
5901,2.72124e+07,5.04233e+07
5943,5.58935e+07,2.42714e+07
5973,2.71914e+07,4.85023e+07
5985,3.21289e+07,4.37581e+07
6005,5.41419e+07,2.44306e+07
6027,4.12054e+07,3.52752e+07
6069,5.02215e+07,2.61011e+07
6111,2.66867e+07,4.52445e+07
6153,4.58655e+07,2.84354e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/axionNumTilt15.txt <==
4305,6.45596e+07,6.19193e+07
4347,3.98111e+07,8.44068e+07
4389,3.13004e+07,8.97995e+07
4431,4.72564e+07,6.92588e+07
4473,7.23595e+07,4.21796e+07
4515,7.97797e+07,3.44805e+07
4557,5.96914e+07,5.4135e+07
4599,3.41113e+07,7.7706e+07
4641,3.5313e+07,7.27886e+07
4683,6.15264e+07,4.4149e+07
4725,7.30222e+07,3.23224e+07
4767,5.00577e+07,5.44179e+07
4809,2.92544e+07,7.26941e+07
4851,4.74067e+07,5.16437e+07
4893,6.8549e+07,3.00346e+07
4935,4.84263e+07,4.92357e+07
4977,2.84698e+07,6.65041e+07
5019,5.27002e+07,4.04622e+07
5061,6.11646e+07,3.17869e+07
5103,3.12318e+07,5.95202e+07
5145,4.07632e+07,4.78043e+07
5187,6.0761e+07,2.7806e+07
5229,3.19294e+07,5.44682e+07
5271,4.03476e+07,4.40765e+07
5313,5.62911e+07,2.84026e+07
5355,2.69865e+07,5.47796e+07
5397,4.97912e+07,3.16608e+07
5439,4.16107e+07,3.87017e+07
5481,3.21998e+07,4.55571e+07
5523,5.23038e+07,2.63959e+07
5565,2.56451e+07,4.95199e+07
5607,5.21669e+07,2.42022e+07
5649,2.61063e+07,4.69537e+07
5691,4.94048e+07,2.45531e+07
5733,2.64749e+07,4.4436e+07
5775,4.84674e+07,2.3559e+07
5817,2.4952e+07,4.34748e+07
5859,4.81424e+07,2.22346e+07
5901,2.52865e+07,4.11303e+07
5943,4.26402e+07,2.52822e+07
5973,2.49944e+07,3.97595e+07
5985,3.41271e+07,3.15168e+07
6005,4.59738e+07,2.1192e+07
6027,2.87957e+07,3.55115e+07
6069,4.50249e+07,2.0582e+07
6111,2.62008e+07,3.56544e+07
6153,3.22496e+07,3.00197e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/axionNumTilt16.txt <==
4305,6.70637e+07,6.19989e+07
4347,4.0616e+07,8.63247e+07
4389,3.06338e+07,9.31877e+07
4431,4.67439e+07,7.21691e+07
4473,7.37046e+07,4.28024e+07
4515,8.28177e+07,3.34584e+07
4557,6.24104e+07,5.35747e+07
4599,3.46761e+07,7.95491e+07
4641,3.44616e+07,7.59293e+07
4683,6.20382e+07,4.56554e+07
4725,7.57817e+07,3.15475e+07
4767,5.25086e+07,5.4055e+07
4809,2.92089e+07,7.4764e+07
4851,4.69769e+07,5.41286e+07
4893,7.06843e+07,2.98562e+07
4935,5.09229e+07,4.87477e+07
4977,2.83565e+07,6.85186e+07
5019,5.27959e+07,4.22258e+07
5061,6.37405e+07,3.11921e+07
5103,3.24086e+07,6.02186e+07
5145,4.03121e+07,5.01149e+07
5187,6.29035e+07,2.75595e+07
5229,3.33179e+07,5.48789e+07
5271,4.00174e+07,4.61672e+07
5313,5.85626e+07,2.8045e+07
5355,2.76369e+07,5.58754e+07
5397,5.02382e+07,3.28603e+07
5439,4.37829e+07,3.84628e+07
5481,3.18869e+07,4.75767e+07
5523,5.45147e+07,2.59711e+07
5565,2.58281e+07,5.10317e+07
5607,5.37115e+07,2.43417e+07
5649,2.68358e+07,4.79813e+07
5691,5.05039e+07,2.50766e+07
5733,2.73691e+07,4.52314e+07
5775,4.96024e+07,2.40902e+07
5817,2.55328e+07,4.44835e+07
5859,4.97719e+07,2.22443e+07
5901,2.51878e+07,4.26845e+07
5943,4.48441e+07,2.47599e+07
5973,2.4932e+07,4.12562e+07
5985,3.37919e+07,3.32143e+07
6005,4.75678e+07,2.12053e+07
6027,3.03987e+07,3.55486e+07
6069,4.61307e+07,2.1017e+07
6111,2.59888e+07,3.7186e+07
6153,3.42262e+07,2.96891e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/axionNumTilt17.txt <==
4305,7.48811e+07,6.24045e+07
4347,4.89312e+07,8.6352e+07
4389,3.64099e+07,9.59232e+07
4431,4.89371e+07,7.88188e+07
4473,7.45301e+07,5.06373e+07
4515,8.59083e+07,3.87806e+07
4557,6.90753e+07,5.49012e+07
4599,4.1996e+07,8.02057e+07
4641,3.85271e+07,8.01099e+07
4683,6.32141e+07,5.27133e+07
4725,7.85558e+07,3.67537e+07
4767,5.88741e+07,5.54366e+07
4809,3.51611e+07,7.64462e+07
4851,4.9132e+07,5.96767e+07
4893,7.26737e+07,3.5386e+07
4935,5.6581e+07,5.04948e+07
4977,3.36122e+07,7.05873e+07
5019,5.44697e+07,4.77805e+07
5061,6.70235e+07,3.50527e+07
5103,3.81438e+07,6.16576e+07
5145,4.29168e+07,5.4357e+07
5187,6.53791e+07,3.1876e+07
5229,3.86845e+07,5.64072e+07
5271,4.24926e+07,5.02779e+07
5313,6.1444e+07,3.16569e+07
5355,3.24621e+07,5.75962e+07
5397,5.19514e+07,3.73459e+07
5439,4.80102e+07,4.04867e+07
5481,3.48683e+07,5.06852e+07
5523,5.71171e+07,2.93378e+07
5565,2.98581e+07,5.30378e+07
5607,5.55388e+07,2.8197e+07
5649,3.10975e+07,4.95586e+07
5691,5.22078e+07,2.88512e+07
5733,3.14663e+07,4.67636e+07
5775,5.13383e+07,2.76715e+07
5817,2.93518e+07,4.61312e+07
5859,5.17312e+07,2.54146e+07
5901,2.84243e+07,4.47758e+07
5943,4.75483e+07,2.71141e+07
5973,2.80482e+07,4.32357e+07
5985,3.59368e+07,3.6029e+07
6005,4.96365e+07,2.40618e+07
6027,3.39491e+07,3.71196e+07
6069,4.80102e+07,2.38587e+07
6111,2.8637e+07,3.93467e+07
6153,3.74736e+07,3.12865e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/axionNumTilt18.txt <==
4305,8.95338e+07,6.29879e+07
4347,6.09703e+07,8.99208e+07
4389,4.24511e+07,1.0553e+08
4431,5.03438e+07,9.2815e+07
4473,7.72841e+07,6.25811e+07
4515,9.50718e+07,4.33706e+07
4557,8.2378e+07,5.54894e+07
4599,5.21047e+07,8.45647e+07
4641,4.16699e+07,9.13832e+07
4683,6.47728e+07,6.51593e+07
4725,8.6605e+07,4.17364e+07
4767,7.12124e+07,5.62318e+07
4809,4.21836e+07,8.27642e+07
4851,5.0169e+07,7.17575e+07
4893,7.83278e+07,4.22822e+07
4935,6.80798e+07,5.14835e+07
4977,3.96149e+07,7.70528e+07
5019,5.56147e+07,5.88015e+07
5061,7.52618e+07,3.86389e+07
5103,4.74385e+07,6.42594e+07
5145,4.44068e+07,6.4398e+07
5187,7.14009e+07,3.72697e+07
5229,4.8067e+07,5.8427e+07
5271,4.4027e+07,5.96936e+07
5313,6.82711e+07,3.57663e+07
5355,3.99268e+07,6.10925e+07
5397,5.35606e+07,4.62356e+07
5439,5.71113e+07,4.21216e+07
5481,3.7739e+07,5.80503e+07
5523,6.31176e+07,3.3566e+07
5565,3.5743e+07,5.73018e+07
5607,5.89833e+07,3.45244e+07
5649,3.84151e+07,5.22885e+07
5691,5.47435e+07,3.56682e+07
5733,3.8865e+07,4.91438e+07
5775,5.40373e+07,3.41188e+07
5817,3.60216e+07,4.89246e+07
5859,5.54852e+07,3.06338e+07
5901,3.32968e+07,4.89848e+07
5943,5.34127e+07,3.0237e+07
5973,3.28975e+07,4.72162e+07
5985,3.84623e+07,4.19725e+07
6005,5.35041e+07,2.87902e+07
6027,4.10552e+07,3.90478e+07
6069,5.11215e+07,2.90312e+07
6111,3.26859e+07,4.36344e+07
6153,4.40736e+07,3.3342e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/axionNumTilt19.txt <==
4305,6.81742e+07,6.33699e+07
4347,3.98304e+07,8.94371e+07
4389,2.92876e+07,9.66943e+07
4431,4.7126e+07,7.32197e+07
4473,7.64387e+07,4.13452e+07
4515,8.60047e+07,3.20572e+07
4557,6.35959e+07,5.43181e+07
4599,3.33312e+07,8.30173e+07
4641,3.34802e+07,7.86001e+07
4683,6.40454e+07,4.49825e+07
4725,7.90162e+07,2.99063e+07
4767,5.32081e+07,5.50929e+07
4809,2.74273e+07,7.83114e+07
4851,4.74685e+07,5.49756e+07
4893,7.38863e+07,2.81073e+07
4935,5.19245e+07,4.93168e+07
4977,2.65477e+07,7.18374e+07
5019,5.41043e+07,4.22082e+07
5061,6.66512e+07,2.98615e+07
5103,3.13403e+07,6.27757e+07
5145,4.0138e+07,5.14582e+07
5187,6.60215e+07,2.59144e+07
5229,3.26043e+07,5.70225e+07
5271,3.98975e+07,4.74589e+07
5313,6.15192e+07,2.65366e+07
5355,2.61325e+07,5.86759e+07
5397,5.1768e+07,3.25937e+07
5439,4.51138e+07,3.84812e+07
5481,3.07494e+07,4.97689e+07
5523,5.74062e+07,2.45133e+07
5565,2.41213e+07,5.3815e+07
5607,5.63959e+07,2.30036e+07
5649,2.56548e+07,5.02162e+07
5691,5.27098e+07,2.41204e+07
5733,2.64474e+07,4.71922e+07
5775,5.18231e+07,2.31071e+07
5817,2.42704e+07,4.67148e+07
5859,5.24535e+07,2.09001e+07
5901,2.35174e+07,4.51675e+07
5943,4.74043e+07,2.35728e+07
5973,2.32741e+07,4.36769e+07
5985,3.32254e+07,3.46079e+07
6005,5.02163e+07,1.98665e+07
6027,3.06779e+07,3.62719e+07
6069,4.84318e+07,1.99872e+07
6111,2.43945e+07,3.94475e+07
6153,3.55252e+07,2.95088e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/seedTilt11.txt <==
548946391 337299777 1125257552 -1708906602 Thread: 57 
548946391 337299777 1125257552 -1708906602 Thread: 5 
548946391 337299777 1125257552 -1708906602 Thread: 17 
548946391 337299777 1125257552 -1708906602 Thread: 14 
548946391 337299777 1125257552 -1708906602 Thread: 27 
548946391 337299777 1125257552 -1708906602 Thread: 47 
548946391 337299777 1125257552 -1708906602 Thread: 44 
548946391 337299777 1125257552 -1708906602 Thread: 21 
548946391 337299777 1125257552 -1708906602 Thread: 50 
548946391 337299777 1125257552 -1708906602 Thread: 54 
548946391 337299777 1125257552 -1708906602 Thread: 59 
548946391 337299777 1125257552 -1708906602 Thread: 40 
548946391 337299777 1125257552 -1708906602 Thread: 29 
548946391 337299777 1125257552 -1708906602 Thread: 38 
548946391 337299777 1125257552 -1708906602 Thread: 8 
548946391 337299777 1125257552 -1708906602 Thread: 7 
548946391 337299777 1125257552 -1708906602 Thread: 9 
548946391 337299777 1125257552 -1708906602 Thread: 43 
548946391 337299777 1125257552 -1708906602 Thread: 12 
548946391 337299777 1125257552 -1708906602 Thread: 51 
548946391 337299777 1125257552 -1708906602 Thread: 11 
548946391 337299777 1125257552 -1708906602 Thread: 0 
548946391 337299777 1125257552 -1708906602 Thread: 25 
548946391 337299777 1125257552 -1708906602 Thread: 62 
548946391 337299777 1125257552 -1708906602 Thread: 22 
548946391 337299777 1125257552 -1708906602 Thread: 20 
548946391 337299777 1125257552 -1708906602 Thread: 39 
548946391 337299777 1125257552 -1708906602 Thread: 33 
548946391 337299777 1125257552 -1708906602 Thread: 16 
548946391 337299777 1125257552 -1708906602 Thread: 18 
548946391 337299777 1125257552 -1708906602 Thread: 13 
548946391 337299777 1125257552 -1708906602 Thread: 53 
548946391 337299777 1125257552 -1708906602 Thread: 26 
548946391 337299777 1125257552 -1708906602 Thread: 32 
548946391 337299777 1125257552 -1708906602 Thread: 37 
548946391 337299777 1125257552 -1708906602 Thread: 6 
548946391 337299777 1125257552 -1708906602 Thread: 48 
548946391 337299777 1125257552 -1708906602 Thread: 31 
548946391 337299777 1125257552 -1708906602 Thread: 35 
548946391 337299777 1125257552 -1708906602 Thread: 4 
548946391 337299777 1125257552 -1708906602 Thread: 1 
548946391 337299777 1125257552 -1708906602 Thread: 55 
548946391 337299777 1125257552 -1708906602 Thread: 58 
548946391 337299777 1125257552 -1708906602 Thread: 28 
548946391 337299777 1125257552 -1708906602 Thread: 30 
548946391 337299777 1125257552 -1708906602 Thread: 56 
548946391 337299777 1125257552 -1708906602 Thread: 60 
548946391 337299777 1125257552 -1708906602 Thread: 2 
548946391 337299777 1125257552 -1708906602 Thread: 49 
548946391 337299777 1125257552 -1708906602 Thread: 61 
548946391 337299777 1125257552 -1708906602 Thread: 45 
548946391 337299777 1125257552 -1708906602 Thread: 34 
548946391 337299777 1125257552 -1708906602 Thread: 15 
548946391 337299777 1125257552 -1708906602 Thread: 46 
548946391 337299777 1125257552 -1708906602 Thread: 19 
548946391 337299777 1125257552 -1708906602 Thread: 3 
548946391 337299777 1125257552 -1708906602 Thread: 10 
548946391 337299777 1125257552 -1708906602 Thread: 36 
548946391 337299777 1125257552 -1708906602 Thread: 24 
548946391 337299777 1125257552 -1708906602 Thread: 63 
548946391 337299777 1125257552 -1708906602 Thread: 23 
548946391 337299777 1125257552 -1708906602 Thread: 42 
548946391 337299777 1125257552 -1708906602 Thread: 41 
548946391 337299777 1125257552 -1708906602 Thread: 52 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/seedTilt12.txt <==
1764537835 1491596762 1940780362 -137678740 Thread: 57 
1764537835 1491596762 1940780362 -137678740 Thread: 0 
1764537835 1491596762 1940780362 -137678740 Thread: 50 
1764537835 1491596762 1940780362 -137678740 Thread: 61 
1764537835 1491596762 1940780362 -137678740 Thread: 10 
1764537835 1491596762 1940780362 -137678740 Thread: 4 
1764537835 1491596762 1940780362 -137678740 Thread: 3 
1764537835 1491596762 1940780362 -137678740 Thread: 59 
1764537835 1491596762 1940780362 -137678740 Thread: 33 
1764537835 1491596762 1940780362 -137678740 Thread: 47 
1764537835 1491596762 1940780362 -137678740 Thread: 52 
1764537835 1491596762 1940780362 -137678740 Thread: 14 
1764537835 1491596762 1940780362 -137678740 Thread: 62 
1764537835 1491596762 1940780362 -137678740 Thread: 54 
1764537835 1491596762 1940780362 -137678740 Thread: 21 
1764537835 1491596762 1940780362 -137678740 Thread: 6 
1764537835 1491596762 1940780362 -137678740 Thread: 5 
1764537835 1491596762 1940780362 -137678740 Thread: 55 
1764537835 1491596762 1940780362 -137678740 Thread: 35 
1764537835 1491596762 1940780362 -137678740 Thread: 46 
1764537835 1491596762 1940780362 -137678740 Thread: 51 
1764537835 1491596762 1940780362 -137678740 Thread: 60 
1764537835 1491596762 1940780362 -137678740 Thread: 48 
1764537835 1491596762 1940780362 -137678740 Thread: 31 
1764537835 1491596762 1940780362 -137678740 Thread: 53 
1764537835 1491596762 1940780362 -137678740 Thread: 1 
1764537835 1491596762 1940780362 -137678740 Thread: 44 
1764537835 1491596762 1940780362 -137678740 Thread: 56 
1764537835 1491596762 1940780362 -137678740 Thread: 49 
1764537835 1491596762 1940780362 -137678740 Thread: 32 
1764537835 1491596762 1940780362 -137678740 Thread: 11 
1764537835 1491596762 1940780362 -137678740 Thread: 41 
1764537835 1491596762 1940780362 -137678740 Thread: 23 
1764537835 1491596762 1940780362 -137678740 Thread: 30 
1764537835 1491596762 1940780362 -137678740 Thread: 19 
1764537835 1491596762 1940780362 -137678740 Thread: 43 
1764537835 1491596762 1940780362 -137678740 Thread: 24 
1764537835 1491596762 1940780362 -137678740 Thread: 28 
1764537835 1491596762 1940780362 -137678740 Thread: 8 
1764537835 1491596762 1940780362 -137678740 Thread: 42 
1764537835 1491596762 1940780362 -137678740 Thread: 16 
1764537835 1491596762 1940780362 -137678740 Thread: 37 
1764537835 1491596762 1940780362 -137678740 Thread: 45 
1764537835 1491596762 1940780362 -137678740 Thread: 12 
1764537835 1491596762 1940780362 -137678740 Thread: 18 
1764537835 1491596762 1940780362 -137678740 Thread: 13 
1764537835 1491596762 1940780362 -137678740 Thread: 58 
1764537835 1491596762 1940780362 -137678740 Thread: 22 
1764537835 1491596762 1940780362 -137678740 Thread: 25 
1764537835 1491596762 1940780362 -137678740 Thread: 20 
1764537835 1491596762 1940780362 -137678740 Thread: 26 
1764537835 1491596762 1940780362 -137678740 Thread: 29 
1764537835 1491596762 1940780362 -137678740 Thread: 36 
1764537835 1491596762 1940780362 -137678740 Thread: 63 
1764537835 1491596762 1940780362 -137678740 Thread: 38 
1764537835 1491596762 1940780362 -137678740 Thread: 7 
1764537835 1491596762 1940780362 -137678740 Thread: 17 
1764537835 1491596762 1940780362 -137678740 Thread: 40 
1764537835 1491596762 1940780362 -137678740 Thread: 2 
1764537835 1491596762 1940780362 -137678740 Thread: 27 
1764537835 1491596762 1940780362 -137678740 Thread: 15 
1764537835 1491596762 1940780362 -137678740 Thread: 34 
1764537835 1491596762 1940780362 -137678740 Thread: 39 
1764537835 1491596762 1940780362 -137678740 Thread: 9 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/seedTilt13.txt <==
1288661479 -1591677319 -1202581217 -517506784 Thread: 39 
1288661479 -1591677319 -1202581217 -517506784 Thread: 58 
1288661479 -1591677319 -1202581217 -517506784 Thread: 20 
1288661479 -1591677319 -1202581217 -517506784 Thread: 12 
1288661479 -1591677319 -1202581217 -517506784 Thread: 16 
1288661479 -1591677319 -1202581217 -517506784 Thread: 22 
1288661479 -1591677319 -1202581217 -517506784 Thread: 56 
1288661479 -1591677319 -1202581217 -517506784 Thread: 0 
1288661479 -1591677319 -1202581217 -517506784 Thread: 49 
1288661479 -1591677319 -1202581217 -517506784 Thread: 29 
1288661479 -1591677319 -1202581217 -517506784 Thread: 14 
1288661479 -1591677319 -1202581217 -517506784 Thread: 6 
1288661479 -1591677319 -1202581217 -517506784 Thread: 15 
1288661479 -1591677319 -1202581217 -517506784 Thread: 18 
1288661479 -1591677319 -1202581217 -517506784 Thread: 32 
1288661479 -1591677319 -1202581217 -517506784 Thread: 19 
1288661479 -1591677319 -1202581217 -517506784 Thread: 54 
1288661479 -1591677319 -1202581217 -517506784 Thread: 23 
1288661479 -1591677319 -1202581217 -517506784 Thread: 24 
1288661479 -1591677319 -1202581217 -517506784 Thread: 25 
1288661479 -1591677319 -1202581217 -517506784 Thread: 27 
1288661479 -1591677319 -1202581217 -517506784 Thread: 53 
1288661479 -1591677319 -1202581217 -517506784 Thread: 1 
1288661479 -1591677319 -1202581217 -517506784 Thread: 52 
1288661479 -1591677319 -1202581217 -517506784 Thread: 8 
1288661479 -1591677319 -1202581217 -517506784 Thread: 11 
1288661479 -1591677319 -1202581217 -517506784 Thread: 30 
1288661479 -1591677319 -1202581217 -517506784 Thread: 43 
1288661479 -1591677319 -1202581217 -517506784 Thread: 61 
1288661479 -1591677319 -1202581217 -517506784 Thread: 46 
1288661479 -1591677319 -1202581217 -517506784 Thread: 7 
1288661479 -1591677319 -1202581217 -517506784 Thread: 34 
1288661479 -1591677319 -1202581217 -517506784 Thread: 38 
1288661479 -1591677319 -1202581217 -517506784 Thread: 62 
1288661479 -1591677319 -1202581217 -517506784 Thread: 63 
1288661479 -1591677319 -1202581217 -517506784 Thread: 45 
1288661479 -1591677319 -1202581217 -517506784 Thread: 60 
1288661479 -1591677319 -1202581217 -517506784 Thread: 55 
1288661479 -1591677319 -1202581217 -517506784 Thread: 4 
1288661479 -1591677319 -1202581217 -517506784 Thread: 44 
1288661479 -1591677319 -1202581217 -517506784 Thread: 13 
1288661479 -1591677319 -1202581217 -517506784 Thread: 26 
1288661479 -1591677319 -1202581217 -517506784 Thread: 35 
1288661479 -1591677319 -1202581217 -517506784 Thread: 37 
1288661479 -1591677319 -1202581217 -517506784 Thread: 41 
1288661479 -1591677319 -1202581217 -517506784 Thread: 21 
1288661479 -1591677319 -1202581217 -517506784 Thread: 5 
1288661479 -1591677319 -1202581217 -517506784 Thread: 10 
1288661479 -1591677319 -1202581217 -517506784 Thread: 57 
1288661479 -1591677319 -1202581217 -517506784 Thread: 47 
1288661479 -1591677319 -1202581217 -517506784 Thread: 42 
1288661479 -1591677319 -1202581217 -517506784 Thread: 40 
1288661479 -1591677319 -1202581217 -517506784 Thread: 36 
1288661479 -1591677319 -1202581217 -517506784 Thread: 59 
1288661479 -1591677319 -1202581217 -517506784 Thread: 51 
1288661479 -1591677319 -1202581217 -517506784 Thread: 50 
1288661479 -1591677319 -1202581217 -517506784 Thread: 48 
1288661479 -1591677319 -1202581217 -517506784 Thread: 9 
1288661479 -1591677319 -1202581217 -517506784 Thread: 2 
1288661479 -1591677319 -1202581217 -517506784 Thread: 3 
1288661479 -1591677319 -1202581217 -517506784 Thread: 17 
1288661479 -1591677319 -1202581217 -517506784 Thread: 31 
1288661479 -1591677319 -1202581217 -517506784 Thread: 28 
1288661479 -1591677319 -1202581217 -517506784 Thread: 33 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/seedTilt14.txt <==
316778995 -391851502 -1829589502 -1633643723 Thread: 55 
316778995 -391851502 -1829589502 -1633643723 Thread: 2 
316778995 -391851502 -1829589502 -1633643723 Thread: 29 
316778995 -391851502 -1829589502 -1633643723 Thread: 46 
316778995 -391851502 -1829589502 -1633643723 Thread: 37 
316778995 -391851502 -1829589502 -1633643723 Thread: 40 
316778995 -391851502 -1829589502 -1633643723 Thread: 31 
316778995 -391851502 -1829589502 -1633643723 Thread: 41 
316778995 -391851502 -1829589502 -1633643723 Thread: 8 
316778995 -391851502 -1829589502 -1633643723 Thread: 23 
316778995 -391851502 -1829589502 -1633643723 Thread: 57 
316778995 -391851502 -1829589502 -1633643723 Thread: 42 
316778995 -391851502 -1829589502 -1633643723 Thread: 7 
316778995 -391851502 -1829589502 -1633643723 Thread: 24 
316778995 -391851502 -1829589502 -1633643723 Thread: 56 
316778995 -391851502 -1829589502 -1633643723 Thread: 21 
316778995 -391851502 -1829589502 -1633643723 Thread: 61 
316778995 -391851502 -1829589502 -1633643723 Thread: 33 
316778995 -391851502 -1829589502 -1633643723 Thread: 63 
316778995 -391851502 -1829589502 -1633643723 Thread: 35 
316778995 -391851502 -1829589502 -1633643723 Thread: 59 
316778995 -391851502 -1829589502 -1633643723 Thread: 60 
316778995 -391851502 -1829589502 -1633643723 Thread: 62 
316778995 -391851502 -1829589502 -1633643723 Thread: 38 
316778995 -391851502 -1829589502 -1633643723 Thread: 53 
316778995 -391851502 -1829589502 -1633643723 Thread: 49 
316778995 -391851502 -1829589502 -1633643723 Thread: 1 
316778995 -391851502 -1829589502 -1633643723 Thread: 44 
316778995 -391851502 -1829589502 -1633643723 Thread: 54 
316778995 -391851502 -1829589502 -1633643723 Thread: 47 
316778995 -391851502 -1829589502 -1633643723 Thread: 45 
316778995 -391851502 -1829589502 -1633643723 Thread: 36 
316778995 -391851502 -1829589502 -1633643723 Thread: 43 
316778995 -391851502 -1829589502 -1633643723 Thread: 9 
316778995 -391851502 -1829589502 -1633643723 Thread: 10 
316778995 -391851502 -1829589502 -1633643723 Thread: 5 
316778995 -391851502 -1829589502 -1633643723 Thread: 14 
316778995 -391851502 -1829589502 -1633643723 Thread: 20 
316778995 -391851502 -1829589502 -1633643723 Thread: 4 
316778995 -391851502 -1829589502 -1633643723 Thread: 27 
316778995 -391851502 -1829589502 -1633643723 Thread: 19 
316778995 -391851502 -1829589502 -1633643723 Thread: 26 
316778995 -391851502 -1829589502 -1633643723 Thread: 17 
316778995 -391851502 -1829589502 -1633643723 Thread: 18 
316778995 -391851502 -1829589502 -1633643723 Thread: 12 
316778995 -391851502 -1829589502 -1633643723 Thread: 11 
316778995 -391851502 -1829589502 -1633643723 Thread: 16 
316778995 -391851502 -1829589502 -1633643723 Thread: 50 
316778995 -391851502 -1829589502 -1633643723 Thread: 32 
316778995 -391851502 -1829589502 -1633643723 Thread: 15 
316778995 -391851502 -1829589502 -1633643723 Thread: 13 
316778995 -391851502 -1829589502 -1633643723 Thread: 39 
316778995 -391851502 -1829589502 -1633643723 Thread: 22 
316778995 -391851502 -1829589502 -1633643723 Thread: 30 
316778995 -391851502 -1829589502 -1633643723 Thread: 25 
316778995 -391851502 -1829589502 -1633643723 Thread: 48 
316778995 -391851502 -1829589502 -1633643723 Thread: 51 
316778995 -391851502 -1829589502 -1633643723 Thread: 3 
316778995 -391851502 -1829589502 -1633643723 Thread: 52 
316778995 -391851502 -1829589502 -1633643723 Thread: 0 
316778995 -391851502 -1829589502 -1633643723 Thread: 6 
316778995 -391851502 -1829589502 -1633643723 Thread: 34 
316778995 -391851502 -1829589502 -1633643723 Thread: 58 
316778995 -391851502 -1829589502 -1633643723 Thread: 28 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/seedTilt15.txt <==
1900799776 452566255 -1332243596 23220410 Thread: 42 
1900799776 452566255 -1332243596 23220410 Thread: 46 
1900799776 452566255 -1332243596 23220410 Thread: 9 
1900799776 452566255 -1332243596 23220410 Thread: 31 
1900799776 452566255 -1332243596 23220410 Thread: 54 
1900799776 452566255 -1332243596 23220410 Thread: 41 
1900799776 452566255 -1332243596 23220410 Thread: 40 
1900799776 452566255 -1332243596 23220410 Thread: 52 
1900799776 452566255 -1332243596 23220410 Thread: 37 
1900799776 452566255 -1332243596 23220410 Thread: 36 
1900799776 452566255 -1332243596 23220410 Thread: 39 
1900799776 452566255 -1332243596 23220410 Thread: 59 
1900799776 452566255 -1332243596 23220410 Thread: 2 
1900799776 452566255 -1332243596 23220410 Thread: 24 
1900799776 452566255 -1332243596 23220410 Thread: 61 
1900799776 452566255 -1332243596 23220410 Thread: 20 
1900799776 452566255 -1332243596 23220410 Thread: 26 
1900799776 452566255 -1332243596 23220410 Thread: 56 
1900799776 452566255 -1332243596 23220410 Thread: 30 
1900799776 452566255 -1332243596 23220410 Thread: 35 
1900799776 452566255 -1332243596 23220410 Thread: 58 
1900799776 452566255 -1332243596 23220410 Thread: 1 
1900799776 452566255 -1332243596 23220410 Thread: 60 
1900799776 452566255 -1332243596 23220410 Thread: 63 
1900799776 452566255 -1332243596 23220410 Thread: 13 
1900799776 452566255 -1332243596 23220410 Thread: 4 
1900799776 452566255 -1332243596 23220410 Thread: 50 
1900799776 452566255 -1332243596 23220410 Thread: 15 
1900799776 452566255 -1332243596 23220410 Thread: 27 
1900799776 452566255 -1332243596 23220410 Thread: 28 
1900799776 452566255 -1332243596 23220410 Thread: 53 
1900799776 452566255 -1332243596 23220410 Thread: 19 
1900799776 452566255 -1332243596 23220410 Thread: 12 
1900799776 452566255 -1332243596 23220410 Thread: 43 
1900799776 452566255 -1332243596 23220410 Thread: 57 
1900799776 452566255 -1332243596 23220410 Thread: 34 
1900799776 452566255 -1332243596 23220410 Thread: 38 
1900799776 452566255 -1332243596 23220410 Thread: 48 
1900799776 452566255 -1332243596 23220410 Thread: 49 
1900799776 452566255 -1332243596 23220410 Thread: 6 
1900799776 452566255 -1332243596 23220410 Thread: 32 
1900799776 452566255 -1332243596 23220410 Thread: 21 
1900799776 452566255 -1332243596 23220410 Thread: 3 
1900799776 452566255 -1332243596 23220410 Thread: 33 
1900799776 452566255 -1332243596 23220410 Thread: 45 
1900799776 452566255 -1332243596 23220410 Thread: 23 
1900799776 452566255 -1332243596 23220410 Thread: 25 
1900799776 452566255 -1332243596 23220410 Thread: 22 
1900799776 452566255 -1332243596 23220410 Thread: 14 
1900799776 452566255 -1332243596 23220410 Thread: 11 
1900799776 452566255 -1332243596 23220410 Thread: 8 
1900799776 452566255 -1332243596 23220410 Thread: 7 
1900799776 452566255 -1332243596 23220410 Thread: 51 
1900799776 452566255 -1332243596 23220410 Thread: 47 
1900799776 452566255 -1332243596 23220410 Thread: 62 
1900799776 452566255 -1332243596 23220410 Thread: 0 
1900799776 452566255 -1332243596 23220410 Thread: 5 
1900799776 452566255 -1332243596 23220410 Thread: 44 
1900799776 452566255 -1332243596 23220410 Thread: 16 
1900799776 452566255 -1332243596 23220410 Thread: 17 
1900799776 452566255 -1332243596 23220410 Thread: 29 
1900799776 452566255 -1332243596 23220410 Thread: 10 
1900799776 452566255 -1332243596 23220410 Thread: 55 
1900799776 452566255 -1332243596 23220410 Thread: 18 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/seedTilt16.txt <==
242435242 415472207 -994591508 1929511921 Thread: 36 
242435242 415472207 -994591508 1929511921 Thread: 60 
242435242 415472207 -994591508 1929511921 Thread: 53 
242435242 415472207 -994591508 1929511921 Thread: 16 
242435242 415472207 -994591508 1929511921 Thread: 8 
242435242 415472207 -994591508 1929511921 Thread: 35 
242435242 415472207 -994591508 1929511921 Thread: 2 
242435242 415472207 -994591508 1929511921 Thread: 7 
242435242 415472207 -994591508 1929511921 Thread: 3 
242435242 415472207 -994591508 1929511921 Thread: 59 
242435242 415472207 -994591508 1929511921 Thread: 49 
242435242 415472207 -994591508 1929511921 Thread: 61 
242435242 415472207 -994591508 1929511921 Thread: 54 
242435242 415472207 -994591508 1929511921 Thread: 51 
242435242 415472207 -994591508 1929511921 Thread: 47 
242435242 415472207 -994591508 1929511921 Thread: 21 
242435242 415472207 -994591508 1929511921 Thread: 39 
242435242 415472207 -994591508 1929511921 Thread: 37 
242435242 415472207 -994591508 1929511921 Thread: 46 
242435242 415472207 -994591508 1929511921 Thread: 25 
242435242 415472207 -994591508 1929511921 Thread: 5 
242435242 415472207 -994591508 1929511921 Thread: 10 
242435242 415472207 -994591508 1929511921 Thread: 4 
242435242 415472207 -994591508 1929511921 Thread: 1 
242435242 415472207 -994591508 1929511921 Thread: 18 
242435242 415472207 -994591508 1929511921 Thread: 13 
242435242 415472207 -994591508 1929511921 Thread: 34 
242435242 415472207 -994591508 1929511921 Thread: 38 
242435242 415472207 -994591508 1929511921 Thread: 11 
242435242 415472207 -994591508 1929511921 Thread: 48 
242435242 415472207 -994591508 1929511921 Thread: 52 
242435242 415472207 -994591508 1929511921 Thread: 0 
242435242 415472207 -994591508 1929511921 Thread: 14 
242435242 415472207 -994591508 1929511921 Thread: 12 
242435242 415472207 -994591508 1929511921 Thread: 15 
242435242 415472207 -994591508 1929511921 Thread: 41 
242435242 415472207 -994591508 1929511921 Thread: 29 
242435242 415472207 -994591508 1929511921 Thread: 19 
242435242 415472207 -994591508 1929511921 Thread: 17 
242435242 415472207 -994591508 1929511921 Thread: 28 
242435242 415472207 -994591508 1929511921 Thread: 27 
242435242 415472207 -994591508 1929511921 Thread: 63 
242435242 415472207 -994591508 1929511921 Thread: 23 
242435242 415472207 -994591508 1929511921 Thread: 22 
242435242 415472207 -994591508 1929511921 Thread: 30 
242435242 415472207 -994591508 1929511921 Thread: 43 
242435242 415472207 -994591508 1929511921 Thread: 45 
242435242 415472207 -994591508 1929511921 Thread: 33 
242435242 415472207 -994591508 1929511921 Thread: 44 
242435242 415472207 -994591508 1929511921 Thread: 31 
242435242 415472207 -994591508 1929511921 Thread: 32 
242435242 415472207 -994591508 1929511921 Thread: 56 
242435242 415472207 -994591508 1929511921 Thread: 55 
242435242 415472207 -994591508 1929511921 Thread: 26 
242435242 415472207 -994591508 1929511921 Thread: 62 
242435242 415472207 -994591508 1929511921 Thread: 57 
242435242 415472207 -994591508 1929511921 Thread: 58 
242435242 415472207 -994591508 1929511921 Thread: 40 
242435242 415472207 -994591508 1929511921 Thread: 50 
242435242 415472207 -994591508 1929511921 Thread: 20 
242435242 415472207 -994591508 1929511921 Thread: 9 
242435242 415472207 -994591508 1929511921 Thread: 24 
242435242 415472207 -994591508 1929511921 Thread: 6 
242435242 415472207 -994591508 1929511921 Thread: 42 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/seedTilt17.txt <==
-1114001991 2146635105 -158574378 1304968371 Thread: 12 
-1114001991 2146635105 -158574378 1304968371 Thread: 7 
-1114001991 2146635105 -158574378 1304968371 Thread: 29 
-1114001991 2146635105 -158574378 1304968371 Thread: 9 
-1114001991 2146635105 -158574378 1304968371 Thread: 28 
-1114001991 2146635105 -158574378 1304968371 Thread: 52 
-1114001991 2146635105 -158574378 1304968371 Thread: 51 
-1114001991 2146635105 -158574378 1304968371 Thread: 40 
-1114001991 2146635105 -158574378 1304968371 Thread: 11 
-1114001991 2146635105 -158574378 1304968371 Thread: 42 
-1114001991 2146635105 -158574378 1304968371 Thread: 6 
-1114001991 2146635105 -158574378 1304968371 Thread: 36 
-1114001991 2146635105 -158574378 1304968371 Thread: 53 
-1114001991 2146635105 -158574378 1304968371 Thread: 48 
-1114001991 2146635105 -158574378 1304968371 Thread: 26 
-1114001991 2146635105 -158574378 1304968371 Thread: 2 
-1114001991 2146635105 -158574378 1304968371 Thread: 0 
-1114001991 2146635105 -158574378 1304968371 Thread: 59 
-1114001991 2146635105 -158574378 1304968371 Thread: 35 
-1114001991 2146635105 -158574378 1304968371 Thread: 44 
-1114001991 2146635105 -158574378 1304968371 Thread: 17 
-1114001991 2146635105 -158574378 1304968371 Thread: 15 
-1114001991 2146635105 -158574378 1304968371 Thread: 55 
-1114001991 2146635105 -158574378 1304968371 Thread: 37 
-1114001991 2146635105 -158574378 1304968371 Thread: 20 
-1114001991 2146635105 -158574378 1304968371 Thread: 38 
-1114001991 2146635105 -158574378 1304968371 Thread: 18 
-1114001991 2146635105 -158574378 1304968371 Thread: 4 
-1114001991 2146635105 -158574378 1304968371 Thread: 3 
-1114001991 2146635105 -158574378 1304968371 Thread: 47 
-1114001991 2146635105 -158574378 1304968371 Thread: 63 
-1114001991 2146635105 -158574378 1304968371 Thread: 43 
-1114001991 2146635105 -158574378 1304968371 Thread: 23 
-1114001991 2146635105 -158574378 1304968371 Thread: 45 
-1114001991 2146635105 -158574378 1304968371 Thread: 16 
-1114001991 2146635105 -158574378 1304968371 Thread: 57 
-1114001991 2146635105 -158574378 1304968371 Thread: 8 
-1114001991 2146635105 -158574378 1304968371 Thread: 32 
-1114001991 2146635105 -158574378 1304968371 Thread: 21 
-1114001991 2146635105 -158574378 1304968371 Thread: 41 
-1114001991 2146635105 -158574378 1304968371 Thread: 5 
-1114001991 2146635105 -158574378 1304968371 Thread: 54 
-1114001991 2146635105 -158574378 1304968371 Thread: 1 
-1114001991 2146635105 -158574378 1304968371 Thread: 60 
-1114001991 2146635105 -158574378 1304968371 Thread: 19 
-1114001991 2146635105 -158574378 1304968371 Thread: 49 
-1114001991 2146635105 -158574378 1304968371 Thread: 33 
-1114001991 2146635105 -158574378 1304968371 Thread: 58 
-1114001991 2146635105 -158574378 1304968371 Thread: 25 
-1114001991 2146635105 -158574378 1304968371 Thread: 10 
-1114001991 2146635105 -158574378 1304968371 Thread: 13 
-1114001991 2146635105 -158574378 1304968371 Thread: 61 
-1114001991 2146635105 -158574378 1304968371 Thread: 34 
-1114001991 2146635105 -158574378 1304968371 Thread: 14 
-1114001991 2146635105 -158574378 1304968371 Thread: 46 
-1114001991 2146635105 -158574378 1304968371 Thread: 27 
-1114001991 2146635105 -158574378 1304968371 Thread: 24 
-1114001991 2146635105 -158574378 1304968371 Thread: 62 
-1114001991 2146635105 -158574378 1304968371 Thread: 56 
-1114001991 2146635105 -158574378 1304968371 Thread: 31 
-1114001991 2146635105 -158574378 1304968371 Thread: 30 
-1114001991 2146635105 -158574378 1304968371 Thread: 39 
-1114001991 2146635105 -158574378 1304968371 Thread: 22 
-1114001991 2146635105 -158574378 1304968371 Thread: 50 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/seedTilt18.txt <==
2084175860 -2137265373 -1517247039 -246225676 Thread: 63 
2084175860 -2137265373 -1517247039 -246225676 Thread: 35 
2084175860 -2137265373 -1517247039 -246225676 Thread: 37 
2084175860 -2137265373 -1517247039 -246225676 Thread: 9 
2084175860 -2137265373 -1517247039 -246225676 Thread: 41 
2084175860 -2137265373 -1517247039 -246225676 Thread: 11 
2084175860 -2137265373 -1517247039 -246225676 Thread: 42 
2084175860 -2137265373 -1517247039 -246225676 Thread: 39 
2084175860 -2137265373 -1517247039 -246225676 Thread: 57 
2084175860 -2137265373 -1517247039 -246225676 Thread: 61 
2084175860 -2137265373 -1517247039 -246225676 Thread: 60 
2084175860 -2137265373 -1517247039 -246225676 Thread: 31 
2084175860 -2137265373 -1517247039 -246225676 Thread: 32 
2084175860 -2137265373 -1517247039 -246225676 Thread: 50 
2084175860 -2137265373 -1517247039 -246225676 Thread: 28 
2084175860 -2137265373 -1517247039 -246225676 Thread: 33 
2084175860 -2137265373 -1517247039 -246225676 Thread: 29 
2084175860 -2137265373 -1517247039 -246225676 Thread: 30 
2084175860 -2137265373 -1517247039 -246225676 Thread: 34 
2084175860 -2137265373 -1517247039 -246225676 Thread: 47 
2084175860 -2137265373 -1517247039 -246225676 Thread: 3 
2084175860 -2137265373 -1517247039 -246225676 Thread: 46 
2084175860 -2137265373 -1517247039 -246225676 Thread: 0 
2084175860 -2137265373 -1517247039 -246225676 Thread: 59 
2084175860 -2137265373 -1517247039 -246225676 Thread: 58 
2084175860 -2137265373 -1517247039 -246225676 Thread: 23 
2084175860 -2137265373 -1517247039 -246225676 Thread: 62 
2084175860 -2137265373 -1517247039 -246225676 Thread: 10 
2084175860 -2137265373 -1517247039 -246225676 Thread: 18 
2084175860 -2137265373 -1517247039 -246225676 Thread: 13 
2084175860 -2137265373 -1517247039 -246225676 Thread: 21 
2084175860 -2137265373 -1517247039 -246225676 Thread: 38 
2084175860 -2137265373 -1517247039 -246225676 Thread: 27 
2084175860 -2137265373 -1517247039 -246225676 Thread: 43 
2084175860 -2137265373 -1517247039 -246225676 Thread: 15 
2084175860 -2137265373 -1517247039 -246225676 Thread: 22 
2084175860 -2137265373 -1517247039 -246225676 Thread: 56 
2084175860 -2137265373 -1517247039 -246225676 Thread: 45 
2084175860 -2137265373 -1517247039 -246225676 Thread: 48 
2084175860 -2137265373 -1517247039 -246225676 Thread: 16 
2084175860 -2137265373 -1517247039 -246225676 Thread: 17 
2084175860 -2137265373 -1517247039 -246225676 Thread: 14 
2084175860 -2137265373 -1517247039 -246225676 Thread: 40 
2084175860 -2137265373 -1517247039 -246225676 Thread: 19 
2084175860 -2137265373 -1517247039 -246225676 Thread: 53 
2084175860 -2137265373 -1517247039 -246225676 Thread: 12 
2084175860 -2137265373 -1517247039 -246225676 Thread: 25 
2084175860 -2137265373 -1517247039 -246225676 Thread: 6 
2084175860 -2137265373 -1517247039 -246225676 Thread: 51 
2084175860 -2137265373 -1517247039 -246225676 Thread: 55 
2084175860 -2137265373 -1517247039 -246225676 Thread: 36 
2084175860 -2137265373 -1517247039 -246225676 Thread: 49 
2084175860 -2137265373 -1517247039 -246225676 Thread: 1 
2084175860 -2137265373 -1517247039 -246225676 Thread: 24 
2084175860 -2137265373 -1517247039 -246225676 Thread: 52 
2084175860 -2137265373 -1517247039 -246225676 Thread: 54 
2084175860 -2137265373 -1517247039 -246225676 Thread: 8 
2084175860 -2137265373 -1517247039 -246225676 Thread: 7 
2084175860 -2137265373 -1517247039 -246225676 Thread: 5 
2084175860 -2137265373 -1517247039 -246225676 Thread: 2 
2084175860 -2137265373 -1517247039 -246225676 Thread: 44 
2084175860 -2137265373 -1517247039 -246225676 Thread: 20 
2084175860 -2137265373 -1517247039 -246225676 Thread: 4 
2084175860 -2137265373 -1517247039 -246225676 Thread: 26 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_320/seedTilt19.txt <==
1260203813 1508420027 292170516 -465029656 Thread: 31 
1260203813 1508420027 292170516 -465029656 Thread: 22 
1260203813 1508420027 292170516 -465029656 Thread: 36 
1260203813 1508420027 292170516 -465029656 Thread: 40 
1260203813 1508420027 292170516 -465029656 Thread: 41 
1260203813 1508420027 292170516 -465029656 Thread: 1 
1260203813 1508420027 292170516 -465029656 Thread: 10 
1260203813 1508420027 292170516 -465029656 Thread: 29 
1260203813 1508420027 292170516 -465029656 Thread: 23 
1260203813 1508420027 292170516 -465029656 Thread: 20 
1260203813 1508420027 292170516 -465029656 Thread: 25 
1260203813 1508420027 292170516 -465029656 Thread: 46 
1260203813 1508420027 292170516 -465029656 Thread: 33 
1260203813 1508420027 292170516 -465029656 Thread: 47 
1260203813 1508420027 292170516 -465029656 Thread: 60 
1260203813 1508420027 292170516 -465029656 Thread: 61 
1260203813 1508420027 292170516 -465029656 Thread: 49 
1260203813 1508420027 292170516 -465029656 Thread: 13 
1260203813 1508420027 292170516 -465029656 Thread: 26 
1260203813 1508420027 292170516 -465029656 Thread: 53 
1260203813 1508420027 292170516 -465029656 Thread: 34 
1260203813 1508420027 292170516 -465029656 Thread: 39 
1260203813 1508420027 292170516 -465029656 Thread: 21 
1260203813 1508420027 292170516 -465029656 Thread: 15 
1260203813 1508420027 292170516 -465029656 Thread: 9 
1260203813 1508420027 292170516 -465029656 Thread: 12 
1260203813 1508420027 292170516 -465029656 Thread: 42 
1260203813 1508420027 292170516 -465029656 Thread: 7 
1260203813 1508420027 292170516 -465029656 Thread: 0 
1260203813 1508420027 292170516 -465029656 Thread: 32 
1260203813 1508420027 292170516 -465029656 Thread: 43 
1260203813 1508420027 292170516 -465029656 Thread: 8 
1260203813 1508420027 292170516 -465029656 Thread: 30 
1260203813 1508420027 292170516 -465029656 Thread: 18 
1260203813 1508420027 292170516 -465029656 Thread: 4 
1260203813 1508420027 292170516 -465029656 Thread: 2 
1260203813 1508420027 292170516 -465029656 Thread: 37 
1260203813 1508420027 292170516 -465029656 Thread: 6 
1260203813 1508420027 292170516 -465029656 Thread: 35 
1260203813 1508420027 292170516 -465029656 Thread: 17 
1260203813 1508420027 292170516 -465029656 Thread: 38 
1260203813 1508420027 292170516 -465029656 Thread: 44 
1260203813 1508420027 292170516 -465029656 Thread: 3 
1260203813 1508420027 292170516 -465029656 Thread: 5 
1260203813 1508420027 292170516 -465029656 Thread: 58 
1260203813 1508420027 292170516 -465029656 Thread: 59 
1260203813 1508420027 292170516 -465029656 Thread: 14 
1260203813 1508420027 292170516 -465029656 Thread: 52 
1260203813 1508420027 292170516 -465029656 Thread: 56 
1260203813 1508420027 292170516 -465029656 Thread: 51 
1260203813 1508420027 292170516 -465029656 Thread: 55 
1260203813 1508420027 292170516 -465029656 Thread: 63 
1260203813 1508420027 292170516 -465029656 Thread: 54 
1260203813 1508420027 292170516 -465029656 Thread: 48 
1260203813 1508420027 292170516 -465029656 Thread: 28 
1260203813 1508420027 292170516 -465029656 Thread: 27 
1260203813 1508420027 292170516 -465029656 Thread: 57 
1260203813 1508420027 292170516 -465029656 Thread: 50 
1260203813 1508420027 292170516 -465029656 Thread: 16 
1260203813 1508420027 292170516 -465029656 Thread: 45 
1260203813 1508420027 292170516 -465029656 Thread: 62 
1260203813 1508420027 292170516 -465029656 Thread: 19 
1260203813 1508420027 292170516 -465029656 Thread: 11 
1260203813 1508420027 292170516 -465029656 Thread: 24 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/axionNumTilt11.txt <==
4809,8.48224e+07,3.70889e+07
4851,6.06918e+07,6.14637e+07
4893,3.40551e+07,8.71174e+07
4935,2.24258e+07,9.60932e+07
4977,3.57299e+07,7.74763e+07
5019,6.41467e+07,4.47076e+07
5061,8.37034e+07,2.55791e+07
5103,7.65116e+07,3.33339e+07
5145,4.74668e+07,6.21999e+07
5187,2.34829e+07,8.44225e+07
5229,3.09157e+07,7.29487e+07
5271,6.17493e+07,3.89792e+07
5313,7.76722e+07,2.34522e+07
5355,5.70794e+07,4.399e+07
5397,2.56094e+07,7.39197e+07
5439,2.88091e+07,6.77017e+07
5481,6.1947e+07,3.22268e+07
5523,6.97038e+07,2.52337e+07
5565,3.71947e+07,5.64408e+07
5607,2.19461e+07,6.94596e+07
5649,5.32204e+07,3.58546e+07
5691,6.62562e+07,2.3533e+07
5733,3.20837e+07,5.60029e+07
5775,2.56666e+07,6.00826e+07
5817,6.10227e+07,2.40669e+07
5859,4.98417e+07,3.51149e+07
5901,1.98408e+07,6.25983e+07
5943,4.98691e+07,3.14193e+07
5985,5.41457e+07,2.7566e+07
6027,1.9767e+07,5.91339e+07
6069,4.8555e+07,2.96909e+07
6111,4.84355e+07,2.9778e+07
6153,1.97694e+07,5.55684e+07
6195,5.53261e+07,2.06402e+07
6237,3.16671e+07,4.25917e+07
6279,3.22569e+07,4.0366e+07
6321,5.10803e+07,2.25283e+07
6363,1.9082e+07,5.09763e+07
6405,5.39407e+07,1.78803e+07
6447,2.09598e+07,4.75066e+07
6489,4.77114e+07,2.17315e+07
6531,2.59382e+07,4.12475e+07
6573,4.26034e+07,2.46726e+07
6615,2.74464e+07,3.81711e+07
6657,4.21946e+07,2.36325e+07
6699,2.43519e+07,3.91267e+07
6720,2.21553e+07,4.03345e+07
6741,4.56392e+07,1.92516e+07
6755,4.76422e+07,1.76117e+07
6783,1.90417e+07,4.22084e+07
6825,4.80934e+07,1.5852e+07
6867,1.95096e+07,3.9998e+07
6909,3.94987e+07,2.2305e+07
6951,3.44676e+07,2.54362e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/axionNumTilt12.txt <==
4809,8.3555e+07,4.19595e+07
4851,6.44475e+07,6.09407e+07
4893,4.19893e+07,8.20272e+07
4935,3.04484e+07,9.09349e+07
4977,3.90269e+07,7.80965e+07
5019,6.16236e+07,5.15856e+07
5061,7.91215e+07,3.35337e+07
5103,7.52011e+07,3.78277e+07
5145,5.22984e+07,6.03092e+07
5187,3.14457e+07,7.92043e+07
5229,3.47648e+07,7.27441e+07
5271,5.89418e+07,4.56502e+07
5313,7.38435e+07,3.0218e+07
5355,5.90273e+07,4.49759e+07
5397,3.28705e+07,6.94057e+07
5439,3.25717e+07,6.72289e+07
5481,5.85756e+07,3.89608e+07
5523,6.73155e+07,3.02997e+07
5565,4.23008e+07,5.4112e+07
5607,2.7511e+07,6.68408e+07
5649,5.07932e+07,4.14639e+07
5691,6.38013e+07,2.84348e+07
5733,3.75544e+07,5.32632e+07
5775,2.93562e+07,5.92461e+07
5817,5.70797e+07,3.06636e+07
5859,5.12685e+07,3.61013e+07
5901,2.58703e+07,5.92129e+07
5943,4.72312e+07,3.67853e+07
5985,5.38243e+07,3.01217e+07
6027,2.5895e+07,5.56055e+07
6069,4.58553e+07,3.48821e+07
6111,4.91378e+07,3.1323e+07
6153,2.48776e+07,5.30123e+07
6195,5.1437e+07,2.66429e+07
6237,3.59914e+07,4.0636e+07
6279,3.2824e+07,4.21305e+07
6321,4.98614e+07,2.56812e+07
6363,2.41434e+07,4.83495e+07
6405,5.01368e+07,2.34409e+07
6447,2.66937e+07,4.41977e+07
6489,4.43141e+07,2.6877e+07
6531,3.07329e+07,3.87543e+07
6573,4.00452e+07,2.89719e+07
6615,3.16934e+07,3.61296e+07
6657,3.95827e+07,2.78705e+07
6699,2.90764e+07,3.66572e+07
6720,2.53193e+07,3.93273e+07
6741,4.21992e+07,2.40564e+07
6755,4.5103e+07,2.15151e+07
6783,2.45233e+07,3.90731e+07
6825,4.45904e+07,2.05609e+07
6867,2.36367e+07,3.8065e+07
6909,3.93011e+07,2.40392e+07
6951,3.34774e+07,2.79677e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/axionNumTilt13.txt <==
4809,7.07721e+07,4.08761e+07
4851,4.91275e+07,6.27982e+07
4893,2.93345e+07,8.08836e+07
4935,2.462e+07,8.24097e+07
4977,3.91001e+07,6.37693e+07
5019,6.18785e+07,3.83915e+07
5061,7.38854e+07,2.63721e+07
5103,6.34033e+07,3.67789e+07
5145,3.86194e+07,6.12971e+07
5187,2.33911e+07,7.42672e+07
5229,3.43699e+07,5.9951e+07
5271,5.88651e+07,3.36866e+07
5313,6.66015e+07,2.58553e+07
5355,4.61675e+07,4.57786e+07
5397,2.38752e+07,6.65029e+07
5439,3.21952e+07,5.53801e+07
5481,5.78375e+07,2.86008e+07
5523,5.80006e+07,2.84786e+07
5565,3.0814e+07,5.43591e+07
5607,2.49934e+07,5.7904e+07
5649,5.1174e+07,3.04308e+07
5691,5.51211e+07,2.65631e+07
5733,2.71901e+07,5.28965e+07
5775,2.8962e+07,4.90057e+07
5817,5.49975e+07,2.28409e+07
5859,4.01308e+07,3.69684e+07
5901,2.16842e+07,5.32959e+07
5943,4.76407e+07,2.67663e+07
5985,4.38701e+07,3.02419e+07
6027,2.08589e+07,5.09236e+07
6069,4.62612e+07,2.53694e+07
6111,3.89354e+07,3.19758e+07
6153,2.24315e+07,4.62225e+07
6195,4.92161e+07,2.01627e+07
6237,2.63036e+07,4.10685e+07
6279,3.41042e+07,3.23971e+07
6321,4.13858e+07,2.52655e+07
6363,2.16293e+07,4.23725e+07
6405,4.64331e+07,1.89362e+07
6447,2.01234e+07,4.22402e+07
6489,4.37292e+07,1.97436e+07
6531,2.23895e+07,3.86391e+07
6573,4.05324e+07,2.10945e+07
6615,2.31272e+07,3.63973e+07
6657,4.00146e+07,2.02777e+07
6699,2.12611e+07,3.64178e+07
6720,2.52389e+07,3.22324e+07
6741,4.13608e+07,1.78642e+07
6755,3.87519e+07,2.01801e+07
6783,1.90753e+07,3.68927e+07
6825,4.04354e+07,1.7497e+07
6867,2.25217e+07,3.22689e+07
6909,3.11243e+07,2.4517e+07
6951,3.45872e+07,2.05593e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/axionNumTilt14.txt <==
4809,8.02947e+07,3.95094e+07
4851,6.11656e+07,5.87364e+07
4893,3.93946e+07,7.9438e+07
4935,2.90224e+07,8.74387e+07
4977,3.80671e+07,7.47738e+07
5019,5.98549e+07,4.98585e+07
5061,7.61795e+07,3.29356e+07
5103,7.18943e+07,3.68021e+07
5145,4.96199e+07,5.84868e+07
5187,3.02493e+07,7.61345e+07
5229,3.45943e+07,6.86986e+07
5271,5.75816e+07,4.35244e+07
5313,7.06357e+07,3.01238e+07
5355,5.58084e+07,4.43658e+07
5397,3.16847e+07,6.68069e+07
5439,3.29861e+07,6.29798e+07
5481,5.73602e+07,3.69127e+07
5523,6.38487e+07,3.03951e+07
5565,3.98029e+07,5.31471e+07
5607,2.79837e+07,6.27964e+07
5649,5.0485e+07,3.85887e+07
5691,6.03902e+07,2.86574e+07
5733,3.5254e+07,5.23433e+07
5775,3.02839e+07,5.51381e+07
5817,5.57968e+07,2.90527e+07
5859,4.76435e+07,3.65511e+07
5901,2.57821e+07,5.63365e+07
5943,4.73395e+07,3.38227e+07
5985,5.01423e+07,3.08021e+07
6027,2.53819e+07,5.31865e+07
6069,4.60758e+07,3.19215e+07
6111,4.53997e+07,3.213e+07
6153,2.52029e+07,4.99458e+07
6195,5.04309e+07,2.50695e+07
6237,3.29219e+07,4.08886e+07
6279,3.40986e+07,3.83575e+07
6321,4.64605e+07,2.63681e+07
6363,2.42795e+07,4.57055e+07
6405,4.86204e+07,2.24587e+07
6447,2.4937e+07,4.34501e+07
6489,4.43506e+07,2.45395e+07
6531,2.79487e+07,3.89735e+07
6573,4.07074e+07,2.61756e+07
6615,2.86703e+07,3.65373e+07
6657,4.02493e+07,2.51774e+07
6699,2.63835e+07,3.68409e+07
6720,2.61018e+07,3.63842e+07
6741,4.22055e+07,2.19619e+07
6755,4.26199e+07,2.16198e+07
6783,2.29412e+07,3.83882e+07
6825,4.30561e+07,1.98667e+07
6867,2.3931e+07,3.57357e+07
6909,3.60855e+07,2.47982e+07
6951,3.45233e+07,2.50746e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/axionNumTilt15.txt <==
4809,8.21095e+07,3.99984e+07
4851,6.02374e+07,6.20729e+07
4893,3.66768e+07,8.44469e+07
4935,2.67824e+07,9.15805e+07
4977,3.86225e+07,7.52989e+07
5019,6.34959e+07,4.6787e+07
5061,8.04933e+07,2.95683e+07
5103,7.37361e+07,3.65695e+07
5145,4.80472e+07,6.19385e+07
5187,2.75007e+07,8.04487e+07
5229,3.42553e+07,7.02293e+07
5271,6.08503e+07,4.09946e+07
5313,7.42362e+07,2.75616e+07
5355,5.59162e+07,4.57143e+07
5397,2.90267e+07,7.08701e+07
5439,3.22711e+07,6.48234e+07
5481,6.05632e+07,3.45919e+07
5523,6.65096e+07,2.89742e+07
5565,3.83968e+07,5.57522e+07
5607,2.60983e+07,6.58198e+07
5649,5.28205e+07,3.71382e+07
5691,6.31144e+07,2.71466e+07
5733,3.3782e+07,5.49249e+07
5775,2.91879e+07,5.72682e+07
5817,5.88834e+07,2.68969e+07
5859,4.84941e+07,3.69506e+07
5901,2.37632e+07,5.93212e+07
5943,4.93553e+07,3.27462e+07
5985,5.19504e+07,3.01804e+07
6027,2.34591e+07,5.61115e+07
6069,4.79884e+07,3.1035e+07
6111,4.68076e+07,3.18979e+07
6153,2.35484e+07,5.25286e+07
6195,5.31219e+07,2.33993e+07
6237,3.25875e+07,4.2282e+07
6279,3.41199e+07,3.92874e+07
6321,4.86376e+07,2.5312e+07
6363,2.27482e+07,4.81295e+07
6405,5.12722e+07,2.09054e+07
6447,2.37651e+07,4.54453e+07
6489,4.62627e+07,2.37039e+07
6531,2.75257e+07,4.02962e+07
6573,4.20161e+07,2.58726e+07
6615,2.85777e+07,3.76125e+07
6657,4.15136e+07,2.4852e+07
6699,2.60497e+07,3.81117e+07
6720,2.52168e+07,3.81181e+07
6741,4.39552e+07,2.1255e+07
6755,4.48374e+07,2.05077e+07
6783,2.19998e+07,4.00749e+07
6825,4.52994e+07,1.87685e+07
6867,2.2896e+07,3.74992e+07
6909,3.7678e+07,2.43139e+07
6951,3.50014e+07,2.5514e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/axionNumTilt16.txt <==
4809,1.08837e+08,3.8016e+07
4851,8.99473e+07,5.77566e+07
4893,5.96245e+07,8.68164e+07
4935,3.57281e+07,1.0868e+08
4977,3.60648e+07,1.04777e+08
5019,6.19175e+07,7.29338e+07
5061,9.17952e+07,4.06459e+07
5103,9.82543e+07,3.5003e+07
5145,7.42713e+07,5.94924e+07
5187,4.1252e+07,9.12029e+07
5229,3.32101e+07,9.59424e+07
5271,6.02686e+07,6.44168e+07
5313,8.92359e+07,3.36937e+07
5355,8.15132e+07,4.18826e+07
5397,4.53834e+07,7.68849e+07
5439,3.16195e+07,8.83914e+07
5481,6.1441e+07,5.49286e+07
5523,8.54051e+07,3.0445e+07
5565,6.06067e+07,5.45858e+07
5607,3.01605e+07,8.30187e+07
5649,5.14603e+07,5.88286e+07
5691,8.02269e+07,2.96723e+07
5733,5.38526e+07,5.49441e+07
5775,2.96452e+07,7.67121e+07
5817,6.25853e+07,4.21067e+07
5859,7.00553e+07,3.45784e+07
5901,3.19236e+07,7.01989e+07
5943,4.84297e+07,5.19128e+07
5985,7.08367e+07,2.96754e+07
6027,3.3419e+07,6.4516e+07
6069,4.72791e+07,4.91177e+07
6111,6.5877e+07,3.07359e+07
6153,2.89369e+07,6.45276e+07
6195,5.71059e+07,3.61071e+07
6237,5.08373e+07,4.14834e+07
6279,3.26866e+07,5.68421e+07
6321,6.39037e+07,2.68356e+07
6363,2.85808e+07,5.84622e+07
6405,5.7855e+07,3.00981e+07
6447,3.6589e+07,4.89285e+07
6489,4.77311e+07,3.7079e+07
6531,4.30342e+07,4.09238e+07
6573,4.19953e+07,4.01807e+07
6615,4.41894e+07,3.77912e+07
6657,4.17693e+07,3.85176e+07
6699,4.03832e+07,3.91459e+07
6720,2.7233e+07,5.00374e+07
6741,4.61919e+07,3.26969e+07
6755,5.57505e+07,2.42472e+07
6783,3.2653e+07,4.41585e+07
6825,5.26491e+07,2.5339e+07
6867,2.67106e+07,4.71584e+07
6909,5.14837e+07,2.50962e+07
6951,3.4924e+07,3.80426e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/axionNumTilt17.txt <==
4809,6.8338e+07,3.99028e+07
4851,4.78502e+07,6.03727e+07
4893,2.88263e+07,7.77885e+07
4935,2.3919e+07,7.9784e+07
4977,3.75633e+07,6.21241e+07
5019,5.95328e+07,3.73681e+07
5061,7.11981e+07,2.58938e+07
5103,6.1353e+07,3.5842e+07
5145,3.78168e+07,5.86889e+07
5187,2.28387e+07,7.15246e+07
5229,3.28637e+07,5.84726e+07
5271,5.66e+07,3.26521e+07
5313,6.43834e+07,2.50953e+07
5355,4.49955e+07,4.40785e+07
5397,2.32999e+07,6.3968e+07
5439,3.06989e+07,5.40577e+07
5481,5.56345e+07,2.76874e+07
5523,5.62622e+07,2.72977e+07
5565,3.01704e+07,5.19843e+07
5607,2.37798e+07,5.63869e+07
5649,4.90479e+07,2.96506e+07
5691,5.35783e+07,2.53658e+07
5733,2.66005e+07,5.07505e+07
5775,2.74244e+07,4.7921e+07
5817,5.29878e+07,2.20828e+07
5859,3.93189e+07,3.51536e+07
5901,2.0658e+07,5.17505e+07
5943,4.55946e+07,2.61385e+07
5985,4.29241e+07,2.87043e+07
6027,1.99646e+07,4.93172e+07
6069,4.42534e+07,2.48189e+07
6111,3.82121e+07,3.03226e+07
6153,2.12009e+07,4.50707e+07
6195,4.74865e+07,1.94233e+07
6237,2.58566e+07,3.92119e+07
6279,3.22052e+07,3.19128e+07
6321,4.05487e+07,2.38921e+07
6363,2.04122e+07,4.13382e+07
6405,4.5047e+07,1.80135e+07
6447,1.94347e+07,4.07601e+07
6489,4.20229e+07,1.91441e+07
6531,2.19139e+07,3.70312e+07
6573,3.87392e+07,2.06409e+07
6615,2.2726e+07,3.47635e+07
6657,3.82499e+07,1.98616e+07
6699,2.0799e+07,3.48961e+07
6720,2.35306e+07,3.18595e+07
6741,3.98151e+07,1.72903e+07
6755,3.8127e+07,1.8814e+07
6783,1.82441e+07,3.5739e+07
6825,3.95044e+07,1.64206e+07
6867,2.09181e+07,3.18689e+07
6909,3.09747e+07,2.2839e+07
6951,3.26024e+07,2.0479e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/axionNumTilt18.txt <==
4809,8.35455e+07,4.03742e+07
4851,6.2618e+07,6.16346e+07
4893,3.93954e+07,8.37408e+07
4935,2.89383e+07,9.13847e+07
4977,3.94125e+07,7.68523e+07
5019,6.31421e+07,4.96899e+07
5061,8.0259e+07,3.20982e+07
5103,7.47935e+07,3.74311e+07
5145,5.04063e+07,6.13582e+07
5187,2.99858e+07,7.99098e+07
5229,3.54608e+07,7.11988e+07
5271,6.06301e+07,4.35549e+07
5313,7.41869e+07,2.97128e+07
5355,5.74232e+07,4.60564e+07
5397,3.15458e+07,7.01006e+07
5439,3.37108e+07,6.53688e+07
5481,6.03253e+07,3.69941e+07
5523,6.67195e+07,3.06875e+07
5565,4.03621e+07,5.56777e+07
5607,2.81829e+07,6.55205e+07
5649,5.29565e+07,3.90743e+07
5691,6.31231e+07,2.9023e+07
5733,3.5686e+07,5.48604e+07
5775,3.09809e+07,5.72457e+07
5817,5.86833e+07,2.89998e+07
5859,4.92098e+07,3.80093e+07
5901,2.59786e+07,5.8867e+07
5943,4.96899e+07,3.42608e+07
5985,5.21598e+07,3.16917e+07
6027,2.56035e+07,5.56661e+07
6069,4.8379e+07,3.2433e+07
6111,4.71347e+07,3.32152e+07
6153,2.56432e+07,5.20809e+07
6195,5.30301e+07,2.51861e+07
6237,3.37006e+07,4.27989e+07
6279,3.55077e+07,3.95483e+07
6321,4.85125e+07,2.69767e+07
6363,2.47657e+07,4.77061e+07
6405,5.10654e+07,2.26266e+07
6447,2.53786e+07,4.54455e+07
6489,4.65691e+07,2.48696e+07
6531,2.86038e+07,4.07286e+07
6573,4.26987e+07,2.66965e+07
6615,2.94106e+07,3.82219e+07
6657,4.22073e+07,2.56249e+07
6699,2.70131e+07,3.85831e+07
6720,2.70437e+07,3.776e+07
6741,4.42921e+07,2.22732e+07
6755,4.45126e+07,2.20817e+07
6783,2.34221e+07,4.01186e+07
6825,4.51151e+07,2.02053e+07
6867,2.47022e+07,3.71342e+07
6909,3.7459e+07,2.5716e+07
6951,3.62006e+07,2.57046e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/axionNumTilt19.txt <==
4809,7.39384e+07,3.96416e+07
4851,5.18061e+07,6.1893e+07
4893,3.01532e+07,8.20495e+07
4935,2.33831e+07,8.59483e+07
4977,3.759e+07,6.71181e+07
5019,6.2133e+07,3.91067e+07
5061,7.61129e+07,2.56485e+07
5103,6.63831e+07,3.58331e+07
5145,4.04831e+07,6.10943e+07
5187,2.26385e+07,7.70348e+07
5229,3.26695e+07,6.33005e+07
5271,5.93758e+07,3.40421e+07
5313,6.94072e+07,2.43345e+07
5355,4.86012e+07,4.5064e+07
5397,2.34506e+07,6.85876e+07
5439,3.03164e+07,5.90174e+07
5481,5.87332e+07,2.86236e+07
5523,6.11212e+07,2.66251e+07
5565,3.18689e+07,5.47495e+07
5607,2.29878e+07,6.14698e+07
5649,5.12814e+07,3.13826e+07
5691,5.82857e+07,2.47043e+07
5733,2.78644e+07,5.361e+07
5775,2.68663e+07,5.24907e+07
5817,5.65361e+07,2.23684e+07
5859,4.27695e+07,3.57219e+07
5901,2.00486e+07,5.61482e+07
5943,4.76922e+07,2.77984e+07
5985,4.69107e+07,2.85296e+07
6027,1.95609e+07,5.33897e+07
6069,4.6299e+07,2.63461e+07
6111,4.17727e+07,3.04324e+07
6153,2.05573e+07,4.91807e+07
6195,5.0727e+07,1.96809e+07
6237,2.76437e+07,4.0911e+07
6279,3.24658e+07,3.49543e+07
6321,4.44002e+07,2.34893e+07
6363,1.98726e+07,4.50691e+07
6405,4.85032e+07,1.79369e+07
6447,1.98403e+07,4.34955e+07
6489,4.43436e+07,2.00603e+07
6531,2.32539e+07,3.88245e+07
6573,4.03554e+07,2.2091e+07
6615,2.43497e+07,3.62704e+07
6657,3.98542e+07,2.1235e+07
6699,2.20467e+07,3.66222e+07
6720,2.32562e+07,3.49157e+07
6741,4.20321e+07,1.80864e+07
6755,4.14951e+07,1.85908e+07
6783,1.86174e+07,3.81318e+07
6825,4.2558e+07,1.6413e+07
6867,2.06896e+07,3.47084e+07
6909,3.38863e+07,2.29178e+07
6951,3.35e+07,2.22373e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/axionNumTilt21.txt <==
4809,9.27293e+07,4.39517e+07
4851,7.49757e+07,6.1601e+07
4893,5.1272e+07,8.39205e+07
4935,3.64927e+07,9.61079e+07
4977,4.18022e+07,8.68991e+07
5019,6.34986e+07,6.13982e+07
5061,8.33495e+07,4.06819e+07
5103,8.30272e+07,4.07383e+07
5145,6.14331e+07,6.20188e+07
5187,3.84856e+07,8.31724e+07
5229,3.84508e+07,7.99862e+07
5271,6.1483e+07,5.39091e+07
5313,7.88041e+07,3.58538e+07
5355,6.69046e+07,4.73635e+07
5397,4.01002e+07,7.24795e+07
5439,3.65547e+07,7.35925e+07
5481,6.15307e+07,4.63269e+07
5523,7.29887e+07,3.46827e+07
5565,4.95755e+07,5.68131e+07
5607,3.25447e+07,7.1572e+07
5649,5.39053e+07,4.80965e+07
5691,6.89748e+07,3.28914e+07
5733,4.41708e+07,5.61958e+07
5775,3.36689e+07,6.43932e+07
5817,6.07117e+07,3.6322e+07
5859,5.71756e+07,3.94416e+07
5901,3.10251e+07,6.31868e+07
5943,5.07104e+07,4.22423e+07
5985,5.90823e+07,3.37142e+07
6027,3.09499e+07,5.93236e+07
6069,4.93866e+07,3.99798e+07
6111,5.42913e+07,3.46903e+07
6153,2.9332e+07,5.69183e+07
6195,5.51886e+07,3.1181e+07
6237,4.10701e+07,4.3788e+07
6279,3.65093e+07,4.64683e+07
6321,5.43627e+07,2.91682e+07
6363,2.83247e+07,5.20737e+07
6405,5.40242e+07,2.73034e+07
6447,3.11285e+07,4.7503e+07
6489,4.79385e+07,3.08176e+07
6531,3.5101e+07,4.1907e+07
6573,4.36193e+07,3.28089e+07
6615,3.5899e+07,3.92169e+07
6657,4.31572e+07,3.14662e+07
6699,3.31255e+07,3.98333e+07
6720,2.89585e+07,4.27007e+07
6741,4.57988e+07,2.73846e+07
6755,4.89362e+07,2.45985e+07
6783,2.8327e+07,4.22823e+07
6825,4.83202e+07,2.3709e+07
6867,2.71795e+07,4.12121e+07
6909,4.30364e+07,2.70188e+07
6951,3.7038e+07,3.10014e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/seed21.txt <==
1606687768 1504365134 -1028080146 1403994813 Thread: 55 
1606687768 1504365134 -1028080146 1403994813 Thread: 61 
1606687768 1504365134 -1028080146 1403994813 Thread: 13 
1606687768 1504365134 -1028080146 1403994813 Thread: 50 
1606687768 1504365134 -1028080146 1403994813 Thread: 28 
1606687768 1504365134 -1028080146 1403994813 Thread: 53 
1606687768 1504365134 -1028080146 1403994813 Thread: 56 
1606687768 1504365134 -1028080146 1403994813 Thread: 54 
1606687768 1504365134 -1028080146 1403994813 Thread: 19 
1606687768 1504365134 -1028080146 1403994813 Thread: 18 
1606687768 1504365134 -1028080146 1403994813 Thread: 44 
1606687768 1504365134 -1028080146 1403994813 Thread: 59 
1606687768 1504365134 -1028080146 1403994813 Thread: 41 
1606687768 1504365134 -1028080146 1403994813 Thread: 25 
1606687768 1504365134 -1028080146 1403994813 Thread: 20 
1606687768 1504365134 -1028080146 1403994813 Thread: 17 
1606687768 1504365134 -1028080146 1403994813 Thread: 24 
1606687768 1504365134 -1028080146 1403994813 Thread: 46 
1606687768 1504365134 -1028080146 1403994813 Thread: 49 
1606687768 1504365134 -1028080146 1403994813 Thread: 3 
1606687768 1504365134 -1028080146 1403994813 Thread: 12 
1606687768 1504365134 -1028080146 1403994813 Thread: 57 
1606687768 1504365134 -1028080146 1403994813 Thread: 0 
1606687768 1504365134 -1028080146 1403994813 Thread: 38 
1606687768 1504365134 -1028080146 1403994813 Thread: 21 
1606687768 1504365134 -1028080146 1403994813 Thread: 9 
1606687768 1504365134 -1028080146 1403994813 Thread: 48 
1606687768 1504365134 -1028080146 1403994813 Thread: 2 
1606687768 1504365134 -1028080146 1403994813 Thread: 5 
1606687768 1504365134 -1028080146 1403994813 Thread: 1 
1606687768 1504365134 -1028080146 1403994813 Thread: 47 
1606687768 1504365134 -1028080146 1403994813 Thread: 30 
1606687768 1504365134 -1028080146 1403994813 Thread: 45 
1606687768 1504365134 -1028080146 1403994813 Thread: 33 
1606687768 1504365134 -1028080146 1403994813 Thread: 40 
1606687768 1504365134 -1028080146 1403994813 Thread: 35 
1606687768 1504365134 -1028080146 1403994813 Thread: 10 
1606687768 1504365134 -1028080146 1403994813 Thread: 60 
1606687768 1504365134 -1028080146 1403994813 Thread: 29 
1606687768 1504365134 -1028080146 1403994813 Thread: 32 
1606687768 1504365134 -1028080146 1403994813 Thread: 34 
1606687768 1504365134 -1028080146 1403994813 Thread: 31 
1606687768 1504365134 -1028080146 1403994813 Thread: 42 
1606687768 1504365134 -1028080146 1403994813 Thread: 4 
1606687768 1504365134 -1028080146 1403994813 Thread: 37 
1606687768 1504365134 -1028080146 1403994813 Thread: 27 
1606687768 1504365134 -1028080146 1403994813 Thread: 15 
1606687768 1504365134 -1028080146 1403994813 Thread: 63 
1606687768 1504365134 -1028080146 1403994813 Thread: 26 
1606687768 1504365134 -1028080146 1403994813 Thread: 39 
1606687768 1504365134 -1028080146 1403994813 Thread: 6 
1606687768 1504365134 -1028080146 1403994813 Thread: 36 
1606687768 1504365134 -1028080146 1403994813 Thread: 52 
1606687768 1504365134 -1028080146 1403994813 Thread: 51 
1606687768 1504365134 -1028080146 1403994813 Thread: 23 
1606687768 1504365134 -1028080146 1403994813 Thread: 58 
1606687768 1504365134 -1028080146 1403994813 Thread: 62 
1606687768 1504365134 -1028080146 1403994813 Thread: 16 
1606687768 1504365134 -1028080146 1403994813 Thread: 7 
1606687768 1504365134 -1028080146 1403994813 Thread: 11 
1606687768 1504365134 -1028080146 1403994813 Thread: 14 
1606687768 1504365134 -1028080146 1403994813 Thread: 8 
1606687768 1504365134 -1028080146 1403994813 Thread: 43 
1606687768 1504365134 -1028080146 1403994813 Thread: 22 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/seedTilt11.txt <==
1554852494 -1024740929 456392159 -1011711176 Thread: 53 
1554852494 -1024740929 456392159 -1011711176 Thread: 48 
1554852494 -1024740929 456392159 -1011711176 Thread: 47 
1554852494 -1024740929 456392159 -1011711176 Thread: 25 
1554852494 -1024740929 456392159 -1011711176 Thread: 38 
1554852494 -1024740929 456392159 -1011711176 Thread: 7 
1554852494 -1024740929 456392159 -1011711176 Thread: 51 
1554852494 -1024740929 456392159 -1011711176 Thread: 22 
1554852494 -1024740929 456392159 -1011711176 Thread: 2 
1554852494 -1024740929 456392159 -1011711176 Thread: 54 
1554852494 -1024740929 456392159 -1011711176 Thread: 45 
1554852494 -1024740929 456392159 -1011711176 Thread: 0 
1554852494 -1024740929 456392159 -1011711176 Thread: 6 
1554852494 -1024740929 456392159 -1011711176 Thread: 28 
1554852494 -1024740929 456392159 -1011711176 Thread: 30 
1554852494 -1024740929 456392159 -1011711176 Thread: 16 
1554852494 -1024740929 456392159 -1011711176 Thread: 36 
1554852494 -1024740929 456392159 -1011711176 Thread: 57 
1554852494 -1024740929 456392159 -1011711176 Thread: 43 
1554852494 -1024740929 456392159 -1011711176 Thread: 56 
1554852494 -1024740929 456392159 -1011711176 Thread: 55 
1554852494 -1024740929 456392159 -1011711176 Thread: 39 
1554852494 -1024740929 456392159 -1011711176 Thread: 44 
1554852494 -1024740929 456392159 -1011711176 Thread: 50 
1554852494 -1024740929 456392159 -1011711176 Thread: 23 
1554852494 -1024740929 456392159 -1011711176 Thread: 62 
1554852494 -1024740929 456392159 -1011711176 Thread: 32 
1554852494 -1024740929 456392159 -1011711176 Thread: 41 
1554852494 -1024740929 456392159 -1011711176 Thread: 58 
1554852494 -1024740929 456392159 -1011711176 Thread: 42 
1554852494 -1024740929 456392159 -1011711176 Thread: 20 
1554852494 -1024740929 456392159 -1011711176 Thread: 14 
1554852494 -1024740929 456392159 -1011711176 Thread: 18 
1554852494 -1024740929 456392159 -1011711176 Thread: 33 
1554852494 -1024740929 456392159 -1011711176 Thread: 10 
1554852494 -1024740929 456392159 -1011711176 Thread: 19 
1554852494 -1024740929 456392159 -1011711176 Thread: 63 
1554852494 -1024740929 456392159 -1011711176 Thread: 37 
1554852494 -1024740929 456392159 -1011711176 Thread: 59 
1554852494 -1024740929 456392159 -1011711176 Thread: 17 
1554852494 -1024740929 456392159 -1011711176 Thread: 60 
1554852494 -1024740929 456392159 -1011711176 Thread: 61 
1554852494 -1024740929 456392159 -1011711176 Thread: 27 
1554852494 -1024740929 456392159 -1011711176 Thread: 52 
1554852494 -1024740929 456392159 -1011711176 Thread: 46 
1554852494 -1024740929 456392159 -1011711176 Thread: 40 
1554852494 -1024740929 456392159 -1011711176 Thread: 49 
1554852494 -1024740929 456392159 -1011711176 Thread: 13 
1554852494 -1024740929 456392159 -1011711176 Thread: 21 
1554852494 -1024740929 456392159 -1011711176 Thread: 34 
1554852494 -1024740929 456392159 -1011711176 Thread: 31 
1554852494 -1024740929 456392159 -1011711176 Thread: 12 
1554852494 -1024740929 456392159 -1011711176 Thread: 5 
1554852494 -1024740929 456392159 -1011711176 Thread: 3 
1554852494 -1024740929 456392159 -1011711176 Thread: 11 
1554852494 -1024740929 456392159 -1011711176 Thread: 15 
1554852494 -1024740929 456392159 -1011711176 Thread: 29 
1554852494 -1024740929 456392159 -1011711176 Thread: 8 
1554852494 -1024740929 456392159 -1011711176 Thread: 24 
1554852494 -1024740929 456392159 -1011711176 Thread: 9 
1554852494 -1024740929 456392159 -1011711176 Thread: 26 
1554852494 -1024740929 456392159 -1011711176 Thread: 4 
1554852494 -1024740929 456392159 -1011711176 Thread: 1 
1554852494 -1024740929 456392159 -1011711176 Thread: 35 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/seedTilt12.txt <==
-1216640195 -536949650 1710184171 -1999789655 Thread: 23 
-1216640195 -536949650 1710184171 -1999789655 Thread: 62 
-1216640195 -536949650 1710184171 -1999789655 Thread: 30 
-1216640195 -536949650 1710184171 -1999789655 Thread: 58 
-1216640195 -536949650 1710184171 -1999789655 Thread: 33 
-1216640195 -536949650 1710184171 -1999789655 Thread: 29 
-1216640195 -536949650 1710184171 -1999789655 Thread: 38 
-1216640195 -536949650 1710184171 -1999789655 Thread: 31 
-1216640195 -536949650 1710184171 -1999789655 Thread: 32 
-1216640195 -536949650 1710184171 -1999789655 Thread: 27 
-1216640195 -536949650 1710184171 -1999789655 Thread: 10 
-1216640195 -536949650 1710184171 -1999789655 Thread: 45 
-1216640195 -536949650 1710184171 -1999789655 Thread: 36 
-1216640195 -536949650 1710184171 -1999789655 Thread: 4 
-1216640195 -536949650 1710184171 -1999789655 Thread: 43 
-1216640195 -536949650 1710184171 -1999789655 Thread: 7 
-1216640195 -536949650 1710184171 -1999789655 Thread: 5 
-1216640195 -536949650 1710184171 -1999789655 Thread: 3 
-1216640195 -536949650 1710184171 -1999789655 Thread: 18 
-1216640195 -536949650 1710184171 -1999789655 Thread: 55 
-1216640195 -536949650 1710184171 -1999789655 Thread: 56 
-1216640195 -536949650 1710184171 -1999789655 Thread: 61 
-1216640195 -536949650 1710184171 -1999789655 Thread: 21 
-1216640195 -536949650 1710184171 -1999789655 Thread: 50 
-1216640195 -536949650 1710184171 -1999789655 Thread: 11 
-1216640195 -536949650 1710184171 -1999789655 Thread: 8 
-1216640195 -536949650 1710184171 -1999789655 Thread: 9 
-1216640195 -536949650 1710184171 -1999789655 Thread: 22 
-1216640195 -536949650 1710184171 -1999789655 Thread: 44 
-1216640195 -536949650 1710184171 -1999789655 Thread: 16 
-1216640195 -536949650 1710184171 -1999789655 Thread: 6 
-1216640195 -536949650 1710184171 -1999789655 Thread: 54 
-1216640195 -536949650 1710184171 -1999789655 Thread: 41 
-1216640195 -536949650 1710184171 -1999789655 Thread: 37 
-1216640195 -536949650 1710184171 -1999789655 Thread: 28 
-1216640195 -536949650 1710184171 -1999789655 Thread: 57 
-1216640195 -536949650 1710184171 -1999789655 Thread: 59 
-1216640195 -536949650 1710184171 -1999789655 Thread: 60 
-1216640195 -536949650 1710184171 -1999789655 Thread: 19 
-1216640195 -536949650 1710184171 -1999789655 Thread: 53 
-1216640195 -536949650 1710184171 -1999789655 Thread: 12 
-1216640195 -536949650 1710184171 -1999789655 Thread: 0 
-1216640195 -536949650 1710184171 -1999789655 Thread: 15 
-1216640195 -536949650 1710184171 -1999789655 Thread: 1 
-1216640195 -536949650 1710184171 -1999789655 Thread: 25 
-1216640195 -536949650 1710184171 -1999789655 Thread: 24 
-1216640195 -536949650 1710184171 -1999789655 Thread: 51 
-1216640195 -536949650 1710184171 -1999789655 Thread: 34 
-1216640195 -536949650 1710184171 -1999789655 Thread: 39 
-1216640195 -536949650 1710184171 -1999789655 Thread: 40 
-1216640195 -536949650 1710184171 -1999789655 Thread: 35 
-1216640195 -536949650 1710184171 -1999789655 Thread: 63 
-1216640195 -536949650 1710184171 -1999789655 Thread: 13 
-1216640195 -536949650 1710184171 -1999789655 Thread: 14 
-1216640195 -536949650 1710184171 -1999789655 Thread: 52 
-1216640195 -536949650 1710184171 -1999789655 Thread: 49 
-1216640195 -536949650 1710184171 -1999789655 Thread: 48 
-1216640195 -536949650 1710184171 -1999789655 Thread: 46 
-1216640195 -536949650 1710184171 -1999789655 Thread: 47 
-1216640195 -536949650 1710184171 -1999789655 Thread: 20 
-1216640195 -536949650 1710184171 -1999789655 Thread: 26 
-1216640195 -536949650 1710184171 -1999789655 Thread: 2 
-1216640195 -536949650 1710184171 -1999789655 Thread: 17 
-1216640195 -536949650 1710184171 -1999789655 Thread: 42 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/seedTilt13.txt <==
1766621902 -2023324628 -1773761561 -830872904 Thread: 56 
1766621902 -2023324628 -1773761561 -830872904 Thread: 51 
1766621902 -2023324628 -1773761561 -830872904 Thread: 15 
1766621902 -2023324628 -1773761561 -830872904 Thread: 48 
1766621902 -2023324628 -1773761561 -830872904 Thread: 29 
1766621902 -2023324628 -1773761561 -830872904 Thread: 63 
1766621902 -2023324628 -1773761561 -830872904 Thread: 38 
1766621902 -2023324628 -1773761561 -830872904 Thread: 47 
1766621902 -2023324628 -1773761561 -830872904 Thread: 25 
1766621902 -2023324628 -1773761561 -830872904 Thread: 7 
1766621902 -2023324628 -1773761561 -830872904 Thread: 1 
1766621902 -2023324628 -1773761561 -830872904 Thread: 5 
1766621902 -2023324628 -1773761561 -830872904 Thread: 3 
1766621902 -2023324628 -1773761561 -830872904 Thread: 40 
1766621902 -2023324628 -1773761561 -830872904 Thread: 22 
1766621902 -2023324628 -1773761561 -830872904 Thread: 37 
1766621902 -2023324628 -1773761561 -830872904 Thread: 4 
1766621902 -2023324628 -1773761561 -830872904 Thread: 52 
1766621902 -2023324628 -1773761561 -830872904 Thread: 26 
1766621902 -2023324628 -1773761561 -830872904 Thread: 45 
1766621902 -2023324628 -1773761561 -830872904 Thread: 50 
1766621902 -2023324628 -1773761561 -830872904 Thread: 32 
1766621902 -2023324628 -1773761561 -830872904 Thread: 62 
1766621902 -2023324628 -1773761561 -830872904 Thread: 0 
1766621902 -2023324628 -1773761561 -830872904 Thread: 21 
1766621902 -2023324628 -1773761561 -830872904 Thread: 33 
1766621902 -2023324628 -1773761561 -830872904 Thread: 31 
1766621902 -2023324628 -1773761561 -830872904 Thread: 35 
1766621902 -2023324628 -1773761561 -830872904 Thread: 42 
1766621902 -2023324628 -1773761561 -830872904 Thread: 53 
1766621902 -2023324628 -1773761561 -830872904 Thread: 6 
1766621902 -2023324628 -1773761561 -830872904 Thread: 2 
1766621902 -2023324628 -1773761561 -830872904 Thread: 17 
1766621902 -2023324628 -1773761561 -830872904 Thread: 23 
1766621902 -2023324628 -1773761561 -830872904 Thread: 20 
1766621902 -2023324628 -1773761561 -830872904 Thread: 39 
1766621902 -2023324628 -1773761561 -830872904 Thread: 60 
1766621902 -2023324628 -1773761561 -830872904 Thread: 19 
1766621902 -2023324628 -1773761561 -830872904 Thread: 13 
1766621902 -2023324628 -1773761561 -830872904 Thread: 36 
1766621902 -2023324628 -1773761561 -830872904 Thread: 41 
1766621902 -2023324628 -1773761561 -830872904 Thread: 11 
1766621902 -2023324628 -1773761561 -830872904 Thread: 46 
1766621902 -2023324628 -1773761561 -830872904 Thread: 9 
1766621902 -2023324628 -1773761561 -830872904 Thread: 24 
1766621902 -2023324628 -1773761561 -830872904 Thread: 27 
1766621902 -2023324628 -1773761561 -830872904 Thread: 14 
1766621902 -2023324628 -1773761561 -830872904 Thread: 54 
1766621902 -2023324628 -1773761561 -830872904 Thread: 8 
1766621902 -2023324628 -1773761561 -830872904 Thread: 30 
1766621902 -2023324628 -1773761561 -830872904 Thread: 61 
1766621902 -2023324628 -1773761561 -830872904 Thread: 44 
1766621902 -2023324628 -1773761561 -830872904 Thread: 57 
1766621902 -2023324628 -1773761561 -830872904 Thread: 58 
1766621902 -2023324628 -1773761561 -830872904 Thread: 12 
1766621902 -2023324628 -1773761561 -830872904 Thread: 49 
1766621902 -2023324628 -1773761561 -830872904 Thread: 34 
1766621902 -2023324628 -1773761561 -830872904 Thread: 28 
1766621902 -2023324628 -1773761561 -830872904 Thread: 10 
1766621902 -2023324628 -1773761561 -830872904 Thread: 43 
1766621902 -2023324628 -1773761561 -830872904 Thread: 59 
1766621902 -2023324628 -1773761561 -830872904 Thread: 18 
1766621902 -2023324628 -1773761561 -830872904 Thread: 16 
1766621902 -2023324628 -1773761561 -830872904 Thread: 55 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/seedTilt14.txt <==
1213256334 1298653005 1189866981 334323288 Thread: 57 
1213256334 1298653005 1189866981 334323288 Thread: 54 
1213256334 1298653005 1189866981 334323288 Thread: 1 
1213256334 1298653005 1189866981 334323288 Thread: 49 
1213256334 1298653005 1189866981 334323288 Thread: 40 
1213256334 1298653005 1189866981 334323288 Thread: 4 
1213256334 1298653005 1189866981 334323288 Thread: 22 
1213256334 1298653005 1189866981 334323288 Thread: 15 
1213256334 1298653005 1189866981 334323288 Thread: 11 
1213256334 1298653005 1189866981 334323288 Thread: 23 
1213256334 1298653005 1189866981 334323288 Thread: 53 
1213256334 1298653005 1189866981 334323288 Thread: 18 
1213256334 1298653005 1189866981 334323288 Thread: 55 
1213256334 1298653005 1189866981 334323288 Thread: 25 
1213256334 1298653005 1189866981 334323288 Thread: 58 
1213256334 1298653005 1189866981 334323288 Thread: 29 
1213256334 1298653005 1189866981 334323288 Thread: 61 
1213256334 1298653005 1189866981 334323288 Thread: 33 
1213256334 1298653005 1189866981 334323288 Thread: 2 
1213256334 1298653005 1189866981 334323288 Thread: 45 
1213256334 1298653005 1189866981 334323288 Thread: 48 
1213256334 1298653005 1189866981 334323288 Thread: 51 
1213256334 1298653005 1189866981 334323288 Thread: 44 
1213256334 1298653005 1189866981 334323288 Thread: 36 
1213256334 1298653005 1189866981 334323288 Thread: 39 
1213256334 1298653005 1189866981 334323288 Thread: 16 
1213256334 1298653005 1189866981 334323288 Thread: 17 
1213256334 1298653005 1189866981 334323288 Thread: 62 
1213256334 1298653005 1189866981 334323288 Thread: 42 
1213256334 1298653005 1189866981 334323288 Thread: 47 
1213256334 1298653005 1189866981 334323288 Thread: 35 
1213256334 1298653005 1189866981 334323288 Thread: 7 
1213256334 1298653005 1189866981 334323288 Thread: 31 
1213256334 1298653005 1189866981 334323288 Thread: 63 
1213256334 1298653005 1189866981 334323288 Thread: 38 
1213256334 1298653005 1189866981 334323288 Thread: 52 
1213256334 1298653005 1189866981 334323288 Thread: 20 
1213256334 1298653005 1189866981 334323288 Thread: 32 
1213256334 1298653005 1189866981 334323288 Thread: 24 
1213256334 1298653005 1189866981 334323288 Thread: 28 
1213256334 1298653005 1189866981 334323288 Thread: 0 
1213256334 1298653005 1189866981 334323288 Thread: 56 
1213256334 1298653005 1189866981 334323288 Thread: 60 
1213256334 1298653005 1189866981 334323288 Thread: 21 
1213256334 1298653005 1189866981 334323288 Thread: 30 
1213256334 1298653005 1189866981 334323288 Thread: 26 
1213256334 1298653005 1189866981 334323288 Thread: 5 
1213256334 1298653005 1189866981 334323288 Thread: 59 
1213256334 1298653005 1189866981 334323288 Thread: 41 
1213256334 1298653005 1189866981 334323288 Thread: 10 
1213256334 1298653005 1189866981 334323288 Thread: 19 
1213256334 1298653005 1189866981 334323288 Thread: 9 
1213256334 1298653005 1189866981 334323288 Thread: 27 
1213256334 1298653005 1189866981 334323288 Thread: 46 
1213256334 1298653005 1189866981 334323288 Thread: 37 
1213256334 1298653005 1189866981 334323288 Thread: 34 
1213256334 1298653005 1189866981 334323288 Thread: 8 
1213256334 1298653005 1189866981 334323288 Thread: 12 
1213256334 1298653005 1189866981 334323288 Thread: 14 
1213256334 1298653005 1189866981 334323288 Thread: 6 
1213256334 1298653005 1189866981 334323288 Thread: 43 
1213256334 1298653005 1189866981 334323288 Thread: 13 
1213256334 1298653005 1189866981 334323288 Thread: 50 
1213256334 1298653005 1189866981 334323288 Thread: 3 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/seedTilt15.txt <==
-1898499981 -2064222494 1797695071 797291423 Thread: 31 
-1898499981 -2064222494 1797695071 797291423 Thread: 60 
-1898499981 -2064222494 1797695071 797291423 Thread: 18 
-1898499981 -2064222494 1797695071 797291423 Thread: 61 
-1898499981 -2064222494 1797695071 797291423 Thread: 16 
-1898499981 -2064222494 1797695071 797291423 Thread: 34 
-1898499981 -2064222494 1797695071 797291423 Thread: 29 
-1898499981 -2064222494 1797695071 797291423 Thread: 13 
-1898499981 -2064222494 1797695071 797291423 Thread: 12 
-1898499981 -2064222494 1797695071 797291423 Thread: 11 
-1898499981 -2064222494 1797695071 797291423 Thread: 22 
-1898499981 -2064222494 1797695071 797291423 Thread: 63 
-1898499981 -2064222494 1797695071 797291423 Thread: 59 
-1898499981 -2064222494 1797695071 797291423 Thread: 5 
-1898499981 -2064222494 1797695071 797291423 Thread: 54 
-1898499981 -2064222494 1797695071 797291423 Thread: 4 
-1898499981 -2064222494 1797695071 797291423 Thread: 53 
-1898499981 -2064222494 1797695071 797291423 Thread: 24 
-1898499981 -2064222494 1797695071 797291423 Thread: 55 
-1898499981 -2064222494 1797695071 797291423 Thread: 46 
-1898499981 -2064222494 1797695071 797291423 Thread: 10 
-1898499981 -2064222494 1797695071 797291423 Thread: 2 
-1898499981 -2064222494 1797695071 797291423 Thread: 62 
-1898499981 -2064222494 1797695071 797291423 Thread: 9 
-1898499981 -2064222494 1797695071 797291423 Thread: 39 
-1898499981 -2064222494 1797695071 797291423 Thread: 1 
-1898499981 -2064222494 1797695071 797291423 Thread: 7 
-1898499981 -2064222494 1797695071 797291423 Thread: 28 
-1898499981 -2064222494 1797695071 797291423 Thread: 14 
-1898499981 -2064222494 1797695071 797291423 Thread: 35 
-1898499981 -2064222494 1797695071 797291423 Thread: 26 
-1898499981 -2064222494 1797695071 797291423 Thread: 51 
-1898499981 -2064222494 1797695071 797291423 Thread: 30 
-1898499981 -2064222494 1797695071 797291423 Thread: 6 
-1898499981 -2064222494 1797695071 797291423 Thread: 27 
-1898499981 -2064222494 1797695071 797291423 Thread: 8 
-1898499981 -2064222494 1797695071 797291423 Thread: 52 
-1898499981 -2064222494 1797695071 797291423 Thread: 0 
-1898499981 -2064222494 1797695071 797291423 Thread: 15 
-1898499981 -2064222494 1797695071 797291423 Thread: 3 
-1898499981 -2064222494 1797695071 797291423 Thread: 40 
-1898499981 -2064222494 1797695071 797291423 Thread: 36 
-1898499981 -2064222494 1797695071 797291423 Thread: 20 
-1898499981 -2064222494 1797695071 797291423 Thread: 48 
-1898499981 -2064222494 1797695071 797291423 Thread: 38 
-1898499981 -2064222494 1797695071 797291423 Thread: 42 
-1898499981 -2064222494 1797695071 797291423 Thread: 37 
-1898499981 -2064222494 1797695071 797291423 Thread: 25 
-1898499981 -2064222494 1797695071 797291423 Thread: 43 
-1898499981 -2064222494 1797695071 797291423 Thread: 32 
-1898499981 -2064222494 1797695071 797291423 Thread: 23 
-1898499981 -2064222494 1797695071 797291423 Thread: 19 
-1898499981 -2064222494 1797695071 797291423 Thread: 21 
-1898499981 -2064222494 1797695071 797291423 Thread: 17 
-1898499981 -2064222494 1797695071 797291423 Thread: 44 
-1898499981 -2064222494 1797695071 797291423 Thread: 41 
-1898499981 -2064222494 1797695071 797291423 Thread: 33 
-1898499981 -2064222494 1797695071 797291423 Thread: 50 
-1898499981 -2064222494 1797695071 797291423 Thread: 45 
-1898499981 -2064222494 1797695071 797291423 Thread: 56 
-1898499981 -2064222494 1797695071 797291423 Thread: 47 
-1898499981 -2064222494 1797695071 797291423 Thread: 58 
-1898499981 -2064222494 1797695071 797291423 Thread: 49 
-1898499981 -2064222494 1797695071 797291423 Thread: 57 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/seedTilt16.txt <==
-1874139083 -1809323305 -326739198 -1100748683 Thread: 55 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 25 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 31 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 22 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 18 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 16 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 17 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 62 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 3 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 63 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 34 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 32 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 42 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 0 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 36 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 27 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 58 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 4 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 52 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 21 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 59 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 45 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 44 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 12 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 20 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 60 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 38 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 37 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 33 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 30 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 49 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 50 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 46 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 15 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 43 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 54 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 13 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 14 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 24 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 47 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 39 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 2 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 1 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 9 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 8 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 10 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 5 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 53 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 56 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 41 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 40 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 57 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 26 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 51 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 23 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 11 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 61 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 7 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 48 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 28 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 29 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 35 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 6 
-1874139083 -1809323305 -326739198 -1100748683 Thread: 19 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/seedTilt17.txt <==
175653825 -821329565 1345950310 -2027428817 Thread: 27 
175653825 -821329565 1345950310 -2027428817 Thread: 37 
175653825 -821329565 1345950310 -2027428817 Thread: 52 
175653825 -821329565 1345950310 -2027428817 Thread: 53 
175653825 -821329565 1345950310 -2027428817 Thread: 49 
175653825 -821329565 1345950310 -2027428817 Thread: 32 
175653825 -821329565 1345950310 -2027428817 Thread: 39 
175653825 -821329565 1345950310 -2027428817 Thread: 19 
175653825 -821329565 1345950310 -2027428817 Thread: 0 
175653825 -821329565 1345950310 -2027428817 Thread: 63 
175653825 -821329565 1345950310 -2027428817 Thread: 60 
175653825 -821329565 1345950310 -2027428817 Thread: 55 
175653825 -821329565 1345950310 -2027428817 Thread: 62 
175653825 -821329565 1345950310 -2027428817 Thread: 43 
175653825 -821329565 1345950310 -2027428817 Thread: 48 
175653825 -821329565 1345950310 -2027428817 Thread: 56 
175653825 -821329565 1345950310 -2027428817 Thread: 13 
175653825 -821329565 1345950310 -2027428817 Thread: 44 
175653825 -821329565 1345950310 -2027428817 Thread: 61 
175653825 -821329565 1345950310 -2027428817 Thread: 38 
175653825 -821329565 1345950310 -2027428817 Thread: 35 
175653825 -821329565 1345950310 -2027428817 Thread: 3 
175653825 -821329565 1345950310 -2027428817 Thread: 42 
175653825 -821329565 1345950310 -2027428817 Thread: 41 
175653825 -821329565 1345950310 -2027428817 Thread: 15 
175653825 -821329565 1345950310 -2027428817 Thread: 12 
175653825 -821329565 1345950310 -2027428817 Thread: 22 
175653825 -821329565 1345950310 -2027428817 Thread: 31 
175653825 -821329565 1345950310 -2027428817 Thread: 47 
175653825 -821329565 1345950310 -2027428817 Thread: 30 
175653825 -821329565 1345950310 -2027428817 Thread: 20 
175653825 -821329565 1345950310 -2027428817 Thread: 50 
175653825 -821329565 1345950310 -2027428817 Thread: 25 
175653825 -821329565 1345950310 -2027428817 Thread: 34 
175653825 -821329565 1345950310 -2027428817 Thread: 18 
175653825 -821329565 1345950310 -2027428817 Thread: 21 
175653825 -821329565 1345950310 -2027428817 Thread: 29 
175653825 -821329565 1345950310 -2027428817 Thread: 28 
175653825 -821329565 1345950310 -2027428817 Thread: 24 
175653825 -821329565 1345950310 -2027428817 Thread: 59 
175653825 -821329565 1345950310 -2027428817 Thread: 54 
175653825 -821329565 1345950310 -2027428817 Thread: 4 
175653825 -821329565 1345950310 -2027428817 Thread: 1 
175653825 -821329565 1345950310 -2027428817 Thread: 2 
175653825 -821329565 1345950310 -2027428817 Thread: 46 
175653825 -821329565 1345950310 -2027428817 Thread: 26 
175653825 -821329565 1345950310 -2027428817 Thread: 14 
175653825 -821329565 1345950310 -2027428817 Thread: 33 
175653825 -821329565 1345950310 -2027428817 Thread: 51 
175653825 -821329565 1345950310 -2027428817 Thread: 8 
175653825 -821329565 1345950310 -2027428817 Thread: 11 
175653825 -821329565 1345950310 -2027428817 Thread: 6 
175653825 -821329565 1345950310 -2027428817 Thread: 23 
175653825 -821329565 1345950310 -2027428817 Thread: 58 
175653825 -821329565 1345950310 -2027428817 Thread: 17 
175653825 -821329565 1345950310 -2027428817 Thread: 16 
175653825 -821329565 1345950310 -2027428817 Thread: 9 
175653825 -821329565 1345950310 -2027428817 Thread: 5 
175653825 -821329565 1345950310 -2027428817 Thread: 57 
175653825 -821329565 1345950310 -2027428817 Thread: 7 
175653825 -821329565 1345950310 -2027428817 Thread: 10 
175653825 -821329565 1345950310 -2027428817 Thread: 36 
175653825 -821329565 1345950310 -2027428817 Thread: 40 
175653825 -821329565 1345950310 -2027428817 Thread: 45 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/seedTilt18.txt <==
-2115957051 -1648865506 1940004804 -1726542533 Thread: 55 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 53 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 9 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 10 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 54 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 14 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 59 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 11 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 39 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 51 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 49 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 25 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 36 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 50 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 3 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 19 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 62 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 6 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 40 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 21 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 56 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 57 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 35 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 12 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 26 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 46 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 47 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 4 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 48 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 2 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 42 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 5 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 8 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 20 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 15 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 13 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 23 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 32 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 29 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 18 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 30 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 33 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 28 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 27 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 22 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 0 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 60 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 41 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 45 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 38 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 17 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 61 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 52 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 37 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 44 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 1 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 63 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 31 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 34 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 58 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 43 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 24 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 16 
-2115957051 -1648865506 1940004804 -1726542533 Thread: 7 


==> Ancillary/Data/4Fields/growMass/Data/_2048_10_360/seedTilt19.txt <==
-3884818 -1937608264 1320354112 -775622374 Thread: 54 
-3884818 -1937608264 1320354112 -775622374 Thread: 0 
-3884818 -1937608264 1320354112 -775622374 Thread: 21 
-3884818 -1937608264 1320354112 -775622374 Thread: 17 
-3884818 -1937608264 1320354112 -775622374 Thread: 16 
-3884818 -1937608264 1320354112 -775622374 Thread: 18 
-3884818 -1937608264 1320354112 -775622374 Thread: 8 
-3884818 -1937608264 1320354112 -775622374 Thread: 52 
-3884818 -1937608264 1320354112 -775622374 Thread: 14 
-3884818 -1937608264 1320354112 -775622374 Thread: 45 
-3884818 -1937608264 1320354112 -775622374 Thread: 48 
-3884818 -1937608264 1320354112 -775622374 Thread: 51 
-3884818 -1937608264 1320354112 -775622374 Thread: 50 
-3884818 -1937608264 1320354112 -775622374 Thread: 32 
-3884818 -1937608264 1320354112 -775622374 Thread: 9 
-3884818 -1937608264 1320354112 -775622374 Thread: 39 
-3884818 -1937608264 1320354112 -775622374 Thread: 44 
-3884818 -1937608264 1320354112 -775622374 Thread: 35 
-3884818 -1937608264 1320354112 -775622374 Thread: 30 
-3884818 -1937608264 1320354112 -775622374 Thread: 58 
-3884818 -1937608264 1320354112 -775622374 Thread: 36 
-3884818 -1937608264 1320354112 -775622374 Thread: 42 
-3884818 -1937608264 1320354112 -775622374 Thread: 59 
-3884818 -1937608264 1320354112 -775622374 Thread: 40 
-3884818 -1937608264 1320354112 -775622374 Thread: 7 
-3884818 -1937608264 1320354112 -775622374 Thread: 26 
-3884818 -1937608264 1320354112 -775622374 Thread: 1 
-3884818 -1937608264 1320354112 -775622374 Thread: 4 
-3884818 -1937608264 1320354112 -775622374 Thread: 6 
-3884818 -1937608264 1320354112 -775622374 Thread: 24 
-3884818 -1937608264 1320354112 -775622374 Thread: 28 
-3884818 -1937608264 1320354112 -775622374 Thread: 49 
-3884818 -1937608264 1320354112 -775622374 Thread: 56 
-3884818 -1937608264 1320354112 -775622374 Thread: 55 
-3884818 -1937608264 1320354112 -775622374 Thread: 61 
-3884818 -1937608264 1320354112 -775622374 Thread: 31 
-3884818 -1937608264 1320354112 -775622374 Thread: 27 
-3884818 -1937608264 1320354112 -775622374 Thread: 13 
-3884818 -1937608264 1320354112 -775622374 Thread: 63 
-3884818 -1937608264 1320354112 -775622374 Thread: 41 
-3884818 -1937608264 1320354112 -775622374 Thread: 46 
-3884818 -1937608264 1320354112 -775622374 Thread: 34 
-3884818 -1937608264 1320354112 -775622374 Thread: 23 
-3884818 -1937608264 1320354112 -775622374 Thread: 19 
-3884818 -1937608264 1320354112 -775622374 Thread: 60 
-3884818 -1937608264 1320354112 -775622374 Thread: 62 
-3884818 -1937608264 1320354112 -775622374 Thread: 47 
-3884818 -1937608264 1320354112 -775622374 Thread: 3 
-3884818 -1937608264 1320354112 -775622374 Thread: 20 
-3884818 -1937608264 1320354112 -775622374 Thread: 37 
-3884818 -1937608264 1320354112 -775622374 Thread: 29 
-3884818 -1937608264 1320354112 -775622374 Thread: 12 
-3884818 -1937608264 1320354112 -775622374 Thread: 5 
-3884818 -1937608264 1320354112 -775622374 Thread: 43 
-3884818 -1937608264 1320354112 -775622374 Thread: 22 
-3884818 -1937608264 1320354112 -775622374 Thread: 33 
-3884818 -1937608264 1320354112 -775622374 Thread: 2 
-3884818 -1937608264 1320354112 -775622374 Thread: 25 
-3884818 -1937608264 1320354112 -775622374 Thread: 38 
-3884818 -1937608264 1320354112 -775622374 Thread: 11 
-3884818 -1937608264 1320354112 -775622374 Thread: 10 
-3884818 -1937608264 1320354112 -775622374 Thread: 57 
-3884818 -1937608264 1320354112 -775622374 Thread: 15 
-3884818 -1937608264 1320354112 -775622374 Thread: 53 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt11.txt <==
3087,1.09782e+08,7.50836e+07
3129,5.84413e+07,1.22881e+08
3171,5.10441e+07,1.23108e+08
3213,9.98358e+07,6.74336e+07
3255,1.15359e+08,5.13628e+07
3297,6.37692e+07,1.00869e+08
3339,5.0335e+07,1.07637e+08
3381,1.02802e+08,5.08993e+07
3423,8.59152e+07,6.73354e+07
3465,4.28544e+07,1.05129e+08
3507,9.24753e+07,5.18187e+07
3549,7.6144e+07,6.66689e+07
3591,4.71265e+07,9.02223e+07
3633,9.58712e+07,4.06195e+07
3675,4.39482e+07,8.79918e+07
3717,8.23715e+07,4.74242e+07
3759,5.39828e+07,7.27228e+07
3801,7.19129e+07,5.20073e+07
3843,5.35644e+07,6.76261e+07
3885,7.39756e+07,4.52783e+07
3927,4.27935e+07,7.21836e+07
3969,8.03279e+07,3.53557e+07
4011,4.08291e+07,6.85776e+07
4053,6.13207e+07,4.84111e+07
4095,7.05295e+07,3.78888e+07
4137,3.86326e+07,6.35023e+07
4179,5.12146e+07,5.10407e+07
4221,7.14186e+07,3.18898e+07
4263,5.89551e+07,4.00516e+07
4293,4.09626e+07,5.42013e+07
4305,3.99733e+07,5.42202e+07
4316,5.99622e+07,3.71659e+07
4347,3.69553e+07,5.51443e+07
4389,4.49505e+07,4.6718e+07
4431,5.34307e+07,3.82008e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt12.txt <==
3087,1.19496e+08,7.7873e+07
3129,6.95574e+07,1.24189e+08
3171,5.70931e+07,1.29451e+08
3213,1.01473e+08,7.85259e+07
3255,1.21109e+08,5.75757e+07
3297,7.39879e+07,1.02325e+08
3339,5.60595e+07,1.1367e+08
3381,1.04907e+08,6.04649e+07
3423,9.38336e+07,7.04937e+07
3465,5.01612e+07,1.08891e+08
3507,9.45459e+07,6.06927e+07
3549,8.36825e+07,6.96336e+07
3591,5.26227e+07,9.51961e+07
3633,9.90587e+07,4.75671e+07
3675,5.17377e+07,9.02043e+07
3717,8.45828e+07,5.49268e+07
3759,6.12743e+07,7.50748e+07
3801,7.45092e+07,5.86765e+07
3843,6.03602e+07,7.01227e+07
3885,7.64255e+07,5.16774e+07
3927,4.94638e+07,7.44855e+07
3969,8.29025e+07,4.11529e+07
4011,4.61161e+07,7.17388e+07
4053,6.61729e+07,5.17651e+07
4095,7.30807e+07,4.31235e+07
4137,4.38993e+07,6.63081e+07
4179,5.61051e+07,5.38311e+07
4221,7.42347e+07,3.64707e+07
4263,6.21988e+07,4.40631e+07
4293,4.59187e+07,5.66194e+07
4305,4.46063e+07,5.68707e+07
4316,6.30984e+07,4.10375e+07
4347,4.18904e+07,5.74823e+07
4389,4.92716e+07,4.93999e+07
4431,5.70409e+07,4.12493e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt13.txt <==
3087,1.20265e+08,7.57774e+07
3129,6.40408e+07,1.29372e+08
3171,5.29396e+07,1.3256e+08
3213,1.04506e+08,7.38878e+07
3255,1.24585e+08,5.28815e+07
3297,7.02069e+07,1.05218e+08
3339,5.2466e+07,1.1604e+08
3381,1.08644e+08,5.54781e+07
3423,9.3832e+07,6.96475e+07
3465,4.56329e+07,1.12246e+08
3507,9.75937e+07,5.64354e+07
3549,8.30288e+07,6.93925e+07
3591,4.96724e+07,9.68526e+07
3633,1.02453e+08,4.34109e+07
3675,4.76988e+07,9.32835e+07
3717,8.72515e+07,5.14018e+07
3759,5.86641e+07,7.6803e+07
3801,7.61633e+07,5.61088e+07
3843,5.80151e+07,7.15957e+07
3885,7.86366e+07,4.87077e+07
3927,4.60987e+07,7.6897e+07
3969,8.59116e+07,3.77131e+07
4011,4.34821e+07,7.34309e+07
4053,6.58703e+07,5.14602e+07
4095,7.55466e+07,4.03303e+07
4137,4.1082e+07,6.8098e+07
4179,5.47668e+07,5.45281e+07
4221,7.68717e+07,3.36845e+07
4263,6.33248e+07,4.25327e+07
4293,4.33712e+07,5.83042e+07
4305,4.23756e+07,5.82281e+07
4316,6.45367e+07,3.93382e+07
4347,3.88664e+07,5.95011e+07
4389,4.76934e+07,5.02316e+07
4431,5.72183e+07,4.07266e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt14.txt <==
3087,1.18972e+08,7.58534e+07
3129,6.57466e+07,1.2541e+08
3171,5.32546e+07,1.30981e+08
3213,1.02045e+08,7.48415e+07
3255,1.22565e+08,5.35068e+07
3297,7.12855e+07,1.02733e+08
3339,5.25434e+07,1.1485e+08
3381,1.06177e+08,5.63946e+07
3423,9.37053e+07,6.85352e+07
3465,4.63379e+07,1.10463e+08
3507,9.51823e+07,5.73604e+07
3549,8.34915e+07,6.76086e+07
3591,4.91971e+07,9.64632e+07
3633,1.00641e+08,4.37282e+07
3675,4.89666e+07,9.07558e+07
3717,8.45353e+07,5.28425e+07
3759,6.01113e+07,7.41223e+07
3801,7.3402e+07,5.77363e+07
3843,5.95143e+07,6.89792e+07
3885,7.57077e+07,5.04013e+07
3927,4.77334e+07,7.42565e+07
3969,8.35133e+07,3.88104e+07
4011,4.336e+07,7.25446e+07
4053,6.65756e+07,4.97908e+07
4095,7.25119e+07,4.20056e+07
4137,4.14388e+07,6.68656e+07
4179,5.61086e+07,5.23949e+07
4221,7.47138e+07,3.45779e+07
4263,6.06896e+07,4.39132e+07
4293,4.52457e+07,5.58439e+07
4305,4.24457e+07,5.73387e+07
4316,6.17711e+07,4.08177e+07
4347,4.07262e+07,5.71416e+07
4389,4.92003e+07,4.81897e+07
4431,5.74716e+07,3.97045e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt15.txt <==
3087,1.1061e+08,7.64739e+07
3129,6.07984e+07,1.2258e+08
3171,5.30202e+07,1.22741e+08
3213,9.98152e+07,6.94005e+07
3255,1.15482e+08,5.30127e+07
3297,6.55386e+07,1.00882e+08
3339,5.18455e+07,1.0792e+08
3381,1.02744e+08,5.27496e+07
3423,8.68624e+07,6.80635e+07
3465,4.44534e+07,1.05072e+08
3507,9.2458e+07,5.3447e+07
3549,7.72041e+07,6.71183e+07
3591,4.81624e+07,9.07574e+07
3633,9.59508e+07,4.19843e+07
3675,4.5429e+07,8.79487e+07
3717,8.22688e+07,4.89832e+07
3759,5.53387e+07,7.27541e+07
3801,7.18811e+07,5.34308e+07
3843,5.48704e+07,6.76651e+07
3885,7.38469e+07,4.67267e+07
3927,4.41482e+07,7.21441e+07
3969,8.02222e+07,3.66591e+07
4011,4.17667e+07,6.88335e+07
4053,6.21339e+07,4.87984e+07
4095,7.04337e+07,3.90638e+07
4137,3.96909e+07,6.37209e+07
4179,5.21717e+07,5.12314e+07
4221,7.14416e+07,3.29272e+07
4263,5.91813e+07,4.08844e+07
4293,4.20299e+07,5.42929e+07
4305,4.0903e+07,5.44319e+07
4316,6.01699e+07,3.79832e+07
4347,3.80576e+07,5.52138e+07
4389,4.57748e+07,4.70101e+07
4431,5.39342e+07,3.87065e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt16.txt <==
3087,1.1488e+08,7.37014e+07
3129,6.42741e+07,1.21443e+08
3171,5.26602e+07,1.2624e+08
3213,9.83889e+07,7.37476e+07
3255,1.17746e+08,5.29702e+07
3297,6.95806e+07,9.91076e+07
3339,5.1949e+07,1.1061e+08
3381,1.01949e+08,5.61496e+07
3423,9.03347e+07,6.68853e+07
3465,4.62057e+07,1.05903e+08
3507,9.15837e+07,5.6797e+07
3549,8.03971e+07,6.63257e+07
3591,4.90799e+07,9.22796e+07
3633,9.63179e+07,4.40052e+07
3675,4.83385e+07,8.74523e+07
3717,8.1823e+07,5.16566e+07
3759,5.82298e+07,7.22602e+07
3801,7.17065e+07,5.56818e+07
3843,5.74851e+07,6.74011e+07
3885,7.3777e+07,4.8765e+07
3927,4.65817e+07,7.20086e+07
3969,8.05239e+07,3.82782e+07
4011,4.31597e+07,6.96291e+07
4053,6.38218e+07,4.90986e+07
4095,7.06122e+07,4.07277e+07
4137,4.1046e+07,6.42809e+07
4179,5.39374e+07,5.13893e+07
4221,7.2075e+07,3.40419e+07
4263,5.94573e+07,4.22226e+07
4293,4.38056e+07,5.43583e+07
4305,4.19156e+07,5.51336e+07
4316,6.0397e+07,3.93283e+07
4347,3.96891e+07,5.5393e+07
4389,4.73983e+07,4.70877e+07
4431,5.52145e+07,3.90219e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt17.txt <==
3087,1.19588e+08,7.61233e+07
3129,6.29379e+07,1.29621e+08
3171,5.21037e+07,1.32696e+08
3213,1.04728e+08,7.25832e+07
3255,1.24698e+08,5.19876e+07
3297,6.92607e+07,1.05548e+08
3339,5.15165e+07,1.16241e+08
3381,1.08985e+08,5.40998e+07
3423,9.36181e+07,6.91353e+07
3465,4.4411e+07,1.12748e+08
3507,9.77343e+07,5.53113e+07
3549,8.29326e+07,6.88077e+07
3591,4.84577e+07,9.74293e+07
3633,1.02947e+08,4.20595e+07
3675,4.67257e+07,9.35059e+07
3717,8.70637e+07,5.06829e+07
3759,5.83943e+07,7.62464e+07
3801,7.54846e+07,5.60196e+07
3843,5.79298e+07,7.09388e+07
3885,7.80442e+07,4.85293e+07
3927,4.56215e+07,7.66252e+07
3969,8.60685e+07,3.69137e+07
4011,4.21742e+07,7.39807e+07
4053,6.6504e+07,5.02984e+07
4095,7.48865e+07,4.02976e+07
4137,3.99898e+07,6.85037e+07
4179,5.53068e+07,5.35291e+07
4221,7.69661e+07,3.30442e+07
4263,6.21463e+07,4.30032e+07
4293,4.3615e+07,5.76042e+07
4305,4.1314e+07,5.86386e+07
4316,6.34271e+07,3.97645e+07
4347,3.88081e+07,5.90947e+07
4389,4.82861e+07,4.93149e+07
4431,5.7884e+07,3.97954e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt18.txt <==
3087,1.02661e+08,7.49904e+07
3129,5.25637e+07,1.21791e+08
3171,4.99359e+07,1.16938e+08
3213,9.91767e+07,6.14126e+07
3255,1.10191e+08,5.00972e+07
3297,5.79318e+07,9.9999e+07
3339,4.93142e+07,1.01949e+08
3381,1.01089e+08,4.64971e+07
3423,7.99558e+07,6.72059e+07
3465,4.06946e+07,1.01054e+08
3507,9.12139e+07,4.72501e+07
3549,7.05422e+07,6.63906e+07
3591,4.61866e+07,8.54789e+07
3633,9.25828e+07,3.84158e+07
3675,4.04343e+07,8.59654e+07
3717,8.11968e+07,4.34374e+07
3759,4.94349e+07,7.20108e+07
3801,7.13028e+07,4.76608e+07
3843,4.91296e+07,6.69974e+07
3885,7.30772e+07,4.15259e+07
3927,3.94059e+07,7.07515e+07
3969,7.78166e+07,3.33388e+07
4011,3.9878e+07,6.51019e+07
4053,5.69727e+07,4.81652e+07
4095,6.94244e+07,3.48734e+07
4137,3.7522e+07,6.05411e+07
4179,4.72238e+07,5.06866e+07
4221,6.87069e+07,3.05367e+07
4263,5.85713e+07,3.68077e+07
4293,3.7735e+07,5.34032e+07
4305,3.92312e+07,5.13582e+07
4316,5.94644e+07,3.41762e+07
4347,3.44549e+07,5.38083e+07
4389,4.14316e+07,4.62897e+07
4431,4.98606e+07,3.79068e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt19.txt <==
3087,1.05232e+08,7.5508e+07
3129,5.49425e+07,1.2216e+08
3171,5.07575e+07,1.19075e+08
3213,9.96517e+07,6.38039e+07
3255,1.11861e+08,5.12905e+07
3297,5.99684e+07,1.00781e+08
3339,5.02219e+07,1.03723e+08
3381,1.01972e+08,4.82364e+07
3423,8.16932e+07,6.80886e+07
3465,4.17648e+07,1.02578e+08
3507,9.21674e+07,4.86794e+07
3549,7.20406e+07,6.73504e+07
3591,4.69848e+07,8.70685e+07
3633,9.38796e+07,3.94156e+07
3675,4.1398e+07,8.72248e+07
3717,8.22255e+07,4.44911e+07
3759,5.04983e+07,7.29616e+07
3801,7.2175e+07,4.88065e+07
3843,5.01036e+07,6.79176e+07
3885,7.39719e+07,4.24899e+07
3927,4.00968e+07,7.18396e+07
3969,7.89507e+07,3.39615e+07
4011,4.02855e+07,6.63342e+07
4053,5.79911e+07,4.87623e+07
4095,7.02969e+07,3.5598e+07
4137,3.7877e+07,6.16585e+07
4179,4.80496e+07,5.1344e+07
4221,6.97212e+07,3.10119e+07
4263,5.91663e+07,3.75949e+07
4293,3.83497e+07,5.41334e+07
4305,3.95895e+07,5.23012e+07
4316,6.00883e+07,3.48664e+07
4347,3.49606e+07,5.45721e+07
4389,4.20803e+07,4.68983e+07
4431,5.05693e+07,3.84195e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt20.txt <==
3087,1.02094e+08,7.6317e+07
3129,5.19203e+07,1.22957e+08
3171,5.05722e+07,1.1671e+08
3213,1.0057e+08,6.03749e+07
3255,1.1026e+08,5.0572e+07
3297,5.70738e+07,1.01369e+08
3339,4.99771e+07,1.01634e+08
3381,1.02371e+08,4.57497e+07
3423,7.93242e+07,6.83855e+07
3465,4.06964e+07,1.01347e+08
3507,9.2612e+07,4.61937e+07
3549,6.98574e+07,6.7527e+07
3591,4.66153e+07,8.53674e+07
3633,9.34275e+07,3.80025e+07
3675,3.9636e+07,8.70819e+07
3717,8.24952e+07,4.25014e+07
3759,4.85998e+07,7.30976e+07
3801,7.2487e+07,4.68659e+07
3843,4.83703e+07,6.79801e+07
3885,7.42082e+07,4.07669e+07
3927,3.8645e+07,7.16894e+07
3969,7.87178e+07,3.28422e+07
4011,3.9795e+07,6.53855e+07
4053,5.67079e+07,4.86781e+07
4095,7.03893e+07,3.42365e+07
4137,3.73349e+07,6.0944e+07
4179,4.67236e+07,5.13355e+07
4221,6.92947e+07,3.02674e+07
4263,5.93767e+07,3.6355e+07
4293,3.71184e+07,5.41255e+07
4305,3.92591e+07,5.15338e+07
4316,6.02981e+07,3.36798e+07
4347,3.39124e+07,5.44565e+07
4389,4.08646e+07,4.69754e+07
4431,4.95844e+07,3.83565e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt21.txt <==
3087,9.52884e+07,7.51895e+07
3129,4.66578e+07,1.20068e+08
3171,4.81341e+07,1.10955e+08
3213,9.80834e+07,5.47078e+07
3255,1.04891e+08,4.82286e+07
3297,5.16624e+07,9.91755e+07
3339,4.73656e+07,9.67671e+07
3381,9.92382e+07,4.14677e+07
3423,7.40024e+07,6.63209e+07
3465,3.7339e+07,9.77563e+07
3507,8.97988e+07,4.2075e+07
3549,6.50213e+07,6.54924e+07
3591,4.39069e+07,8.14736e+07
3633,8.97489e+07,3.51795e+07
3675,3.59636e+07,8.43293e+07
3717,7.99131e+07,3.8825e+07
3759,4.45822e+07,7.09486e+07
3801,7.01206e+07,4.32389e+07
3843,4.45308e+07,6.58866e+07
3885,7.18075e+07,3.74442e+07
3927,3.5247e+07,6.93957e+07
3969,7.59041e+07,3.01218e+07
4011,3.71227e+07,6.27224e+07
4053,5.34319e+07,4.66013e+07
4095,6.78933e+07,3.16188e+07
4137,3.46714e+07,5.85274e+07
4179,4.38247e+07,4.92517e+07
4221,6.66096e+07,2.80436e+07
4263,5.68466e+07,3.41333e+07
4293,3.45453e+07,5.20017e+07
4305,3.67566e+07,4.94028e+07
4316,5.77219e+07,3.16202e+07
4347,3.14567e+07,5.2322e+07
4389,3.84576e+07,4.49023e+07
4431,4.71764e+07,3.63817e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt22.txt <==
3087,9.98697e+07,7.51468e+07
3129,5.14154e+07,1.1993e+08
3171,4.97308e+07,1.14429e+08
3213,9.77929e+07,6.01453e+07
3255,1.0753e+08,5.00241e+07
3297,5.63708e+07,9.88061e+07
3339,4.90127e+07,9.96809e+07
3381,9.94173e+07,4.56318e+07
3423,7.76494e+07,6.69594e+07
3465,4.02596e+07,9.89642e+07
3507,8.98268e+07,4.61425e+07
3549,6.84207e+07,6.61324e+07
3591,4.58367e+07,8.34815e+07
3633,9.06326e+07,3.79818e+07
3675,3.94615e+07,8.46367e+07
3717,8.00088e+07,4.23453e+07
3759,4.79657e+07,7.11826e+07
3801,7.03846e+07,4.64419e+07
3843,4.76767e+07,6.62133e+07
3885,7.19766e+07,4.05484e+07
3927,3.83768e+07,6.96133e+07
3969,7.61911e+07,3.2826e+07
4011,3.93766e+07,6.36002e+07
4053,5.53635e+07,4.76523e+07
4095,6.81642e+07,3.41986e+07
4137,3.70465e+07,5.91236e+07
4179,4.59374e+07,5.00375e+07
4221,6.70007e+07,3.02416e+07
4263,5.75971e+07,3.59898e+07
4293,3.68982e+07,5.24393e+07
4305,3.88909e+07,4.99932e+07
4316,5.84148e+07,3.34349e+07
4347,3.39383e+07,5.26019e+07
4389,4.03083e+07,4.56213e+07
4431,4.82647e+07,3.76399e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/axionNumTilt23.txt <==
3087,1.14544e+08,7.53488e+07
3129,6.21661e+07,1.24805e+08
3171,5.24617e+07,1.26971e+08
3213,1.00744e+08,7.18873e+07
3255,1.19004e+08,5.23542e+07
3297,6.78392e+07,1.01635e+08
3339,5.17357e+07,1.11281e+08
3381,1.04193e+08,5.44793e+07
3423,8.99214e+07,6.78556e+07
3465,4.51474e+07,1.07297e+08
3507,9.35213e+07,5.53638e+07
3549,7.97328e+07,6.74153e+07
3591,4.88317e+07,9.27173e+07
3633,9.7696e+07,4.30595e+07
3675,4.69252e+07,8.9094e+07
3717,8.34131e+07,5.04497e+07
3759,5.69954e+07,7.37026e+07
3801,7.30107e+07,5.47006e+07
3843,5.63634e+07,6.87136e+07
3885,7.51032e+07,4.77716e+07
3927,4.53782e+07,7.33222e+07
3969,8.16377e+07,3.75297e+07
4011,4.28153e+07,7.00369e+07
4053,6.33625e+07,4.97023e+07
4095,7.17893e+07,3.98943e+07
4137,4.06539e+07,6.47566e+07
4179,5.31309e+07,5.22784e+07
4221,7.27617e+07,3.36582e+07
4263,6.04924e+07,4.1512e+07
4293,4.27688e+07,5.54156e+07
4305,4.18594e+07,5.53452e+07
4316,6.15335e+07,3.85461e+07
4347,3.87474e+07,5.63229e+07
4389,4.64679e+07,4.80513e+07
4431,5.47666e+07,3.96044e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt20.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt21.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt22.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/runParamsTilt23.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4050
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt11.txt <==
-170529079 292429481 1709523541 -733350199 Thread: 31 
-170529079 292429481 1709523541 -733350199 Thread: 35 
-170529079 292429481 1709523541 -733350199 Thread: 63 
-170529079 292429481 1709523541 -733350199 Thread: 19 
-170529079 292429481 1709523541 -733350199 Thread: 10 
-170529079 292429481 1709523541 -733350199 Thread: 14 
-170529079 292429481 1709523541 -733350199 Thread: 23 
-170529079 292429481 1709523541 -733350199 Thread: 29 
-170529079 292429481 1709523541 -733350199 Thread: 33 
-170529079 292429481 1709523541 -733350199 Thread: 59 
-170529079 292429481 1709523541 -733350199 Thread: 15 
-170529079 292429481 1709523541 -733350199 Thread: 24 
-170529079 292429481 1709523541 -733350199 Thread: 9 
-170529079 292429481 1709523541 -733350199 Thread: 57 
-170529079 292429481 1709523541 -733350199 Thread: 20 
-170529079 292429481 1709523541 -733350199 Thread: 18 
-170529079 292429481 1709523541 -733350199 Thread: 38 
-170529079 292429481 1709523541 -733350199 Thread: 46 
-170529079 292429481 1709523541 -733350199 Thread: 52 
-170529079 292429481 1709523541 -733350199 Thread: 42 
-170529079 292429481 1709523541 -733350199 Thread: 0 
-170529079 292429481 1709523541 -733350199 Thread: 4 
-170529079 292429481 1709523541 -733350199 Thread: 62 
-170529079 292429481 1709523541 -733350199 Thread: 37 
-170529079 292429481 1709523541 -733350199 Thread: 40 
-170529079 292429481 1709523541 -733350199 Thread: 30 
-170529079 292429481 1709523541 -733350199 Thread: 61 
-170529079 292429481 1709523541 -733350199 Thread: 60 
-170529079 292429481 1709523541 -733350199 Thread: 58 
-170529079 292429481 1709523541 -733350199 Thread: 43 
-170529079 292429481 1709523541 -733350199 Thread: 53 
-170529079 292429481 1709523541 -733350199 Thread: 2 
-170529079 292429481 1709523541 -733350199 Thread: 12 
-170529079 292429481 1709523541 -733350199 Thread: 13 
-170529079 292429481 1709523541 -733350199 Thread: 50 
-170529079 292429481 1709523541 -733350199 Thread: 45 
-170529079 292429481 1709523541 -733350199 Thread: 28 
-170529079 292429481 1709523541 -733350199 Thread: 26 
-170529079 292429481 1709523541 -733350199 Thread: 34 
-170529079 292429481 1709523541 -733350199 Thread: 36 
-170529079 292429481 1709523541 -733350199 Thread: 3 
-170529079 292429481 1709523541 -733350199 Thread: 27 
-170529079 292429481 1709523541 -733350199 Thread: 25 
-170529079 292429481 1709523541 -733350199 Thread: 17 
-170529079 292429481 1709523541 -733350199 Thread: 48 
-170529079 292429481 1709523541 -733350199 Thread: 16 
-170529079 292429481 1709523541 -733350199 Thread: 44 
-170529079 292429481 1709523541 -733350199 Thread: 49 
-170529079 292429481 1709523541 -733350199 Thread: 1 
-170529079 292429481 1709523541 -733350199 Thread: 47 
-170529079 292429481 1709523541 -733350199 Thread: 22 
-170529079 292429481 1709523541 -733350199 Thread: 56 
-170529079 292429481 1709523541 -733350199 Thread: 54 
-170529079 292429481 1709523541 -733350199 Thread: 32 
-170529079 292429481 1709523541 -733350199 Thread: 7 
-170529079 292429481 1709523541 -733350199 Thread: 39 
-170529079 292429481 1709523541 -733350199 Thread: 55 
-170529079 292429481 1709523541 -733350199 Thread: 41 
-170529079 292429481 1709523541 -733350199 Thread: 11 
-170529079 292429481 1709523541 -733350199 Thread: 51 
-170529079 292429481 1709523541 -733350199 Thread: 6 
-170529079 292429481 1709523541 -733350199 Thread: 21 
-170529079 292429481 1709523541 -733350199 Thread: 5 
-170529079 292429481 1709523541 -733350199 Thread: 8 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt12.txt <==
-263000288 -1949785176 -59717425 1755759709 Thread: 62 
-263000288 -1949785176 -59717425 1755759709 Thread: 52 
-263000288 -1949785176 -59717425 1755759709 Thread: 41 
-263000288 -1949785176 -59717425 1755759709 Thread: 51 
-263000288 -1949785176 -59717425 1755759709 Thread: 15 
-263000288 -1949785176 -59717425 1755759709 Thread: 20 
-263000288 -1949785176 -59717425 1755759709 Thread: 53 
-263000288 -1949785176 -59717425 1755759709 Thread: 54 
-263000288 -1949785176 -59717425 1755759709 Thread: 12 
-263000288 -1949785176 -59717425 1755759709 Thread: 21 
-263000288 -1949785176 -59717425 1755759709 Thread: 0 
-263000288 -1949785176 -59717425 1755759709 Thread: 38 
-263000288 -1949785176 -59717425 1755759709 Thread: 43 
-263000288 -1949785176 -59717425 1755759709 Thread: 8 
-263000288 -1949785176 -59717425 1755759709 Thread: 59 
-263000288 -1949785176 -59717425 1755759709 Thread: 50 
-263000288 -1949785176 -59717425 1755759709 Thread: 46 
-263000288 -1949785176 -59717425 1755759709 Thread: 44 
-263000288 -1949785176 -59717425 1755759709 Thread: 14 
-263000288 -1949785176 -59717425 1755759709 Thread: 11 
-263000288 -1949785176 -59717425 1755759709 Thread: 49 
-263000288 -1949785176 -59717425 1755759709 Thread: 48 
-263000288 -1949785176 -59717425 1755759709 Thread: 17 
-263000288 -1949785176 -59717425 1755759709 Thread: 45 
-263000288 -1949785176 -59717425 1755759709 Thread: 2 
-263000288 -1949785176 -59717425 1755759709 Thread: 9 
-263000288 -1949785176 -59717425 1755759709 Thread: 34 
-263000288 -1949785176 -59717425 1755759709 Thread: 13 
-263000288 -1949785176 -59717425 1755759709 Thread: 26 
-263000288 -1949785176 -59717425 1755759709 Thread: 18 
-263000288 -1949785176 -59717425 1755759709 Thread: 47 
-263000288 -1949785176 -59717425 1755759709 Thread: 30 
-263000288 -1949785176 -59717425 1755759709 Thread: 28 
-263000288 -1949785176 -59717425 1755759709 Thread: 16 
-263000288 -1949785176 -59717425 1755759709 Thread: 35 
-263000288 -1949785176 -59717425 1755759709 Thread: 7 
-263000288 -1949785176 -59717425 1755759709 Thread: 60 
-263000288 -1949785176 -59717425 1755759709 Thread: 1 
-263000288 -1949785176 -59717425 1755759709 Thread: 4 
-263000288 -1949785176 -59717425 1755759709 Thread: 31 
-263000288 -1949785176 -59717425 1755759709 Thread: 24 
-263000288 -1949785176 -59717425 1755759709 Thread: 23 
-263000288 -1949785176 -59717425 1755759709 Thread: 25 
-263000288 -1949785176 -59717425 1755759709 Thread: 27 
-263000288 -1949785176 -59717425 1755759709 Thread: 22 
-263000288 -1949785176 -59717425 1755759709 Thread: 55 
-263000288 -1949785176 -59717425 1755759709 Thread: 63 
-263000288 -1949785176 -59717425 1755759709 Thread: 56 
-263000288 -1949785176 -59717425 1755759709 Thread: 42 
-263000288 -1949785176 -59717425 1755759709 Thread: 6 
-263000288 -1949785176 -59717425 1755759709 Thread: 57 
-263000288 -1949785176 -59717425 1755759709 Thread: 33 
-263000288 -1949785176 -59717425 1755759709 Thread: 10 
-263000288 -1949785176 -59717425 1755759709 Thread: 19 
-263000288 -1949785176 -59717425 1755759709 Thread: 61 
-263000288 -1949785176 -59717425 1755759709 Thread: 58 
-263000288 -1949785176 -59717425 1755759709 Thread: 36 
-263000288 -1949785176 -59717425 1755759709 Thread: 40 
-263000288 -1949785176 -59717425 1755759709 Thread: 39 
-263000288 -1949785176 -59717425 1755759709 Thread: 37 
-263000288 -1949785176 -59717425 1755759709 Thread: 32 
-263000288 -1949785176 -59717425 1755759709 Thread: 29 
-263000288 -1949785176 -59717425 1755759709 Thread: 3 
-263000288 -1949785176 -59717425 1755759709 Thread: 5 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt13.txt <==
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 21 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 3 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 31 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 38 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 51 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 49 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 5 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 8 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 24 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 22 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 44 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 57 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 50 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 18 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 42 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 13 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 26 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 28 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 2 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 32 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 12 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 45 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 33 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 41 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 9 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 16 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 30 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 43 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 48 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 25 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 61 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 29 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 37 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 27 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 39 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 20 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 35 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 59 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 46 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 34 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 10 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 6 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 54 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 47 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 7 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 60 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 14 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 1 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 53 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 55 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 0 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 17 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 56 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 62 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 58 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 63 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 40 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 23 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 36 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 52 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 15 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 4 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 19 
-1944469931 -1404053413 -1492973439 -1713017527 Thread: 11 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt14.txt <==
1880937540 -392836153 681445808 1590994349 Thread: 63 
1880937540 -392836153 681445808 1590994349 Thread: 55 
1880937540 -392836153 681445808 1590994349 Thread: 47 
1880937540 -392836153 681445808 1590994349 Thread: 0 
1880937540 -392836153 681445808 1590994349 Thread: 38 
1880937540 -392836153 681445808 1590994349 Thread: 41 
1880937540 -392836153 681445808 1590994349 Thread: 42 
1880937540 -392836153 681445808 1590994349 Thread: 58 
1880937540 -392836153 681445808 1590994349 Thread: 21 
1880937540 -392836153 681445808 1590994349 Thread: 13 
1880937540 -392836153 681445808 1590994349 Thread: 43 
1880937540 -392836153 681445808 1590994349 Thread: 29 
1880937540 -392836153 681445808 1590994349 Thread: 6 
1880937540 -392836153 681445808 1590994349 Thread: 31 
1880937540 -392836153 681445808 1590994349 Thread: 8 
1880937540 -392836153 681445808 1590994349 Thread: 9 
1880937540 -392836153 681445808 1590994349 Thread: 1 
1880937540 -392836153 681445808 1590994349 Thread: 12 
1880937540 -392836153 681445808 1590994349 Thread: 10 
1880937540 -392836153 681445808 1590994349 Thread: 61 
1880937540 -392836153 681445808 1590994349 Thread: 37 
1880937540 -392836153 681445808 1590994349 Thread: 60 
1880937540 -392836153 681445808 1590994349 Thread: 57 
1880937540 -392836153 681445808 1590994349 Thread: 11 
1880937540 -392836153 681445808 1590994349 Thread: 7 
1880937540 -392836153 681445808 1590994349 Thread: 53 
1880937540 -392836153 681445808 1590994349 Thread: 59 
1880937540 -392836153 681445808 1590994349 Thread: 48 
1880937540 -392836153 681445808 1590994349 Thread: 54 
1880937540 -392836153 681445808 1590994349 Thread: 14 
1880937540 -392836153 681445808 1590994349 Thread: 25 
1880937540 -392836153 681445808 1590994349 Thread: 34 
1880937540 -392836153 681445808 1590994349 Thread: 30 
1880937540 -392836153 681445808 1590994349 Thread: 3 
1880937540 -392836153 681445808 1590994349 Thread: 23 
1880937540 -392836153 681445808 1590994349 Thread: 46 
1880937540 -392836153 681445808 1590994349 Thread: 39 
1880937540 -392836153 681445808 1590994349 Thread: 19 
1880937540 -392836153 681445808 1590994349 Thread: 22 
1880937540 -392836153 681445808 1590994349 Thread: 49 
1880937540 -392836153 681445808 1590994349 Thread: 40 
1880937540 -392836153 681445808 1590994349 Thread: 52 
1880937540 -392836153 681445808 1590994349 Thread: 51 
1880937540 -392836153 681445808 1590994349 Thread: 27 
1880937540 -392836153 681445808 1590994349 Thread: 26 
1880937540 -392836153 681445808 1590994349 Thread: 28 
1880937540 -392836153 681445808 1590994349 Thread: 5 
1880937540 -392836153 681445808 1590994349 Thread: 2 
1880937540 -392836153 681445808 1590994349 Thread: 4 
1880937540 -392836153 681445808 1590994349 Thread: 17 
1880937540 -392836153 681445808 1590994349 Thread: 24 
1880937540 -392836153 681445808 1590994349 Thread: 62 
1880937540 -392836153 681445808 1590994349 Thread: 35 
1880937540 -392836153 681445808 1590994349 Thread: 15 
1880937540 -392836153 681445808 1590994349 Thread: 56 
1880937540 -392836153 681445808 1590994349 Thread: 18 
1880937540 -392836153 681445808 1590994349 Thread: 20 
1880937540 -392836153 681445808 1590994349 Thread: 16 
1880937540 -392836153 681445808 1590994349 Thread: 50 
1880937540 -392836153 681445808 1590994349 Thread: 45 
1880937540 -392836153 681445808 1590994349 Thread: 36 
1880937540 -392836153 681445808 1590994349 Thread: 32 
1880937540 -392836153 681445808 1590994349 Thread: 33 
1880937540 -392836153 681445808 1590994349 Thread: 44 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt15.txt <==
-1843289108 2066318781 -1930890521 1001970977 Thread: 63 
-1843289108 2066318781 -1930890521 1001970977 Thread: 5 
-1843289108 2066318781 -1930890521 1001970977 Thread: 32 
-1843289108 2066318781 -1930890521 1001970977 Thread: 19 
-1843289108 2066318781 -1930890521 1001970977 Thread: 4 
-1843289108 2066318781 -1930890521 1001970977 Thread: 51 
-1843289108 2066318781 -1930890521 1001970977 Thread: 54 
-1843289108 2066318781 -1930890521 1001970977 Thread: 8 
-1843289108 2066318781 -1930890521 1001970977 Thread: 50 
-1843289108 2066318781 -1930890521 1001970977 Thread: 1 
-1843289108 2066318781 -1930890521 1001970977 Thread: 12 
-1843289108 2066318781 -1930890521 1001970977 Thread: 14 
-1843289108 2066318781 -1930890521 1001970977 Thread: 28 
-1843289108 2066318781 -1930890521 1001970977 Thread: 20 
-1843289108 2066318781 -1930890521 1001970977 Thread: 45 
-1843289108 2066318781 -1930890521 1001970977 Thread: 43 
-1843289108 2066318781 -1930890521 1001970977 Thread: 0 
-1843289108 2066318781 -1930890521 1001970977 Thread: 48 
-1843289108 2066318781 -1930890521 1001970977 Thread: 23 
-1843289108 2066318781 -1930890521 1001970977 Thread: 25 
-1843289108 2066318781 -1930890521 1001970977 Thread: 24 
-1843289108 2066318781 -1930890521 1001970977 Thread: 21 
-1843289108 2066318781 -1930890521 1001970977 Thread: 27 
-1843289108 2066318781 -1930890521 1001970977 Thread: 61 
-1843289108 2066318781 -1930890521 1001970977 Thread: 3 
-1843289108 2066318781 -1930890521 1001970977 Thread: 62 
-1843289108 2066318781 -1930890521 1001970977 Thread: 2 
-1843289108 2066318781 -1930890521 1001970977 Thread: 55 
-1843289108 2066318781 -1930890521 1001970977 Thread: 56 
-1843289108 2066318781 -1930890521 1001970977 Thread: 53 
-1843289108 2066318781 -1930890521 1001970977 Thread: 41 
-1843289108 2066318781 -1930890521 1001970977 Thread: 35 
-1843289108 2066318781 -1930890521 1001970977 Thread: 58 
-1843289108 2066318781 -1930890521 1001970977 Thread: 29 
-1843289108 2066318781 -1930890521 1001970977 Thread: 42 
-1843289108 2066318781 -1930890521 1001970977 Thread: 9 
-1843289108 2066318781 -1930890521 1001970977 Thread: 31 
-1843289108 2066318781 -1930890521 1001970977 Thread: 38 
-1843289108 2066318781 -1930890521 1001970977 Thread: 59 
-1843289108 2066318781 -1930890521 1001970977 Thread: 39 
-1843289108 2066318781 -1930890521 1001970977 Thread: 34 
-1843289108 2066318781 -1930890521 1001970977 Thread: 47 
-1843289108 2066318781 -1930890521 1001970977 Thread: 15 
-1843289108 2066318781 -1930890521 1001970977 Thread: 10 
-1843289108 2066318781 -1930890521 1001970977 Thread: 16 
-1843289108 2066318781 -1930890521 1001970977 Thread: 13 
-1843289108 2066318781 -1930890521 1001970977 Thread: 18 
-1843289108 2066318781 -1930890521 1001970977 Thread: 6 
-1843289108 2066318781 -1930890521 1001970977 Thread: 36 
-1843289108 2066318781 -1930890521 1001970977 Thread: 30 
-1843289108 2066318781 -1930890521 1001970977 Thread: 49 
-1843289108 2066318781 -1930890521 1001970977 Thread: 44 
-1843289108 2066318781 -1930890521 1001970977 Thread: 17 
-1843289108 2066318781 -1930890521 1001970977 Thread: 11 
-1843289108 2066318781 -1930890521 1001970977 Thread: 26 
-1843289108 2066318781 -1930890521 1001970977 Thread: 57 
-1843289108 2066318781 -1930890521 1001970977 Thread: 40 
-1843289108 2066318781 -1930890521 1001970977 Thread: 37 
-1843289108 2066318781 -1930890521 1001970977 Thread: 46 
-1843289108 2066318781 -1930890521 1001970977 Thread: 22 
-1843289108 2066318781 -1930890521 1001970977 Thread: 52 
-1843289108 2066318781 -1930890521 1001970977 Thread: 33 
-1843289108 2066318781 -1930890521 1001970977 Thread: 60 
-1843289108 2066318781 -1930890521 1001970977 Thread: 7 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt16.txt <==
-431429687 -1577718703 -1039479445 405794655 Thread: 55 
-431429687 -1577718703 -1039479445 405794655 Thread: 1 
-431429687 -1577718703 -1039479445 405794655 Thread: 4 
-431429687 -1577718703 -1039479445 405794655 Thread: 13 
-431429687 -1577718703 -1039479445 405794655 Thread: 41 
-431429687 -1577718703 -1039479445 405794655 Thread: 47 
-431429687 -1577718703 -1039479445 405794655 Thread: 28 
-431429687 -1577718703 -1039479445 405794655 Thread: 24 
-431429687 -1577718703 -1039479445 405794655 Thread: 40 
-431429687 -1577718703 -1039479445 405794655 Thread: 27 
-431429687 -1577718703 -1039479445 405794655 Thread: 10 
-431429687 -1577718703 -1039479445 405794655 Thread: 43 
-431429687 -1577718703 -1039479445 405794655 Thread: 51 
-431429687 -1577718703 -1039479445 405794655 Thread: 63 
-431429687 -1577718703 -1039479445 405794655 Thread: 61 
-431429687 -1577718703 -1039479445 405794655 Thread: 38 
-431429687 -1577718703 -1039479445 405794655 Thread: 39 
-431429687 -1577718703 -1039479445 405794655 Thread: 15 
-431429687 -1577718703 -1039479445 405794655 Thread: 23 
-431429687 -1577718703 -1039479445 405794655 Thread: 46 
-431429687 -1577718703 -1039479445 405794655 Thread: 50 
-431429687 -1577718703 -1039479445 405794655 Thread: 42 
-431429687 -1577718703 -1039479445 405794655 Thread: 58 
-431429687 -1577718703 -1039479445 405794655 Thread: 45 
-431429687 -1577718703 -1039479445 405794655 Thread: 56 
-431429687 -1577718703 -1039479445 405794655 Thread: 54 
-431429687 -1577718703 -1039479445 405794655 Thread: 25 
-431429687 -1577718703 -1039479445 405794655 Thread: 16 
-431429687 -1577718703 -1039479445 405794655 Thread: 17 
-431429687 -1577718703 -1039479445 405794655 Thread: 37 
-431429687 -1577718703 -1039479445 405794655 Thread: 34 
-431429687 -1577718703 -1039479445 405794655 Thread: 35 
-431429687 -1577718703 -1039479445 405794655 Thread: 12 
-431429687 -1577718703 -1039479445 405794655 Thread: 14 
-431429687 -1577718703 -1039479445 405794655 Thread: 30 
-431429687 -1577718703 -1039479445 405794655 Thread: 32 
-431429687 -1577718703 -1039479445 405794655 Thread: 26 
-431429687 -1577718703 -1039479445 405794655 Thread: 2 
-431429687 -1577718703 -1039479445 405794655 Thread: 21 
-431429687 -1577718703 -1039479445 405794655 Thread: 31 
-431429687 -1577718703 -1039479445 405794655 Thread: 62 
-431429687 -1577718703 -1039479445 405794655 Thread: 8 
-431429687 -1577718703 -1039479445 405794655 Thread: 7 
-431429687 -1577718703 -1039479445 405794655 Thread: 59 
-431429687 -1577718703 -1039479445 405794655 Thread: 9 
-431429687 -1577718703 -1039479445 405794655 Thread: 53 
-431429687 -1577718703 -1039479445 405794655 Thread: 29 
-431429687 -1577718703 -1039479445 405794655 Thread: 5 
-431429687 -1577718703 -1039479445 405794655 Thread: 11 
-431429687 -1577718703 -1039479445 405794655 Thread: 0 
-431429687 -1577718703 -1039479445 405794655 Thread: 52 
-431429687 -1577718703 -1039479445 405794655 Thread: 20 
-431429687 -1577718703 -1039479445 405794655 Thread: 60 
-431429687 -1577718703 -1039479445 405794655 Thread: 48 
-431429687 -1577718703 -1039479445 405794655 Thread: 36 
-431429687 -1577718703 -1039479445 405794655 Thread: 3 
-431429687 -1577718703 -1039479445 405794655 Thread: 44 
-431429687 -1577718703 -1039479445 405794655 Thread: 18 
-431429687 -1577718703 -1039479445 405794655 Thread: 49 
-431429687 -1577718703 -1039479445 405794655 Thread: 19 
-431429687 -1577718703 -1039479445 405794655 Thread: 57 
-431429687 -1577718703 -1039479445 405794655 Thread: 33 
-431429687 -1577718703 -1039479445 405794655 Thread: 6 
-431429687 -1577718703 -1039479445 405794655 Thread: 22 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt17.txt <==
702372955 -900544901 201493606 1419085387 Thread: 44 
702372955 -900544901 201493606 1419085387 Thread: 11 
702372955 -900544901 201493606 1419085387 Thread: 0 
702372955 -900544901 201493606 1419085387 Thread: 25 
702372955 -900544901 201493606 1419085387 Thread: 19 
702372955 -900544901 201493606 1419085387 Thread: 24 
702372955 -900544901 201493606 1419085387 Thread: 2 
702372955 -900544901 201493606 1419085387 Thread: 48 
702372955 -900544901 201493606 1419085387 Thread: 16 
702372955 -900544901 201493606 1419085387 Thread: 12 
702372955 -900544901 201493606 1419085387 Thread: 37 
702372955 -900544901 201493606 1419085387 Thread: 54 
702372955 -900544901 201493606 1419085387 Thread: 41 
702372955 -900544901 201493606 1419085387 Thread: 15 
702372955 -900544901 201493606 1419085387 Thread: 28 
702372955 -900544901 201493606 1419085387 Thread: 31 
702372955 -900544901 201493606 1419085387 Thread: 49 
702372955 -900544901 201493606 1419085387 Thread: 13 
702372955 -900544901 201493606 1419085387 Thread: 46 
702372955 -900544901 201493606 1419085387 Thread: 36 
702372955 -900544901 201493606 1419085387 Thread: 5 
702372955 -900544901 201493606 1419085387 Thread: 55 
702372955 -900544901 201493606 1419085387 Thread: 18 
702372955 -900544901 201493606 1419085387 Thread: 47 
702372955 -900544901 201493606 1419085387 Thread: 27 
702372955 -900544901 201493606 1419085387 Thread: 56 
702372955 -900544901 201493606 1419085387 Thread: 1 
702372955 -900544901 201493606 1419085387 Thread: 14 
702372955 -900544901 201493606 1419085387 Thread: 38 
702372955 -900544901 201493606 1419085387 Thread: 58 
702372955 -900544901 201493606 1419085387 Thread: 7 
702372955 -900544901 201493606 1419085387 Thread: 61 
702372955 -900544901 201493606 1419085387 Thread: 62 
702372955 -900544901 201493606 1419085387 Thread: 52 
702372955 -900544901 201493606 1419085387 Thread: 59 
702372955 -900544901 201493606 1419085387 Thread: 9 
702372955 -900544901 201493606 1419085387 Thread: 45 
702372955 -900544901 201493606 1419085387 Thread: 8 
702372955 -900544901 201493606 1419085387 Thread: 3 
702372955 -900544901 201493606 1419085387 Thread: 40 
702372955 -900544901 201493606 1419085387 Thread: 17 
702372955 -900544901 201493606 1419085387 Thread: 21 
702372955 -900544901 201493606 1419085387 Thread: 20 
702372955 -900544901 201493606 1419085387 Thread: 60 
702372955 -900544901 201493606 1419085387 Thread: 63 
702372955 -900544901 201493606 1419085387 Thread: 51 
702372955 -900544901 201493606 1419085387 Thread: 53 
702372955 -900544901 201493606 1419085387 Thread: 42 
702372955 -900544901 201493606 1419085387 Thread: 6 
702372955 -900544901 201493606 1419085387 Thread: 43 
702372955 -900544901 201493606 1419085387 Thread: 57 
702372955 -900544901 201493606 1419085387 Thread: 30 
702372955 -900544901 201493606 1419085387 Thread: 35 
702372955 -900544901 201493606 1419085387 Thread: 33 
702372955 -900544901 201493606 1419085387 Thread: 32 
702372955 -900544901 201493606 1419085387 Thread: 29 
702372955 -900544901 201493606 1419085387 Thread: 34 
702372955 -900544901 201493606 1419085387 Thread: 26 
702372955 -900544901 201493606 1419085387 Thread: 39 
702372955 -900544901 201493606 1419085387 Thread: 50 
702372955 -900544901 201493606 1419085387 Thread: 4 
702372955 -900544901 201493606 1419085387 Thread: 23 
702372955 -900544901 201493606 1419085387 Thread: 22 
702372955 -900544901 201493606 1419085387 Thread: 10 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt18.txt <==
1969162262 -1136446940 2128365829 -1128992751 Thread: 5 
1969162262 -1136446940 2128365829 -1128992751 Thread: 49 
1969162262 -1136446940 2128365829 -1128992751 Thread: 10 
1969162262 -1136446940 2128365829 -1128992751 Thread: 42 
1969162262 -1136446940 2128365829 -1128992751 Thread: 43 
1969162262 -1136446940 2128365829 -1128992751 Thread: 16 
1969162262 -1136446940 2128365829 -1128992751 Thread: 1 
1969162262 -1136446940 2128365829 -1128992751 Thread: 15 
1969162262 -1136446940 2128365829 -1128992751 Thread: 63 
1969162262 -1136446940 2128365829 -1128992751 Thread: 56 
1969162262 -1136446940 2128365829 -1128992751 Thread: 51 
1969162262 -1136446940 2128365829 -1128992751 Thread: 7 
1969162262 -1136446940 2128365829 -1128992751 Thread: 4 
1969162262 -1136446940 2128365829 -1128992751 Thread: 17 
1969162262 -1136446940 2128365829 -1128992751 Thread: 36 
1969162262 -1136446940 2128365829 -1128992751 Thread: 31 
1969162262 -1136446940 2128365829 -1128992751 Thread: 40 
1969162262 -1136446940 2128365829 -1128992751 Thread: 61 
1969162262 -1136446940 2128365829 -1128992751 Thread: 62 
1969162262 -1136446940 2128365829 -1128992751 Thread: 2 
1969162262 -1136446940 2128365829 -1128992751 Thread: 33 
1969162262 -1136446940 2128365829 -1128992751 Thread: 21 
1969162262 -1136446940 2128365829 -1128992751 Thread: 8 
1969162262 -1136446940 2128365829 -1128992751 Thread: 55 
1969162262 -1136446940 2128365829 -1128992751 Thread: 26 
1969162262 -1136446940 2128365829 -1128992751 Thread: 47 
1969162262 -1136446940 2128365829 -1128992751 Thread: 50 
1969162262 -1136446940 2128365829 -1128992751 Thread: 60 
1969162262 -1136446940 2128365829 -1128992751 Thread: 13 
1969162262 -1136446940 2128365829 -1128992751 Thread: 35 
1969162262 -1136446940 2128365829 -1128992751 Thread: 58 
1969162262 -1136446940 2128365829 -1128992751 Thread: 37 
1969162262 -1136446940 2128365829 -1128992751 Thread: 3 
1969162262 -1136446940 2128365829 -1128992751 Thread: 9 
1969162262 -1136446940 2128365829 -1128992751 Thread: 19 
1969162262 -1136446940 2128365829 -1128992751 Thread: 23 
1969162262 -1136446940 2128365829 -1128992751 Thread: 28 
1969162262 -1136446940 2128365829 -1128992751 Thread: 57 
1969162262 -1136446940 2128365829 -1128992751 Thread: 29 
1969162262 -1136446940 2128365829 -1128992751 Thread: 25 
1969162262 -1136446940 2128365829 -1128992751 Thread: 27 
1969162262 -1136446940 2128365829 -1128992751 Thread: 24 
1969162262 -1136446940 2128365829 -1128992751 Thread: 45 
1969162262 -1136446940 2128365829 -1128992751 Thread: 18 
1969162262 -1136446940 2128365829 -1128992751 Thread: 54 
1969162262 -1136446940 2128365829 -1128992751 Thread: 22 
1969162262 -1136446940 2128365829 -1128992751 Thread: 48 
1969162262 -1136446940 2128365829 -1128992751 Thread: 6 
1969162262 -1136446940 2128365829 -1128992751 Thread: 38 
1969162262 -1136446940 2128365829 -1128992751 Thread: 0 
1969162262 -1136446940 2128365829 -1128992751 Thread: 14 
1969162262 -1136446940 2128365829 -1128992751 Thread: 53 
1969162262 -1136446940 2128365829 -1128992751 Thread: 34 
1969162262 -1136446940 2128365829 -1128992751 Thread: 30 
1969162262 -1136446940 2128365829 -1128992751 Thread: 46 
1969162262 -1136446940 2128365829 -1128992751 Thread: 32 
1969162262 -1136446940 2128365829 -1128992751 Thread: 20 
1969162262 -1136446940 2128365829 -1128992751 Thread: 41 
1969162262 -1136446940 2128365829 -1128992751 Thread: 44 
1969162262 -1136446940 2128365829 -1128992751 Thread: 11 
1969162262 -1136446940 2128365829 -1128992751 Thread: 39 
1969162262 -1136446940 2128365829 -1128992751 Thread: 52 
1969162262 -1136446940 2128365829 -1128992751 Thread: 59 
1969162262 -1136446940 2128365829 -1128992751 Thread: 12 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt19.txt <==
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 0 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 54 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 51 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 7 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 58 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 9 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 48 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 28 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 46 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 12 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 22 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 62 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 41 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 11 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 21 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 37 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 59 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 8 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 57 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 40 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 15 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 2 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 42 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 19 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 5 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 52 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 24 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 53 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 36 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 39 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 34 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 45 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 1 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 50 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 16 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 63 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 27 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 4 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 33 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 60 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 49 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 20 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 23 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 26 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 6 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 47 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 35 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 56 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 32 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 31 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 61 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 55 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 14 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 13 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 30 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 29 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 18 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 17 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 25 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 10 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 38 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 43 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 3 
-1894026039 -1407970355 -1468251022 -1776669036 Thread: 44 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt20.txt <==
-2123238089 -806348824 -1479573969 -699459698 Thread: 39 
-2123238089 -806348824 -1479573969 -699459698 Thread: 37 
-2123238089 -806348824 -1479573969 -699459698 Thread: 7 
-2123238089 -806348824 -1479573969 -699459698 Thread: 0 
-2123238089 -806348824 -1479573969 -699459698 Thread: 25 
-2123238089 -806348824 -1479573969 -699459698 Thread: 61 
-2123238089 -806348824 -1479573969 -699459698 Thread: 17 
-2123238089 -806348824 -1479573969 -699459698 Thread: 28 
-2123238089 -806348824 -1479573969 -699459698 Thread: 50 
-2123238089 -806348824 -1479573969 -699459698 Thread: 48 
-2123238089 -806348824 -1479573969 -699459698 Thread: 59 
-2123238089 -806348824 -1479573969 -699459698 Thread: 13 
-2123238089 -806348824 -1479573969 -699459698 Thread: 32 
-2123238089 -806348824 -1479573969 -699459698 Thread: 6 
-2123238089 -806348824 -1479573969 -699459698 Thread: 56 
-2123238089 -806348824 -1479573969 -699459698 Thread: 23 
-2123238089 -806348824 -1479573969 -699459698 Thread: 43 
-2123238089 -806348824 -1479573969 -699459698 Thread: 49 
-2123238089 -806348824 -1479573969 -699459698 Thread: 40 
-2123238089 -806348824 -1479573969 -699459698 Thread: 38 
-2123238089 -806348824 -1479573969 -699459698 Thread: 60 
-2123238089 -806348824 -1479573969 -699459698 Thread: 62 
-2123238089 -806348824 -1479573969 -699459698 Thread: 4 
-2123238089 -806348824 -1479573969 -699459698 Thread: 46 
-2123238089 -806348824 -1479573969 -699459698 Thread: 41 
-2123238089 -806348824 -1479573969 -699459698 Thread: 12 
-2123238089 -806348824 -1479573969 -699459698 Thread: 45 
-2123238089 -806348824 -1479573969 -699459698 Thread: 15 
-2123238089 -806348824 -1479573969 -699459698 Thread: 35 
-2123238089 -806348824 -1479573969 -699459698 Thread: 14 
-2123238089 -806348824 -1479573969 -699459698 Thread: 36 
-2123238089 -806348824 -1479573969 -699459698 Thread: 57 
-2123238089 -806348824 -1479573969 -699459698 Thread: 18 
-2123238089 -806348824 -1479573969 -699459698 Thread: 53 
-2123238089 -806348824 -1479573969 -699459698 Thread: 16 
-2123238089 -806348824 -1479573969 -699459698 Thread: 55 
-2123238089 -806348824 -1479573969 -699459698 Thread: 52 
-2123238089 -806348824 -1479573969 -699459698 Thread: 51 
-2123238089 -806348824 -1479573969 -699459698 Thread: 29 
-2123238089 -806348824 -1479573969 -699459698 Thread: 8 
-2123238089 -806348824 -1479573969 -699459698 Thread: 20 
-2123238089 -806348824 -1479573969 -699459698 Thread: 27 
-2123238089 -806348824 -1479573969 -699459698 Thread: 30 
-2123238089 -806348824 -1479573969 -699459698 Thread: 1 
-2123238089 -806348824 -1479573969 -699459698 Thread: 10 
-2123238089 -806348824 -1479573969 -699459698 Thread: 3 
-2123238089 -806348824 -1479573969 -699459698 Thread: 22 
-2123238089 -806348824 -1479573969 -699459698 Thread: 31 
-2123238089 -806348824 -1479573969 -699459698 Thread: 47 
-2123238089 -806348824 -1479573969 -699459698 Thread: 19 
-2123238089 -806348824 -1479573969 -699459698 Thread: 2 
-2123238089 -806348824 -1479573969 -699459698 Thread: 26 
-2123238089 -806348824 -1479573969 -699459698 Thread: 34 
-2123238089 -806348824 -1479573969 -699459698 Thread: 9 
-2123238089 -806348824 -1479573969 -699459698 Thread: 42 
-2123238089 -806348824 -1479573969 -699459698 Thread: 33 
-2123238089 -806348824 -1479573969 -699459698 Thread: 5 
-2123238089 -806348824 -1479573969 -699459698 Thread: 63 
-2123238089 -806348824 -1479573969 -699459698 Thread: 21 
-2123238089 -806348824 -1479573969 -699459698 Thread: 58 
-2123238089 -806348824 -1479573969 -699459698 Thread: 11 
-2123238089 -806348824 -1479573969 -699459698 Thread: 54 
-2123238089 -806348824 -1479573969 -699459698 Thread: 44 
-2123238089 -806348824 -1479573969 -699459698 Thread: 24 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt21.txt <==
-1798726746 1115887543 -2118614968 359335951 Thread: 18 
-1798726746 1115887543 -2118614968 359335951 Thread: 47 
-1798726746 1115887543 -2118614968 359335951 Thread: 22 
-1798726746 1115887543 -2118614968 359335951 Thread: 60 
-1798726746 1115887543 -2118614968 359335951 Thread: 13 
-1798726746 1115887543 -2118614968 359335951 Thread: 56 
-1798726746 1115887543 -2118614968 359335951 Thread: 46 
-1798726746 1115887543 -2118614968 359335951 Thread: 37 
-1798726746 1115887543 -2118614968 359335951 Thread: 29 
-1798726746 1115887543 -2118614968 359335951 Thread: 28 
-1798726746 1115887543 -2118614968 359335951 Thread: 20 
-1798726746 1115887543 -2118614968 359335951 Thread: 58 
-1798726746 1115887543 -2118614968 359335951 Thread: 62 
-1798726746 1115887543 -2118614968 359335951 Thread: 39 
-1798726746 1115887543 -2118614968 359335951 Thread: 26 
-1798726746 1115887543 -2118614968 359335951 Thread: 5 
-1798726746 1115887543 -2118614968 359335951 Thread: 2 
-1798726746 1115887543 -2118614968 359335951 Thread: 11 
-1798726746 1115887543 -2118614968 359335951 Thread: 54 
-1798726746 1115887543 -2118614968 359335951 Thread: 49 
-1798726746 1115887543 -2118614968 359335951 Thread: 1 
-1798726746 1115887543 -2118614968 359335951 Thread: 57 
-1798726746 1115887543 -2118614968 359335951 Thread: 30 
-1798726746 1115887543 -2118614968 359335951 Thread: 53 
-1798726746 1115887543 -2118614968 359335951 Thread: 9 
-1798726746 1115887543 -2118614968 359335951 Thread: 50 
-1798726746 1115887543 -2118614968 359335951 Thread: 32 
-1798726746 1115887543 -2118614968 359335951 Thread: 33 
-1798726746 1115887543 -2118614968 359335951 Thread: 7 
-1798726746 1115887543 -2118614968 359335951 Thread: 17 
-1798726746 1115887543 -2118614968 359335951 Thread: 43 
-1798726746 1115887543 -2118614968 359335951 Thread: 15 
-1798726746 1115887543 -2118614968 359335951 Thread: 55 
-1798726746 1115887543 -2118614968 359335951 Thread: 24 
-1798726746 1115887543 -2118614968 359335951 Thread: 14 
-1798726746 1115887543 -2118614968 359335951 Thread: 38 
-1798726746 1115887543 -2118614968 359335951 Thread: 59 
-1798726746 1115887543 -2118614968 359335951 Thread: 61 
-1798726746 1115887543 -2118614968 359335951 Thread: 6 
-1798726746 1115887543 -2118614968 359335951 Thread: 21 
-1798726746 1115887543 -2118614968 359335951 Thread: 4 
-1798726746 1115887543 -2118614968 359335951 Thread: 52 
-1798726746 1115887543 -2118614968 359335951 Thread: 31 
-1798726746 1115887543 -2118614968 359335951 Thread: 16 
-1798726746 1115887543 -2118614968 359335951 Thread: 42 
-1798726746 1115887543 -2118614968 359335951 Thread: 19 
-1798726746 1115887543 -2118614968 359335951 Thread: 44 
-1798726746 1115887543 -2118614968 359335951 Thread: 25 
-1798726746 1115887543 -2118614968 359335951 Thread: 51 
-1798726746 1115887543 -2118614968 359335951 Thread: 48 
-1798726746 1115887543 -2118614968 359335951 Thread: 0 
-1798726746 1115887543 -2118614968 359335951 Thread: 41 
-1798726746 1115887543 -2118614968 359335951 Thread: 27 
-1798726746 1115887543 -2118614968 359335951 Thread: 40 
-1798726746 1115887543 -2118614968 359335951 Thread: 12 
-1798726746 1115887543 -2118614968 359335951 Thread: 35 
-1798726746 1115887543 -2118614968 359335951 Thread: 34 
-1798726746 1115887543 -2118614968 359335951 Thread: 3 
-1798726746 1115887543 -2118614968 359335951 Thread: 45 
-1798726746 1115887543 -2118614968 359335951 Thread: 63 
-1798726746 1115887543 -2118614968 359335951 Thread: 36 
-1798726746 1115887543 -2118614968 359335951 Thread: 10 
-1798726746 1115887543 -2118614968 359335951 Thread: 8 
-1798726746 1115887543 -2118614968 359335951 Thread: 23 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt22.txt <==
-2038985618 1597052231 -1673023579 357403537 Thread: 23 
-2038985618 1597052231 -1673023579 357403537 Thread: 8 
-2038985618 1597052231 -1673023579 357403537 Thread: 37 
-2038985618 1597052231 -1673023579 357403537 Thread: 6 
-2038985618 1597052231 -1673023579 357403537 Thread: 26 
-2038985618 1597052231 -1673023579 357403537 Thread: 55 
-2038985618 1597052231 -1673023579 357403537 Thread: 3 
-2038985618 1597052231 -1673023579 357403537 Thread: 22 
-2038985618 1597052231 -1673023579 357403537 Thread: 63 
-2038985618 1597052231 -1673023579 357403537 Thread: 31 
-2038985618 1597052231 -1673023579 357403537 Thread: 58 
-2038985618 1597052231 -1673023579 357403537 Thread: 35 
-2038985618 1597052231 -1673023579 357403537 Thread: 39 
-2038985618 1597052231 -1673023579 357403537 Thread: 28 
-2038985618 1597052231 -1673023579 357403537 Thread: 18 
-2038985618 1597052231 -1673023579 357403537 Thread: 50 
-2038985618 1597052231 -1673023579 357403537 Thread: 27 
-2038985618 1597052231 -1673023579 357403537 Thread: 1 
-2038985618 1597052231 -1673023579 357403537 Thread: 7 
-2038985618 1597052231 -1673023579 357403537 Thread: 59 
-2038985618 1597052231 -1673023579 357403537 Thread: 47 
-2038985618 1597052231 -1673023579 357403537 Thread: 2 
-2038985618 1597052231 -1673023579 357403537 Thread: 53 
-2038985618 1597052231 -1673023579 357403537 Thread: 5 
-2038985618 1597052231 -1673023579 357403537 Thread: 29 
-2038985618 1597052231 -1673023579 357403537 Thread: 4 
-2038985618 1597052231 -1673023579 357403537 Thread: 9 
-2038985618 1597052231 -1673023579 357403537 Thread: 34 
-2038985618 1597052231 -1673023579 357403537 Thread: 38 
-2038985618 1597052231 -1673023579 357403537 Thread: 44 
-2038985618 1597052231 -1673023579 357403537 Thread: 24 
-2038985618 1597052231 -1673023579 357403537 Thread: 36 
-2038985618 1597052231 -1673023579 357403537 Thread: 45 
-2038985618 1597052231 -1673023579 357403537 Thread: 54 
-2038985618 1597052231 -1673023579 357403537 Thread: 42 
-2038985618 1597052231 -1673023579 357403537 Thread: 57 
-2038985618 1597052231 -1673023579 357403537 Thread: 40 
-2038985618 1597052231 -1673023579 357403537 Thread: 51 
-2038985618 1597052231 -1673023579 357403537 Thread: 41 
-2038985618 1597052231 -1673023579 357403537 Thread: 0 
-2038985618 1597052231 -1673023579 357403537 Thread: 49 
-2038985618 1597052231 -1673023579 357403537 Thread: 48 
-2038985618 1597052231 -1673023579 357403537 Thread: 11 
-2038985618 1597052231 -1673023579 357403537 Thread: 17 
-2038985618 1597052231 -1673023579 357403537 Thread: 21 
-2038985618 1597052231 -1673023579 357403537 Thread: 32 
-2038985618 1597052231 -1673023579 357403537 Thread: 56 
-2038985618 1597052231 -1673023579 357403537 Thread: 62 
-2038985618 1597052231 -1673023579 357403537 Thread: 15 
-2038985618 1597052231 -1673023579 357403537 Thread: 19 
-2038985618 1597052231 -1673023579 357403537 Thread: 16 
-2038985618 1597052231 -1673023579 357403537 Thread: 14 
-2038985618 1597052231 -1673023579 357403537 Thread: 12 
-2038985618 1597052231 -1673023579 357403537 Thread: 13 
-2038985618 1597052231 -1673023579 357403537 Thread: 25 
-2038985618 1597052231 -1673023579 357403537 Thread: 33 
-2038985618 1597052231 -1673023579 357403537 Thread: 60 
-2038985618 1597052231 -1673023579 357403537 Thread: 61 
-2038985618 1597052231 -1673023579 357403537 Thread: 52 
-2038985618 1597052231 -1673023579 357403537 Thread: 20 
-2038985618 1597052231 -1673023579 357403537 Thread: 10 
-2038985618 1597052231 -1673023579 357403537 Thread: 30 
-2038985618 1597052231 -1673023579 357403537 Thread: 43 
-2038985618 1597052231 -1673023579 357403537 Thread: 46 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_230/seedTilt23.txt <==
-1532680773 1237448737 1572949274 -275558278 Thread: 39 
-1532680773 1237448737 1572949274 -275558278 Thread: 31 
-1532680773 1237448737 1572949274 -275558278 Thread: 0 
-1532680773 1237448737 1572949274 -275558278 Thread: 55 
-1532680773 1237448737 1572949274 -275558278 Thread: 40 
-1532680773 1237448737 1572949274 -275558278 Thread: 57 
-1532680773 1237448737 1572949274 -275558278 Thread: 56 
-1532680773 1237448737 1572949274 -275558278 Thread: 59 
-1532680773 1237448737 1572949274 -275558278 Thread: 54 
-1532680773 1237448737 1572949274 -275558278 Thread: 37 
-1532680773 1237448737 1572949274 -275558278 Thread: 12 
-1532680773 1237448737 1572949274 -275558278 Thread: 13 
-1532680773 1237448737 1572949274 -275558278 Thread: 8 
-1532680773 1237448737 1572949274 -275558278 Thread: 45 
-1532680773 1237448737 1572949274 -275558278 Thread: 6 
-1532680773 1237448737 1572949274 -275558278 Thread: 60 
-1532680773 1237448737 1572949274 -275558278 Thread: 58 
-1532680773 1237448737 1572949274 -275558278 Thread: 7 
-1532680773 1237448737 1572949274 -275558278 Thread: 35 
-1532680773 1237448737 1572949274 -275558278 Thread: 43 
-1532680773 1237448737 1572949274 -275558278 Thread: 11 
-1532680773 1237448737 1572949274 -275558278 Thread: 53 
-1532680773 1237448737 1572949274 -275558278 Thread: 22 
-1532680773 1237448737 1572949274 -275558278 Thread: 28 
-1532680773 1237448737 1572949274 -275558278 Thread: 41 
-1532680773 1237448737 1572949274 -275558278 Thread: 18 
-1532680773 1237448737 1572949274 -275558278 Thread: 47 
-1532680773 1237448737 1572949274 -275558278 Thread: 14 
-1532680773 1237448737 1572949274 -275558278 Thread: 19 
-1532680773 1237448737 1572949274 -275558278 Thread: 23 
-1532680773 1237448737 1572949274 -275558278 Thread: 20 
-1532680773 1237448737 1572949274 -275558278 Thread: 42 
-1532680773 1237448737 1572949274 -275558278 Thread: 33 
-1532680773 1237448737 1572949274 -275558278 Thread: 32 
-1532680773 1237448737 1572949274 -275558278 Thread: 15 
-1532680773 1237448737 1572949274 -275558278 Thread: 46 
-1532680773 1237448737 1572949274 -275558278 Thread: 10 
-1532680773 1237448737 1572949274 -275558278 Thread: 52 
-1532680773 1237448737 1572949274 -275558278 Thread: 51 
-1532680773 1237448737 1572949274 -275558278 Thread: 61 
-1532680773 1237448737 1572949274 -275558278 Thread: 9 
-1532680773 1237448737 1572949274 -275558278 Thread: 24 
-1532680773 1237448737 1572949274 -275558278 Thread: 26 
-1532680773 1237448737 1572949274 -275558278 Thread: 21 
-1532680773 1237448737 1572949274 -275558278 Thread: 25 
-1532680773 1237448737 1572949274 -275558278 Thread: 34 
-1532680773 1237448737 1572949274 -275558278 Thread: 17 
-1532680773 1237448737 1572949274 -275558278 Thread: 16 
-1532680773 1237448737 1572949274 -275558278 Thread: 44 
-1532680773 1237448737 1572949274 -275558278 Thread: 30 
-1532680773 1237448737 1572949274 -275558278 Thread: 38 
-1532680773 1237448737 1572949274 -275558278 Thread: 29 
-1532680773 1237448737 1572949274 -275558278 Thread: 36 
-1532680773 1237448737 1572949274 -275558278 Thread: 3 
-1532680773 1237448737 1572949274 -275558278 Thread: 4 
-1532680773 1237448737 1572949274 -275558278 Thread: 62 
-1532680773 1237448737 1572949274 -275558278 Thread: 48 
-1532680773 1237448737 1572949274 -275558278 Thread: 2 
-1532680773 1237448737 1572949274 -275558278 Thread: 63 
-1532680773 1237448737 1572949274 -275558278 Thread: 5 
-1532680773 1237448737 1572949274 -275558278 Thread: 1 
-1532680773 1237448737 1572949274 -275558278 Thread: 49 
-1532680773 1237448737 1572949274 -275558278 Thread: 50 
-1532680773 1237448737 1572949274 -275558278 Thread: 27 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt11.txt <==
3633,8.25689e+07,7.52747e+07
3675,4.69078e+07,1.08173e+08
3717,4.26876e+07,1.06734e+08
3759,7.57747e+07,6.81349e+07
3801,1.00899e+08,4.14147e+07
3843,7.9208e+07,6.27576e+07
3885,4.14975e+07,9.78269e+07
3927,5.09109e+07,8.28899e+07
3969,8.88645e+07,4.25536e+07
4011,7.72277e+07,5.38538e+07
4053,3.83801e+07,8.94394e+07
4095,5.92826e+07,6.46121e+07
4137,8.53087e+07,3.77231e+07
4179,4.61589e+07,7.47327e+07
4221,4.83909e+07,6.84821e+07
4263,8.05984e+07,3.5853e+07
4305,4.12847e+07,7.24996e+07
4347,5.61659e+07,5.44425e+07
4389,6.88194e+07,4.16861e+07
4431,3.48694e+07,7.15079e+07
4473,7.3065e+07,3.32805e+07
4515,3.66766e+07,6.62729e+07
4557,6.44694e+07,3.75983e+07
4599,4.13447e+07,5.81117e+07
4641,5.96191e+07,3.87249e+07
4683,3.95871e+07,5.61387e+07
4725,6.15186e+07,3.38362e+07
4767,3.31677e+07,5.84864e+07
4809,6.35312e+07,2.92266e+07
4851,3.47739e+07,5.3509e+07
4893,4.88496e+07,3.97018e+07
4935,5.53438e+07,3.22479e+07
4977,3.08258e+07,5.25114e+07
5019,4.83376e+07,3.60285e+07
5040,3.12649e+07,4.99933e+07
5061,5.59242e+07,2.80553e+07
5067,5.76694e+07,2.64982e+07
5103,3.52701e+07,4.42644e+07
5145,3.23533e+07,4.57774e+07
5187,4.79771e+07,3.1494e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt12.txt <==
3633,8.91825e+07,7.31543e+07
3675,5.1577e+07,1.07839e+08
3717,4.23076e+07,1.11961e+08
3759,7.37337e+07,7.44161e+07
3801,1.02806e+08,4.33941e+07
3843,8.50438e+07,6.07697e+07
3885,4.48036e+07,9.87592e+07
3927,4.92022e+07,8.89084e+07
3969,8.90006e+07,4.60728e+07
4011,8.24161e+07,5.22066e+07
4053,4.08018e+07,9.09495e+07
4095,5.73308e+07,7.03611e+07
4137,8.7973e+07,3.86678e+07
4179,5.03777e+07,7.40588e+07
4221,4.6709e+07,7.38771e+07
4263,8.2871e+07,3.6972e+07
4305,4.48271e+07,7.24009e+07
4347,5.45134e+07,5.93592e+07
4389,7.2824e+07,4.10408e+07
4431,3.5165e+07,7.44839e+07
4473,7.42437e+07,3.51253e+07
4515,3.94159e+07,6.67041e+07
4557,6.39812e+07,4.08936e+07
4599,4.48748e+07,5.76843e+07
4641,5.87843e+07,4.22624e+07
4683,4.29191e+07,5.57857e+07
4725,6.12529e+07,3.66971e+07
4767,3.5204e+07,5.92709e+07
4809,6.5224e+07,3.01593e+07
4851,3.42213e+07,5.65254e+07
4893,5.25912e+07,3.87194e+07
4935,5.47982e+07,3.50447e+07
4977,3.14572e+07,5.42626e+07
5019,5.19339e+07,3.50886e+07
5040,3.14096e+07,5.21366e+07
5061,5.5997e+07,3.0139e+07
5067,5.92524e+07,2.72694e+07
5103,3.44223e+07,4.71165e+07
5145,3.48002e+07,4.57747e+07
5187,5.12441e+07,3.07574e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt13.txt <==
3633,9.79502e+07,7.3938e+07
3675,5.63058e+07,1.13121e+08
3717,4.3543e+07,1.20679e+08
3759,7.6644e+07,8.06913e+07
3801,1.10037e+08,4.53953e+07
3843,9.30591e+07,6.25775e+07
3885,4.86546e+07,1.04323e+08
3927,5.062e+07,9.63641e+07
3969,9.46158e+07,4.87997e+07
4011,9.02214e+07,5.33626e+07
4053,4.38242e+07,9.70121e+07
4095,5.94144e+07,7.65257e+07
4137,9.53197e+07,3.93955e+07
4179,5.51741e+07,7.75948e+07
4221,4.79286e+07,8.06422e+07
4263,8.97214e+07,3.78191e+07
4305,4.89052e+07,7.62885e+07
4347,5.6309e+07,6.49626e+07
4389,8.00133e+07,4.13675e+07
4431,3.6353e+07,8.06934e+07
4473,7.9724e+07,3.67674e+07
4515,4.27902e+07,7.0488e+07
4557,6.7335e+07,4.44541e+07
4599,4.94767e+07,6.00922e+07
4641,6.1437e+07,4.628e+07
4683,4.73157e+07,5.8206e+07
4725,6.45853e+07,3.98639e+07
4767,3.80447e+07,6.2909e+07
4809,7.04668e+07,3.14206e+07
4851,3.50167e+07,6.18108e+07
4893,5.84438e+07,3.93876e+07
4935,5.73377e+07,3.84738e+07
4977,3.30983e+07,5.85e+07
5019,5.76844e+07,3.56067e+07
5040,3.26902e+07,5.65229e+07
5061,5.91306e+07,3.2795e+07
5067,6.39234e+07,2.85902e+07
5103,3.51579e+07,5.17804e+07
5145,3.83508e+07,4.80027e+07
5187,5.67612e+07,3.12074e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt14.txt <==
3633,1.03431e+08,7.00594e+07
3675,6.01351e+07,1.11144e+08
3717,4.22883e+07,1.24642e+08
3759,7.29205e+07,8.70981e+07
3801,1.10448e+08,4.64485e+07
3843,9.83295e+07,5.84913e+07
3885,5.1993e+07,1.02994e+08
3927,4.79722e+07,1.01504e+08
3969,9.27304e+07,5.25563e+07
4011,9.46905e+07,5.02657e+07
4053,4.69435e+07,9.55773e+07
4095,5.622e+07,8.18895e+07
4137,9.61011e+07,4.03372e+07
4179,5.99237e+07,7.45359e+07
4221,4.59507e+07,8.44631e+07
4263,8.98226e+07,3.9353e+07
4305,5.31858e+07,7.37685e+07
4347,5.37926e+07,6.9191e+07
4389,8.25112e+07,4.04591e+07
4431,3.76753e+07,8.10875e+07
4473,7.85787e+07,3.93648e+07
4515,4.64652e+07,6.85073e+07
4557,6.50546e+07,4.80959e+07
4599,5.33829e+07,5.78426e+07
4641,5.91871e+07,4.9803e+07
4683,5.10323e+07,5.61335e+07
4725,6.25712e+07,4.30364e+07
4767,4.1132e+07,6.14562e+07
4809,6.98117e+07,3.32421e+07
4851,3.56202e+07,6.26263e+07
4893,6.09558e+07,3.82738e+07
4935,5.54737e+07,4.13967e+07
4977,3.5087e+07,5.78992e+07
5019,5.97095e+07,3.49541e+07
5040,3.42168e+07,5.63551e+07
5061,5.7485e+07,3.53174e+07
5067,6.31417e+07,3.03385e+07
5103,3.54426e+07,5.26464e+07
5145,4.12518e+07,4.65701e+07
5187,5.80395e+07,3.11662e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt15.txt <==
3633,7.71009e+07,7.42894e+07
3675,4.28459e+07,1.0539e+08
3717,4.07808e+07,1.01921e+08
3759,7.43425e+07,6.30408e+07
3801,9.73119e+07,3.90279e+07
3843,7.39077e+07,6.21171e+07
3885,3.77151e+07,9.53802e+07
3927,4.94921e+07,7.80703e+07
3969,8.6523e+07,3.88379e+07
4011,7.2304e+07,5.3007e+07
4053,3.47194e+07,8.7427e+07
4095,5.80143e+07,6.01197e+07
4137,8.19366e+07,3.5472e+07
4179,4.1764e+07,7.35755e+07
4221,4.67982e+07,6.48137e+07
4263,7.77483e+07,3.33293e+07
4305,3.72652e+07,7.11414e+07
4347,5.47514e+07,5.07696e+07
4389,6.51933e+07,4.01677e+07
4431,3.22076e+07,6.9144e+07
4473,7.09444e+07,3.04041e+07
4515,3.31508e+07,6.4797e+07
4557,6.28726e+07,3.44768e+07
4599,3.77087e+07,5.69207e+07
4641,5.80499e+07,3.57477e+07
4683,3.61239e+07,5.49187e+07
4725,5.98355e+07,3.11197e+07
4767,3.01256e+07,5.70182e+07
4809,6.13745e+07,2.70554e+07
4851,3.25923e+07,5.14082e+07
4893,4.59389e+07,3.82991e+07
4935,5.36177e+07,2.99252e+07
4977,2.84284e+07,5.07636e+07
5019,4.56863e+07,3.46044e+07
5040,2.90775e+07,4.81725e+07
5061,5.40385e+07,2.60018e+07
5067,5.55218e+07,2.46763e+07
5103,3.33773e+07,4.23e+07
5145,2.99414e+07,4.42869e+07
5187,4.54901e+07,3.01138e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt16.txt <==
3633,8.4725e+07,7.29616e+07
3675,4.79629e+07,1.07246e+08
3717,4.10973e+07,1.08872e+08
3759,7.38639e+07,6.98224e+07
3801,1.01283e+08,4.06656e+07
3843,8.1344e+07,6.07484e+07
3885,4.20165e+07,9.76421e+07
3927,4.86627e+07,8.55497e+07
3969,8.83543e+07,4.2606e+07
4011,7.94967e+07,5.14164e+07
4053,3.84683e+07,8.96747e+07
4095,5.69543e+07,6.70939e+07
4137,8.64466e+07,3.65537e+07
4179,4.77455e+07,7.31279e+07
4221,4.59743e+07,7.10193e+07
4263,8.14919e+07,3.49029e+07
4305,4.25753e+07,7.13673e+07
4347,5.38022e+07,5.68066e+07
4389,7.09689e+07,3.95771e+07
4431,3.37192e+07,7.28375e+07
4473,7.30668e+07,3.31884e+07
4515,3.76798e+07,6.53808e+07
4557,6.29853e+07,3.89676e+07
4599,4.3172e+07,5.64498e+07
4641,5.77999e+07,4.04423e+07
4683,4.13312e+07,5.45861e+07
4725,6.01948e+07,3.50534e+07
4767,3.38662e+07,5.79632e+07
4809,6.39683e+07,2.88256e+07
4851,3.31924e+07,5.50668e+07
4893,5.12278e+07,3.76208e+07
4935,5.3701e+07,3.37906e+07
4977,3.0443e+07,5.29507e+07
5019,5.06801e+07,3.40667e+07
5040,3.04643e+07,5.08387e+07
5061,5.47883e+07,2.90805e+07
5067,5.79802e+07,2.62663e+07
5103,3.34834e+07,4.58926e+07
5145,3.38645e+07,4.46072e+07
5187,5.00867e+07,2.97814e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt17.txt <==
3633,9.30152e+07,7.54019e+07
3675,5.35095e+07,1.12238e+08
3717,4.39558e+07,1.16362e+08
3759,7.71216e+07,7.67492e+07
3801,1.0745e+08,4.45691e+07
3843,8.87049e+07,6.31431e+07
3885,4.66464e+07,1.02867e+08
3927,5.15218e+07,9.20019e+07
3969,9.31653e+07,4.73403e+07
4011,8.61061e+07,5.40347e+07
4053,4.25638e+07,9.47225e+07
4095,6.01544e+07,7.26674e+07
4137,9.2107e+07,3.97345e+07
4179,5.25843e+07,7.69569e+07
4221,4.89776e+07,7.65209e+07
4263,8.67476e+07,3.81107e+07
4305,4.6827e+07,7.52459e+07
4347,5.7124e+07,6.14348e+07
4389,7.61491e+07,4.24867e+07
4431,3.67403e+07,7.74696e+07
4473,7.77248e+07,3.62549e+07
4515,4.11385e+07,6.94132e+07
4557,6.7023e+07,4.22964e+07
4599,4.68154e+07,6.01019e+07
4641,6.16483e+07,4.36623e+07
4683,4.47466e+07,5.82268e+07
4725,6.4282e+07,3.78519e+07
4767,3.66591e+07,6.19246e+07
4809,6.84647e+07,3.10924e+07
4851,3.56838e+07,5.90381e+07
4893,5.50841e+07,4.02723e+07
4935,5.74984e+07,3.63208e+07
4977,3.27438e+07,5.67714e+07
5019,5.44568e+07,3.64493e+07
5040,3.26856e+07,5.45373e+07
5061,5.87991e+07,3.11995e+07
5067,6.22628e+07,2.81599e+07
5103,3.59043e+07,4.92466e+07
5145,3.63119e+07,4.78506e+07
5187,5.37902e+07,3.19202e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt18.txt <==
3633,8.88007e+07,7.37452e+07
3675,5.01189e+07,1.09885e+08
3717,4.22203e+07,1.12372e+08
3759,7.57141e+07,7.28259e+07
3801,1.04468e+08,4.26765e+07
3843,8.46694e+07,6.21354e+07
3885,4.37615e+07,1.00473e+08
3927,5.03096e+07,8.80273e+07
3969,9.10944e+07,4.45358e+07
4011,8.2235e+07,5.32258e+07
4053,3.99082e+07,9.26189e+07
4095,5.91541e+07,6.90141e+07
4137,8.92882e+07,3.80612e+07
4179,4.92009e+07,7.58985e+07
4221,4.79853e+07,7.30574e+07
4263,8.43615e+07,3.61654e+07
4305,4.3676e+07,7.42505e+07
4347,5.63167e+07,5.81256e+07
4389,7.31788e+07,4.13159e+07
4431,3.4872e+07,7.53546e+07
4473,7.61289e+07,3.38933e+07
4515,3.83049e+07,6.8348e+07
4557,6.60446e+07,3.9552e+07
4599,4.38381e+07,5.92684e+07
4641,6.07223e+07,4.10225e+07
4683,4.18919e+07,5.73422e+07
4725,6.3216e+07,3.54554e+07
4767,3.41966e+07,6.07873e+07
4809,6.68258e+07,2.93068e+07
4851,3.41858e+07,5.71008e+07
4893,5.25279e+07,3.93678e+07
4935,5.64772e+07,3.411e+07
4977,3.08253e+07,5.5357e+07
5019,5.20729e+07,3.55338e+07
5040,3.09951e+07,5.30314e+07
5061,5.76307e+07,2.92547e+07
5067,6.06825e+07,2.65732e+07
5103,3.46279e+07,4.74417e+07
5145,3.40614e+07,4.69411e+07
5187,5.15994e+07,3.09829e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt19.txt <==
3633,9.79868e+07,7.24751e+07
3675,5.97088e+07,1.07923e+08
3717,4.57934e+07,1.1734e+08
3759,7.39459e+07,8.34148e+07
3801,1.05661e+08,4.89264e+07
3843,9.25874e+07,6.1499e+07
3885,5.21399e+07,9.97181e+07
3927,5.12175e+07,9.53354e+07
3969,9.02666e+07,5.2696e+07
4011,8.89001e+07,5.34653e+07
4053,4.74254e+07,9.22186e+07
4095,5.83988e+07,7.72338e+07
4137,9.13432e+07,4.25617e+07
4179,5.75706e+07,7.43107e+07
4221,4.86599e+07,7.93006e+07
4263,8.56352e+07,4.11446e+07
4305,5.15611e+07,7.2859e+07
4347,5.5493e+07,6.5374e+07
4389,7.75546e+07,4.29688e+07
4431,3.94667e+07,7.70306e+07
4473,7.57391e+07,4.00639e+07
4515,4.55768e+07,6.71358e+07
4557,6.44964e+07,4.6702e+07
4599,5.11093e+07,5.78414e+07
4641,5.92634e+07,4.78382e+07
4683,4.8981e+07,5.59851e+07
4725,6.17465e+07,4.19835e+07
4767,4.08552e+07,5.97283e+07
4809,6.66564e+07,3.43416e+07
4851,3.76699e+07,5.88925e+07
4893,5.70505e+07,4.0016e+07
4935,5.53035e+07,3.98001e+07
4977,3.61523e+07,5.52668e+07
5019,5.57155e+07,3.67301e+07
5040,3.56578e+07,5.33857e+07
5061,5.65225e+07,3.4578e+07
5067,6.03468e+07,3.11823e+07
5103,3.74861e+07,4.92957e+07
5145,3.98485e+07,4.6164e+07
5187,5.41873e+07,3.28481e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt20.txt <==
3633,9.24765e+07,7.44772e+07
3675,5.37818e+07,1.1066e+08
3717,4.43824e+07,1.14689e+08
3759,7.64013e+07,7.67649e+07
3801,1.05885e+08,4.53687e+07
3843,8.78327e+07,6.31104e+07
3885,4.71987e+07,1.01166e+08
3927,5.18154e+07,9.06998e+07
3969,9.18645e+07,4.78277e+07
4011,8.49562e+07,5.43487e+07
4053,4.31066e+07,9.33472e+07
4095,6.01723e+07,7.18635e+07
4137,9.06555e+07,4.02991e+07
4179,5.24374e+07,7.63511e+07
4221,4.94333e+07,7.52561e+07
4263,8.53989e+07,3.85661e+07
4305,4.67675e+07,7.46562e+07
4347,5.72086e+07,6.05926e+07
4389,7.4932e+07,4.28245e+07
4431,3.73304e+07,7.62514e+07
4473,7.65919e+07,3.66265e+07
4515,4.12547e+07,6.86146e+07
4557,6.64197e+07,4.22366e+07
4599,4.65846e+07,5.96103e+07
4641,6.12123e+07,4.34156e+07
4683,4.45514e+07,5.76972e+07
4725,6.35872e+07,3.78777e+07
4767,3.69267e+07,6.10069e+07
4809,6.72015e+07,3.16091e+07
4851,3.63743e+07,5.77684e+07
4893,5.40279e+07,4.05732e+07
4935,5.70769e+07,3.60978e+07
4977,3.32961e+07,5.57047e+07
5019,5.32852e+07,3.68625e+07
5040,3.33081e+07,5.34185e+07
5061,5.81256e+07,3.12349e+07
5067,6.10747e+07,2.86267e+07
5103,3.65601e+07,4.81296e+07
5145,3.61515e+07,4.74287e+07
5187,5.25315e+07,3.24348e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/axionNumTilt21.txt <==
3633,6.40905e+07,7.60801e+07
3675,3.30058e+07,1.03996e+08
3717,3.88979e+07,9.17062e+07
3759,7.53384e+07,5.03921e+07
3801,9.21226e+07,3.36113e+07
3843,6.25071e+07,6.29372e+07
3885,2.97427e+07,9.26022e+07
3927,4.96327e+07,6.68343e+07
3969,8.42464e+07,3.12364e+07
4011,6.22677e+07,5.30973e+07
4053,2.8148e+07,8.38365e+07
4095,5.8665e+07,4.9548e+07
4137,7.59672e+07,3.21017e+07
4179,3.29892e+07,7.28023e+07
4221,4.68728e+07,5.51864e+07
4263,7.25805e+07,2.97103e+07
4305,2.95186e+07,6.98344e+07
4347,5.52036e+07,4.15362e+07
4389,5.74167e+07,3.93789e+07
4431,2.92613e+07,6.35192e+07
4473,6.77588e+07,2.55978e+07
4515,2.65828e+07,6.31032e+07
4557,6.22263e+07,2.7405e+07
4599,3.01637e+07,5.64294e+07
4641,5.79227e+07,2.84678e+07
4683,2.89094e+07,5.43738e+07
4725,5.90949e+07,2.48132e+07
4767,2.45826e+07,5.51635e+07
4809,5.80265e+07,2.35108e+07
4851,3.09883e+07,4.62295e+07
4893,3.89686e+07,3.81868e+07
4935,5.34493e+07,2.38249e+07
4977,2.48278e+07,4.77876e+07
5019,3.92736e+07,3.42849e+07
5040,2.61776e+07,4.47428e+07
5061,5.32901e+07,2.0832e+07
5067,5.28058e+07,2.12566e+07
5103,3.21594e+07,3.76131e+07
5145,2.40213e+07,4.37415e+07
5187,4.00264e+07,2.92934e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt20.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/runParamsTilt21.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt11.txt <==
-699209977 957529351 348082138 1899101964 Thread: 22 
-699209977 957529351 348082138 1899101964 Thread: 10 
-699209977 957529351 348082138 1899101964 Thread: 13 
-699209977 957529351 348082138 1899101964 Thread: 43 
-699209977 957529351 348082138 1899101964 Thread: 4 
-699209977 957529351 348082138 1899101964 Thread: 58 
-699209977 957529351 348082138 1899101964 Thread: 50 
-699209977 957529351 348082138 1899101964 Thread: 0 
-699209977 957529351 348082138 1899101964 Thread: 56 
-699209977 957529351 348082138 1899101964 Thread: 57 
-699209977 957529351 348082138 1899101964 Thread: 51 
-699209977 957529351 348082138 1899101964 Thread: 20 
-699209977 957529351 348082138 1899101964 Thread: 33 
-699209977 957529351 348082138 1899101964 Thread: 49 
-699209977 957529351 348082138 1899101964 Thread: 53 
-699209977 957529351 348082138 1899101964 Thread: 40 
-699209977 957529351 348082138 1899101964 Thread: 6 
-699209977 957529351 348082138 1899101964 Thread: 3 
-699209977 957529351 348082138 1899101964 Thread: 45 
-699209977 957529351 348082138 1899101964 Thread: 61 
-699209977 957529351 348082138 1899101964 Thread: 11 
-699209977 957529351 348082138 1899101964 Thread: 36 
-699209977 957529351 348082138 1899101964 Thread: 31 
-699209977 957529351 348082138 1899101964 Thread: 48 
-699209977 957529351 348082138 1899101964 Thread: 47 
-699209977 957529351 348082138 1899101964 Thread: 46 
-699209977 957529351 348082138 1899101964 Thread: 30 
-699209977 957529351 348082138 1899101964 Thread: 52 
-699209977 957529351 348082138 1899101964 Thread: 41 
-699209977 957529351 348082138 1899101964 Thread: 32 
-699209977 957529351 348082138 1899101964 Thread: 24 
-699209977 957529351 348082138 1899101964 Thread: 21 
-699209977 957529351 348082138 1899101964 Thread: 35 
-699209977 957529351 348082138 1899101964 Thread: 29 
-699209977 957529351 348082138 1899101964 Thread: 23 
-699209977 957529351 348082138 1899101964 Thread: 34 
-699209977 957529351 348082138 1899101964 Thread: 7 
-699209977 957529351 348082138 1899101964 Thread: 18 
-699209977 957529351 348082138 1899101964 Thread: 25 
-699209977 957529351 348082138 1899101964 Thread: 54 
-699209977 957529351 348082138 1899101964 Thread: 44 
-699209977 957529351 348082138 1899101964 Thread: 37 
-699209977 957529351 348082138 1899101964 Thread: 63 
-699209977 957529351 348082138 1899101964 Thread: 5 
-699209977 957529351 348082138 1899101964 Thread: 2 
-699209977 957529351 348082138 1899101964 Thread: 26 
-699209977 957529351 348082138 1899101964 Thread: 39 
-699209977 957529351 348082138 1899101964 Thread: 62 
-699209977 957529351 348082138 1899101964 Thread: 14 
-699209977 957529351 348082138 1899101964 Thread: 12 
-699209977 957529351 348082138 1899101964 Thread: 28 
-699209977 957529351 348082138 1899101964 Thread: 17 
-699209977 957529351 348082138 1899101964 Thread: 42 
-699209977 957529351 348082138 1899101964 Thread: 19 
-699209977 957529351 348082138 1899101964 Thread: 15 
-699209977 957529351 348082138 1899101964 Thread: 8 
-699209977 957529351 348082138 1899101964 Thread: 38 
-699209977 957529351 348082138 1899101964 Thread: 16 
-699209977 957529351 348082138 1899101964 Thread: 1 
-699209977 957529351 348082138 1899101964 Thread: 9 
-699209977 957529351 348082138 1899101964 Thread: 55 
-699209977 957529351 348082138 1899101964 Thread: 27 
-699209977 957529351 348082138 1899101964 Thread: 60 
-699209977 957529351 348082138 1899101964 Thread: 59 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt12.txt <==
-1874373371 -1009432057 426734577 -926872234 Thread: 0 
-1874373371 -1009432057 426734577 -926872234 Thread: 13 
-1874373371 -1009432057 426734577 -926872234 Thread: 11 
-1874373371 -1009432057 426734577 -926872234 Thread: 55 
-1874373371 -1009432057 426734577 -926872234 Thread: 37 
-1874373371 -1009432057 426734577 -926872234 Thread: 51 
-1874373371 -1009432057 426734577 -926872234 Thread: 9 
-1874373371 -1009432057 426734577 -926872234 Thread: 5 
-1874373371 -1009432057 426734577 -926872234 Thread: 31 
-1874373371 -1009432057 426734577 -926872234 Thread: 53 
-1874373371 -1009432057 426734577 -926872234 Thread: 29 
-1874373371 -1009432057 426734577 -926872234 Thread: 18 
-1874373371 -1009432057 426734577 -926872234 Thread: 17 
-1874373371 -1009432057 426734577 -926872234 Thread: 15 
-1874373371 -1009432057 426734577 -926872234 Thread: 48 
-1874373371 -1009432057 426734577 -926872234 Thread: 25 
-1874373371 -1009432057 426734577 -926872234 Thread: 42 
-1874373371 -1009432057 426734577 -926872234 Thread: 1 
-1874373371 -1009432057 426734577 -926872234 Thread: 52 
-1874373371 -1009432057 426734577 -926872234 Thread: 6 
-1874373371 -1009432057 426734577 -926872234 Thread: 61 
-1874373371 -1009432057 426734577 -926872234 Thread: 41 
-1874373371 -1009432057 426734577 -926872234 Thread: 26 
-1874373371 -1009432057 426734577 -926872234 Thread: 27 
-1874373371 -1009432057 426734577 -926872234 Thread: 38 
-1874373371 -1009432057 426734577 -926872234 Thread: 58 
-1874373371 -1009432057 426734577 -926872234 Thread: 8 
-1874373371 -1009432057 426734577 -926872234 Thread: 45 
-1874373371 -1009432057 426734577 -926872234 Thread: 12 
-1874373371 -1009432057 426734577 -926872234 Thread: 14 
-1874373371 -1009432057 426734577 -926872234 Thread: 39 
-1874373371 -1009432057 426734577 -926872234 Thread: 19 
-1874373371 -1009432057 426734577 -926872234 Thread: 20 
-1874373371 -1009432057 426734577 -926872234 Thread: 36 
-1874373371 -1009432057 426734577 -926872234 Thread: 35 
-1874373371 -1009432057 426734577 -926872234 Thread: 30 
-1874373371 -1009432057 426734577 -926872234 Thread: 49 
-1874373371 -1009432057 426734577 -926872234 Thread: 2 
-1874373371 -1009432057 426734577 -926872234 Thread: 40 
-1874373371 -1009432057 426734577 -926872234 Thread: 4 
-1874373371 -1009432057 426734577 -926872234 Thread: 33 
-1874373371 -1009432057 426734577 -926872234 Thread: 44 
-1874373371 -1009432057 426734577 -926872234 Thread: 24 
-1874373371 -1009432057 426734577 -926872234 Thread: 23 
-1874373371 -1009432057 426734577 -926872234 Thread: 10 
-1874373371 -1009432057 426734577 -926872234 Thread: 32 
-1874373371 -1009432057 426734577 -926872234 Thread: 43 
-1874373371 -1009432057 426734577 -926872234 Thread: 57 
-1874373371 -1009432057 426734577 -926872234 Thread: 21 
-1874373371 -1009432057 426734577 -926872234 Thread: 28 
-1874373371 -1009432057 426734577 -926872234 Thread: 7 
-1874373371 -1009432057 426734577 -926872234 Thread: 50 
-1874373371 -1009432057 426734577 -926872234 Thread: 16 
-1874373371 -1009432057 426734577 -926872234 Thread: 46 
-1874373371 -1009432057 426734577 -926872234 Thread: 22 
-1874373371 -1009432057 426734577 -926872234 Thread: 60 
-1874373371 -1009432057 426734577 -926872234 Thread: 54 
-1874373371 -1009432057 426734577 -926872234 Thread: 47 
-1874373371 -1009432057 426734577 -926872234 Thread: 62 
-1874373371 -1009432057 426734577 -926872234 Thread: 59 
-1874373371 -1009432057 426734577 -926872234 Thread: 63 
-1874373371 -1009432057 426734577 -926872234 Thread: 56 
-1874373371 -1009432057 426734577 -926872234 Thread: 34 
-1874373371 -1009432057 426734577 -926872234 Thread: 3 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt13.txt <==
-1604787473 -1910081572 2087032279 1396647349 Thread: 0 
-1604787473 -1910081572 2087032279 1396647349 Thread: 56 
-1604787473 -1910081572 2087032279 1396647349 Thread: 6 
-1604787473 -1910081572 2087032279 1396647349 Thread: 27 
-1604787473 -1910081572 2087032279 1396647349 Thread: 49 
-1604787473 -1910081572 2087032279 1396647349 Thread: 39 
-1604787473 -1910081572 2087032279 1396647349 Thread: 34 
-1604787473 -1910081572 2087032279 1396647349 Thread: 23 
-1604787473 -1910081572 2087032279 1396647349 Thread: 15 
-1604787473 -1910081572 2087032279 1396647349 Thread: 12 
-1604787473 -1910081572 2087032279 1396647349 Thread: 32 
-1604787473 -1910081572 2087032279 1396647349 Thread: 25 
-1604787473 -1910081572 2087032279 1396647349 Thread: 28 
-1604787473 -1910081572 2087032279 1396647349 Thread: 2 
-1604787473 -1910081572 2087032279 1396647349 Thread: 36 
-1604787473 -1910081572 2087032279 1396647349 Thread: 33 
-1604787473 -1910081572 2087032279 1396647349 Thread: 51 
-1604787473 -1910081572 2087032279 1396647349 Thread: 31 
-1604787473 -1910081572 2087032279 1396647349 Thread: 59 
-1604787473 -1910081572 2087032279 1396647349 Thread: 41 
-1604787473 -1910081572 2087032279 1396647349 Thread: 11 
-1604787473 -1910081572 2087032279 1396647349 Thread: 53 
-1604787473 -1910081572 2087032279 1396647349 Thread: 30 
-1604787473 -1910081572 2087032279 1396647349 Thread: 44 
-1604787473 -1910081572 2087032279 1396647349 Thread: 8 
-1604787473 -1910081572 2087032279 1396647349 Thread: 7 
-1604787473 -1910081572 2087032279 1396647349 Thread: 61 
-1604787473 -1910081572 2087032279 1396647349 Thread: 58 
-1604787473 -1910081572 2087032279 1396647349 Thread: 17 
-1604787473 -1910081572 2087032279 1396647349 Thread: 42 
-1604787473 -1910081572 2087032279 1396647349 Thread: 20 
-1604787473 -1910081572 2087032279 1396647349 Thread: 16 
-1604787473 -1910081572 2087032279 1396647349 Thread: 43 
-1604787473 -1910081572 2087032279 1396647349 Thread: 5 
-1604787473 -1910081572 2087032279 1396647349 Thread: 60 
-1604787473 -1910081572 2087032279 1396647349 Thread: 37 
-1604787473 -1910081572 2087032279 1396647349 Thread: 26 
-1604787473 -1910081572 2087032279 1396647349 Thread: 21 
-1604787473 -1910081572 2087032279 1396647349 Thread: 45 
-1604787473 -1910081572 2087032279 1396647349 Thread: 48 
-1604787473 -1910081572 2087032279 1396647349 Thread: 38 
-1604787473 -1910081572 2087032279 1396647349 Thread: 35 
-1604787473 -1910081572 2087032279 1396647349 Thread: 22 
-1604787473 -1910081572 2087032279 1396647349 Thread: 50 
-1604787473 -1910081572 2087032279 1396647349 Thread: 1 
-1604787473 -1910081572 2087032279 1396647349 Thread: 47 
-1604787473 -1910081572 2087032279 1396647349 Thread: 14 
-1604787473 -1910081572 2087032279 1396647349 Thread: 57 
-1604787473 -1910081572 2087032279 1396647349 Thread: 10 
-1604787473 -1910081572 2087032279 1396647349 Thread: 24 
-1604787473 -1910081572 2087032279 1396647349 Thread: 29 
-1604787473 -1910081572 2087032279 1396647349 Thread: 40 
-1604787473 -1910081572 2087032279 1396647349 Thread: 54 
-1604787473 -1910081572 2087032279 1396647349 Thread: 19 
-1604787473 -1910081572 2087032279 1396647349 Thread: 55 
-1604787473 -1910081572 2087032279 1396647349 Thread: 52 
-1604787473 -1910081572 2087032279 1396647349 Thread: 13 
-1604787473 -1910081572 2087032279 1396647349 Thread: 9 
-1604787473 -1910081572 2087032279 1396647349 Thread: 18 
-1604787473 -1910081572 2087032279 1396647349 Thread: 46 
-1604787473 -1910081572 2087032279 1396647349 Thread: 4 
-1604787473 -1910081572 2087032279 1396647349 Thread: 3 
-1604787473 -1910081572 2087032279 1396647349 Thread: 63 
-1604787473 -1910081572 2087032279 1396647349 Thread: 62 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt14.txt <==
450735456 908524749 -1466724792 499599155 Thread: 53 
450735456 908524749 -1466724792 499599155 Thread: 12 
450735456 908524749 -1466724792 499599155 Thread: 38 
450735456 908524749 -1466724792 499599155 Thread: 63 
450735456 908524749 -1466724792 499599155 Thread: 52 
450735456 908524749 -1466724792 499599155 Thread: 7 
450735456 908524749 -1466724792 499599155 Thread: 5 
450735456 908524749 -1466724792 499599155 Thread: 6 
450735456 908524749 -1466724792 499599155 Thread: 31 
450735456 908524749 -1466724792 499599155 Thread: 55 
450735456 908524749 -1466724792 499599155 Thread: 57 
450735456 908524749 -1466724792 499599155 Thread: 36 
450735456 908524749 -1466724792 499599155 Thread: 44 
450735456 908524749 -1466724792 499599155 Thread: 49 
450735456 908524749 -1466724792 499599155 Thread: 3 
450735456 908524749 -1466724792 499599155 Thread: 51 
450735456 908524749 -1466724792 499599155 Thread: 33 
450735456 908524749 -1466724792 499599155 Thread: 16 
450735456 908524749 -1466724792 499599155 Thread: 26 
450735456 908524749 -1466724792 499599155 Thread: 37 
450735456 908524749 -1466724792 499599155 Thread: 21 
450735456 908524749 -1466724792 499599155 Thread: 35 
450735456 908524749 -1466724792 499599155 Thread: 1 
450735456 908524749 -1466724792 499599155 Thread: 62 
450735456 908524749 -1466724792 499599155 Thread: 2 
450735456 908524749 -1466724792 499599155 Thread: 4 
450735456 908524749 -1466724792 499599155 Thread: 8 
450735456 908524749 -1466724792 499599155 Thread: 48 
450735456 908524749 -1466724792 499599155 Thread: 47 
450735456 908524749 -1466724792 499599155 Thread: 30 
450735456 908524749 -1466724792 499599155 Thread: 34 
450735456 908524749 -1466724792 499599155 Thread: 27 
450735456 908524749 -1466724792 499599155 Thread: 58 
450735456 908524749 -1466724792 499599155 Thread: 54 
450735456 908524749 -1466724792 499599155 Thread: 56 
450735456 908524749 -1466724792 499599155 Thread: 60 
450735456 908524749 -1466724792 499599155 Thread: 50 
450735456 908524749 -1466724792 499599155 Thread: 17 
450735456 908524749 -1466724792 499599155 Thread: 22 
450735456 908524749 -1466724792 499599155 Thread: 9 
450735456 908524749 -1466724792 499599155 Thread: 41 
450735456 908524749 -1466724792 499599155 Thread: 10 
450735456 908524749 -1466724792 499599155 Thread: 28 
450735456 908524749 -1466724792 499599155 Thread: 18 
450735456 908524749 -1466724792 499599155 Thread: 25 
450735456 908524749 -1466724792 499599155 Thread: 29 
450735456 908524749 -1466724792 499599155 Thread: 23 
450735456 908524749 -1466724792 499599155 Thread: 20 
450735456 908524749 -1466724792 499599155 Thread: 19 
450735456 908524749 -1466724792 499599155 Thread: 32 
450735456 908524749 -1466724792 499599155 Thread: 0 
450735456 908524749 -1466724792 499599155 Thread: 59 
450735456 908524749 -1466724792 499599155 Thread: 15 
450735456 908524749 -1466724792 499599155 Thread: 13 
450735456 908524749 -1466724792 499599155 Thread: 42 
450735456 908524749 -1466724792 499599155 Thread: 45 
450735456 908524749 -1466724792 499599155 Thread: 39 
450735456 908524749 -1466724792 499599155 Thread: 11 
450735456 908524749 -1466724792 499599155 Thread: 14 
450735456 908524749 -1466724792 499599155 Thread: 61 
450735456 908524749 -1466724792 499599155 Thread: 46 
450735456 908524749 -1466724792 499599155 Thread: 40 
450735456 908524749 -1466724792 499599155 Thread: 24 
450735456 908524749 -1466724792 499599155 Thread: 43 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt15.txt <==
2131356782 527594523 -1290188257 1301148712 Thread: 18 
2131356782 527594523 -1290188257 1301148712 Thread: 4 
2131356782 527594523 -1290188257 1301148712 Thread: 26 
2131356782 527594523 -1290188257 1301148712 Thread: 51 
2131356782 527594523 -1290188257 1301148712 Thread: 40 
2131356782 527594523 -1290188257 1301148712 Thread: 29 
2131356782 527594523 -1290188257 1301148712 Thread: 9 
2131356782 527594523 -1290188257 1301148712 Thread: 23 
2131356782 527594523 -1290188257 1301148712 Thread: 35 
2131356782 527594523 -1290188257 1301148712 Thread: 49 
2131356782 527594523 -1290188257 1301148712 Thread: 46 
2131356782 527594523 -1290188257 1301148712 Thread: 47 
2131356782 527594523 -1290188257 1301148712 Thread: 10 
2131356782 527594523 -1290188257 1301148712 Thread: 27 
2131356782 527594523 -1290188257 1301148712 Thread: 7 
2131356782 527594523 -1290188257 1301148712 Thread: 28 
2131356782 527594523 -1290188257 1301148712 Thread: 43 
2131356782 527594523 -1290188257 1301148712 Thread: 31 
2131356782 527594523 -1290188257 1301148712 Thread: 32 
2131356782 527594523 -1290188257 1301148712 Thread: 54 
2131356782 527594523 -1290188257 1301148712 Thread: 39 
2131356782 527594523 -1290188257 1301148712 Thread: 25 
2131356782 527594523 -1290188257 1301148712 Thread: 17 
2131356782 527594523 -1290188257 1301148712 Thread: 58 
2131356782 527594523 -1290188257 1301148712 Thread: 41 
2131356782 527594523 -1290188257 1301148712 Thread: 53 
2131356782 527594523 -1290188257 1301148712 Thread: 36 
2131356782 527594523 -1290188257 1301148712 Thread: 8 
2131356782 527594523 -1290188257 1301148712 Thread: 56 
2131356782 527594523 -1290188257 1301148712 Thread: 24 
2131356782 527594523 -1290188257 1301148712 Thread: 37 
2131356782 527594523 -1290188257 1301148712 Thread: 55 
2131356782 527594523 -1290188257 1301148712 Thread: 5 
2131356782 527594523 -1290188257 1301148712 Thread: 33 
2131356782 527594523 -1290188257 1301148712 Thread: 15 
2131356782 527594523 -1290188257 1301148712 Thread: 12 
2131356782 527594523 -1290188257 1301148712 Thread: 0 
2131356782 527594523 -1290188257 1301148712 Thread: 30 
2131356782 527594523 -1290188257 1301148712 Thread: 13 
2131356782 527594523 -1290188257 1301148712 Thread: 50 
2131356782 527594523 -1290188257 1301148712 Thread: 38 
2131356782 527594523 -1290188257 1301148712 Thread: 57 
2131356782 527594523 -1290188257 1301148712 Thread: 60 
2131356782 527594523 -1290188257 1301148712 Thread: 6 
2131356782 527594523 -1290188257 1301148712 Thread: 52 
2131356782 527594523 -1290188257 1301148712 Thread: 44 
2131356782 527594523 -1290188257 1301148712 Thread: 11 
2131356782 527594523 -1290188257 1301148712 Thread: 2 
2131356782 527594523 -1290188257 1301148712 Thread: 61 
2131356782 527594523 -1290188257 1301148712 Thread: 16 
2131356782 527594523 -1290188257 1301148712 Thread: 62 
2131356782 527594523 -1290188257 1301148712 Thread: 34 
2131356782 527594523 -1290188257 1301148712 Thread: 42 
2131356782 527594523 -1290188257 1301148712 Thread: 48 
2131356782 527594523 -1290188257 1301148712 Thread: 1 
2131356782 527594523 -1290188257 1301148712 Thread: 3 
2131356782 527594523 -1290188257 1301148712 Thread: 22 
2131356782 527594523 -1290188257 1301148712 Thread: 45 
2131356782 527594523 -1290188257 1301148712 Thread: 19 
2131356782 527594523 -1290188257 1301148712 Thread: 14 
2131356782 527594523 -1290188257 1301148712 Thread: 21 
2131356782 527594523 -1290188257 1301148712 Thread: 59 
2131356782 527594523 -1290188257 1301148712 Thread: 63 
2131356782 527594523 -1290188257 1301148712 Thread: 20 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt16.txt <==
-1968626229 218801094 1967970981 1701355181 Thread: 0 
-1968626229 218801094 1967970981 1701355181 Thread: 21 
-1968626229 218801094 1967970981 1701355181 Thread: 31 
-1968626229 218801094 1967970981 1701355181 Thread: 35 
-1968626229 218801094 1967970981 1701355181 Thread: 18 
-1968626229 218801094 1967970981 1701355181 Thread: 55 
-1968626229 218801094 1967970981 1701355181 Thread: 34 
-1968626229 218801094 1967970981 1701355181 Thread: 11 
-1968626229 218801094 1967970981 1701355181 Thread: 38 
-1968626229 218801094 1967970981 1701355181 Thread: 13 
-1968626229 218801094 1967970981 1701355181 Thread: 20 
-1968626229 218801094 1967970981 1701355181 Thread: 5 
-1968626229 218801094 1967970981 1701355181 Thread: 8 
-1968626229 218801094 1967970981 1701355181 Thread: 14 
-1968626229 218801094 1967970981 1701355181 Thread: 6 
-1968626229 218801094 1967970981 1701355181 Thread: 62 
-1968626229 218801094 1967970981 1701355181 Thread: 58 
-1968626229 218801094 1967970981 1701355181 Thread: 23 
-1968626229 218801094 1967970981 1701355181 Thread: 1 
-1968626229 218801094 1967970981 1701355181 Thread: 15 
-1968626229 218801094 1967970981 1701355181 Thread: 27 
-1968626229 218801094 1967970981 1701355181 Thread: 36 
-1968626229 218801094 1967970981 1701355181 Thread: 26 
-1968626229 218801094 1967970981 1701355181 Thread: 4 
-1968626229 218801094 1967970981 1701355181 Thread: 59 
-1968626229 218801094 1967970981 1701355181 Thread: 30 
-1968626229 218801094 1967970981 1701355181 Thread: 16 
-1968626229 218801094 1967970981 1701355181 Thread: 7 
-1968626229 218801094 1967970981 1701355181 Thread: 9 
-1968626229 218801094 1967970981 1701355181 Thread: 51 
-1968626229 218801094 1967970981 1701355181 Thread: 57 
-1968626229 218801094 1967970981 1701355181 Thread: 2 
-1968626229 218801094 1967970981 1701355181 Thread: 42 
-1968626229 218801094 1967970981 1701355181 Thread: 29 
-1968626229 218801094 1967970981 1701355181 Thread: 63 
-1968626229 218801094 1967970981 1701355181 Thread: 54 
-1968626229 218801094 1967970981 1701355181 Thread: 22 
-1968626229 218801094 1967970981 1701355181 Thread: 61 
-1968626229 218801094 1967970981 1701355181 Thread: 32 
-1968626229 218801094 1967970981 1701355181 Thread: 39 
-1968626229 218801094 1967970981 1701355181 Thread: 37 
-1968626229 218801094 1967970981 1701355181 Thread: 19 
-1968626229 218801094 1967970981 1701355181 Thread: 10 
-1968626229 218801094 1967970981 1701355181 Thread: 46 
-1968626229 218801094 1967970981 1701355181 Thread: 25 
-1968626229 218801094 1967970981 1701355181 Thread: 24 
-1968626229 218801094 1967970981 1701355181 Thread: 40 
-1968626229 218801094 1967970981 1701355181 Thread: 33 
-1968626229 218801094 1967970981 1701355181 Thread: 45 
-1968626229 218801094 1967970981 1701355181 Thread: 60 
-1968626229 218801094 1967970981 1701355181 Thread: 52 
-1968626229 218801094 1967970981 1701355181 Thread: 53 
-1968626229 218801094 1967970981 1701355181 Thread: 47 
-1968626229 218801094 1967970981 1701355181 Thread: 43 
-1968626229 218801094 1967970981 1701355181 Thread: 12 
-1968626229 218801094 1967970981 1701355181 Thread: 48 
-1968626229 218801094 1967970981 1701355181 Thread: 56 
-1968626229 218801094 1967970981 1701355181 Thread: 28 
-1968626229 218801094 1967970981 1701355181 Thread: 17 
-1968626229 218801094 1967970981 1701355181 Thread: 44 
-1968626229 218801094 1967970981 1701355181 Thread: 50 
-1968626229 218801094 1967970981 1701355181 Thread: 41 
-1968626229 218801094 1967970981 1701355181 Thread: 3 
-1968626229 218801094 1967970981 1701355181 Thread: 49 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt17.txt <==
-1441716094 -1456138474 -693375315 -854548089 Thread: 0 
-1441716094 -1456138474 -693375315 -854548089 Thread: 54 
-1441716094 -1456138474 -693375315 -854548089 Thread: 25 
-1441716094 -1456138474 -693375315 -854548089 Thread: 44 
-1441716094 -1456138474 -693375315 -854548089 Thread: 31 
-1441716094 -1456138474 -693375315 -854548089 Thread: 59 
-1441716094 -1456138474 -693375315 -854548089 Thread: 23 
-1441716094 -1456138474 -693375315 -854548089 Thread: 13 
-1441716094 -1456138474 -693375315 -854548089 Thread: 62 
-1441716094 -1456138474 -693375315 -854548089 Thread: 14 
-1441716094 -1456138474 -693375315 -854548089 Thread: 10 
-1441716094 -1456138474 -693375315 -854548089 Thread: 60 
-1441716094 -1456138474 -693375315 -854548089 Thread: 16 
-1441716094 -1456138474 -693375315 -854548089 Thread: 42 
-1441716094 -1456138474 -693375315 -854548089 Thread: 6 
-1441716094 -1456138474 -693375315 -854548089 Thread: 5 
-1441716094 -1456138474 -693375315 -854548089 Thread: 55 
-1441716094 -1456138474 -693375315 -854548089 Thread: 63 
-1441716094 -1456138474 -693375315 -854548089 Thread: 2 
-1441716094 -1456138474 -693375315 -854548089 Thread: 58 
-1441716094 -1456138474 -693375315 -854548089 Thread: 32 
-1441716094 -1456138474 -693375315 -854548089 Thread: 12 
-1441716094 -1456138474 -693375315 -854548089 Thread: 37 
-1441716094 -1456138474 -693375315 -854548089 Thread: 43 
-1441716094 -1456138474 -693375315 -854548089 Thread: 33 
-1441716094 -1456138474 -693375315 -854548089 Thread: 1 
-1441716094 -1456138474 -693375315 -854548089 Thread: 24 
-1441716094 -1456138474 -693375315 -854548089 Thread: 29 
-1441716094 -1456138474 -693375315 -854548089 Thread: 21 
-1441716094 -1456138474 -693375315 -854548089 Thread: 52 
-1441716094 -1456138474 -693375315 -854548089 Thread: 36 
-1441716094 -1456138474 -693375315 -854548089 Thread: 61 
-1441716094 -1456138474 -693375315 -854548089 Thread: 39 
-1441716094 -1456138474 -693375315 -854548089 Thread: 41 
-1441716094 -1456138474 -693375315 -854548089 Thread: 22 
-1441716094 -1456138474 -693375315 -854548089 Thread: 35 
-1441716094 -1456138474 -693375315 -854548089 Thread: 40 
-1441716094 -1456138474 -693375315 -854548089 Thread: 20 
-1441716094 -1456138474 -693375315 -854548089 Thread: 56 
-1441716094 -1456138474 -693375315 -854548089 Thread: 19 
-1441716094 -1456138474 -693375315 -854548089 Thread: 7 
-1441716094 -1456138474 -693375315 -854548089 Thread: 11 
-1441716094 -1456138474 -693375315 -854548089 Thread: 26 
-1441716094 -1456138474 -693375315 -854548089 Thread: 45 
-1441716094 -1456138474 -693375315 -854548089 Thread: 3 
-1441716094 -1456138474 -693375315 -854548089 Thread: 30 
-1441716094 -1456138474 -693375315 -854548089 Thread: 4 
-1441716094 -1456138474 -693375315 -854548089 Thread: 57 
-1441716094 -1456138474 -693375315 -854548089 Thread: 34 
-1441716094 -1456138474 -693375315 -854548089 Thread: 9 
-1441716094 -1456138474 -693375315 -854548089 Thread: 51 
-1441716094 -1456138474 -693375315 -854548089 Thread: 18 
-1441716094 -1456138474 -693375315 -854548089 Thread: 38 
-1441716094 -1456138474 -693375315 -854548089 Thread: 17 
-1441716094 -1456138474 -693375315 -854548089 Thread: 50 
-1441716094 -1456138474 -693375315 -854548089 Thread: 48 
-1441716094 -1456138474 -693375315 -854548089 Thread: 28 
-1441716094 -1456138474 -693375315 -854548089 Thread: 8 
-1441716094 -1456138474 -693375315 -854548089 Thread: 15 
-1441716094 -1456138474 -693375315 -854548089 Thread: 46 
-1441716094 -1456138474 -693375315 -854548089 Thread: 27 
-1441716094 -1456138474 -693375315 -854548089 Thread: 47 
-1441716094 -1456138474 -693375315 -854548089 Thread: 49 
-1441716094 -1456138474 -693375315 -854548089 Thread: 53 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt18.txt <==
972208842 -788322901 527486480 -180007443 Thread: 0 
972208842 -788322901 527486480 -180007443 Thread: 17 
972208842 -788322901 527486480 -180007443 Thread: 6 
972208842 -788322901 527486480 -180007443 Thread: 60 
972208842 -788322901 527486480 -180007443 Thread: 13 
972208842 -788322901 527486480 -180007443 Thread: 18 
972208842 -788322901 527486480 -180007443 Thread: 14 
972208842 -788322901 527486480 -180007443 Thread: 47 
972208842 -788322901 527486480 -180007443 Thread: 26 
972208842 -788322901 527486480 -180007443 Thread: 19 
972208842 -788322901 527486480 -180007443 Thread: 16 
972208842 -788322901 527486480 -180007443 Thread: 53 
972208842 -788322901 527486480 -180007443 Thread: 32 
972208842 -788322901 527486480 -180007443 Thread: 42 
972208842 -788322901 527486480 -180007443 Thread: 41 
972208842 -788322901 527486480 -180007443 Thread: 44 
972208842 -788322901 527486480 -180007443 Thread: 21 
972208842 -788322901 527486480 -180007443 Thread: 22 
972208842 -788322901 527486480 -180007443 Thread: 45 
972208842 -788322901 527486480 -180007443 Thread: 48 
972208842 -788322901 527486480 -180007443 Thread: 1 
972208842 -788322901 527486480 -180007443 Thread: 15 
972208842 -788322901 527486480 -180007443 Thread: 52 
972208842 -788322901 527486480 -180007443 Thread: 35 
972208842 -788322901 527486480 -180007443 Thread: 8 
972208842 -788322901 527486480 -180007443 Thread: 61 
972208842 -788322901 527486480 -180007443 Thread: 25 
972208842 -788322901 527486480 -180007443 Thread: 36 
972208842 -788322901 527486480 -180007443 Thread: 38 
972208842 -788322901 527486480 -180007443 Thread: 7 
972208842 -788322901 527486480 -180007443 Thread: 54 
972208842 -788322901 527486480 -180007443 Thread: 27 
972208842 -788322901 527486480 -180007443 Thread: 23 
972208842 -788322901 527486480 -180007443 Thread: 31 
972208842 -788322901 527486480 -180007443 Thread: 24 
972208842 -788322901 527486480 -180007443 Thread: 46 
972208842 -788322901 527486480 -180007443 Thread: 43 
972208842 -788322901 527486480 -180007443 Thread: 20 
972208842 -788322901 527486480 -180007443 Thread: 40 
972208842 -788322901 527486480 -180007443 Thread: 2 
972208842 -788322901 527486480 -180007443 Thread: 10 
972208842 -788322901 527486480 -180007443 Thread: 49 
972208842 -788322901 527486480 -180007443 Thread: 12 
972208842 -788322901 527486480 -180007443 Thread: 37 
972208842 -788322901 527486480 -180007443 Thread: 50 
972208842 -788322901 527486480 -180007443 Thread: 63 
972208842 -788322901 527486480 -180007443 Thread: 29 
972208842 -788322901 527486480 -180007443 Thread: 30 
972208842 -788322901 527486480 -180007443 Thread: 4 
972208842 -788322901 527486480 -180007443 Thread: 55 
972208842 -788322901 527486480 -180007443 Thread: 51 
972208842 -788322901 527486480 -180007443 Thread: 28 
972208842 -788322901 527486480 -180007443 Thread: 57 
972208842 -788322901 527486480 -180007443 Thread: 56 
972208842 -788322901 527486480 -180007443 Thread: 9 
972208842 -788322901 527486480 -180007443 Thread: 59 
972208842 -788322901 527486480 -180007443 Thread: 11 
972208842 -788322901 527486480 -180007443 Thread: 3 
972208842 -788322901 527486480 -180007443 Thread: 62 
972208842 -788322901 527486480 -180007443 Thread: 34 
972208842 -788322901 527486480 -180007443 Thread: 33 
972208842 -788322901 527486480 -180007443 Thread: 58 
972208842 -788322901 527486480 -180007443 Thread: 39 
972208842 -788322901 527486480 -180007443 Thread: 5 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt19.txt <==
-1201528393 1211190956 1927568034 871627066 Thread: 0 
-1201528393 1211190956 1927568034 871627066 Thread: 15 
-1201528393 1211190956 1927568034 871627066 Thread: 24 
-1201528393 1211190956 1927568034 871627066 Thread: 45 
-1201528393 1211190956 1927568034 871627066 Thread: 19 
-1201528393 1211190956 1927568034 871627066 Thread: 20 
-1201528393 1211190956 1927568034 871627066 Thread: 39 
-1201528393 1211190956 1927568034 871627066 Thread: 27 
-1201528393 1211190956 1927568034 871627066 Thread: 30 
-1201528393 1211190956 1927568034 871627066 Thread: 63 
-1201528393 1211190956 1927568034 871627066 Thread: 60 
-1201528393 1211190956 1927568034 871627066 Thread: 38 
-1201528393 1211190956 1927568034 871627066 Thread: 23 
-1201528393 1211190956 1927568034 871627066 Thread: 12 
-1201528393 1211190956 1927568034 871627066 Thread: 29 
-1201528393 1211190956 1927568034 871627066 Thread: 35 
-1201528393 1211190956 1927568034 871627066 Thread: 36 
-1201528393 1211190956 1927568034 871627066 Thread: 62 
-1201528393 1211190956 1927568034 871627066 Thread: 46 
-1201528393 1211190956 1927568034 871627066 Thread: 51 
-1201528393 1211190956 1927568034 871627066 Thread: 10 
-1201528393 1211190956 1927568034 871627066 Thread: 22 
-1201528393 1211190956 1927568034 871627066 Thread: 8 
-1201528393 1211190956 1927568034 871627066 Thread: 61 
-1201528393 1211190956 1927568034 871627066 Thread: 21 
-1201528393 1211190956 1927568034 871627066 Thread: 55 
-1201528393 1211190956 1927568034 871627066 Thread: 57 
-1201528393 1211190956 1927568034 871627066 Thread: 37 
-1201528393 1211190956 1927568034 871627066 Thread: 1 
-1201528393 1211190956 1927568034 871627066 Thread: 4 
-1201528393 1211190956 1927568034 871627066 Thread: 59 
-1201528393 1211190956 1927568034 871627066 Thread: 13 
-1201528393 1211190956 1927568034 871627066 Thread: 44 
-1201528393 1211190956 1927568034 871627066 Thread: 34 
-1201528393 1211190956 1927568034 871627066 Thread: 6 
-1201528393 1211190956 1927568034 871627066 Thread: 56 
-1201528393 1211190956 1927568034 871627066 Thread: 16 
-1201528393 1211190956 1927568034 871627066 Thread: 18 
-1201528393 1211190956 1927568034 871627066 Thread: 50 
-1201528393 1211190956 1927568034 871627066 Thread: 26 
-1201528393 1211190956 1927568034 871627066 Thread: 52 
-1201528393 1211190956 1927568034 871627066 Thread: 58 
-1201528393 1211190956 1927568034 871627066 Thread: 28 
-1201528393 1211190956 1927568034 871627066 Thread: 32 
-1201528393 1211190956 1927568034 871627066 Thread: 43 
-1201528393 1211190956 1927568034 871627066 Thread: 9 
-1201528393 1211190956 1927568034 871627066 Thread: 2 
-1201528393 1211190956 1927568034 871627066 Thread: 48 
-1201528393 1211190956 1927568034 871627066 Thread: 42 
-1201528393 1211190956 1927568034 871627066 Thread: 31 
-1201528393 1211190956 1927568034 871627066 Thread: 41 
-1201528393 1211190956 1927568034 871627066 Thread: 3 
-1201528393 1211190956 1927568034 871627066 Thread: 54 
-1201528393 1211190956 1927568034 871627066 Thread: 5 
-1201528393 1211190956 1927568034 871627066 Thread: 53 
-1201528393 1211190956 1927568034 871627066 Thread: 17 
-1201528393 1211190956 1927568034 871627066 Thread: 14 
-1201528393 1211190956 1927568034 871627066 Thread: 47 
-1201528393 1211190956 1927568034 871627066 Thread: 40 
-1201528393 1211190956 1927568034 871627066 Thread: 11 
-1201528393 1211190956 1927568034 871627066 Thread: 33 
-1201528393 1211190956 1927568034 871627066 Thread: 25 
-1201528393 1211190956 1927568034 871627066 Thread: 7 
-1201528393 1211190956 1927568034 871627066 Thread: 49 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt20.txt <==
-868548275 855631525 -870669867 -2122062637 Thread: 0 
-868548275 855631525 -870669867 -2122062637 Thread: 1 
-868548275 855631525 -870669867 -2122062637 Thread: 61 
-868548275 855631525 -870669867 -2122062637 Thread: 41 
-868548275 855631525 -870669867 -2122062637 Thread: 20 
-868548275 855631525 -870669867 -2122062637 Thread: 63 
-868548275 855631525 -870669867 -2122062637 Thread: 36 
-868548275 855631525 -870669867 -2122062637 Thread: 5 
-868548275 855631525 -870669867 -2122062637 Thread: 54 
-868548275 855631525 -870669867 -2122062637 Thread: 4 
-868548275 855631525 -870669867 -2122062637 Thread: 40 
-868548275 855631525 -870669867 -2122062637 Thread: 11 
-868548275 855631525 -870669867 -2122062637 Thread: 49 
-868548275 855631525 -870669867 -2122062637 Thread: 6 
-868548275 855631525 -870669867 -2122062637 Thread: 45 
-868548275 855631525 -870669867 -2122062637 Thread: 28 
-868548275 855631525 -870669867 -2122062637 Thread: 12 
-868548275 855631525 -870669867 -2122062637 Thread: 8 
-868548275 855631525 -870669867 -2122062637 Thread: 25 
-868548275 855631525 -870669867 -2122062637 Thread: 51 
-868548275 855631525 -870669867 -2122062637 Thread: 50 
-868548275 855631525 -870669867 -2122062637 Thread: 13 
-868548275 855631525 -870669867 -2122062637 Thread: 10 
-868548275 855631525 -870669867 -2122062637 Thread: 47 
-868548275 855631525 -870669867 -2122062637 Thread: 57 
-868548275 855631525 -870669867 -2122062637 Thread: 44 
-868548275 855631525 -870669867 -2122062637 Thread: 19 
-868548275 855631525 -870669867 -2122062637 Thread: 55 
-868548275 855631525 -870669867 -2122062637 Thread: 24 
-868548275 855631525 -870669867 -2122062637 Thread: 48 
-868548275 855631525 -870669867 -2122062637 Thread: 33 
-868548275 855631525 -870669867 -2122062637 Thread: 59 
-868548275 855631525 -870669867 -2122062637 Thread: 39 
-868548275 855631525 -870669867 -2122062637 Thread: 42 
-868548275 855631525 -870669867 -2122062637 Thread: 46 
-868548275 855631525 -870669867 -2122062637 Thread: 22 
-868548275 855631525 -870669867 -2122062637 Thread: 21 
-868548275 855631525 -870669867 -2122062637 Thread: 23 
-868548275 855631525 -870669867 -2122062637 Thread: 52 
-868548275 855631525 -870669867 -2122062637 Thread: 56 
-868548275 855631525 -870669867 -2122062637 Thread: 32 
-868548275 855631525 -870669867 -2122062637 Thread: 35 
-868548275 855631525 -870669867 -2122062637 Thread: 30 
-868548275 855631525 -870669867 -2122062637 Thread: 14 
-868548275 855631525 -870669867 -2122062637 Thread: 3 
-868548275 855631525 -870669867 -2122062637 Thread: 43 
-868548275 855631525 -870669867 -2122062637 Thread: 17 
-868548275 855631525 -870669867 -2122062637 Thread: 15 
-868548275 855631525 -870669867 -2122062637 Thread: 60 
-868548275 855631525 -870669867 -2122062637 Thread: 38 
-868548275 855631525 -870669867 -2122062637 Thread: 9 
-868548275 855631525 -870669867 -2122062637 Thread: 26 
-868548275 855631525 -870669867 -2122062637 Thread: 27 
-868548275 855631525 -870669867 -2122062637 Thread: 62 
-868548275 855631525 -870669867 -2122062637 Thread: 53 
-868548275 855631525 -870669867 -2122062637 Thread: 2 
-868548275 855631525 -870669867 -2122062637 Thread: 58 
-868548275 855631525 -870669867 -2122062637 Thread: 34 
-868548275 855631525 -870669867 -2122062637 Thread: 29 
-868548275 855631525 -870669867 -2122062637 Thread: 18 
-868548275 855631525 -870669867 -2122062637 Thread: 16 
-868548275 855631525 -870669867 -2122062637 Thread: 37 
-868548275 855631525 -870669867 -2122062637 Thread: 7 
-868548275 855631525 -870669867 -2122062637 Thread: 31 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_270/seedTilt21.txt <==
-1393404643 1509407817 -15810270 1752315743 Thread: 0 
-1393404643 1509407817 -15810270 1752315743 Thread: 12 
-1393404643 1509407817 -15810270 1752315743 Thread: 1 
-1393404643 1509407817 -15810270 1752315743 Thread: 9 
-1393404643 1509407817 -15810270 1752315743 Thread: 16 
-1393404643 1509407817 -15810270 1752315743 Thread: 47 
-1393404643 1509407817 -15810270 1752315743 Thread: 37 
-1393404643 1509407817 -15810270 1752315743 Thread: 41 
-1393404643 1509407817 -15810270 1752315743 Thread: 54 
-1393404643 1509407817 -15810270 1752315743 Thread: 32 
-1393404643 1509407817 -15810270 1752315743 Thread: 40 
-1393404643 1509407817 -15810270 1752315743 Thread: 8 
-1393404643 1509407817 -15810270 1752315743 Thread: 61 
-1393404643 1509407817 -15810270 1752315743 Thread: 5 
-1393404643 1509407817 -15810270 1752315743 Thread: 38 
-1393404643 1509407817 -15810270 1752315743 Thread: 15 
-1393404643 1509407817 -15810270 1752315743 Thread: 20 
-1393404643 1509407817 -15810270 1752315743 Thread: 59 
-1393404643 1509407817 -15810270 1752315743 Thread: 57 
-1393404643 1509407817 -15810270 1752315743 Thread: 50 
-1393404643 1509407817 -15810270 1752315743 Thread: 58 
-1393404643 1509407817 -15810270 1752315743 Thread: 10 
-1393404643 1509407817 -15810270 1752315743 Thread: 30 
-1393404643 1509407817 -15810270 1752315743 Thread: 31 
-1393404643 1509407817 -15810270 1752315743 Thread: 25 
-1393404643 1509407817 -15810270 1752315743 Thread: 53 
-1393404643 1509407817 -15810270 1752315743 Thread: 35 
-1393404643 1509407817 -15810270 1752315743 Thread: 28 
-1393404643 1509407817 -15810270 1752315743 Thread: 22 
-1393404643 1509407817 -15810270 1752315743 Thread: 27 
-1393404643 1509407817 -15810270 1752315743 Thread: 26 
-1393404643 1509407817 -15810270 1752315743 Thread: 45 
-1393404643 1509407817 -15810270 1752315743 Thread: 60 
-1393404643 1509407817 -15810270 1752315743 Thread: 33 
-1393404643 1509407817 -15810270 1752315743 Thread: 21 
-1393404643 1509407817 -15810270 1752315743 Thread: 13 
-1393404643 1509407817 -15810270 1752315743 Thread: 43 
-1393404643 1509407817 -15810270 1752315743 Thread: 55 
-1393404643 1509407817 -15810270 1752315743 Thread: 2 
-1393404643 1509407817 -15810270 1752315743 Thread: 18 
-1393404643 1509407817 -15810270 1752315743 Thread: 14 
-1393404643 1509407817 -15810270 1752315743 Thread: 51 
-1393404643 1509407817 -15810270 1752315743 Thread: 62 
-1393404643 1509407817 -15810270 1752315743 Thread: 39 
-1393404643 1509407817 -15810270 1752315743 Thread: 19 
-1393404643 1509407817 -15810270 1752315743 Thread: 48 
-1393404643 1509407817 -15810270 1752315743 Thread: 63 
-1393404643 1509407817 -15810270 1752315743 Thread: 17 
-1393404643 1509407817 -15810270 1752315743 Thread: 56 
-1393404643 1509407817 -15810270 1752315743 Thread: 44 
-1393404643 1509407817 -15810270 1752315743 Thread: 29 
-1393404643 1509407817 -15810270 1752315743 Thread: 24 
-1393404643 1509407817 -15810270 1752315743 Thread: 4 
-1393404643 1509407817 -15810270 1752315743 Thread: 7 
-1393404643 1509407817 -15810270 1752315743 Thread: 6 
-1393404643 1509407817 -15810270 1752315743 Thread: 23 
-1393404643 1509407817 -15810270 1752315743 Thread: 52 
-1393404643 1509407817 -15810270 1752315743 Thread: 34 
-1393404643 1509407817 -15810270 1752315743 Thread: 46 
-1393404643 1509407817 -15810270 1752315743 Thread: 11 
-1393404643 1509407817 -15810270 1752315743 Thread: 42 
-1393404643 1509407817 -15810270 1752315743 Thread: 3 
-1393404643 1509407817 -15810270 1752315743 Thread: 36 
-1393404643 1509407817 -15810270 1752315743 Thread: 49 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/axionNumTilt11.txt <==
4305,6.89945e+07,6.24376e+07
4347,4.46124e+07,8.59169e+07
4389,3.50952e+07,9.27568e+07
4431,4.96878e+07,7.30971e+07
4473,7.37674e+07,4.67501e+07
4515,8.1659e+07,3.89997e+07
4557,6.33665e+07,5.60237e+07
4599,3.84234e+07,7.89401e+07
4641,3.86042e+07,7.5581e+07
4683,6.35311e+07,4.77348e+07
4725,7.46481e+07,3.66339e+07
4767,5.29436e+07,5.71962e+07
4809,3.30024e+07,7.46086e+07
4851,5.05196e+07,5.38245e+07
4893,7.02312e+07,3.3819e+07
4935,5.03279e+07,5.26005e+07
4977,3.20435e+07,6.84515e+07
5019,5.58708e+07,4.24555e+07
5061,6.20823e+07,3.61731e+07
5103,3.3468e+07,6.26775e+07
5145,4.49243e+07,4.87477e+07
5187,6.18321e+07,3.18552e+07
5229,3.32898e+07,5.82953e+07
5271,4.52014e+07,4.4358e+07
5313,5.64117e+07,3.30833e+07
5355,2.9132e+07,5.7799e+07
5397,5.42804e+07,3.18956e+07
5439,4.00842e+07,4.48382e+07
5481,3.79409e+07,4.4995e+07
5523,5.13864e+07,3.16115e+07
5565,2.91487e+07,5.10002e+07
5607,5.38406e+07,2.68182e+07
5649,2.72297e+07,5.0481e+07
5691,5.26046e+07,2.57174e+07
5733,2.67397e+07,4.85602e+07
5775,5.10641e+07,2.51293e+07
5817,2.70683e+07,4.59329e+07
5859,4.70648e+07,2.68986e+07
5901,3.25017e+07,3.87572e+07
5943,3.59343e+07,3.50763e+07
5973,3.29634e+07,3.66646e+07
5985,4.43047e+07,2.62725e+07
6005,4.226e+07,2.79631e+07
6027,2.52209e+07,4.24688e+07
6069,4.33286e+07,2.56475e+07
6111,3.78547e+07,2.92853e+07
6153,2.49542e+07,3.98674e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/axionNumTilt12.txt <==
4305,6.55489e+07,6.18765e+07
4347,3.79e+07,8.86298e+07
4389,2.82934e+07,9.4994e+07
4431,4.6499e+07,7.09994e+07
4473,7.49635e+07,3.9817e+07
4515,8.34579e+07,3.19164e+07
4557,6.09072e+07,5.39645e+07
4599,3.15535e+07,8.17793e+07
4641,3.29572e+07,7.67029e+07
4683,6.34249e+07,4.28022e+07
4725,7.65592e+07,2.9688e+07
4767,5.00015e+07,5.56452e+07
4809,2.61683e+07,7.71817e+07
4851,4.78549e+07,5.19255e+07
4893,7.21795e+07,2.7317e+07
4935,4.81068e+07,5.04793e+07
4977,2.56498e+07,7.05574e+07
5019,5.48917e+07,3.89853e+07
5061,6.32021e+07,3.07929e+07
5103,2.8218e+07,6.37704e+07
5145,4.17728e+07,4.75787e+07
5187,6.33281e+07,2.62499e+07
5229,2.86759e+07,5.88089e+07
5271,4.24199e+07,4.30012e+07
5313,5.73851e+07,2.8221e+07
5355,2.37587e+07,5.90769e+07
5397,5.4115e+07,2.81785e+07
5439,3.81692e+07,4.2963e+07
5481,3.42378e+07,4.47363e+07
5523,5.21116e+07,2.72751e+07
5565,2.41491e+07,5.21839e+07
5607,5.49849e+07,2.22332e+07
5649,2.24121e+07,5.15843e+07
5691,5.35919e+07,2.14122e+07
5733,2.21434e+07,4.95609e+07
5775,5.20945e+07,2.09356e+07
5817,2.24845e+07,4.69497e+07
5859,4.7933e+07,2.30275e+07
5901,2.88414e+07,3.894e+07
5943,3.49874e+07,3.29245e+07
5973,2.95571e+07,3.67369e+07
5985,4.35763e+07,2.3904e+07
6005,4.26681e+07,2.46493e+07
6027,2.13121e+07,4.30237e+07
6069,4.40305e+07,2.22394e+07
6111,3.57656e+07,2.82319e+07
6153,2.15424e+07,4.01448e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/axionNumTilt13.txt <==
4305,7.26302e+07,6.41462e+07
4347,4.48993e+07,9.08966e+07
4389,3.36285e+07,9.89033e+07
4431,4.97481e+07,7.72747e+07
4473,7.76845e+07,4.64906e+07
4515,8.76749e+07,3.68228e+07
4557,6.69922e+07,5.70195e+07
4599,3.79221e+07,8.41499e+07
4641,3.72883e+07,8.11612e+07
4683,6.60664e+07,4.89858e+07
4725,8.03481e+07,3.44009e+07
4767,5.57175e+07,5.85243e+07
4809,3.15882e+07,8.00479e+07
4851,5.08823e+07,5.7272e+07
4893,7.53232e+07,3.21982e+07
4935,5.33793e+07,5.32532e+07
4977,3.05433e+07,7.35434e+07
5019,5.74446e+07,4.43827e+07
5061,6.70756e+07,3.4491e+07
5103,3.34709e+07,6.61917e+07
5145,4.4758e+07,5.21525e+07
5187,6.65508e+07,3.03741e+07
5229,3.37647e+07,6.11386e+07
5271,4.52315e+07,4.73922e+07
5313,6.08906e+07,3.17505e+07
5355,2.84427e+07,6.15762e+07
5397,5.63822e+07,3.28844e+07
5439,4.27553e+07,4.52584e+07
5481,3.73356e+07,4.84475e+07
5523,5.54405e+07,3.05839e+07
5565,2.82136e+07,5.47609e+07
5607,5.74821e+07,2.61957e+07
5649,2.68208e+07,5.36448e+07
5691,5.57997e+07,2.54971e+07
5733,2.6493e+07,5.15115e+07
5775,5.43183e+07,2.47921e+07
5817,2.65241e+07,4.9038e+07
5859,5.05449e+07,2.63097e+07
5901,3.2084e+07,4.1618e+07
5943,3.85105e+07,3.52197e+07
5973,3.26777e+07,3.93802e+07
5985,4.57138e+07,2.74159e+07
6005,4.54445e+07,2.75117e+07
6027,2.53314e+07,4.4791e+07
6069,4.6494e+07,2.52305e+07
6111,3.83129e+07,3.11668e+07
6153,2.53928e+07,4.17743e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/axionNumTilt14.txt <==
4305,5.20452e+07,6.06012e+07
4347,3.11766e+07,8.00692e+07
4389,2.78247e+07,8.02496e+07
4431,4.58569e+07,5.77233e+07
4473,6.77296e+07,3.40336e+07
4515,6.98743e+07,3.23495e+07
4557,4.8445e+07,5.28385e+07
4599,2.71414e+07,7.22526e+07
4641,3.33459e+07,6.27507e+07
4683,5.84672e+07,3.52225e+07
4725,6.40453e+07,2.97232e+07
4767,3.96935e+07,5.33011e+07
4809,2.49253e+07,6.55436e+07
4851,4.60859e+07,4.16332e+07
4893,6.14511e+07,2.60192e+07
4935,3.82055e+07,4.83766e+07
4977,2.50639e+07,5.9271e+07
5019,5.08574e+07,3.17445e+07
5061,5.16197e+07,3.07855e+07
5103,2.42729e+07,5.62862e+07
5145,4.04031e+07,3.81135e+07
5187,5.26046e+07,2.60236e+07
5229,2.43328e+07,5.22813e+07
5271,4.06264e+07,3.44842e+07
5313,4.67845e+07,2.82111e+07
5355,2.22339e+07,5.0429e+07
5397,4.84981e+07,2.38704e+07
5439,3.05447e+07,4.04511e+07
5481,3.35776e+07,3.59055e+07
5523,4.2272e+07,2.72108e+07
5565,2.39771e+07,4.30813e+07
5607,4.60766e+07,2.16016e+07
5649,2.12879e+07,4.36508e+07
5691,4.5593e+07,2.0204e+07
5733,2.08714e+07,4.20634e+07
5775,4.38931e+07,2.01031e+07
5817,2.20762e+07,3.8991e+07
5859,3.91549e+07,2.28928e+07
5901,2.85137e+07,3.12877e+07
5943,2.79925e+07,3.13301e+07
5973,2.90783e+07,2.94684e+07
5985,3.94666e+07,2.00011e+07
6005,3.44075e+07,2.43707e+07
6027,1.97966e+07,3.67681e+07
6069,3.58191e+07,2.20681e+07
6111,3.38234e+07,2.27059e+07
6153,1.94132e+07,3.47878e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/axionNumTilt15.txt <==
4305,8.99662e+07,6.22196e+07
4347,5.44069e+07,9.7041e+07
4389,3.3201e+07,1.15852e+08
4431,4.65347e+07,9.61264e+07
4473,8.24567e+07,5.49894e+07
4515,1.02812e+08,3.48308e+07
4557,8.35241e+07,5.43741e+07
4599,4.44216e+07,9.225e+07
4641,3.42565e+07,9.89248e+07
4683,6.77365e+07,6.04146e+07
4725,9.41829e+07,3.30933e+07
4767,7.00589e+07,5.72994e+07
4809,3.31478e+07,9.20775e+07
4851,4.884e+07,7.22132e+07
4893,8.61579e+07,3.33983e+07
4935,6.73039e+07,5.17951e+07
4977,3.07648e+07,8.58921e+07
5019,5.80677e+07,5.55401e+07
5061,8.10632e+07,3.22425e+07
5103,3.98321e+07,7.17206e+07
5145,4.25989e+07,6.56941e+07
5187,7.84266e+07,2.9634e+07
5229,4.08659e+07,6.5384e+07
5271,4.35533e+07,5.98084e+07
5313,7.35716e+07,2.9938e+07
5355,3.0974e+07,6.97275e+07
5397,5.9328e+07,4.0114e+07
5439,5.39551e+07,4.46473e+07
5481,3.52041e+07,6.03831e+07
5523,6.72718e+07,2.89964e+07
5565,2.78116e+07,6.48205e+07
5607,6.64279e+07,2.69803e+07
5649,2.87962e+07,6.11591e+07
5691,6.30388e+07,2.7646e+07
5733,2.87844e+07,5.84402e+07
5775,6.21944e+07,2.61495e+07
5817,2.69491e+07,5.73886e+07
5859,6.06297e+07,2.55101e+07
5901,3.04415e+07,5.14828e+07
5943,4.86154e+07,3.43494e+07
5973,3.11165e+07,4.89194e+07
5985,4.72679e+07,3.40259e+07
6005,5.57156e+07,2.63038e+07
6027,2.83134e+07,5.01094e+07
6069,5.6099e+07,2.4524e+07
6111,3.7634e+07,3.93463e+07
6153,2.95073e+07,4.58249e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/axionNumTilt16.txt <==
4305,7.27914e+07,6.10705e+07
4347,4.62605e+07,8.63126e+07
4389,3.38034e+07,9.62717e+07
4431,4.74431e+07,7.76137e+07
4473,7.40425e+07,4.79198e+07
4515,8.51324e+07,3.69585e+07
4557,6.70044e+07,5.45983e+07
4599,3.90388e+07,8.07401e+07
4641,3.64591e+07,7.98772e+07
4683,6.2886e+07,5.00323e+07
4725,7.79431e+07,3.44826e+07
4767,5.61728e+07,5.56841e+07
4809,3.20946e+07,7.7639e+07
4851,4.85493e+07,5.7707e+07
4893,7.2692e+07,3.27429e+07
4935,5.37404e+07,5.07568e+07
4977,3.07274e+07,7.15191e+07
5019,5.47475e+07,4.51018e+07
5061,6.56951e+07,3.38952e+07
5103,3.43612e+07,6.33429e+07
5145,4.27997e+07,5.22528e+07
5187,6.46524e+07,3.03126e+07
5229,3.45965e+07,5.84036e+07
5271,4.31847e+07,4.76996e+07
5313,5.9572e+07,3.12129e+07
5355,2.88781e+07,5.92964e+07
5397,5.38098e+07,3.35656e+07
5439,4.29462e+07,4.32848e+07
5481,3.58567e+07,4.81578e+07
5523,5.42691e+07,2.99616e+07
5565,2.79112e+07,5.33291e+07
5607,5.55657e+07,2.62695e+07
5649,2.69581e+07,5.18387e+07
5691,5.3731e+07,2.56776e+07
5733,2.66353e+07,4.97662e+07
5775,5.2446e+07,2.48436e+07
5817,2.62783e+07,4.77008e+07
5859,4.9345e+07,2.58121e+07
5901,3.08425e+07,4.12463e+07
5943,3.85197e+07,3.3686e+07
5973,3.13324e+07,3.91109e+07
5985,4.35251e+07,2.78902e+07
6005,4.47176e+07,2.6687e+07
6027,2.55004e+07,4.31459e+07
6069,4.55336e+07,2.46438e+07
6111,3.64105e+07,3.14019e+07
6153,2.56863e+07,4.01424e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/axionNumTilt17.txt <==
4305,6.24604e+07,6.61059e+07
4347,3.30211e+07,9.46784e+07
4389,2.61534e+07,9.75512e+07
4431,4.92986e+07,6.82277e+07
4473,8.00798e+07,3.53105e+07
4515,8.58289e+07,3.05836e+07
4557,5.81309e+07,5.78418e+07
4599,2.74108e+07,8.65766e+07
4641,3.3412e+07,7.62512e+07
4683,6.80587e+07,3.8396e+07
4725,7.873e+07,2.82716e+07
4767,4.65879e+07,6.00261e+07
4809,2.3609e+07,8.00928e+07
4851,5.13004e+07,4.8491e+07
4893,7.52177e+07,2.4693e+07
4935,4.49786e+07,5.41871e+07
4977,2.38337e+07,7.27319e+07
5019,5.89512e+07,3.52375e+07
5061,6.3572e+07,3.08419e+07
5103,2.4631e+07,6.77346e+07
5145,4.45242e+07,4.50322e+07
5187,6.49105e+07,2.52195e+07
5229,2.51833e+07,6.26999e+07
5271,4.53553e+07,4.03236e+07
5313,5.7736e+07,2.82761e+07
5355,2.13589e+07,6.18427e+07
5397,5.78207e+07,2.49927e+07
5439,3.54686e+07,4.59612e+07
5481,3.60574e+07,4.32716e+07
5523,5.22035e+07,2.75881e+07
5565,2.33764e+07,5.32235e+07
5607,5.69645e+07,2.07669e+07
5649,2.04747e+07,5.3751e+07
5691,5.60883e+07,1.94972e+07
5733,2.01554e+07,5.17478e+07
5775,5.4225e+07,1.9382e+07
5817,2.14091e+07,4.82459e+07
5859,4.85794e+07,2.28697e+07
5901,2.99411e+07,3.82288e+07
5943,3.31613e+07,3.49833e+07
5973,3.08801e+07,3.58845e+07
5985,4.66184e+07,2.15547e+07
6005,4.24501e+07,2.52302e+07
6027,1.93695e+07,4.51286e+07
6069,4.44188e+07,2.23304e+07
6111,3.81724e+07,2.64349e+07
6153,1.93995e+07,4.23858e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/axionNumTilt18.txt <==
4305,7.19282e+07,6.00743e+07
4347,4.13807e+07,8.99211e+07
4389,2.77577e+07,1.00847e+08
4431,4.45591e+07,7.80389e+07
4473,7.59115e+07,4.30367e+07
4515,8.84996e+07,3.10419e+07
4557,6.6886e+07,5.24749e+07
4599,3.40227e+07,8.37853e+07
4641,3.1408e+07,8.29379e+07
4683,6.32317e+07,4.70226e+07
4725,8.10854e+07,2.90028e+07
4767,5.51803e+07,5.46771e+07
4809,2.66725e+07,8.09439e+07
4851,4.64491e+07,5.73532e+07
4893,7.55076e+07,2.76706e+07
4935,5.31318e+07,4.93662e+07
4977,2.55512e+07,7.47184e+07
5019,5.43852e+07,4.31627e+07
5061,6.79798e+07,2.96228e+07
5103,3.05406e+07,6.52459e+07
5145,4.03398e+07,5.25857e+07
5187,6.72407e+07,2.57777e+07
5229,3.13054e+07,5.98603e+07
5271,4.11652e+07,4.76213e+07
5313,6.17582e+07,2.72239e+07
5355,2.46624e+07,6.1655e+07
5397,5.44903e+07,3.10113e+07
5439,4.24089e+07,4.20854e+07
5481,3.29546e+07,4.91615e+07
5523,5.62416e+07,2.64158e+07
5565,2.38848e+07,5.55449e+07
5607,5.77778e+07,2.25362e+07
5649,2.32282e+07,5.38659e+07
5691,5.56702e+07,2.23555e+07
5733,2.31141e+07,5.15883e+07
5775,5.44613e+07,2.15413e+07
5817,2.26814e+07,4.96008e+07
5859,5.13171e+07,2.26474e+07
5901,2.80041e+07,4.24252e+07
5943,3.87563e+07,3.22022e+07
5973,2.87453e+07,4.01411e+07
5985,4.36015e+07,2.64933e+07
6005,4.62501e+07,2.40326e+07
6027,2.25871e+07,4.45144e+07
6069,4.72813e+07,2.19028e+07
6111,3.51279e+07,3.12828e+07
6153,2.32265e+07,4.11598e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/axionNumTilt19.txt <==
4305,8.97433e+07,6.35344e+07
4347,6.3596e+07,8.86004e+07
4389,4.55763e+07,1.03766e+08
4431,5.15009e+07,9.34049e+07
4473,7.60712e+07,6.49036e+07
4515,9.33109e+07,4.6335e+07
4557,8.24232e+07,5.6725e+07
4599,5.42438e+07,8.33626e+07
4641,4.35506e+07,9.12543e+07
4683,6.46502e+07,6.66397e+07
4725,8.53178e+07,4.41157e+07
4767,7.11122e+07,5.74887e+07
4809,4.38566e+07,8.25784e+07
4851,5.12218e+07,7.22293e+07
4893,7.76293e+07,4.41914e+07
4935,6.75383e+07,5.31005e+07
4977,4.08914e+07,7.74301e+07
5019,5.65467e+07,5.92001e+07
5061,7.41995e+07,4.07589e+07
5103,4.73125e+07,6.57824e+07
5145,4.59828e+07,6.43724e+07
5187,7.08135e+07,3.88729e+07
5229,4.71851e+07,6.06708e+07
5271,4.60993e+07,5.92678e+07
5313,6.7103e+07,3.78281e+07
5355,3.93741e+07,6.30212e+07
5397,5.58132e+07,4.5304e+07
5439,5.41541e+07,4.59122e+07
5481,4.01942e+07,5.71851e+07
5523,6.14661e+07,3.60129e+07
5565,3.57455e+07,5.86816e+07
5607,5.9927e+07,3.45972e+07
5649,3.62112e+07,5.55265e+07
5691,5.72217e+07,3.44952e+07
5733,3.5767e+07,5.32496e+07
5775,5.63338e+07,3.28572e+07
5817,3.40718e+07,5.21235e+07
5859,5.50358e+07,3.17782e+07
5901,3.57911e+07,4.79174e+07
5943,4.70821e+07,3.67596e+07
5973,3.59478e+07,4.57463e+07
5985,4.60181e+07,3.63798e+07
6005,5.12102e+07,3.14416e+07
6027,3.39324e+07,4.61498e+07
6069,5.11083e+07,2.99307e+07
6111,3.96112e+07,3.87693e+07
6153,3.40634e+07,4.27333e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/seedTilt11.txt <==
1438863548 443950700 1971329292 -1498623665 Thread: 21 
1438863548 443950700 1971329292 -1498623665 Thread: 46 
1438863548 443950700 1971329292 -1498623665 Thread: 27 
1438863548 443950700 1971329292 -1498623665 Thread: 45 
1438863548 443950700 1971329292 -1498623665 Thread: 50 
1438863548 443950700 1971329292 -1498623665 Thread: 38 
1438863548 443950700 1971329292 -1498623665 Thread: 13 
1438863548 443950700 1971329292 -1498623665 Thread: 63 
1438863548 443950700 1971329292 -1498623665 Thread: 41 
1438863548 443950700 1971329292 -1498623665 Thread: 8 
1438863548 443950700 1971329292 -1498623665 Thread: 48 
1438863548 443950700 1971329292 -1498623665 Thread: 61 
1438863548 443950700 1971329292 -1498623665 Thread: 3 
1438863548 443950700 1971329292 -1498623665 Thread: 39 
1438863548 443950700 1971329292 -1498623665 Thread: 24 
1438863548 443950700 1971329292 -1498623665 Thread: 35 
1438863548 443950700 1971329292 -1498623665 Thread: 36 
1438863548 443950700 1971329292 -1498623665 Thread: 42 
1438863548 443950700 1971329292 -1498623665 Thread: 16 
1438863548 443950700 1971329292 -1498623665 Thread: 0 
1438863548 443950700 1971329292 -1498623665 Thread: 25 
1438863548 443950700 1971329292 -1498623665 Thread: 51 
1438863548 443950700 1971329292 -1498623665 Thread: 29 
1438863548 443950700 1971329292 -1498623665 Thread: 2 
1438863548 443950700 1971329292 -1498623665 Thread: 9 
1438863548 443950700 1971329292 -1498623665 Thread: 59 
1438863548 443950700 1971329292 -1498623665 Thread: 52 
1438863548 443950700 1971329292 -1498623665 Thread: 28 
1438863548 443950700 1971329292 -1498623665 Thread: 43 
1438863548 443950700 1971329292 -1498623665 Thread: 37 
1438863548 443950700 1971329292 -1498623665 Thread: 44 
1438863548 443950700 1971329292 -1498623665 Thread: 31 
1438863548 443950700 1971329292 -1498623665 Thread: 30 
1438863548 443950700 1971329292 -1498623665 Thread: 11 
1438863548 443950700 1971329292 -1498623665 Thread: 60 
1438863548 443950700 1971329292 -1498623665 Thread: 55 
1438863548 443950700 1971329292 -1498623665 Thread: 18 
1438863548 443950700 1971329292 -1498623665 Thread: 57 
1438863548 443950700 1971329292 -1498623665 Thread: 62 
1438863548 443950700 1971329292 -1498623665 Thread: 7 
1438863548 443950700 1971329292 -1498623665 Thread: 54 
1438863548 443950700 1971329292 -1498623665 Thread: 20 
1438863548 443950700 1971329292 -1498623665 Thread: 40 
1438863548 443950700 1971329292 -1498623665 Thread: 19 
1438863548 443950700 1971329292 -1498623665 Thread: 6 
1438863548 443950700 1971329292 -1498623665 Thread: 34 
1438863548 443950700 1971329292 -1498623665 Thread: 17 
1438863548 443950700 1971329292 -1498623665 Thread: 33 
1438863548 443950700 1971329292 -1498623665 Thread: 12 
1438863548 443950700 1971329292 -1498623665 Thread: 23 
1438863548 443950700 1971329292 -1498623665 Thread: 14 
1438863548 443950700 1971329292 -1498623665 Thread: 49 
1438863548 443950700 1971329292 -1498623665 Thread: 56 
1438863548 443950700 1971329292 -1498623665 Thread: 10 
1438863548 443950700 1971329292 -1498623665 Thread: 47 
1438863548 443950700 1971329292 -1498623665 Thread: 53 
1438863548 443950700 1971329292 -1498623665 Thread: 5 
1438863548 443950700 1971329292 -1498623665 Thread: 26 
1438863548 443950700 1971329292 -1498623665 Thread: 15 
1438863548 443950700 1971329292 -1498623665 Thread: 4 
1438863548 443950700 1971329292 -1498623665 Thread: 58 
1438863548 443950700 1971329292 -1498623665 Thread: 32 
1438863548 443950700 1971329292 -1498623665 Thread: 1 
1438863548 443950700 1971329292 -1498623665 Thread: 22 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/seedTilt12.txt <==
1293673275 -1250508319 910366887 -1146314370 Thread: 0 
1293673275 -1250508319 910366887 -1146314370 Thread: 43 
1293673275 -1250508319 910366887 -1146314370 Thread: 34 
1293673275 -1250508319 910366887 -1146314370 Thread: 18 
1293673275 -1250508319 910366887 -1146314370 Thread: 2 
1293673275 -1250508319 910366887 -1146314370 Thread: 54 
1293673275 -1250508319 910366887 -1146314370 Thread: 63 
1293673275 -1250508319 910366887 -1146314370 Thread: 4 
1293673275 -1250508319 910366887 -1146314370 Thread: 44 
1293673275 -1250508319 910366887 -1146314370 Thread: 1 
1293673275 -1250508319 910366887 -1146314370 Thread: 14 
1293673275 -1250508319 910366887 -1146314370 Thread: 32 
1293673275 -1250508319 910366887 -1146314370 Thread: 26 
1293673275 -1250508319 910366887 -1146314370 Thread: 9 
1293673275 -1250508319 910366887 -1146314370 Thread: 29 
1293673275 -1250508319 910366887 -1146314370 Thread: 51 
1293673275 -1250508319 910366887 -1146314370 Thread: 15 
1293673275 -1250508319 910366887 -1146314370 Thread: 33 
1293673275 -1250508319 910366887 -1146314370 Thread: 5 
1293673275 -1250508319 910366887 -1146314370 Thread: 39 
1293673275 -1250508319 910366887 -1146314370 Thread: 24 
1293673275 -1250508319 910366887 -1146314370 Thread: 30 
1293673275 -1250508319 910366887 -1146314370 Thread: 31 
1293673275 -1250508319 910366887 -1146314370 Thread: 7 
1293673275 -1250508319 910366887 -1146314370 Thread: 6 
1293673275 -1250508319 910366887 -1146314370 Thread: 49 
1293673275 -1250508319 910366887 -1146314370 Thread: 38 
1293673275 -1250508319 910366887 -1146314370 Thread: 12 
1293673275 -1250508319 910366887 -1146314370 Thread: 56 
1293673275 -1250508319 910366887 -1146314370 Thread: 13 
1293673275 -1250508319 910366887 -1146314370 Thread: 42 
1293673275 -1250508319 910366887 -1146314370 Thread: 8 
1293673275 -1250508319 910366887 -1146314370 Thread: 28 
1293673275 -1250508319 910366887 -1146314370 Thread: 35 
1293673275 -1250508319 910366887 -1146314370 Thread: 60 
1293673275 -1250508319 910366887 -1146314370 Thread: 59 
1293673275 -1250508319 910366887 -1146314370 Thread: 37 
1293673275 -1250508319 910366887 -1146314370 Thread: 10 
1293673275 -1250508319 910366887 -1146314370 Thread: 25 
1293673275 -1250508319 910366887 -1146314370 Thread: 40 
1293673275 -1250508319 910366887 -1146314370 Thread: 36 
1293673275 -1250508319 910366887 -1146314370 Thread: 58 
1293673275 -1250508319 910366887 -1146314370 Thread: 17 
1293673275 -1250508319 910366887 -1146314370 Thread: 52 
1293673275 -1250508319 910366887 -1146314370 Thread: 19 
1293673275 -1250508319 910366887 -1146314370 Thread: 50 
1293673275 -1250508319 910366887 -1146314370 Thread: 45 
1293673275 -1250508319 910366887 -1146314370 Thread: 46 
1293673275 -1250508319 910366887 -1146314370 Thread: 22 
1293673275 -1250508319 910366887 -1146314370 Thread: 23 
1293673275 -1250508319 910366887 -1146314370 Thread: 53 
1293673275 -1250508319 910366887 -1146314370 Thread: 55 
1293673275 -1250508319 910366887 -1146314370 Thread: 21 
1293673275 -1250508319 910366887 -1146314370 Thread: 62 
1293673275 -1250508319 910366887 -1146314370 Thread: 61 
1293673275 -1250508319 910366887 -1146314370 Thread: 11 
1293673275 -1250508319 910366887 -1146314370 Thread: 20 
1293673275 -1250508319 910366887 -1146314370 Thread: 27 
1293673275 -1250508319 910366887 -1146314370 Thread: 41 
1293673275 -1250508319 910366887 -1146314370 Thread: 3 
1293673275 -1250508319 910366887 -1146314370 Thread: 47 
1293673275 -1250508319 910366887 -1146314370 Thread: 16 
1293673275 -1250508319 910366887 -1146314370 Thread: 57 
1293673275 -1250508319 910366887 -1146314370 Thread: 48 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/seedTilt13.txt <==
488296683 618076195 -1164435906 -9061770 Thread: 0 
488296683 618076195 -1164435906 -9061770 Thread: 19 
488296683 618076195 -1164435906 -9061770 Thread: 6 
488296683 618076195 -1164435906 -9061770 Thread: 61 
488296683 618076195 -1164435906 -9061770 Thread: 7 
488296683 618076195 -1164435906 -9061770 Thread: 9 
488296683 618076195 -1164435906 -9061770 Thread: 15 
488296683 618076195 -1164435906 -9061770 Thread: 16 
488296683 618076195 -1164435906 -9061770 Thread: 53 
488296683 618076195 -1164435906 -9061770 Thread: 21 
488296683 618076195 -1164435906 -9061770 Thread: 42 
488296683 618076195 -1164435906 -9061770 Thread: 10 
488296683 618076195 -1164435906 -9061770 Thread: 56 
488296683 618076195 -1164435906 -9061770 Thread: 5 
488296683 618076195 -1164435906 -9061770 Thread: 34 
488296683 618076195 -1164435906 -9061770 Thread: 41 
488296683 618076195 -1164435906 -9061770 Thread: 28 
488296683 618076195 -1164435906 -9061770 Thread: 30 
488296683 618076195 -1164435906 -9061770 Thread: 20 
488296683 618076195 -1164435906 -9061770 Thread: 27 
488296683 618076195 -1164435906 -9061770 Thread: 3 
488296683 618076195 -1164435906 -9061770 Thread: 8 
488296683 618076195 -1164435906 -9061770 Thread: 35 
488296683 618076195 -1164435906 -9061770 Thread: 37 
488296683 618076195 -1164435906 -9061770 Thread: 55 
488296683 618076195 -1164435906 -9061770 Thread: 46 
488296683 618076195 -1164435906 -9061770 Thread: 24 
488296683 618076195 -1164435906 -9061770 Thread: 32 
488296683 618076195 -1164435906 -9061770 Thread: 51 
488296683 618076195 -1164435906 -9061770 Thread: 52 
488296683 618076195 -1164435906 -9061770 Thread: 44 
488296683 618076195 -1164435906 -9061770 Thread: 22 
488296683 618076195 -1164435906 -9061770 Thread: 4 
488296683 618076195 -1164435906 -9061770 Thread: 25 
488296683 618076195 -1164435906 -9061770 Thread: 54 
488296683 618076195 -1164435906 -9061770 Thread: 13 
488296683 618076195 -1164435906 -9061770 Thread: 49 
488296683 618076195 -1164435906 -9061770 Thread: 58 
488296683 618076195 -1164435906 -9061770 Thread: 14 
488296683 618076195 -1164435906 -9061770 Thread: 29 
488296683 618076195 -1164435906 -9061770 Thread: 45 
488296683 618076195 -1164435906 -9061770 Thread: 23 
488296683 618076195 -1164435906 -9061770 Thread: 38 
488296683 618076195 -1164435906 -9061770 Thread: 1 
488296683 618076195 -1164435906 -9061770 Thread: 31 
488296683 618076195 -1164435906 -9061770 Thread: 40 
488296683 618076195 -1164435906 -9061770 Thread: 11 
488296683 618076195 -1164435906 -9061770 Thread: 57 
488296683 618076195 -1164435906 -9061770 Thread: 12 
488296683 618076195 -1164435906 -9061770 Thread: 39 
488296683 618076195 -1164435906 -9061770 Thread: 33 
488296683 618076195 -1164435906 -9061770 Thread: 17 
488296683 618076195 -1164435906 -9061770 Thread: 18 
488296683 618076195 -1164435906 -9061770 Thread: 62 
488296683 618076195 -1164435906 -9061770 Thread: 50 
488296683 618076195 -1164435906 -9061770 Thread: 60 
488296683 618076195 -1164435906 -9061770 Thread: 2 
488296683 618076195 -1164435906 -9061770 Thread: 48 
488296683 618076195 -1164435906 -9061770 Thread: 63 
488296683 618076195 -1164435906 -9061770 Thread: 59 
488296683 618076195 -1164435906 -9061770 Thread: 47 
488296683 618076195 -1164435906 -9061770 Thread: 26 
488296683 618076195 -1164435906 -9061770 Thread: 36 
488296683 618076195 -1164435906 -9061770 Thread: 43 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/seedTilt14.txt <==
-1254797499 -264746977 -562278697 -892965439 Thread: 2 
-1254797499 -264746977 -562278697 -892965439 Thread: 56 
-1254797499 -264746977 -562278697 -892965439 Thread: 19 
-1254797499 -264746977 -562278697 -892965439 Thread: 59 
-1254797499 -264746977 -562278697 -892965439 Thread: 34 
-1254797499 -264746977 -562278697 -892965439 Thread: 20 
-1254797499 -264746977 -562278697 -892965439 Thread: 55 
-1254797499 -264746977 -562278697 -892965439 Thread: 3 
-1254797499 -264746977 -562278697 -892965439 Thread: 5 
-1254797499 -264746977 -562278697 -892965439 Thread: 53 
-1254797499 -264746977 -562278697 -892965439 Thread: 15 
-1254797499 -264746977 -562278697 -892965439 Thread: 18 
-1254797499 -264746977 -562278697 -892965439 Thread: 39 
-1254797499 -264746977 -562278697 -892965439 Thread: 35 
-1254797499 -264746977 -562278697 -892965439 Thread: 51 
-1254797499 -264746977 -562278697 -892965439 Thread: 21 
-1254797499 -264746977 -562278697 -892965439 Thread: 12 
-1254797499 -264746977 -562278697 -892965439 Thread: 42 
-1254797499 -264746977 -562278697 -892965439 Thread: 7 
-1254797499 -264746977 -562278697 -892965439 Thread: 6 
-1254797499 -264746977 -562278697 -892965439 Thread: 45 
-1254797499 -264746977 -562278697 -892965439 Thread: 44 
-1254797499 -264746977 -562278697 -892965439 Thread: 1 
-1254797499 -264746977 -562278697 -892965439 Thread: 46 
-1254797499 -264746977 -562278697 -892965439 Thread: 10 
-1254797499 -264746977 -562278697 -892965439 Thread: 25 
-1254797499 -264746977 -562278697 -892965439 Thread: 13 
-1254797499 -264746977 -562278697 -892965439 Thread: 48 
-1254797499 -264746977 -562278697 -892965439 Thread: 23 
-1254797499 -264746977 -562278697 -892965439 Thread: 57 
-1254797499 -264746977 -562278697 -892965439 Thread: 8 
-1254797499 -264746977 -562278697 -892965439 Thread: 11 
-1254797499 -264746977 -562278697 -892965439 Thread: 31 
-1254797499 -264746977 -562278697 -892965439 Thread: 52 
-1254797499 -264746977 -562278697 -892965439 Thread: 24 
-1254797499 -264746977 -562278697 -892965439 Thread: 16 
-1254797499 -264746977 -562278697 -892965439 Thread: 62 
-1254797499 -264746977 -562278697 -892965439 Thread: 36 
-1254797499 -264746977 -562278697 -892965439 Thread: 49 
-1254797499 -264746977 -562278697 -892965439 Thread: 22 
-1254797499 -264746977 -562278697 -892965439 Thread: 61 
-1254797499 -264746977 -562278697 -892965439 Thread: 17 
-1254797499 -264746977 -562278697 -892965439 Thread: 28 
-1254797499 -264746977 -562278697 -892965439 Thread: 47 
-1254797499 -264746977 -562278697 -892965439 Thread: 0 
-1254797499 -264746977 -562278697 -892965439 Thread: 50 
-1254797499 -264746977 -562278697 -892965439 Thread: 29 
-1254797499 -264746977 -562278697 -892965439 Thread: 63 
-1254797499 -264746977 -562278697 -892965439 Thread: 26 
-1254797499 -264746977 -562278697 -892965439 Thread: 40 
-1254797499 -264746977 -562278697 -892965439 Thread: 37 
-1254797499 -264746977 -562278697 -892965439 Thread: 33 
-1254797499 -264746977 -562278697 -892965439 Thread: 4 
-1254797499 -264746977 -562278697 -892965439 Thread: 38 
-1254797499 -264746977 -562278697 -892965439 Thread: 30 
-1254797499 -264746977 -562278697 -892965439 Thread: 54 
-1254797499 -264746977 -562278697 -892965439 Thread: 32 
-1254797499 -264746977 -562278697 -892965439 Thread: 58 
-1254797499 -264746977 -562278697 -892965439 Thread: 9 
-1254797499 -264746977 -562278697 -892965439 Thread: 60 
-1254797499 -264746977 -562278697 -892965439 Thread: 27 
-1254797499 -264746977 -562278697 -892965439 Thread: 43 
-1254797499 -264746977 -562278697 -892965439 Thread: 14 
-1254797499 -264746977 -562278697 -892965439 Thread: 41 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/seedTilt15.txt <==
-640720074 1774929661 1011575766 577908095 Thread: 0 
-640720074 1774929661 1011575766 577908095 Thread: 1 
-640720074 1774929661 1011575766 577908095 Thread: 46 
-640720074 1774929661 1011575766 577908095 Thread: 37 
-640720074 1774929661 1011575766 577908095 Thread: 17 
-640720074 1774929661 1011575766 577908095 Thread: 43 
-640720074 1774929661 1011575766 577908095 Thread: 12 
-640720074 1774929661 1011575766 577908095 Thread: 11 
-640720074 1774929661 1011575766 577908095 Thread: 29 
-640720074 1774929661 1011575766 577908095 Thread: 38 
-640720074 1774929661 1011575766 577908095 Thread: 28 
-640720074 1774929661 1011575766 577908095 Thread: 31 
-640720074 1774929661 1011575766 577908095 Thread: 40 
-640720074 1774929661 1011575766 577908095 Thread: 7 
-640720074 1774929661 1011575766 577908095 Thread: 16 
-640720074 1774929661 1011575766 577908095 Thread: 6 
-640720074 1774929661 1011575766 577908095 Thread: 13 
-640720074 1774929661 1011575766 577908095 Thread: 51 
-640720074 1774929661 1011575766 577908095 Thread: 30 
-640720074 1774929661 1011575766 577908095 Thread: 8 
-640720074 1774929661 1011575766 577908095 Thread: 14 
-640720074 1774929661 1011575766 577908095 Thread: 3 
-640720074 1774929661 1011575766 577908095 Thread: 22 
-640720074 1774929661 1011575766 577908095 Thread: 44 
-640720074 1774929661 1011575766 577908095 Thread: 10 
-640720074 1774929661 1011575766 577908095 Thread: 54 
-640720074 1774929661 1011575766 577908095 Thread: 25 
-640720074 1774929661 1011575766 577908095 Thread: 48 
-640720074 1774929661 1011575766 577908095 Thread: 47 
-640720074 1774929661 1011575766 577908095 Thread: 27 
-640720074 1774929661 1011575766 577908095 Thread: 36 
-640720074 1774929661 1011575766 577908095 Thread: 2 
-640720074 1774929661 1011575766 577908095 Thread: 49 
-640720074 1774929661 1011575766 577908095 Thread: 56 
-640720074 1774929661 1011575766 577908095 Thread: 58 
-640720074 1774929661 1011575766 577908095 Thread: 18 
-640720074 1774929661 1011575766 577908095 Thread: 53 
-640720074 1774929661 1011575766 577908095 Thread: 61 
-640720074 1774929661 1011575766 577908095 Thread: 19 
-640720074 1774929661 1011575766 577908095 Thread: 35 
-640720074 1774929661 1011575766 577908095 Thread: 20 
-640720074 1774929661 1011575766 577908095 Thread: 23 
-640720074 1774929661 1011575766 577908095 Thread: 41 
-640720074 1774929661 1011575766 577908095 Thread: 32 
-640720074 1774929661 1011575766 577908095 Thread: 52 
-640720074 1774929661 1011575766 577908095 Thread: 60 
-640720074 1774929661 1011575766 577908095 Thread: 4 
-640720074 1774929661 1011575766 577908095 Thread: 55 
-640720074 1774929661 1011575766 577908095 Thread: 42 
-640720074 1774929661 1011575766 577908095 Thread: 63 
-640720074 1774929661 1011575766 577908095 Thread: 59 
-640720074 1774929661 1011575766 577908095 Thread: 50 
-640720074 1774929661 1011575766 577908095 Thread: 26 
-640720074 1774929661 1011575766 577908095 Thread: 24 
-640720074 1774929661 1011575766 577908095 Thread: 39 
-640720074 1774929661 1011575766 577908095 Thread: 15 
-640720074 1774929661 1011575766 577908095 Thread: 57 
-640720074 1774929661 1011575766 577908095 Thread: 9 
-640720074 1774929661 1011575766 577908095 Thread: 5 
-640720074 1774929661 1011575766 577908095 Thread: 34 
-640720074 1774929661 1011575766 577908095 Thread: 21 
-640720074 1774929661 1011575766 577908095 Thread: 45 
-640720074 1774929661 1011575766 577908095 Thread: 62 
-640720074 1774929661 1011575766 577908095 Thread: 33 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/seedTilt16.txt <==
155542856 -1008723866 1058815298 786759072 Thread: 0 
155542856 -1008723866 1058815298 786759072 Thread: 8 
155542856 -1008723866 1058815298 786759072 Thread: 10 
155542856 -1008723866 1058815298 786759072 Thread: 60 
155542856 -1008723866 1058815298 786759072 Thread: 24 
155542856 -1008723866 1058815298 786759072 Thread: 27 
155542856 -1008723866 1058815298 786759072 Thread: 21 
155542856 -1008723866 1058815298 786759072 Thread: 54 
155542856 -1008723866 1058815298 786759072 Thread: 5 
155542856 -1008723866 1058815298 786759072 Thread: 49 
155542856 -1008723866 1058815298 786759072 Thread: 44 
155542856 -1008723866 1058815298 786759072 Thread: 13 
155542856 -1008723866 1058815298 786759072 Thread: 33 
155542856 -1008723866 1058815298 786759072 Thread: 42 
155542856 -1008723866 1058815298 786759072 Thread: 11 
155542856 -1008723866 1058815298 786759072 Thread: 50 
155542856 -1008723866 1058815298 786759072 Thread: 14 
155542856 -1008723866 1058815298 786759072 Thread: 9 
155542856 -1008723866 1058815298 786759072 Thread: 35 
155542856 -1008723866 1058815298 786759072 Thread: 25 
155542856 -1008723866 1058815298 786759072 Thread: 31 
155542856 -1008723866 1058815298 786759072 Thread: 57 
155542856 -1008723866 1058815298 786759072 Thread: 6 
155542856 -1008723866 1058815298 786759072 Thread: 4 
155542856 -1008723866 1058815298 786759072 Thread: 16 
155542856 -1008723866 1058815298 786759072 Thread: 53 
155542856 -1008723866 1058815298 786759072 Thread: 23 
155542856 -1008723866 1058815298 786759072 Thread: 41 
155542856 -1008723866 1058815298 786759072 Thread: 1 
155542856 -1008723866 1058815298 786759072 Thread: 28 
155542856 -1008723866 1058815298 786759072 Thread: 2 
155542856 -1008723866 1058815298 786759072 Thread: 47 
155542856 -1008723866 1058815298 786759072 Thread: 26 
155542856 -1008723866 1058815298 786759072 Thread: 20 
155542856 -1008723866 1058815298 786759072 Thread: 19 
155542856 -1008723866 1058815298 786759072 Thread: 59 
155542856 -1008723866 1058815298 786759072 Thread: 17 
155542856 -1008723866 1058815298 786759072 Thread: 51 
155542856 -1008723866 1058815298 786759072 Thread: 30 
155542856 -1008723866 1058815298 786759072 Thread: 29 
155542856 -1008723866 1058815298 786759072 Thread: 36 
155542856 -1008723866 1058815298 786759072 Thread: 18 
155542856 -1008723866 1058815298 786759072 Thread: 34 
155542856 -1008723866 1058815298 786759072 Thread: 37 
155542856 -1008723866 1058815298 786759072 Thread: 32 
155542856 -1008723866 1058815298 786759072 Thread: 45 
155542856 -1008723866 1058815298 786759072 Thread: 39 
155542856 -1008723866 1058815298 786759072 Thread: 46 
155542856 -1008723866 1058815298 786759072 Thread: 12 
155542856 -1008723866 1058815298 786759072 Thread: 62 
155542856 -1008723866 1058815298 786759072 Thread: 43 
155542856 -1008723866 1058815298 786759072 Thread: 22 
155542856 -1008723866 1058815298 786759072 Thread: 40 
155542856 -1008723866 1058815298 786759072 Thread: 52 
155542856 -1008723866 1058815298 786759072 Thread: 38 
155542856 -1008723866 1058815298 786759072 Thread: 3 
155542856 -1008723866 1058815298 786759072 Thread: 15 
155542856 -1008723866 1058815298 786759072 Thread: 7 
155542856 -1008723866 1058815298 786759072 Thread: 58 
155542856 -1008723866 1058815298 786759072 Thread: 63 
155542856 -1008723866 1058815298 786759072 Thread: 48 
155542856 -1008723866 1058815298 786759072 Thread: 56 
155542856 -1008723866 1058815298 786759072 Thread: 55 
155542856 -1008723866 1058815298 786759072 Thread: 61 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/seedTilt17.txt <==
1070369605 2046946014 465152718 2071768322 Thread: 61 
1070369605 2046946014 465152718 2071768322 Thread: 38 
1070369605 2046946014 465152718 2071768322 Thread: 19 
1070369605 2046946014 465152718 2071768322 Thread: 40 
1070369605 2046946014 465152718 2071768322 Thread: 42 
1070369605 2046946014 465152718 2071768322 Thread: 26 
1070369605 2046946014 465152718 2071768322 Thread: 10 
1070369605 2046946014 465152718 2071768322 Thread: 34 
1070369605 2046946014 465152718 2071768322 Thread: 2 
1070369605 2046946014 465152718 2071768322 Thread: 32 
1070369605 2046946014 465152718 2071768322 Thread: 7 
1070369605 2046946014 465152718 2071768322 Thread: 12 
1070369605 2046946014 465152718 2071768322 Thread: 44 
1070369605 2046946014 465152718 2071768322 Thread: 54 
1070369605 2046946014 465152718 2071768322 Thread: 62 
1070369605 2046946014 465152718 2071768322 Thread: 9 
1070369605 2046946014 465152718 2071768322 Thread: 14 
1070369605 2046946014 465152718 2071768322 Thread: 3 
1070369605 2046946014 465152718 2071768322 Thread: 39 
1070369605 2046946014 465152718 2071768322 Thread: 27 
1070369605 2046946014 465152718 2071768322 Thread: 59 
1070369605 2046946014 465152718 2071768322 Thread: 15 
1070369605 2046946014 465152718 2071768322 Thread: 63 
1070369605 2046946014 465152718 2071768322 Thread: 28 
1070369605 2046946014 465152718 2071768322 Thread: 29 
1070369605 2046946014 465152718 2071768322 Thread: 41 
1070369605 2046946014 465152718 2071768322 Thread: 25 
1070369605 2046946014 465152718 2071768322 Thread: 30 
1070369605 2046946014 465152718 2071768322 Thread: 31 
1070369605 2046946014 465152718 2071768322 Thread: 37 
1070369605 2046946014 465152718 2071768322 Thread: 51 
1070369605 2046946014 465152718 2071768322 Thread: 57 
1070369605 2046946014 465152718 2071768322 Thread: 13 
1070369605 2046946014 465152718 2071768322 Thread: 43 
1070369605 2046946014 465152718 2071768322 Thread: 55 
1070369605 2046946014 465152718 2071768322 Thread: 5 
1070369605 2046946014 465152718 2071768322 Thread: 56 
1070369605 2046946014 465152718 2071768322 Thread: 45 
1070369605 2046946014 465152718 2071768322 Thread: 16 
1070369605 2046946014 465152718 2071768322 Thread: 4 
1070369605 2046946014 465152718 2071768322 Thread: 58 
1070369605 2046946014 465152718 2071768322 Thread: 1 
1070369605 2046946014 465152718 2071768322 Thread: 17 
1070369605 2046946014 465152718 2071768322 Thread: 23 
1070369605 2046946014 465152718 2071768322 Thread: 52 
1070369605 2046946014 465152718 2071768322 Thread: 36 
1070369605 2046946014 465152718 2071768322 Thread: 33 
1070369605 2046946014 465152718 2071768322 Thread: 46 
1070369605 2046946014 465152718 2071768322 Thread: 8 
1070369605 2046946014 465152718 2071768322 Thread: 49 
1070369605 2046946014 465152718 2071768322 Thread: 24 
1070369605 2046946014 465152718 2071768322 Thread: 53 
1070369605 2046946014 465152718 2071768322 Thread: 35 
1070369605 2046946014 465152718 2071768322 Thread: 50 
1070369605 2046946014 465152718 2071768322 Thread: 22 
1070369605 2046946014 465152718 2071768322 Thread: 48 
1070369605 2046946014 465152718 2071768322 Thread: 18 
1070369605 2046946014 465152718 2071768322 Thread: 0 
1070369605 2046946014 465152718 2071768322 Thread: 6 
1070369605 2046946014 465152718 2071768322 Thread: 21 
1070369605 2046946014 465152718 2071768322 Thread: 47 
1070369605 2046946014 465152718 2071768322 Thread: 20 
1070369605 2046946014 465152718 2071768322 Thread: 11 
1070369605 2046946014 465152718 2071768322 Thread: 60 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/seedTilt18.txt <==
52282109 774773935 734973431 556533818 Thread: 0 
52282109 774773935 734973431 556533818 Thread: 13 
52282109 774773935 734973431 556533818 Thread: 31 
52282109 774773935 734973431 556533818 Thread: 54 
52282109 774773935 734973431 556533818 Thread: 6 
52282109 774773935 734973431 556533818 Thread: 43 
52282109 774773935 734973431 556533818 Thread: 18 
52282109 774773935 734973431 556533818 Thread: 38 
52282109 774773935 734973431 556533818 Thread: 46 
52282109 774773935 734973431 556533818 Thread: 28 
52282109 774773935 734973431 556533818 Thread: 1 
52282109 774773935 734973431 556533818 Thread: 27 
52282109 774773935 734973431 556533818 Thread: 12 
52282109 774773935 734973431 556533818 Thread: 59 
52282109 774773935 734973431 556533818 Thread: 35 
52282109 774773935 734973431 556533818 Thread: 11 
52282109 774773935 734973431 556533818 Thread: 22 
52282109 774773935 734973431 556533818 Thread: 45 
52282109 774773935 734973431 556533818 Thread: 62 
52282109 774773935 734973431 556533818 Thread: 14 
52282109 774773935 734973431 556533818 Thread: 49 
52282109 774773935 734973431 556533818 Thread: 29 
52282109 774773935 734973431 556533818 Thread: 58 
52282109 774773935 734973431 556533818 Thread: 42 
52282109 774773935 734973431 556533818 Thread: 30 
52282109 774773935 734973431 556533818 Thread: 32 
52282109 774773935 734973431 556533818 Thread: 48 
52282109 774773935 734973431 556533818 Thread: 52 
52282109 774773935 734973431 556533818 Thread: 7 
52282109 774773935 734973431 556533818 Thread: 51 
52282109 774773935 734973431 556533818 Thread: 39 
52282109 774773935 734973431 556533818 Thread: 24 
52282109 774773935 734973431 556533818 Thread: 36 
52282109 774773935 734973431 556533818 Thread: 57 
52282109 774773935 734973431 556533818 Thread: 3 
52282109 774773935 734973431 556533818 Thread: 21 
52282109 774773935 734973431 556533818 Thread: 41 
52282109 774773935 734973431 556533818 Thread: 10 
52282109 774773935 734973431 556533818 Thread: 15 
52282109 774773935 734973431 556533818 Thread: 44 
52282109 774773935 734973431 556533818 Thread: 47 
52282109 774773935 734973431 556533818 Thread: 19 
52282109 774773935 734973431 556533818 Thread: 50 
52282109 774773935 734973431 556533818 Thread: 61 
52282109 774773935 734973431 556533818 Thread: 55 
52282109 774773935 734973431 556533818 Thread: 56 
52282109 774773935 734973431 556533818 Thread: 9 
52282109 774773935 734973431 556533818 Thread: 23 
52282109 774773935 734973431 556533818 Thread: 26 
52282109 774773935 734973431 556533818 Thread: 34 
52282109 774773935 734973431 556533818 Thread: 60 
52282109 774773935 734973431 556533818 Thread: 2 
52282109 774773935 734973431 556533818 Thread: 25 
52282109 774773935 734973431 556533818 Thread: 4 
52282109 774773935 734973431 556533818 Thread: 53 
52282109 774773935 734973431 556533818 Thread: 63 
52282109 774773935 734973431 556533818 Thread: 5 
52282109 774773935 734973431 556533818 Thread: 40 
52282109 774773935 734973431 556533818 Thread: 37 
52282109 774773935 734973431 556533818 Thread: 16 
52282109 774773935 734973431 556533818 Thread: 20 
52282109 774773935 734973431 556533818 Thread: 33 
52282109 774773935 734973431 556533818 Thread: 8 
52282109 774773935 734973431 556533818 Thread: 17 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_320/seedTilt19.txt <==
1470456305 967889017 1174780802 1120654867 Thread: 61 
1470456305 967889017 1174780802 1120654867 Thread: 11 
1470456305 967889017 1174780802 1120654867 Thread: 5 
1470456305 967889017 1174780802 1120654867 Thread: 39 
1470456305 967889017 1174780802 1120654867 Thread: 21 
1470456305 967889017 1174780802 1120654867 Thread: 41 
1470456305 967889017 1174780802 1120654867 Thread: 45 
1470456305 967889017 1174780802 1120654867 Thread: 49 
1470456305 967889017 1174780802 1120654867 Thread: 0 
1470456305 967889017 1174780802 1120654867 Thread: 40 
1470456305 967889017 1174780802 1120654867 Thread: 24 
1470456305 967889017 1174780802 1120654867 Thread: 6 
1470456305 967889017 1174780802 1120654867 Thread: 30 
1470456305 967889017 1174780802 1120654867 Thread: 9 
1470456305 967889017 1174780802 1120654867 Thread: 53 
1470456305 967889017 1174780802 1120654867 Thread: 4 
1470456305 967889017 1174780802 1120654867 Thread: 46 
1470456305 967889017 1174780802 1120654867 Thread: 56 
1470456305 967889017 1174780802 1120654867 Thread: 43 
1470456305 967889017 1174780802 1120654867 Thread: 7 
1470456305 967889017 1174780802 1120654867 Thread: 14 
1470456305 967889017 1174780802 1120654867 Thread: 59 
1470456305 967889017 1174780802 1120654867 Thread: 50 
1470456305 967889017 1174780802 1120654867 Thread: 42 
1470456305 967889017 1174780802 1120654867 Thread: 55 
1470456305 967889017 1174780802 1120654867 Thread: 62 
1470456305 967889017 1174780802 1120654867 Thread: 35 
1470456305 967889017 1174780802 1120654867 Thread: 48 
1470456305 967889017 1174780802 1120654867 Thread: 31 
1470456305 967889017 1174780802 1120654867 Thread: 36 
1470456305 967889017 1174780802 1120654867 Thread: 60 
1470456305 967889017 1174780802 1120654867 Thread: 28 
1470456305 967889017 1174780802 1120654867 Thread: 29 
1470456305 967889017 1174780802 1120654867 Thread: 51 
1470456305 967889017 1174780802 1120654867 Thread: 10 
1470456305 967889017 1174780802 1120654867 Thread: 23 
1470456305 967889017 1174780802 1120654867 Thread: 57 
1470456305 967889017 1174780802 1120654867 Thread: 12 
1470456305 967889017 1174780802 1120654867 Thread: 17 
1470456305 967889017 1174780802 1120654867 Thread: 44 
1470456305 967889017 1174780802 1120654867 Thread: 54 
1470456305 967889017 1174780802 1120654867 Thread: 63 
1470456305 967889017 1174780802 1120654867 Thread: 27 
1470456305 967889017 1174780802 1120654867 Thread: 1 
1470456305 967889017 1174780802 1120654867 Thread: 3 
1470456305 967889017 1174780802 1120654867 Thread: 8 
1470456305 967889017 1174780802 1120654867 Thread: 34 
1470456305 967889017 1174780802 1120654867 Thread: 58 
1470456305 967889017 1174780802 1120654867 Thread: 22 
1470456305 967889017 1174780802 1120654867 Thread: 37 
1470456305 967889017 1174780802 1120654867 Thread: 38 
1470456305 967889017 1174780802 1120654867 Thread: 32 
1470456305 967889017 1174780802 1120654867 Thread: 33 
1470456305 967889017 1174780802 1120654867 Thread: 47 
1470456305 967889017 1174780802 1120654867 Thread: 15 
1470456305 967889017 1174780802 1120654867 Thread: 13 
1470456305 967889017 1174780802 1120654867 Thread: 26 
1470456305 967889017 1174780802 1120654867 Thread: 20 
1470456305 967889017 1174780802 1120654867 Thread: 18 
1470456305 967889017 1174780802 1120654867 Thread: 2 
1470456305 967889017 1174780802 1120654867 Thread: 16 
1470456305 967889017 1174780802 1120654867 Thread: 52 
1470456305 967889017 1174780802 1120654867 Thread: 19 
1470456305 967889017 1174780802 1120654867 Thread: 25 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/axionNumTilt11.txt <==
4809,8.15674e+07,3.83652e+07
4851,6.12857e+07,5.80546e+07
4893,3.81551e+07,8.04784e+07
4935,2.69542e+07,8.99066e+07
4977,3.64549e+07,7.65305e+07
5019,5.99615e+07,4.92239e+07
5061,7.76302e+07,3.06563e+07
5103,7.29978e+07,3.58427e+07
5145,4.91258e+07,5.87924e+07
5187,2.83038e+07,7.78328e+07
5229,3.27296e+07,7.05921e+07
5271,5.78118e+07,4.24423e+07
5313,7.21018e+07,2.7744e+07
5355,5.57817e+07,4.42553e+07
5397,2.96493e+07,6.89666e+07
5439,3.12464e+07,6.4761e+07
5481,5.80042e+07,3.58003e+07
5523,6.47709e+07,2.86829e+07
5565,3.84278e+07,5.42587e+07
5607,2.58619e+07,6.49083e+07
5649,5.08051e+07,3.79697e+07
5691,6.1126e+07,2.75185e+07
5733,3.34628e+07,5.4105e+07
5775,2.90441e+07,5.63392e+07
5817,5.70054e+07,2.74482e+07
5859,4.66354e+07,3.72604e+07
5901,2.39069e+07,5.81673e+07
5943,4.85773e+07,3.23365e+07
5985,4.92381e+07,3.14225e+07
6027,2.34521e+07,5.51736e+07
6069,4.77975e+07,2.99566e+07
6111,4.34681e+07,3.39288e+07
6153,2.44822e+07,5.07045e+07
6195,5.20187e+07,2.32117e+07
6237,2.93919e+07,4.43312e+07
6279,3.65736e+07,3.59512e+07
6321,4.40286e+07,2.83947e+07
6363,2.437e+07,4.5876e+07
6405,4.90148e+07,2.17633e+07
6447,2.21947e+07,4.61917e+07
6489,4.70761e+07,2.18153e+07
6531,2.34081e+07,4.32871e+07
6573,4.47371e+07,2.23891e+07
6615,2.33416e+07,4.15968e+07
6657,4.43687e+07,2.12255e+07
6699,2.16942e+07,4.13792e+07
6720,3.17623e+07,3.15122e+07
6741,4.43087e+07,1.98959e+07
6755,3.67507e+07,2.66707e+07
6783,2.21515e+07,3.92307e+07
6825,3.91531e+07,2.3248e+07
6867,3.04753e+07,3.01066e+07
6909,2.61739e+07,3.3452e+07
6951,4.1239e+07,1.92554e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/axionNumTilt12.txt <==
4809,7.20249e+07,3.92486e+07
4851,5.0955e+07,5.96676e+07
4893,3.0334e+07,7.92695e+07
4935,2.38603e+07,8.32829e+07
4977,3.70576e+07,6.57985e+07
5019,6.00043e+07,3.99573e+07
5061,7.33302e+07,2.65814e+07
5103,6.44311e+07,3.57051e+07
5145,3.99906e+07,5.92513e+07
5187,2.33253e+07,7.42133e+07
5229,3.27571e+07,6.16151e+07
5271,5.75952e+07,3.43845e+07
5313,6.66736e+07,2.55354e+07
5355,4.70045e+07,4.49668e+07
5397,2.39577e+07,6.63523e+07
5439,3.11199e+07,5.64617e+07
5481,5.71945e+07,2.8865e+07
5523,5.81164e+07,2.79304e+07
5565,3.0901e+07,5.41618e+07
5607,2.43124e+07,5.86051e+07
5649,5.07294e+07,3.04964e+07
5691,5.49553e+07,2.64981e+07
5733,2.67189e+07,5.34078e+07
5775,2.87025e+07,4.93343e+07
5817,5.50315e+07,2.24878e+07
5859,3.91689e+07,3.7679e+07
5901,2.13243e+07,5.36915e+07
5943,4.81823e+07,2.59798e+07
5985,4.2411e+07,3.14884e+07
6027,2.04755e+07,5.13635e+07
6069,4.72323e+07,2.4082e+07
6111,3.66285e+07,3.42095e+07
6153,2.31447e+07,4.56033e+07
6195,4.9449e+07,1.9615e+07
6237,2.35674e+07,4.37511e+07
6279,3.68443e+07,2.96407e+07
6321,3.7875e+07,2.84147e+07
6363,2.33294e+07,4.09086e+07
6405,4.51125e+07,1.98046e+07
6447,1.90321e+07,4.34332e+07
6489,4.50127e+07,1.82163e+07
6531,1.91304e+07,4.17425e+07
6573,4.33663e+07,1.82544e+07
6615,1.89977e+07,4.02594e+07
6657,4.27255e+07,1.74963e+07
6699,1.82547e+07,3.93075e+07
6720,3.19578e+07,2.61954e+07
6741,4.13641e+07,1.75243e+07
6755,3.11939e+07,2.67078e+07
6783,2.06105e+07,3.55557e+07
6825,3.42292e+07,2.2807e+07
6867,3.05953e+07,2.51199e+07
6909,2.10482e+07,3.32724e+07
6951,3.95578e+07,1.60643e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/axionNumTilt13.txt <==
4809,7.98741e+07,3.82024e+07
4851,5.86345e+07,5.88807e+07
4893,3.54173e+07,8.12333e+07
4935,2.52359e+07,8.92984e+07
4977,3.62388e+07,7.40976e+07
5019,6.05112e+07,4.60849e+07
5061,7.76145e+07,2.82797e+07
5103,7.15509e+07,3.48417e+07
5145,4.64484e+07,5.94722e+07
5187,2.60465e+07,7.82067e+07
5229,3.22171e+07,6.89337e+07
5271,5.82197e+07,4.00103e+07
5313,7.16532e+07,2.61881e+07
5355,5.37643e+07,4.40976e+07
5397,2.74441e+07,6.91342e+07
5439,3.06699e+07,6.32987e+07
5481,5.82617e+07,3.37447e+07
5523,6.37947e+07,2.79266e+07
5565,3.62749e+07,5.45439e+07
5607,2.48699e+07,6.40283e+07
5649,5.10721e+07,3.58784e+07
5691,6.01601e+07,2.68308e+07
5733,3.14913e+07,5.42439e+07
5775,2.86252e+07,5.4946e+07
5817,5.70209e+07,2.58263e+07
5859,4.49373e+07,3.73195e+07
5901,2.28501e+07,5.752e+07
5943,4.88208e+07,3.05173e+07
5985,4.7789e+07,3.12896e+07
6027,2.2362e+07,5.46124e+07
6069,4.80117e+07,2.82769e+07
6111,4.18694e+07,3.40193e+07
6153,2.39505e+07,4.97114e+07
6195,5.18282e+07,2.20498e+07
6237,2.77485e+07,4.4476e+07
6279,3.68528e+07,3.43215e+07
6321,4.26356e+07,2.84179e+07
6363,2.40599e+07,4.47911e+07
6405,4.84017e+07,2.10996e+07
6447,2.12267e+07,4.57857e+07
6489,4.6984e+07,2.07093e+07
6531,2.21243e+07,4.32626e+07
6573,4.48368e+07,2.11237e+07
6615,2.20358e+07,4.16314e+07
6657,4.4407e+07,2.00577e+07
6699,2.06656e+07,4.11889e+07
6720,3.21803e+07,3.00031e+07
6741,4.39331e+07,1.91629e+07
6755,3.53269e+07,2.68894e+07
6783,2.17965e+07,3.84531e+07
6825,3.79847e+07,2.32628e+07
6867,3.09174e+07,2.86608e+07
6909,2.46414e+07,3.38052e+07
6951,4.12839e+07,1.8232e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/axionNumTilt14.txt <==
4809,6.9972e+07,3.88741e+07
4851,4.90449e+07,5.92159e+07
4893,2.8978e+07,7.82094e+07
4935,2.30343e+07,8.18677e+07
4977,3.65133e+07,6.40003e+07
5019,5.93145e+07,3.80587e+07
5061,7.21057e+07,2.52373e+07
5103,6.28169e+07,3.48305e+07
5145,3.85411e+07,5.83791e+07
5187,2.23717e+07,7.30082e+07
5229,3.20786e+07,6.02156e+07
5271,5.67023e+07,3.30507e+07
5313,6.53222e+07,2.46935e+07
5355,4.57045e+07,4.40086e+07
5397,2.3136e+07,6.49953e+07
5439,3.03896e+07,5.52112e+07
5481,5.61243e+07,2.78721e+07
5523,5.68452e+07,2.72441e+07
5565,3.0037e+07,5.31085e+07
5607,2.37111e+07,5.72867e+07
5649,4.96823e+07,2.96552e+07
5691,5.37591e+07,2.57273e+07
5733,2.60733e+07,5.2201e+07
5775,2.80301e+07,4.81855e+07
5817,5.38373e+07,2.18413e+07
5859,3.83086e+07,3.68357e+07
5901,2.08528e+07,5.23839e+07
5943,4.7046e+07,2.53415e+07
5985,4.15195e+07,3.06529e+07
6027,2.00453e+07,5.01259e+07
6069,4.60661e+07,2.35861e+07
6111,3.59384e+07,3.32406e+07
6153,2.26038e+07,4.45448e+07
6195,4.82616e+07,1.91695e+07
6237,2.32279e+07,4.25732e+07
6279,3.58158e+07,2.91256e+07
6321,3.72154e+07,2.74993e+07
6363,2.27626e+07,4.00092e+07
6405,4.40839e+07,1.92897e+07
6447,1.8781e+07,4.22696e+07
6489,4.37709e+07,1.79862e+07
6531,1.90094e+07,4.05029e+07
6573,4.20667e+07,1.81446e+07
6615,1.89307e+07,3.89931e+07
6657,4.14266e+07,1.74231e+07
6699,1.81765e+07,3.81126e+07
6720,3.09416e+07,2.58473e+07
6741,4.02013e+07,1.73378e+07
6755,3.07572e+07,2.5827e+07
6783,2.02735e+07,3.46375e+07
6825,3.35533e+07,2.21921e+07
6867,2.96336e+07,2.47907e+07
6909,2.10531e+07,3.20836e+07
6951,3.82404e+07,1.60768e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/axionNumTilt15.txt <==
4809,8.69205e+07,3.82865e+07
4851,7.02693e+07,5.47014e+07
4893,4.74924e+07,7.65201e+07
4935,3.24165e+07,9.01952e+07
4977,3.60303e+07,8.36032e+07
5019,5.64524e+07,5.90628e+07
5061,7.66996e+07,3.65864e+07
5103,7.79649e+07,3.55438e+07
5145,5.80253e+07,5.51223e+07
5187,3.52703e+07,7.65183e+07
5229,3.31683e+07,7.6401e+07
5271,5.44846e+07,5.17927e+07
5313,7.27835e+07,3.20335e+07
5355,6.31317e+07,4.16456e+07
5397,3.73637e+07,6.64042e+07
5439,3.18984e+07,6.98211e+07
5481,5.48305e+07,4.45655e+07
5523,6.76572e+07,3.07276e+07
5565,4.68014e+07,5.09189e+07
5607,2.91058e+07,6.69965e+07
5649,4.77225e+07,4.6231e+07
5691,6.35471e+07,2.97251e+07
5733,4.15284e+07,5.08328e+07
5775,3.01042e+07,6.0366e+07
5817,5.47022e+07,3.45077e+07
5859,5.29003e+07,3.55975e+07
5901,2.85878e+07,5.81942e+07
5943,4.5681e+07,3.98549e+07
5985,5.38629e+07,3.12051e+07
6027,2.86276e+07,5.4589e+07
6069,4.49996e+07,3.71794e+07
6111,4.89438e+07,3.28113e+07
6153,2.74438e+07,5.22112e+07
6195,5.04016e+07,2.89685e+07
6237,3.64377e+07,4.16745e+07
6279,3.49124e+07,4.17474e+07
6321,4.79201e+07,2.86373e+07
6363,2.69333e+07,4.74402e+07
6405,4.89746e+07,2.56803e+07
6447,2.75299e+07,4.50097e+07
6489,4.5276e+07,2.73108e+07
6531,2.95206e+07,4.13172e+07
6573,4.26114e+07,2.80849e+07
6615,2.93862e+07,3.96579e+07
6657,4.24893e+07,2.65389e+07
6699,2.70906e+07,4.00154e+07
6720,3.10105e+07,3.57876e+07
6741,4.36033e+07,2.39987e+07
6755,4.04531e+07,2.67594e+07
6783,2.54442e+07,3.97777e+07
6825,4.14841e+07,2.44973e+07
6867,3.0011e+07,3.39754e+07
6909,3.17375e+07,3.18234e+07
6951,3.97334e+07,2.38612e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/axionNumTilt16.txt <==
4809,8.03176e+07,4.18444e+07
4851,5.95301e+07,6.19752e+07
4893,3.72271e+07,8.34805e+07
4935,2.81067e+07,9.01817e+07
4977,3.96555e+07,7.39197e+07
5019,6.32644e+07,4.66871e+07
5061,7.89131e+07,3.08576e+07
5103,7.20432e+07,3.82873e+07
5145,4.74847e+07,6.19383e+07
5187,2.8244e+07,7.95158e+07
5229,3.52698e+07,6.91847e+07
5271,6.08115e+07,4.06784e+07
5313,7.27764e+07,2.87109e+07
5355,5.43995e+07,4.70118e+07
5397,2.91068e+07,7.0768e+07
5439,3.34937e+07,6.34463e+07
5481,6.055e+07,3.4618e+07
5523,6.46777e+07,3.03335e+07
5565,3.71959e+07,5.68175e+07
5607,2.70859e+07,6.48416e+07
5649,5.3434e+07,3.63925e+07
5691,6.11401e+07,2.8871e+07
5733,3.24465e+07,5.62311e+07
5775,3.07669e+07,5.56195e+07
5817,5.88112e+07,2.67944e+07
5859,4.56504e+07,3.93799e+07
5901,2.43665e+07,5.87117e+07
5943,5.07412e+07,3.11768e+07
5985,4.86059e+07,3.31244e+07
6027,2.36364e+07,5.59235e+07
6069,4.97681e+07,2.89926e+07
6111,4.26698e+07,3.57368e+07
6153,2.53074e+07,5.08093e+07
6195,5.32659e+07,2.30061e+07
6237,2.85239e+07,4.61171e+07
6279,3.84185e+07,3.50162e+07
6321,4.35623e+07,2.97841e+07
6363,2.51745e+07,4.59288e+07
6405,4.96345e+07,2.21001e+07
6447,2.20438e+07,4.71685e+07
6489,4.83295e+07,2.14733e+07
6531,2.28668e+07,4.46125e+07
6573,4.6162e+07,2.18345e+07
6615,2.27676e+07,4.29439e+07
6657,4.56899e+07,2.07627e+07
6699,2.1364e+07,4.24702e+07
6720,3.31661e+07,3.09984e+07
6741,4.51887e+07,1.98909e+07
6755,3.63828e+07,2.78092e+07
6783,2.24719e+07,3.96896e+07
6825,3.915e+07,2.40565e+07
6867,3.1735e+07,2.9679e+07
6909,2.55181e+07,3.48256e+07
6951,4.24583e+07,1.88795e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/axionNumTilt17.txt <==
4809,9.50808e+07,4.04302e+07
4851,7.60043e+07,5.89651e+07
4893,4.99032e+07,8.43554e+07
4935,3.32783e+07,9.90954e+07
4977,3.85891e+07,8.96317e+07
5019,6.23189e+07,6.15832e+07
5061,8.46219e+07,3.80664e+07
5103,8.51692e+07,3.77498e+07
5145,6.17871e+07,6.0645e+07
5187,3.60205e+07,8.4996e+07
5229,3.52759e+07,8.26459e+07
5271,6.06684e+07,5.34958e+07
5313,8.0476e+07,3.29595e+07
5355,6.79138e+07,4.53951e+07
5397,3.80829e+07,7.41162e+07
5439,3.37428e+07,7.58693e+07
5481,6.14198e+07,4.56946e+07
5523,7.44343e+07,3.21141e+07
5565,4.87486e+07,5.67992e+07
5607,2.97181e+07,7.38798e+07
5649,5.34887e+07,4.76502e+07
5691,7.00726e+07,3.10238e+07
5733,4.25755e+07,5.72975e+07
5775,3.16329e+07,6.59012e+07
5817,6.17309e+07,3.45584e+07
5859,5.65356e+07,3.92476e+07
5901,2.84744e+07,6.52949e+07
5943,5.16621e+07,4.05787e+07
5985,5.84874e+07,3.35938e+07
6027,2.82487e+07,6.16643e+07
6069,5.1048e+07,3.76355e+07
6111,5.25106e+07,3.59448e+07
6153,2.76725e+07,5.82966e+07
6195,5.73227e+07,2.85501e+07
6237,3.69236e+07,4.74416e+07
6279,3.8725e+07,4.40174e+07
6321,5.23281e+07,3.05063e+07
6363,2.72363e+07,5.30682e+07
6405,5.54656e+07,2.5402e+07
6447,2.68302e+07,5.14524e+07
6489,5.18681e+07,2.67354e+07
6531,2.9012e+07,4.73993e+07
6573,4.88691e+07,2.76643e+07
6615,2.891e+07,4.55216e+07
6657,4.87815e+07,2.60023e+07
6699,2.63319e+07,4.5948e+07
6720,3.39101e+07,3.82562e+07
6741,4.98831e+07,2.34097e+07
6755,4.40381e+07,2.86474e+07
6783,2.51535e+07,4.50617e+07
6825,4.60992e+07,2.53656e+07
6867,3.26298e+07,3.64287e+07
6909,3.23842e+07,3.61223e+07
6951,4.57189e+07,2.32037e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/axionNumTilt18.txt <==
4809,8.74791e+07,3.91391e+07
4851,6.72552e+07,5.8951e+07
4893,4.25914e+07,8.27186e+07
4935,2.90863e+07,9.41974e+07
4977,3.71064e+07,8.2044e+07
5019,6.12263e+07,5.37498e+07
5061,8.12297e+07,3.2582e+07
5103,7.85515e+07,3.58659e+07
5145,5.4229e+07,5.96796e+07
5187,3.09059e+07,8.1482e+07
5229,3.33499e+07,7.60047e+07
5271,5.92061e+07,4.67913e+07
5313,7.62722e+07,2.9126e+07
5355,6.11087e+07,4.44145e+07
5397,3.27756e+07,7.13381e+07
5439,3.18217e+07,6.9702e+07
5481,5.96559e+07,3.96002e+07
5523,6.94899e+07,2.93698e+07
5565,4.2715e+07,5.54152e+07
5607,2.69653e+07,6.90269e+07
5649,5.2021e+07,4.17329e+07
5691,6.55438e+07,2.81238e+07
5733,3.71867e+07,5.54401e+07
5775,2.96445e+07,6.06489e+07
5817,5.93582e+07,2.99541e+07
5859,5.12216e+07,3.75752e+07
5901,2.53417e+07,6.14798e+07
5943,4.99148e+07,3.56481e+07
5985,5.36883e+07,3.16465e+07
6027,2.50394e+07,5.82096e+07
6069,4.92111e+07,3.30582e+07
6111,4.77554e+07,3.42066e+07
6153,2.53396e+07,5.42618e+07
6195,5.46114e+07,2.5037e+07
6237,3.26289e+07,4.5513e+07
6279,3.72015e+07,3.95158e+07
6321,4.80486e+07,2.8721e+07
6363,2.51387e+07,4.92399e+07
6405,5.22002e+07,2.28032e+07
6447,2.38816e+07,4.85992e+07
6489,4.93542e+07,2.36025e+07
6531,2.56527e+07,4.50995e+07
6573,4.66368e+07,2.44189e+07
6615,2.55864e+07,4.33224e+07
6657,4.64469e+07,2.29921e+07
6699,2.34363e+07,4.34844e+07
6720,3.24208e+07,3.45173e+07
6741,4.70277e+07,2.09914e+07
6755,4.0214e+07,2.71102e+07
6783,2.30525e+07,4.19983e+07
6825,4.25199e+07,2.37114e+07
6867,3.11197e+07,3.29722e+07
6909,2.88851e+07,3.4493e+07
6951,4.33948e+07,2.06524e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/axionNumTilt19.txt <==
4809,7.58857e+07,4.12214e+07
4851,5.73326e+07,5.84535e+07
4893,3.70543e+07,7.76099e+07
4935,2.84275e+07,8.39611e+07
4977,3.83714e+07,7.00738e+07
5019,5.93405e+07,4.62166e+07
5061,7.34875e+07,3.19116e+07
5103,6.75581e+07,3.80423e+07
5145,4.56568e+07,5.89646e+07
5187,2.85435e+07,7.39993e+07
5229,3.47222e+07,6.48614e+07
5271,5.72612e+07,3.98296e+07
5313,6.76777e+07,2.94104e+07
5355,5.12176e+07,4.55839e+07
5397,2.89017e+07,6.6274e+07
5439,3.30701e+07,5.95602e+07
5481,5.70683e+07,3.38182e+07
5523,6.01011e+07,3.07238e+07
5565,3.55533e+07,5.40915e+07
5607,2.71913e+07,6.03891e+07
5649,5.07897e+07,3.50089e+07
5691,5.68039e+07,2.91535e+07
5733,3.10511e+07,5.35744e+07
5775,3.05573e+07,5.18484e+07
5817,5.53286e+07,2.64437e+07
5859,4.25197e+07,3.86693e+07
5901,2.43194e+07,5.49191e+07
5943,4.83999e+07,2.98007e+07
5985,4.51519e+07,3.28352e+07
6027,2.34023e+07,5.25268e+07
6069,4.75034e+07,2.76483e+07
6111,3.9641e+07,3.51038e+07
6153,2.51295e+07,4.74564e+07
6195,5.0162e+07,2.25224e+07
6237,2.6916e+07,4.41614e+07
6279,3.72644e+07,3.2788e+07
6321,4.03996e+07,2.94308e+07
6363,2.49071e+07,4.28234e+07
6405,4.63706e+07,2.19304e+07
6447,2.14783e+07,4.4412e+07
6489,4.55794e+07,2.08867e+07
6531,2.18696e+07,4.23745e+07
6573,4.37345e+07,2.09888e+07
6615,2.16883e+07,4.08253e+07
6657,4.31805e+07,2.00456e+07
6699,2.05965e+07,4.01315e+07
6720,3.22777e+07,2.88215e+07
6741,4.2318e+07,1.95143e+07
6755,3.36e+07,2.73317e+07
6783,2.20809e+07,3.70708e+07
6825,3.62264e+07,2.37746e+07
6867,3.0912e+07,2.7535e+07
6909,2.37308e+07,3.35765e+07
6951,4.00416e+07,1.82098e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/axionNumTilt21.txt <==
4809,7.46789e+07,3.98358e+07
4851,5.70441e+07,5.69198e+07
4893,3.75439e+07,7.51149e+07
4935,2.86411e+07,8.17823e+07
4977,3.71066e+07,6.99019e+07
5019,5.67812e+07,4.73315e+07
5061,7.11638e+07,3.22007e+07
5103,6.67628e+07,3.63334e+07
5145,4.6173e+07,5.62535e+07
5187,2.89294e+07,7.20233e+07
5229,3.35627e+07,6.46231e+07
5271,5.46484e+07,4.10329e+07
5313,6.57476e+07,2.95629e+07
5355,5.14532e+07,4.32586e+07
5397,2.97446e+07,6.35739e+07
5439,3.19891e+07,5.91303e+07
5481,5.43302e+07,3.51761e+07
5523,5.8858e+07,3.03097e+07
5565,3.65024e+07,5.14536e+07
5607,2.70229e+07,5.90354e+07
5649,4.82505e+07,3.60883e+07
5691,5.5428e+07,2.89284e+07
5733,3.20643e+07,5.08786e+07
5775,2.97629e+07,5.12312e+07
5817,5.27826e+07,2.74828e+07
5859,4.25901e+07,3.70493e+07
5901,2.46977e+07,5.30717e+07
5943,4.59735e+07,3.07708e+07
5985,4.46622e+07,3.18522e+07
6027,2.39488e+07,5.05389e+07
6069,4.51208e+07,2.85931e+07
6111,3.95818e+07,3.37815e+07
6153,2.50479e+07,4.62531e+07
6195,4.79881e+07,2.33043e+07
6237,2.77609e+07,4.20847e+07
6279,3.55841e+07,3.32125e+07
6321,4.0011e+07,2.85372e+07
6363,2.46715e+07,4.19111e+07
6405,4.48312e+07,2.21403e+07
6447,2.20911e+07,4.26768e+07
6489,4.35892e+07,2.1599e+07
6531,2.27175e+07,4.04145e+07
6573,4.16716e+07,2.1864e+07
6615,2.25737e+07,3.8884e+07
6657,4.11687e+07,2.08629e+07
6699,2.13506e+07,3.835e+07
6720,3.08397e+07,2.91262e+07
6741,4.06698e+07,1.99944e+07
6755,3.35567e+07,2.63208e+07
6783,2.2168e+07,3.59621e+07
6825,3.56756e+07,2.32389e+07
6867,2.95882e+07,2.77633e+07
6909,2.45542e+07,3.18096e+07
6951,3.81334e+07,1.89544e+07


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/seed21.txt <==
-268043570 1494045976 1492314602 1719804287 Thread: 0 
-268043570 1494045976 1492314602 1719804287 Thread: 31 
-268043570 1494045976 1492314602 1719804287 Thread: 51 
-268043570 1494045976 1492314602 1719804287 Thread: 5 
-268043570 1494045976 1492314602 1719804287 Thread: 37 
-268043570 1494045976 1492314602 1719804287 Thread: 32 
-268043570 1494045976 1492314602 1719804287 Thread: 52 
-268043570 1494045976 1492314602 1719804287 Thread: 36 
-268043570 1494045976 1492314602 1719804287 Thread: 20 
-268043570 1494045976 1492314602 1719804287 Thread: 47 
-268043570 1494045976 1492314602 1719804287 Thread: 57 
-268043570 1494045976 1492314602 1719804287 Thread: 6 
-268043570 1494045976 1492314602 1719804287 Thread: 12 
-268043570 1494045976 1492314602 1719804287 Thread: 58 
-268043570 1494045976 1492314602 1719804287 Thread: 30 
-268043570 1494045976 1492314602 1719804287 Thread: 54 
-268043570 1494045976 1492314602 1719804287 Thread: 53 
-268043570 1494045976 1492314602 1719804287 Thread: 21 
-268043570 1494045976 1492314602 1719804287 Thread: 15 
-268043570 1494045976 1492314602 1719804287 Thread: 46 
-268043570 1494045976 1492314602 1719804287 Thread: 61 
-268043570 1494045976 1492314602 1719804287 Thread: 22 
-268043570 1494045976 1492314602 1719804287 Thread: 33 
-268043570 1494045976 1492314602 1719804287 Thread: 11 
-268043570 1494045976 1492314602 1719804287 Thread: 28 
-268043570 1494045976 1492314602 1719804287 Thread: 14 
-268043570 1494045976 1492314602 1719804287 Thread: 7 
-268043570 1494045976 1492314602 1719804287 Thread: 39 
-268043570 1494045976 1492314602 1719804287 Thread: 43 
-268043570 1494045976 1492314602 1719804287 Thread: 38 
-268043570 1494045976 1492314602 1719804287 Thread: 26 
-268043570 1494045976 1492314602 1719804287 Thread: 45 
-268043570 1494045976 1492314602 1719804287 Thread: 56 
-268043570 1494045976 1492314602 1719804287 Thread: 25 
-268043570 1494045976 1492314602 1719804287 Thread: 2 
-268043570 1494045976 1492314602 1719804287 Thread: 10 
-268043570 1494045976 1492314602 1719804287 Thread: 42 
-268043570 1494045976 1492314602 1719804287 Thread: 9 
-268043570 1494045976 1492314602 1719804287 Thread: 34 
-268043570 1494045976 1492314602 1719804287 Thread: 55 
-268043570 1494045976 1492314602 1719804287 Thread: 1 
-268043570 1494045976 1492314602 1719804287 Thread: 62 
-268043570 1494045976 1492314602 1719804287 Thread: 49 
-268043570 1494045976 1492314602 1719804287 Thread: 24 
-268043570 1494045976 1492314602 1719804287 Thread: 29 
-268043570 1494045976 1492314602 1719804287 Thread: 16 
-268043570 1494045976 1492314602 1719804287 Thread: 44 
-268043570 1494045976 1492314602 1719804287 Thread: 23 
-268043570 1494045976 1492314602 1719804287 Thread: 4 
-268043570 1494045976 1492314602 1719804287 Thread: 59 
-268043570 1494045976 1492314602 1719804287 Thread: 63 
-268043570 1494045976 1492314602 1719804287 Thread: 41 
-268043570 1494045976 1492314602 1719804287 Thread: 13 
-268043570 1494045976 1492314602 1719804287 Thread: 18 
-268043570 1494045976 1492314602 1719804287 Thread: 40 
-268043570 1494045976 1492314602 1719804287 Thread: 8 
-268043570 1494045976 1492314602 1719804287 Thread: 50 
-268043570 1494045976 1492314602 1719804287 Thread: 60 
-268043570 1494045976 1492314602 1719804287 Thread: 27 
-268043570 1494045976 1492314602 1719804287 Thread: 17 
-268043570 1494045976 1492314602 1719804287 Thread: 3 
-268043570 1494045976 1492314602 1719804287 Thread: 48 
-268043570 1494045976 1492314602 1719804287 Thread: 35 
-268043570 1494045976 1492314602 1719804287 Thread: 19 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/seedTilt11.txt <==
1868436215 901857734 -20925071 391233452 Thread: 45 
1868436215 901857734 -20925071 391233452 Thread: 23 
1868436215 901857734 -20925071 391233452 Thread: 14 
1868436215 901857734 -20925071 391233452 Thread: 34 
1868436215 901857734 -20925071 391233452 Thread: 4 
1868436215 901857734 -20925071 391233452 Thread: 30 
1868436215 901857734 -20925071 391233452 Thread: 54 
1868436215 901857734 -20925071 391233452 Thread: 10 
1868436215 901857734 -20925071 391233452 Thread: 19 
1868436215 901857734 -20925071 391233452 Thread: 46 
1868436215 901857734 -20925071 391233452 Thread: 47 
1868436215 901857734 -20925071 391233452 Thread: 22 
1868436215 901857734 -20925071 391233452 Thread: 0 
1868436215 901857734 -20925071 391233452 Thread: 29 
1868436215 901857734 -20925071 391233452 Thread: 36 
1868436215 901857734 -20925071 391233452 Thread: 41 
1868436215 901857734 -20925071 391233452 Thread: 11 
1868436215 901857734 -20925071 391233452 Thread: 13 
1868436215 901857734 -20925071 391233452 Thread: 51 
1868436215 901857734 -20925071 391233452 Thread: 49 
1868436215 901857734 -20925071 391233452 Thread: 48 
1868436215 901857734 -20925071 391233452 Thread: 50 
1868436215 901857734 -20925071 391233452 Thread: 17 
1868436215 901857734 -20925071 391233452 Thread: 57 
1868436215 901857734 -20925071 391233452 Thread: 37 
1868436215 901857734 -20925071 391233452 Thread: 38 
1868436215 901857734 -20925071 391233452 Thread: 32 
1868436215 901857734 -20925071 391233452 Thread: 31 
1868436215 901857734 -20925071 391233452 Thread: 9 
1868436215 901857734 -20925071 391233452 Thread: 63 
1868436215 901857734 -20925071 391233452 Thread: 1 
1868436215 901857734 -20925071 391233452 Thread: 2 
1868436215 901857734 -20925071 391233452 Thread: 43 
1868436215 901857734 -20925071 391233452 Thread: 28 
1868436215 901857734 -20925071 391233452 Thread: 26 
1868436215 901857734 -20925071 391233452 Thread: 12 
1868436215 901857734 -20925071 391233452 Thread: 16 
1868436215 901857734 -20925071 391233452 Thread: 18 
1868436215 901857734 -20925071 391233452 Thread: 15 
1868436215 901857734 -20925071 391233452 Thread: 52 
1868436215 901857734 -20925071 391233452 Thread: 20 
1868436215 901857734 -20925071 391233452 Thread: 53 
1868436215 901857734 -20925071 391233452 Thread: 62 
1868436215 901857734 -20925071 391233452 Thread: 56 
1868436215 901857734 -20925071 391233452 Thread: 42 
1868436215 901857734 -20925071 391233452 Thread: 55 
1868436215 901857734 -20925071 391233452 Thread: 58 
1868436215 901857734 -20925071 391233452 Thread: 60 
1868436215 901857734 -20925071 391233452 Thread: 27 
1868436215 901857734 -20925071 391233452 Thread: 24 
1868436215 901857734 -20925071 391233452 Thread: 8 
1868436215 901857734 -20925071 391233452 Thread: 6 
1868436215 901857734 -20925071 391233452 Thread: 7 
1868436215 901857734 -20925071 391233452 Thread: 5 
1868436215 901857734 -20925071 391233452 Thread: 3 
1868436215 901857734 -20925071 391233452 Thread: 33 
1868436215 901857734 -20925071 391233452 Thread: 61 
1868436215 901857734 -20925071 391233452 Thread: 59 
1868436215 901857734 -20925071 391233452 Thread: 44 
1868436215 901857734 -20925071 391233452 Thread: 25 
1868436215 901857734 -20925071 391233452 Thread: 40 
1868436215 901857734 -20925071 391233452 Thread: 21 
1868436215 901857734 -20925071 391233452 Thread: 35 
1868436215 901857734 -20925071 391233452 Thread: 39 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/seedTilt12.txt <==
23777364 1240238207 -94048431 923459086 Thread: 0 
23777364 1240238207 -94048431 923459086 Thread: 48 
23777364 1240238207 -94048431 923459086 Thread: 40 
23777364 1240238207 -94048431 923459086 Thread: 35 
23777364 1240238207 -94048431 923459086 Thread: 34 
23777364 1240238207 -94048431 923459086 Thread: 45 
23777364 1240238207 -94048431 923459086 Thread: 16 
23777364 1240238207 -94048431 923459086 Thread: 59 
23777364 1240238207 -94048431 923459086 Thread: 5 
23777364 1240238207 -94048431 923459086 Thread: 28 
23777364 1240238207 -94048431 923459086 Thread: 29 
23777364 1240238207 -94048431 923459086 Thread: 4 
23777364 1240238207 -94048431 923459086 Thread: 2 
23777364 1240238207 -94048431 923459086 Thread: 10 
23777364 1240238207 -94048431 923459086 Thread: 36 
23777364 1240238207 -94048431 923459086 Thread: 41 
23777364 1240238207 -94048431 923459086 Thread: 49 
23777364 1240238207 -94048431 923459086 Thread: 12 
23777364 1240238207 -94048431 923459086 Thread: 25 
23777364 1240238207 -94048431 923459086 Thread: 55 
23777364 1240238207 -94048431 923459086 Thread: 53 
23777364 1240238207 -94048431 923459086 Thread: 54 
23777364 1240238207 -94048431 923459086 Thread: 58 
23777364 1240238207 -94048431 923459086 Thread: 15 
23777364 1240238207 -94048431 923459086 Thread: 63 
23777364 1240238207 -94048431 923459086 Thread: 62 
23777364 1240238207 -94048431 923459086 Thread: 37 
23777364 1240238207 -94048431 923459086 Thread: 47 
23777364 1240238207 -94048431 923459086 Thread: 7 
23777364 1240238207 -94048431 923459086 Thread: 44 
23777364 1240238207 -94048431 923459086 Thread: 11 
23777364 1240238207 -94048431 923459086 Thread: 26 
23777364 1240238207 -94048431 923459086 Thread: 39 
23777364 1240238207 -94048431 923459086 Thread: 9 
23777364 1240238207 -94048431 923459086 Thread: 43 
23777364 1240238207 -94048431 923459086 Thread: 30 
23777364 1240238207 -94048431 923459086 Thread: 32 
23777364 1240238207 -94048431 923459086 Thread: 31 
23777364 1240238207 -94048431 923459086 Thread: 14 
23777364 1240238207 -94048431 923459086 Thread: 52 
23777364 1240238207 -94048431 923459086 Thread: 42 
23777364 1240238207 -94048431 923459086 Thread: 56 
23777364 1240238207 -94048431 923459086 Thread: 13 
23777364 1240238207 -94048431 923459086 Thread: 8 
23777364 1240238207 -94048431 923459086 Thread: 24 
23777364 1240238207 -94048431 923459086 Thread: 57 
23777364 1240238207 -94048431 923459086 Thread: 20 
23777364 1240238207 -94048431 923459086 Thread: 23 
23777364 1240238207 -94048431 923459086 Thread: 33 
23777364 1240238207 -94048431 923459086 Thread: 21 
23777364 1240238207 -94048431 923459086 Thread: 38 
23777364 1240238207 -94048431 923459086 Thread: 18 
23777364 1240238207 -94048431 923459086 Thread: 17 
23777364 1240238207 -94048431 923459086 Thread: 50 
23777364 1240238207 -94048431 923459086 Thread: 27 
23777364 1240238207 -94048431 923459086 Thread: 19 
23777364 1240238207 -94048431 923459086 Thread: 6 
23777364 1240238207 -94048431 923459086 Thread: 22 
23777364 1240238207 -94048431 923459086 Thread: 46 
23777364 1240238207 -94048431 923459086 Thread: 3 
23777364 1240238207 -94048431 923459086 Thread: 61 
23777364 1240238207 -94048431 923459086 Thread: 51 
23777364 1240238207 -94048431 923459086 Thread: 60 
23777364 1240238207 -94048431 923459086 Thread: 1 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/seedTilt13.txt <==
-848020603 630796914 1861016680 436857011 Thread: 0 
-848020603 630796914 1861016680 436857011 Thread: 29 
-848020603 630796914 1861016680 436857011 Thread: 47 
-848020603 630796914 1861016680 436857011 Thread: 12 
-848020603 630796914 1861016680 436857011 Thread: 38 
-848020603 630796914 1861016680 436857011 Thread: 14 
-848020603 630796914 1861016680 436857011 Thread: 54 
-848020603 630796914 1861016680 436857011 Thread: 23 
-848020603 630796914 1861016680 436857011 Thread: 53 
-848020603 630796914 1861016680 436857011 Thread: 45 
-848020603 630796914 1861016680 436857011 Thread: 63 
-848020603 630796914 1861016680 436857011 Thread: 48 
-848020603 630796914 1861016680 436857011 Thread: 13 
-848020603 630796914 1861016680 436857011 Thread: 59 
-848020603 630796914 1861016680 436857011 Thread: 4 
-848020603 630796914 1861016680 436857011 Thread: 51 
-848020603 630796914 1861016680 436857011 Thread: 17 
-848020603 630796914 1861016680 436857011 Thread: 24 
-848020603 630796914 1861016680 436857011 Thread: 61 
-848020603 630796914 1861016680 436857011 Thread: 7 
-848020603 630796914 1861016680 436857011 Thread: 55 
-848020603 630796914 1861016680 436857011 Thread: 27 
-848020603 630796914 1861016680 436857011 Thread: 46 
-848020603 630796914 1861016680 436857011 Thread: 60 
-848020603 630796914 1861016680 436857011 Thread: 6 
-848020603 630796914 1861016680 436857011 Thread: 41 
-848020603 630796914 1861016680 436857011 Thread: 40 
-848020603 630796914 1861016680 436857011 Thread: 18 
-848020603 630796914 1861016680 436857011 Thread: 22 
-848020603 630796914 1861016680 436857011 Thread: 37 
-848020603 630796914 1861016680 436857011 Thread: 36 
-848020603 630796914 1861016680 436857011 Thread: 21 
-848020603 630796914 1861016680 436857011 Thread: 5 
-848020603 630796914 1861016680 436857011 Thread: 2 
-848020603 630796914 1861016680 436857011 Thread: 11 
-848020603 630796914 1861016680 436857011 Thread: 30 
-848020603 630796914 1861016680 436857011 Thread: 32 
-848020603 630796914 1861016680 436857011 Thread: 3 
-848020603 630796914 1861016680 436857011 Thread: 25 
-848020603 630796914 1861016680 436857011 Thread: 1 
-848020603 630796914 1861016680 436857011 Thread: 42 
-848020603 630796914 1861016680 436857011 Thread: 33 
-848020603 630796914 1861016680 436857011 Thread: 62 
-848020603 630796914 1861016680 436857011 Thread: 15 
-848020603 630796914 1861016680 436857011 Thread: 9 
-848020603 630796914 1861016680 436857011 Thread: 56 
-848020603 630796914 1861016680 436857011 Thread: 39 
-848020603 630796914 1861016680 436857011 Thread: 31 
-848020603 630796914 1861016680 436857011 Thread: 35 
-848020603 630796914 1861016680 436857011 Thread: 43 
-848020603 630796914 1861016680 436857011 Thread: 28 
-848020603 630796914 1861016680 436857011 Thread: 44 
-848020603 630796914 1861016680 436857011 Thread: 26 
-848020603 630796914 1861016680 436857011 Thread: 8 
-848020603 630796914 1861016680 436857011 Thread: 19 
-848020603 630796914 1861016680 436857011 Thread: 49 
-848020603 630796914 1861016680 436857011 Thread: 50 
-848020603 630796914 1861016680 436857011 Thread: 20 
-848020603 630796914 1861016680 436857011 Thread: 16 
-848020603 630796914 1861016680 436857011 Thread: 52 
-848020603 630796914 1861016680 436857011 Thread: 10 
-848020603 630796914 1861016680 436857011 Thread: 34 
-848020603 630796914 1861016680 436857011 Thread: 58 
-848020603 630796914 1861016680 436857011 Thread: 57 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/seedTilt14.txt <==
1837708691 -1547694456 -973846043 459670912 Thread: 55 
1837708691 -1547694456 -973846043 459670912 Thread: 57 
1837708691 -1547694456 -973846043 459670912 Thread: 49 
1837708691 -1547694456 -973846043 459670912 Thread: 40 
1837708691 -1547694456 -973846043 459670912 Thread: 9 
1837708691 -1547694456 -973846043 459670912 Thread: 0 
1837708691 -1547694456 -973846043 459670912 Thread: 44 
1837708691 -1547694456 -973846043 459670912 Thread: 47 
1837708691 -1547694456 -973846043 459670912 Thread: 13 
1837708691 -1547694456 -973846043 459670912 Thread: 2 
1837708691 -1547694456 -973846043 459670912 Thread: 14 
1837708691 -1547694456 -973846043 459670912 Thread: 51 
1837708691 -1547694456 -973846043 459670912 Thread: 5 
1837708691 -1547694456 -973846043 459670912 Thread: 54 
1837708691 -1547694456 -973846043 459670912 Thread: 32 
1837708691 -1547694456 -973846043 459670912 Thread: 56 
1837708691 -1547694456 -973846043 459670912 Thread: 63 
1837708691 -1547694456 -973846043 459670912 Thread: 34 
1837708691 -1547694456 -973846043 459670912 Thread: 20 
1837708691 -1547694456 -973846043 459670912 Thread: 61 
1837708691 -1547694456 -973846043 459670912 Thread: 24 
1837708691 -1547694456 -973846043 459670912 Thread: 11 
1837708691 -1547694456 -973846043 459670912 Thread: 48 
1837708691 -1547694456 -973846043 459670912 Thread: 33 
1837708691 -1547694456 -973846043 459670912 Thread: 36 
1837708691 -1547694456 -973846043 459670912 Thread: 15 
1837708691 -1547694456 -973846043 459670912 Thread: 10 
1837708691 -1547694456 -973846043 459670912 Thread: 38 
1837708691 -1547694456 -973846043 459670912 Thread: 46 
1837708691 -1547694456 -973846043 459670912 Thread: 62 
1837708691 -1547694456 -973846043 459670912 Thread: 16 
1837708691 -1547694456 -973846043 459670912 Thread: 58 
1837708691 -1547694456 -973846043 459670912 Thread: 7 
1837708691 -1547694456 -973846043 459670912 Thread: 8 
1837708691 -1547694456 -973846043 459670912 Thread: 18 
1837708691 -1547694456 -973846043 459670912 Thread: 31 
1837708691 -1547694456 -973846043 459670912 Thread: 27 
1837708691 -1547694456 -973846043 459670912 Thread: 26 
1837708691 -1547694456 -973846043 459670912 Thread: 52 
1837708691 -1547694456 -973846043 459670912 Thread: 25 
1837708691 -1547694456 -973846043 459670912 Thread: 29 
1837708691 -1547694456 -973846043 459670912 Thread: 19 
1837708691 -1547694456 -973846043 459670912 Thread: 4 
1837708691 -1547694456 -973846043 459670912 Thread: 6 
1837708691 -1547694456 -973846043 459670912 Thread: 1 
1837708691 -1547694456 -973846043 459670912 Thread: 37 
1837708691 -1547694456 -973846043 459670912 Thread: 59 
1837708691 -1547694456 -973846043 459670912 Thread: 45 
1837708691 -1547694456 -973846043 459670912 Thread: 22 
1837708691 -1547694456 -973846043 459670912 Thread: 28 
1837708691 -1547694456 -973846043 459670912 Thread: 23 
1837708691 -1547694456 -973846043 459670912 Thread: 30 
1837708691 -1547694456 -973846043 459670912 Thread: 60 
1837708691 -1547694456 -973846043 459670912 Thread: 17 
1837708691 -1547694456 -973846043 459670912 Thread: 21 
1837708691 -1547694456 -973846043 459670912 Thread: 50 
1837708691 -1547694456 -973846043 459670912 Thread: 53 
1837708691 -1547694456 -973846043 459670912 Thread: 12 
1837708691 -1547694456 -973846043 459670912 Thread: 3 
1837708691 -1547694456 -973846043 459670912 Thread: 43 
1837708691 -1547694456 -973846043 459670912 Thread: 41 
1837708691 -1547694456 -973846043 459670912 Thread: 42 
1837708691 -1547694456 -973846043 459670912 Thread: 35 
1837708691 -1547694456 -973846043 459670912 Thread: 39 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/seedTilt15.txt <==
458292894 1204107616 -981451375 1595698190 Thread: 0 
458292894 1204107616 -981451375 1595698190 Thread: 28 
458292894 1204107616 -981451375 1595698190 Thread: 22 
458292894 1204107616 -981451375 1595698190 Thread: 11 
458292894 1204107616 -981451375 1595698190 Thread: 57 
458292894 1204107616 -981451375 1595698190 Thread: 36 
458292894 1204107616 -981451375 1595698190 Thread: 40 
458292894 1204107616 -981451375 1595698190 Thread: 4 
458292894 1204107616 -981451375 1595698190 Thread: 38 
458292894 1204107616 -981451375 1595698190 Thread: 19 
458292894 1204107616 -981451375 1595698190 Thread: 47 
458292894 1204107616 -981451375 1595698190 Thread: 6 
458292894 1204107616 -981451375 1595698190 Thread: 18 
458292894 1204107616 -981451375 1595698190 Thread: 1 
458292894 1204107616 -981451375 1595698190 Thread: 30 
458292894 1204107616 -981451375 1595698190 Thread: 43 
458292894 1204107616 -981451375 1595698190 Thread: 58 
458292894 1204107616 -981451375 1595698190 Thread: 15 
458292894 1204107616 -981451375 1595698190 Thread: 61 
458292894 1204107616 -981451375 1595698190 Thread: 48 
458292894 1204107616 -981451375 1595698190 Thread: 44 
458292894 1204107616 -981451375 1595698190 Thread: 50 
458292894 1204107616 -981451375 1595698190 Thread: 42 
458292894 1204107616 -981451375 1595698190 Thread: 24 
458292894 1204107616 -981451375 1595698190 Thread: 26 
458292894 1204107616 -981451375 1595698190 Thread: 54 
458292894 1204107616 -981451375 1595698190 Thread: 21 
458292894 1204107616 -981451375 1595698190 Thread: 27 
458292894 1204107616 -981451375 1595698190 Thread: 37 
458292894 1204107616 -981451375 1595698190 Thread: 45 
458292894 1204107616 -981451375 1595698190 Thread: 59 
458292894 1204107616 -981451375 1595698190 Thread: 34 
458292894 1204107616 -981451375 1595698190 Thread: 5 
458292894 1204107616 -981451375 1595698190 Thread: 51 
458292894 1204107616 -981451375 1595698190 Thread: 13 
458292894 1204107616 -981451375 1595698190 Thread: 31 
458292894 1204107616 -981451375 1595698190 Thread: 29 
458292894 1204107616 -981451375 1595698190 Thread: 16 
458292894 1204107616 -981451375 1595698190 Thread: 10 
458292894 1204107616 -981451375 1595698190 Thread: 32 
458292894 1204107616 -981451375 1595698190 Thread: 23 
458292894 1204107616 -981451375 1595698190 Thread: 41 
458292894 1204107616 -981451375 1595698190 Thread: 9 
458292894 1204107616 -981451375 1595698190 Thread: 62 
458292894 1204107616 -981451375 1595698190 Thread: 3 
458292894 1204107616 -981451375 1595698190 Thread: 46 
458292894 1204107616 -981451375 1595698190 Thread: 14 
458292894 1204107616 -981451375 1595698190 Thread: 25 
458292894 1204107616 -981451375 1595698190 Thread: 17 
458292894 1204107616 -981451375 1595698190 Thread: 39 
458292894 1204107616 -981451375 1595698190 Thread: 20 
458292894 1204107616 -981451375 1595698190 Thread: 12 
458292894 1204107616 -981451375 1595698190 Thread: 33 
458292894 1204107616 -981451375 1595698190 Thread: 55 
458292894 1204107616 -981451375 1595698190 Thread: 60 
458292894 1204107616 -981451375 1595698190 Thread: 56 
458292894 1204107616 -981451375 1595698190 Thread: 63 
458292894 1204107616 -981451375 1595698190 Thread: 8 
458292894 1204107616 -981451375 1595698190 Thread: 7 
458292894 1204107616 -981451375 1595698190 Thread: 2 
458292894 1204107616 -981451375 1595698190 Thread: 53 
458292894 1204107616 -981451375 1595698190 Thread: 35 
458292894 1204107616 -981451375 1595698190 Thread: 49 
458292894 1204107616 -981451375 1595698190 Thread: 52 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/seedTilt16.txt <==
1908255800 1512180935 -1153954212 1746496667 Thread: 10 
1908255800 1512180935 -1153954212 1746496667 Thread: 32 
1908255800 1512180935 -1153954212 1746496667 Thread: 41 
1908255800 1512180935 -1153954212 1746496667 Thread: 8 
1908255800 1512180935 -1153954212 1746496667 Thread: 40 
1908255800 1512180935 -1153954212 1746496667 Thread: 26 
1908255800 1512180935 -1153954212 1746496667 Thread: 24 
1908255800 1512180935 -1153954212 1746496667 Thread: 20 
1908255800 1512180935 -1153954212 1746496667 Thread: 31 
1908255800 1512180935 -1153954212 1746496667 Thread: 34 
1908255800 1512180935 -1153954212 1746496667 Thread: 49 
1908255800 1512180935 -1153954212 1746496667 Thread: 0 
1908255800 1512180935 -1153954212 1746496667 Thread: 25 
1908255800 1512180935 -1153954212 1746496667 Thread: 57 
1908255800 1512180935 -1153954212 1746496667 Thread: 43 
1908255800 1512180935 -1153954212 1746496667 Thread: 19 
1908255800 1512180935 -1153954212 1746496667 Thread: 9 
1908255800 1512180935 -1153954212 1746496667 Thread: 11 
1908255800 1512180935 -1153954212 1746496667 Thread: 46 
1908255800 1512180935 -1153954212 1746496667 Thread: 47 
1908255800 1512180935 -1153954212 1746496667 Thread: 56 
1908255800 1512180935 -1153954212 1746496667 Thread: 2 
1908255800 1512180935 -1153954212 1746496667 Thread: 37 
1908255800 1512180935 -1153954212 1746496667 Thread: 51 
1908255800 1512180935 -1153954212 1746496667 Thread: 61 
1908255800 1512180935 -1153954212 1746496667 Thread: 45 
1908255800 1512180935 -1153954212 1746496667 Thread: 35 
1908255800 1512180935 -1153954212 1746496667 Thread: 60 
1908255800 1512180935 -1153954212 1746496667 Thread: 21 
1908255800 1512180935 -1153954212 1746496667 Thread: 63 
1908255800 1512180935 -1153954212 1746496667 Thread: 13 
1908255800 1512180935 -1153954212 1746496667 Thread: 6 
1908255800 1512180935 -1153954212 1746496667 Thread: 44 
1908255800 1512180935 -1153954212 1746496667 Thread: 55 
1908255800 1512180935 -1153954212 1746496667 Thread: 7 
1908255800 1512180935 -1153954212 1746496667 Thread: 58 
1908255800 1512180935 -1153954212 1746496667 Thread: 33 
1908255800 1512180935 -1153954212 1746496667 Thread: 30 
1908255800 1512180935 -1153954212 1746496667 Thread: 27 
1908255800 1512180935 -1153954212 1746496667 Thread: 36 
1908255800 1512180935 -1153954212 1746496667 Thread: 53 
1908255800 1512180935 -1153954212 1746496667 Thread: 48 
1908255800 1512180935 -1153954212 1746496667 Thread: 59 
1908255800 1512180935 -1153954212 1746496667 Thread: 16 
1908255800 1512180935 -1153954212 1746496667 Thread: 54 
1908255800 1512180935 -1153954212 1746496667 Thread: 12 
1908255800 1512180935 -1153954212 1746496667 Thread: 18 
1908255800 1512180935 -1153954212 1746496667 Thread: 17 
1908255800 1512180935 -1153954212 1746496667 Thread: 22 
1908255800 1512180935 -1153954212 1746496667 Thread: 28 
1908255800 1512180935 -1153954212 1746496667 Thread: 38 
1908255800 1512180935 -1153954212 1746496667 Thread: 3 
1908255800 1512180935 -1153954212 1746496667 Thread: 15 
1908255800 1512180935 -1153954212 1746496667 Thread: 1 
1908255800 1512180935 -1153954212 1746496667 Thread: 62 
1908255800 1512180935 -1153954212 1746496667 Thread: 52 
1908255800 1512180935 -1153954212 1746496667 Thread: 4 
1908255800 1512180935 -1153954212 1746496667 Thread: 5 
1908255800 1512180935 -1153954212 1746496667 Thread: 39 
1908255800 1512180935 -1153954212 1746496667 Thread: 50 
1908255800 1512180935 -1153954212 1746496667 Thread: 14 
1908255800 1512180935 -1153954212 1746496667 Thread: 29 
1908255800 1512180935 -1153954212 1746496667 Thread: 42 
1908255800 1512180935 -1153954212 1746496667 Thread: 23 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/seedTilt17.txt <==
1988742822 104778369 143044676 1286104540 Thread: 47 
1988742822 104778369 143044676 1286104540 Thread: 18 
1988742822 104778369 143044676 1286104540 Thread: 26 
1988742822 104778369 143044676 1286104540 Thread: 37 
1988742822 104778369 143044676 1286104540 Thread: 31 
1988742822 104778369 143044676 1286104540 Thread: 59 
1988742822 104778369 143044676 1286104540 Thread: 9 
1988742822 104778369 143044676 1286104540 Thread: 10 
1988742822 104778369 143044676 1286104540 Thread: 55 
1988742822 104778369 143044676 1286104540 Thread: 6 
1988742822 104778369 143044676 1286104540 Thread: 27 
1988742822 104778369 143044676 1286104540 Thread: 32 
1988742822 104778369 143044676 1286104540 Thread: 42 
1988742822 104778369 143044676 1286104540 Thread: 22 
1988742822 104778369 143044676 1286104540 Thread: 45 
1988742822 104778369 143044676 1286104540 Thread: 36 
1988742822 104778369 143044676 1286104540 Thread: 62 
1988742822 104778369 143044676 1286104540 Thread: 63 
1988742822 104778369 143044676 1286104540 Thread: 5 
1988742822 104778369 143044676 1286104540 Thread: 40 
1988742822 104778369 143044676 1286104540 Thread: 30 
1988742822 104778369 143044676 1286104540 Thread: 52 
1988742822 104778369 143044676 1286104540 Thread: 17 
1988742822 104778369 143044676 1286104540 Thread: 54 
1988742822 104778369 143044676 1286104540 Thread: 61 
1988742822 104778369 143044676 1286104540 Thread: 57 
1988742822 104778369 143044676 1286104540 Thread: 4 
1988742822 104778369 143044676 1286104540 Thread: 16 
1988742822 104778369 143044676 1286104540 Thread: 44 
1988742822 104778369 143044676 1286104540 Thread: 53 
1988742822 104778369 143044676 1286104540 Thread: 29 
1988742822 104778369 143044676 1286104540 Thread: 58 
1988742822 104778369 143044676 1286104540 Thread: 15 
1988742822 104778369 143044676 1286104540 Thread: 19 
1988742822 104778369 143044676 1286104540 Thread: 23 
1988742822 104778369 143044676 1286104540 Thread: 35 
1988742822 104778369 143044676 1286104540 Thread: 34 
1988742822 104778369 143044676 1286104540 Thread: 25 
1988742822 104778369 143044676 1286104540 Thread: 43 
1988742822 104778369 143044676 1286104540 Thread: 39 
1988742822 104778369 143044676 1286104540 Thread: 21 
1988742822 104778369 143044676 1286104540 Thread: 2 
1988742822 104778369 143044676 1286104540 Thread: 24 
1988742822 104778369 143044676 1286104540 Thread: 33 
1988742822 104778369 143044676 1286104540 Thread: 11 
1988742822 104778369 143044676 1286104540 Thread: 48 
1988742822 104778369 143044676 1286104540 Thread: 60 
1988742822 104778369 143044676 1286104540 Thread: 1 
1988742822 104778369 143044676 1286104540 Thread: 28 
1988742822 104778369 143044676 1286104540 Thread: 0 
1988742822 104778369 143044676 1286104540 Thread: 7 
1988742822 104778369 143044676 1286104540 Thread: 8 
1988742822 104778369 143044676 1286104540 Thread: 51 
1988742822 104778369 143044676 1286104540 Thread: 12 
1988742822 104778369 143044676 1286104540 Thread: 14 
1988742822 104778369 143044676 1286104540 Thread: 20 
1988742822 104778369 143044676 1286104540 Thread: 38 
1988742822 104778369 143044676 1286104540 Thread: 13 
1988742822 104778369 143044676 1286104540 Thread: 50 
1988742822 104778369 143044676 1286104540 Thread: 46 
1988742822 104778369 143044676 1286104540 Thread: 49 
1988742822 104778369 143044676 1286104540 Thread: 41 
1988742822 104778369 143044676 1286104540 Thread: 56 
1988742822 104778369 143044676 1286104540 Thread: 3 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/seedTilt18.txt <==
91948490 894678263 525550145 -450534345 Thread: 0 
91948490 894678263 525550145 -450534345 Thread: 35 
91948490 894678263 525550145 -450534345 Thread: 18 
91948490 894678263 525550145 -450534345 Thread: 24 
91948490 894678263 525550145 -450534345 Thread: 7 
91948490 894678263 525550145 -450534345 Thread: 2 
91948490 894678263 525550145 -450534345 Thread: 20 
91948490 894678263 525550145 -450534345 Thread: 16 
91948490 894678263 525550145 -450534345 Thread: 34 
91948490 894678263 525550145 -450534345 Thread: 54 
91948490 894678263 525550145 -450534345 Thread: 50 
91948490 894678263 525550145 -450534345 Thread: 33 
91948490 894678263 525550145 -450534345 Thread: 4 
91948490 894678263 525550145 -450534345 Thread: 55 
91948490 894678263 525550145 -450534345 Thread: 8 
91948490 894678263 525550145 -450534345 Thread: 42 
91948490 894678263 525550145 -450534345 Thread: 21 
91948490 894678263 525550145 -450534345 Thread: 27 
91948490 894678263 525550145 -450534345 Thread: 61 
91948490 894678263 525550145 -450534345 Thread: 31 
91948490 894678263 525550145 -450534345 Thread: 58 
91948490 894678263 525550145 -450534345 Thread: 57 
91948490 894678263 525550145 -450534345 Thread: 59 
91948490 894678263 525550145 -450534345 Thread: 17 
91948490 894678263 525550145 -450534345 Thread: 36 
91948490 894678263 525550145 -450534345 Thread: 44 
91948490 894678263 525550145 -450534345 Thread: 22 
91948490 894678263 525550145 -450534345 Thread: 9 
91948490 894678263 525550145 -450534345 Thread: 43 
91948490 894678263 525550145 -450534345 Thread: 6 
91948490 894678263 525550145 -450534345 Thread: 39 
91948490 894678263 525550145 -450534345 Thread: 53 
91948490 894678263 525550145 -450534345 Thread: 63 
91948490 894678263 525550145 -450534345 Thread: 3 
91948490 894678263 525550145 -450534345 Thread: 40 
91948490 894678263 525550145 -450534345 Thread: 32 
91948490 894678263 525550145 -450534345 Thread: 41 
91948490 894678263 525550145 -450534345 Thread: 5 
91948490 894678263 525550145 -450534345 Thread: 26 
91948490 894678263 525550145 -450534345 Thread: 38 
91948490 894678263 525550145 -450534345 Thread: 62 
91948490 894678263 525550145 -450534345 Thread: 49 
91948490 894678263 525550145 -450534345 Thread: 1 
91948490 894678263 525550145 -450534345 Thread: 47 
91948490 894678263 525550145 -450534345 Thread: 46 
91948490 894678263 525550145 -450534345 Thread: 14 
91948490 894678263 525550145 -450534345 Thread: 51 
91948490 894678263 525550145 -450534345 Thread: 28 
91948490 894678263 525550145 -450534345 Thread: 29 
91948490 894678263 525550145 -450534345 Thread: 37 
91948490 894678263 525550145 -450534345 Thread: 12 
91948490 894678263 525550145 -450534345 Thread: 19 
91948490 894678263 525550145 -450534345 Thread: 52 
91948490 894678263 525550145 -450534345 Thread: 13 
91948490 894678263 525550145 -450534345 Thread: 30 
91948490 894678263 525550145 -450534345 Thread: 60 
91948490 894678263 525550145 -450534345 Thread: 11 
91948490 894678263 525550145 -450534345 Thread: 23 
91948490 894678263 525550145 -450534345 Thread: 15 
91948490 894678263 525550145 -450534345 Thread: 56 
91948490 894678263 525550145 -450534345 Thread: 48 
91948490 894678263 525550145 -450534345 Thread: 45 
91948490 894678263 525550145 -450534345 Thread: 25 
91948490 894678263 525550145 -450534345 Thread: 10 


==> Ancillary/Data/4Fields/growMass/Data/_2048_12_360/seedTilt19.txt <==
383843590 -54043403 1843381485 -1803859678 Thread: 56 
383843590 -54043403 1843381485 -1803859678 Thread: 45 
383843590 -54043403 1843381485 -1803859678 Thread: 25 
383843590 -54043403 1843381485 -1803859678 Thread: 3 
383843590 -54043403 1843381485 -1803859678 Thread: 39 
383843590 -54043403 1843381485 -1803859678 Thread: 23 
383843590 -54043403 1843381485 -1803859678 Thread: 13 
383843590 -54043403 1843381485 -1803859678 Thread: 21 
383843590 -54043403 1843381485 -1803859678 Thread: 27 
383843590 -54043403 1843381485 -1803859678 Thread: 0 
383843590 -54043403 1843381485 -1803859678 Thread: 28 
383843590 -54043403 1843381485 -1803859678 Thread: 17 
383843590 -54043403 1843381485 -1803859678 Thread: 15 
383843590 -54043403 1843381485 -1803859678 Thread: 14 
383843590 -54043403 1843381485 -1803859678 Thread: 12 
383843590 -54043403 1843381485 -1803859678 Thread: 48 
383843590 -54043403 1843381485 -1803859678 Thread: 29 
383843590 -54043403 1843381485 -1803859678 Thread: 16 
383843590 -54043403 1843381485 -1803859678 Thread: 24 
383843590 -54043403 1843381485 -1803859678 Thread: 38 
383843590 -54043403 1843381485 -1803859678 Thread: 22 
383843590 -54043403 1843381485 -1803859678 Thread: 52 
383843590 -54043403 1843381485 -1803859678 Thread: 31 
383843590 -54043403 1843381485 -1803859678 Thread: 53 
383843590 -54043403 1843381485 -1803859678 Thread: 26 
383843590 -54043403 1843381485 -1803859678 Thread: 32 
383843590 -54043403 1843381485 -1803859678 Thread: 63 
383843590 -54043403 1843381485 -1803859678 Thread: 43 
383843590 -54043403 1843381485 -1803859678 Thread: 19 
383843590 -54043403 1843381485 -1803859678 Thread: 55 
383843590 -54043403 1843381485 -1803859678 Thread: 2 
383843590 -54043403 1843381485 -1803859678 Thread: 8 
383843590 -54043403 1843381485 -1803859678 Thread: 9 
383843590 -54043403 1843381485 -1803859678 Thread: 30 
383843590 -54043403 1843381485 -1803859678 Thread: 20 
383843590 -54043403 1843381485 -1803859678 Thread: 5 
383843590 -54043403 1843381485 -1803859678 Thread: 42 
383843590 -54043403 1843381485 -1803859678 Thread: 49 
383843590 -54043403 1843381485 -1803859678 Thread: 62 
383843590 -54043403 1843381485 -1803859678 Thread: 1 
383843590 -54043403 1843381485 -1803859678 Thread: 18 
383843590 -54043403 1843381485 -1803859678 Thread: 46 
383843590 -54043403 1843381485 -1803859678 Thread: 51 
383843590 -54043403 1843381485 -1803859678 Thread: 6 
383843590 -54043403 1843381485 -1803859678 Thread: 40 
383843590 -54043403 1843381485 -1803859678 Thread: 41 
383843590 -54043403 1843381485 -1803859678 Thread: 7 
383843590 -54043403 1843381485 -1803859678 Thread: 4 
383843590 -54043403 1843381485 -1803859678 Thread: 10 
383843590 -54043403 1843381485 -1803859678 Thread: 60 
383843590 -54043403 1843381485 -1803859678 Thread: 11 
383843590 -54043403 1843381485 -1803859678 Thread: 61 
383843590 -54043403 1843381485 -1803859678 Thread: 54 
383843590 -54043403 1843381485 -1803859678 Thread: 47 
383843590 -54043403 1843381485 -1803859678 Thread: 57 
383843590 -54043403 1843381485 -1803859678 Thread: 59 
383843590 -54043403 1843381485 -1803859678 Thread: 50 
383843590 -54043403 1843381485 -1803859678 Thread: 36 
383843590 -54043403 1843381485 -1803859678 Thread: 34 
383843590 -54043403 1843381485 -1803859678 Thread: 44 
383843590 -54043403 1843381485 -1803859678 Thread: 58 
383843590 -54043403 1843381485 -1803859678 Thread: 35 
383843590 -54043403 1843381485 -1803859678 Thread: 37 
383843590 -54043403 1843381485 -1803859678 Thread: 33 


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/axionNum1.txt <==
27,315522,3.17253e+08
81,225275,1.80158e+08
135,1.13723e+07,1.1824e+09
189,1.13316e+07,6.05892e+08
243,1.73253e+07,3.93571e+08
297,2.52044e+07,1.97325e+08
351,2.80635e+07,1.27152e+08
405,2.86668e+07,9.73621e+07
459,3.03714e+07,8.54297e+07
513,2.87447e+07,6.85833e+07
567,2.05756e+07,6.04766e+07
621,1.16582e+07,6.37063e+07
675,8.80729e+06,5.37228e+07
729,1.31342e+07,3.37588e+07
783,1.70398e+07,2.25919e+07
837,1.47285e+07,2.15556e+07
891,9.03606e+06,2.50246e+07
945,6.49102e+06,2.26022e+07
999,9.44698e+06,1.5075e+07
1053,1.05224e+07,1.17832e+07
1107,6.91028e+06,1.40548e+07
1161,5.08219e+06,1.34583e+07
1215,7.49986e+06,8.95697e+06
1269,6.92685e+06,8.41869e+06
1323,4.15779e+06,9.99372e+06
1377,5.38057e+06,7.34442e+06
1431,5.78114e+06,6.23082e+06
1485,3.55234e+06,7.47067e+06
1539,4.64884e+06,5.48759e+06
1593,4.3731e+06,5.21584e+06
1647,3.04001e+06,5.80664e+06
1701,4.3353e+06,3.98401e+06
1755,2.96491e+06,4.82817e+06
1809,3.3354e+06,3.93803e+06
1863,3.21053e+06,3.70631e+06
1917,2.55583e+06,3.88551e+06
1971,3.20385e+06,2.97636e+06
2025,2.19126e+06,3.55904e+06
2079,2.9776e+06,2.55015e+06
2133,1.97543e+06,3.19559e+06
2187,2.69551e+06,2.28247e+06
2241,1.81803e+06,2.85742e+06
2295,2.45739e+06,2.06443e+06
2349,1.7253e+06,2.51276e+06
2403,2.19503e+06,1.92294e+06
2457,1.72465e+06,2.1506e+06
2511,1.83213e+06,1.90892e+06
2565,1.82373e+06,1.75338e+06
2619,1.45836e+06,1.94824e+06
2673,1.85147e+06,1.46377e+06
2727,1.35199e+06,1.77503e+06
2781,1.55142e+06,1.49774e+06
2835,1.56843e+06,1.35953e+06
2889,1.19835e+06,1.58036e+06
2943,1.49493e+06,1.23448e+06
2997,1.36209e+06,1.24822e+06
3051,1.09713e+06,1.38989e+06
3105,1.34165e+06,1.10479e+06
3159,1.2747e+06,1.07997e+06
3213,1.00112e+06,1.23701e+06
3267,1.12803e+06,1.06478e+06
3321,1.23201e+06,910846
3375,1.01101e+06,1.02981e+06
3429,902032,1.06273e+06
3483,1.04787e+06,887888
3537,1.09304e+06,795308
3591,926444,878358
3645,804596,929667
3699,865583,835566
3753,964434,711620
3807,941398,686320
3861,818449,742881
3915,720322,782057
3969,716577,748516


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/axionNum2.txt <==
27,315518,3.17243e+08
81,224906,1.80033e+08
135,1.13726e+07,1.1837e+09
189,1.13313e+07,6.05714e+08
243,1.7313e+07,3.93149e+08
297,2.51688e+07,1.97359e+08
351,2.79866e+07,1.26816e+08
405,2.85506e+07,9.71466e+07
459,3.02115e+07,8.50705e+07
513,2.86221e+07,6.79477e+07
567,2.045e+07,5.98598e+07
621,1.14032e+07,6.3789e+07
675,8.59821e+06,5.37281e+07
729,1.32048e+07,3.31593e+07
783,1.71594e+07,2.21592e+07
837,1.46416e+07,2.14661e+07
891,8.80163e+06,2.51369e+07
945,6.42551e+06,2.24571e+07
999,9.55856e+06,1.47794e+07
1053,1.04875e+07,1.17093e+07
1107,6.74314e+06,1.41288e+07
1161,5.07872e+06,1.33349e+07
1215,7.5608e+06,8.8009e+06
1269,6.81929e+06,8.44606e+06
1323,4.09906e+06,9.97055e+06
1377,5.44543e+06,7.19831e+06
1431,5.6917e+06,6.26383e+06
1485,3.51731e+06,7.43853e+06
1539,4.6899e+06,5.38967e+06
1593,4.2814e+06,5.25477e+06
1647,3.06063e+06,5.73126e+06
1701,4.31404e+06,3.96358e+06
1755,2.91391e+06,4.83124e+06
1809,3.36916e+06,3.86474e+06
1863,3.13687e+06,3.73811e+06
1917,2.59377e+06,3.81093e+06
1971,3.14086e+06,3.0032e+06
2025,2.2165e+06,3.50058e+06
2079,2.92884e+06,2.56631e+06
2133,1.99338e+06,3.14771e+06
2187,2.65153e+06,2.29757e+06
2241,1.83801e+06,2.8107e+06
2295,2.41025e+06,2.08387e+06
2349,1.75123e+06,2.46501e+06
2403,2.14472e+06,1.94541e+06
2457,1.75172e+06,2.1044e+06
2511,1.79171e+06,1.92462e+06
2565,1.82877e+06,1.72978e+06
2619,1.45354e+06,1.93275e+06
2673,1.81853e+06,1.47572e+06
2727,1.37593e+06,1.73672e+06
2781,1.51674e+06,1.51084e+06
2835,1.56319e+06,1.34883e+06
2889,1.21254e+06,1.55261e+06
2943,1.45685e+06,1.25263e+06
2997,1.36419e+06,1.23258e+06
3051,1.10994e+06,1.36503e+06
3105,1.30829e+06,1.11999e+06
3159,1.26733e+06,1.07395e+06
3213,1.01968e+06,1.20916e+06
3267,1.10918e+06,1.06869e+06
3321,1.20553e+06,921907
3375,1.02131e+06,1.01053e+06
3429,913362,1.04251e+06
3483,1.02658e+06,894971
3537,1.06885e+06,805507
3591,930597,865709
3645,820023,907748
3699,861574,829430
3753,941071,721542
3807,922571,693164
3861,818977,734598
3915,732758,764435
3969,724076,734813


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/axionNum3.txt <==
27,315540,3.17253e+08
81,225201,1.80096e+08
135,1.1369e+07,1.18142e+09
189,1.13181e+07,6.05427e+08
243,1.72989e+07,3.92724e+08
297,2.51656e+07,1.97051e+08
351,2.80191e+07,1.26919e+08
405,2.86588e+07,9.71666e+07
459,3.04337e+07,8.51288e+07
513,2.89111e+07,6.82913e+07
567,2.07893e+07,6.01139e+07
621,1.16937e+07,6.40828e+07
675,8.74753e+06,5.41029e+07
729,1.31868e+07,3.37906e+07
783,1.72079e+07,2.2541e+07
837,1.48481e+07,2.15913e+07
891,9.03489e+06,2.52026e+07
945,6.51654e+06,2.26621e+07
999,9.5248e+06,1.51397e+07
1053,1.06023e+07,1.18074e+07
1107,6.92794e+06,1.41244e+07
1161,5.10499e+06,1.3537e+07
1215,7.5728e+06,8.96982e+06
1269,6.9626e+06,8.45504e+06
1323,4.16549e+06,1.00638e+07
1377,5.44592e+06,7.34718e+06
1431,5.80328e+06,6.27845e+06
1485,3.56783e+06,7.51824e+06
1539,4.70625e+06,5.48982e+06
1593,4.37666e+06,5.27052e+06
1647,3.0749e+06,5.82509e+06
1701,4.36618e+06,4.00483e+06
1755,2.97167e+06,4.86784e+06
1809,3.38126e+06,3.93661e+06
1863,3.2074e+06,3.75182e+06
1917,2.5982e+06,3.88447e+06
1971,3.20316e+06,3.01538e+06
2025,2.22629e+06,3.56108e+06
2079,2.98031e+06,2.58184e+06
2133,2.00612e+06,3.19791e+06
2187,2.69746e+06,2.31161e+06
2241,1.84806e+06,2.85763e+06
2295,2.45628e+06,2.09335e+06
2349,1.75477e+06,2.51211e+06
2403,2.19375e+06,1.94881e+06
2457,1.74992e+06,2.15142e+06
2511,1.83714e+06,1.92697e+06
2565,1.83662e+06,1.76409e+06
2619,1.47551e+06,1.95302e+06
2673,1.85291e+06,1.48273e+06
2727,1.37124e+06,1.77777e+06
2781,1.5578e+06,1.50982e+06
2835,1.57628e+06,1.37039e+06
2889,1.21386e+06,1.58398e+06
2943,1.49891e+06,1.24713e+06
2997,1.37207e+06,1.2553e+06
3051,1.10984e+06,1.39405e+06
3105,1.34567e+06,1.11567e+06
3159,1.28365e+06,1.08638e+06
3213,1.01339e+06,1.24035e+06
3267,1.13213e+06,1.07436e+06
3321,1.23632e+06,919780
3375,1.0228e+06,1.03227e+06
3429,911737,1.06645e+06
3483,1.05044e+06,897090
3537,1.09678e+06,803313
3591,936202,881223
3645,814520,931987
3699,870198,841689
3753,966356,719634
3807,946264,691794
3861,827265,745088
3915,729320,783959
3969,722173,752758


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/axionNum4.txt <==
27,315528,3.17232e+08
81,225068,1.79994e+08
135,1.13629e+07,1.18317e+09
189,1.1338e+07,6.06591e+08
243,1.73721e+07,3.92875e+08
297,2.52799e+07,1.97402e+08
351,2.81231e+07,1.27191e+08
405,2.86893e+07,9.74477e+07
459,3.03057e+07,8.5507e+07
513,2.84094e+07,6.87939e+07
567,1.98596e+07,6.09847e+07
621,1.08683e+07,6.46256e+07
675,8.67673e+06,5.26912e+07
729,1.35251e+07,3.22359e+07
783,1.70287e+07,2.22273e+07
837,1.41439e+07,2.19684e+07
891,8.43034e+06,2.53191e+07
945,6.54827e+06,2.19156e+07
999,9.62868e+06,1.45318e+07
1053,1.01852e+07,1.18988e+07
1107,6.50051e+06,1.41809e+07
1161,5.15814e+06,1.30232e+07
1215,7.50606e+06,8.73365e+06
1269,6.5792e+06,8.54629e+06
1323,4.08166e+06,9.82104e+06
1377,5.44298e+06,7.08736e+06
1431,5.51489e+06,6.31819e+06
1485,3.49702e+06,7.33017e+06
1539,4.66488e+06,5.3146e+06
1593,4.147e+06,5.28625e+06
1647,3.07696e+06,5.61286e+06
1701,4.22999e+06,3.96281e+06
1755,2.86008e+06,4.79503e+06
1809,3.3564e+06,3.80071e+06
1863,3.04965e+06,3.74599e+06
1917,2.60073e+06,3.73323e+06
1971,3.06043e+06,3.01281e+06
2025,2.2166e+06,3.43702e+06
2079,2.8633e+06,2.56828e+06
2133,1.98769e+06,3.09515e+06
2187,2.59655e+06,2.29546e+06
2241,1.83052e+06,2.76526e+06
2295,2.36021e+06,2.08175e+06
2349,1.74532e+06,2.42321e+06
2403,2.09859e+06,1.94249e+06
2457,1.74322e+06,2.07013e+06
2511,1.75675e+06,1.9144e+06
2565,1.80984e+06,1.70842e+06
2619,1.43463e+06,1.91154e+06
2673,1.78903e+06,1.46655e+06
2727,1.36511e+06,1.71164e+06
2781,1.49133e+06,1.49964e+06
2835,1.54455e+06,1.33431e+06
2889,1.19691e+06,1.5353e+06
2943,1.43579e+06,1.241e+06
2997,1.35025e+06,1.21686e+06
3051,1.09226e+06,1.35298e+06
3105,1.28977e+06,1.10934e+06
3159,1.25562e+06,1.05881e+06
3213,1.00405e+06,1.19806e+06
3267,1.09144e+06,1.05995e+06
3321,1.19431e+06,908663
3375,1.00943e+06,998630
3429,896193,1.03546e+06
3483,1.01307e+06,885486
3537,1.06148e+06,791738
3591,919866,855437
3645,802257,903794
3699,845245,824730
3753,933314,710290
3807,919494,678565
3861,811647,723936
3915,717750,760461
3969,705904,733799


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/axionNum5.txt <==
27,315525,3.17251e+08
81,225396,1.80436e+08
135,1.13816e+07,1.18214e+09
189,1.13415e+07,6.05335e+08
243,1.73145e+07,3.92533e+08
297,2.51891e+07,1.97106e+08
351,2.80592e+07,1.26628e+08
405,2.87184e+07,9.69218e+07
459,3.06025e+07,8.45623e+07
513,2.92144e+07,6.77863e+07
567,2.10414e+07,5.99779e+07
621,1.1708e+07,6.44812e+07
675,8.60391e+06,5.47579e+07
729,1.32343e+07,3.37099e+07
783,1.74181e+07,2.23395e+07
837,1.50183e+07,2.15353e+07
891,9.03568e+06,2.53934e+07
945,6.44725e+06,2.2882e+07
999,9.6293e+06,1.50473e+07
1053,1.07272e+07,1.17615e+07
1107,6.92366e+06,1.42375e+07
1161,5.08184e+06,1.36196e+07
1215,7.6582e+06,8.92708e+06
1269,7.01524e+06,8.46267e+06
1323,4.13264e+06,1.01519e+07
1377,5.49006e+06,7.33535e+06
1431,5.85957e+06,6.26472e+06
1485,3.53221e+06,7.59507e+06
1539,4.75772e+06,5.46634e+06
1593,4.3991e+06,5.28109e+06
1647,3.05627e+06,5.86966e+06
1701,4.42489e+06,3.97221e+06
1755,2.94642e+06,4.91995e+06
1809,3.42023e+06,3.91876e+06
1863,3.20922e+06,3.77355e+06
1917,2.60811e+06,3.89221e+06
1971,3.22345e+06,3.01728e+06
2025,2.22199e+06,3.58137e+06
2079,3.00635e+06,2.57616e+06
2133,1.99907e+06,3.2193e+06
2187,2.72196e+06,2.30543e+06
2241,1.84223e+06,2.87698e+06
2295,2.47532e+06,2.09013e+06
2349,1.75612e+06,2.52334e+06
2403,2.20096e+06,1.95555e+06
2457,1.7645e+06,2.14939e+06
2511,1.82953e+06,1.94609e+06
2565,1.86124e+06,1.75232e+06
2619,1.46621e+06,1.97194e+06
2673,1.86577e+06,1.48225e+06
2727,1.38083e+06,1.77795e+06
2781,1.5523e+06,1.52436e+06
2835,1.59191e+06,1.36605e+06
2889,1.21526e+06,1.59096e+06
2943,1.49915e+06,1.25548e+06
2997,1.38486e+06,1.25233e+06
3051,1.11059e+06,1.4009e+06
3105,1.34635e+06,1.12279e+06
3159,1.29359e+06,1.08537e+06
3213,1.01621e+06,1.2446e+06
3267,1.13183e+06,1.08098e+06
3321,1.24429e+06,919609
3375,1.02984e+06,1.03253e+06
3429,910676,1.07313e+06
3483,1.05096e+06,902325
3537,1.10455e+06,802546
3591,943508,880543
3645,815028,936628
3699,868461,848054
3753,969387,722078
3807,954002,690389
3861,834231,744074
3915,731587,786461
3969,720749,758089


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/axionNum6.txt <==
27,315537,3.17247e+08
81,225191,1.80117e+08
135,1.13716e+07,1.18181e+09
189,1.13325e+07,6.05878e+08
243,1.73159e+07,3.92789e+08
297,2.52043e+07,1.97246e+08
351,2.81182e+07,1.2708e+08
405,2.8849e+07,9.72268e+07
459,3.07411e+07,8.49246e+07
513,2.9274e+07,6.81004e+07
567,2.10308e+07,6.00621e+07
621,1.17568e+07,6.42206e+07
675,8.69142e+06,5.43867e+07
729,1.31821e+07,3.38728e+07
783,1.73459e+07,2.247e+07
837,1.50204e+07,2.14982e+07
891,9.09432e+06,2.52657e+07
945,6.47727e+06,2.27983e+07
999,9.56442e+06,1.51358e+07
1053,1.07018e+07,1.17736e+07
1107,6.96589e+06,1.41675e+07
1161,5.09145e+06,1.35849e+07
1215,7.61011e+06,8.98128e+06
1269,7.0229e+06,8.43925e+06
1323,4.15913e+06,1.01103e+07
1377,5.45639e+06,7.36881e+06
1431,5.85981e+06,6.25432e+06
1485,3.55412e+06,7.56304e+06
1539,4.72765e+06,5.49457e+06
1593,4.40909e+06,5.26495e+06
1647,3.06209e+06,5.85798e+06
1701,4.40448e+06,3.98864e+06
1755,2.96827e+06,4.8923e+06
1809,3.39696e+06,3.94147e+06
1863,3.22253e+06,3.7566e+06
1917,2.59833e+06,3.89898e+06
1971,3.22639e+06,3.01052e+06
2025,2.22137e+06,3.57942e+06
2079,3.00273e+06,2.57597e+06
2133,2.00145e+06,3.21538e+06
2187,2.71773e+06,2.30599e+06
2241,1.84321e+06,2.87501e+06
2295,2.47378e+06,2.08966e+06
2349,1.75397e+06,2.52375e+06
2403,2.20319e+06,1.95128e+06
2457,1.7594e+06,2.15289e+06
2511,1.83401e+06,1.93993e+06
2565,1.85461e+06,1.75682e+06
2619,1.46963e+06,1.9679e+06
2673,1.86306e+06,1.48228e+06
2727,1.38114e+06,1.77629e+06
2781,1.55176e+06,1.52385e+06
2835,1.58896e+06,1.36707e+06
2889,1.21954e+06,1.58594e+06
2943,1.49454e+06,1.25831e+06
2997,1.38284e+06,1.25278e+06
3051,1.11708e+06,1.39412e+06
3105,1.34135e+06,1.12586e+06
3159,1.28836e+06,1.08866e+06
3213,1.02365e+06,1.2373e+06
3267,1.13258e+06,1.07944e+06
3321,1.23455e+06,926823
3375,1.02967e+06,1.03179e+06
3429,919626,1.06486e+06
3483,1.0506e+06,901763
3537,1.09463e+06,809840
3591,940168,882530
3645,822763,929640
3699,875172,841891
3753,965668,724283
3807,944386,697328
3861,829243,747392
3915,735515,782803
3969,729042,751021


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/runParams1.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/runParams2.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/runParams3.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/runParams4.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/runParams5.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/runParams6.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/seed1.txt <==
901474363 1815077768 -467699681 373396849 Thread: 26 
901474363 1815077768 -467699681 373396849 Thread: 4 
901474363 1815077768 -467699681 373396849 Thread: 19 
901474363 1815077768 -467699681 373396849 Thread: 30 
901474363 1815077768 -467699681 373396849 Thread: 16 
901474363 1815077768 -467699681 373396849 Thread: 52 
901474363 1815077768 -467699681 373396849 Thread: 31 
901474363 1815077768 -467699681 373396849 Thread: 24 
901474363 1815077768 -467699681 373396849 Thread: 43 
901474363 1815077768 -467699681 373396849 Thread: 8 
901474363 1815077768 -467699681 373396849 Thread: 37 
901474363 1815077768 -467699681 373396849 Thread: 54 
901474363 1815077768 -467699681 373396849 Thread: 49 
901474363 1815077768 -467699681 373396849 Thread: 58 
901474363 1815077768 -467699681 373396849 Thread: 62 
901474363 1815077768 -467699681 373396849 Thread: 53 
901474363 1815077768 -467699681 373396849 Thread: 12 
901474363 1815077768 -467699681 373396849 Thread: 32 
901474363 1815077768 -467699681 373396849 Thread: 10 
901474363 1815077768 -467699681 373396849 Thread: 41 
901474363 1815077768 -467699681 373396849 Thread: 35 
901474363 1815077768 -467699681 373396849 Thread: 1 
901474363 1815077768 -467699681 373396849 Thread: 25 
901474363 1815077768 -467699681 373396849 Thread: 50 
901474363 1815077768 -467699681 373396849 Thread: 23 
901474363 1815077768 -467699681 373396849 Thread: 57 
901474363 1815077768 -467699681 373396849 Thread: 46 
901474363 1815077768 -467699681 373396849 Thread: 28 
901474363 1815077768 -467699681 373396849 Thread: 9 
901474363 1815077768 -467699681 373396849 Thread: 36 
901474363 1815077768 -467699681 373396849 Thread: 47 
901474363 1815077768 -467699681 373396849 Thread: 34 
901474363 1815077768 -467699681 373396849 Thread: 55 
901474363 1815077768 -467699681 373396849 Thread: 56 
901474363 1815077768 -467699681 373396849 Thread: 40 
901474363 1815077768 -467699681 373396849 Thread: 44 
901474363 1815077768 -467699681 373396849 Thread: 61 
901474363 1815077768 -467699681 373396849 Thread: 45 
901474363 1815077768 -467699681 373396849 Thread: 27 
901474363 1815077768 -467699681 373396849 Thread: 33 
901474363 1815077768 -467699681 373396849 Thread: 2 
901474363 1815077768 -467699681 373396849 Thread: 15 
901474363 1815077768 -467699681 373396849 Thread: 42 
901474363 1815077768 -467699681 373396849 Thread: 3 
901474363 1815077768 -467699681 373396849 Thread: 39 
901474363 1815077768 -467699681 373396849 Thread: 60 
901474363 1815077768 -467699681 373396849 Thread: 5 
901474363 1815077768 -467699681 373396849 Thread: 63 
901474363 1815077768 -467699681 373396849 Thread: 51 
901474363 1815077768 -467699681 373396849 Thread: 17 
901474363 1815077768 -467699681 373396849 Thread: 59 
901474363 1815077768 -467699681 373396849 Thread: 48 
901474363 1815077768 -467699681 373396849 Thread: 7 
901474363 1815077768 -467699681 373396849 Thread: 13 
901474363 1815077768 -467699681 373396849 Thread: 21 
901474363 1815077768 -467699681 373396849 Thread: 22 
901474363 1815077768 -467699681 373396849 Thread: 38 
901474363 1815077768 -467699681 373396849 Thread: 18 
901474363 1815077768 -467699681 373396849 Thread: 0 
901474363 1815077768 -467699681 373396849 Thread: 6 
901474363 1815077768 -467699681 373396849 Thread: 29 
901474363 1815077768 -467699681 373396849 Thread: 14 
901474363 1815077768 -467699681 373396849 Thread: 11 
901474363 1815077768 -467699681 373396849 Thread: 20 


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/seed2.txt <==
150066381 1750795335 -1835969842 1058742078 Thread: 7 
150066381 1750795335 -1835969842 1058742078 Thread: 43 
150066381 1750795335 -1835969842 1058742078 Thread: 20 
150066381 1750795335 -1835969842 1058742078 Thread: 46 
150066381 1750795335 -1835969842 1058742078 Thread: 25 
150066381 1750795335 -1835969842 1058742078 Thread: 61 
150066381 1750795335 -1835969842 1058742078 Thread: 41 
150066381 1750795335 -1835969842 1058742078 Thread: 50 
150066381 1750795335 -1835969842 1058742078 Thread: 27 
150066381 1750795335 -1835969842 1058742078 Thread: 0 
150066381 1750795335 -1835969842 1058742078 Thread: 28 
150066381 1750795335 -1835969842 1058742078 Thread: 21 
150066381 1750795335 -1835969842 1058742078 Thread: 53 
150066381 1750795335 -1835969842 1058742078 Thread: 17 
150066381 1750795335 -1835969842 1058742078 Thread: 24 
150066381 1750795335 -1835969842 1058742078 Thread: 15 
150066381 1750795335 -1835969842 1058742078 Thread: 23 
150066381 1750795335 -1835969842 1058742078 Thread: 58 
150066381 1750795335 -1835969842 1058742078 Thread: 33 
150066381 1750795335 -1835969842 1058742078 Thread: 55 
150066381 1750795335 -1835969842 1058742078 Thread: 6 
150066381 1750795335 -1835969842 1058742078 Thread: 10 
150066381 1750795335 -1835969842 1058742078 Thread: 62 
150066381 1750795335 -1835969842 1058742078 Thread: 49 
150066381 1750795335 -1835969842 1058742078 Thread: 45 
150066381 1750795335 -1835969842 1058742078 Thread: 14 
150066381 1750795335 -1835969842 1058742078 Thread: 8 
150066381 1750795335 -1835969842 1058742078 Thread: 4 
150066381 1750795335 -1835969842 1058742078 Thread: 34 
150066381 1750795335 -1835969842 1058742078 Thread: 54 
150066381 1750795335 -1835969842 1058742078 Thread: 38 
150066381 1750795335 -1835969842 1058742078 Thread: 5 
150066381 1750795335 -1835969842 1058742078 Thread: 2 
150066381 1750795335 -1835969842 1058742078 Thread: 29 
150066381 1750795335 -1835969842 1058742078 Thread: 35 
150066381 1750795335 -1835969842 1058742078 Thread: 47 
150066381 1750795335 -1835969842 1058742078 Thread: 31 
150066381 1750795335 -1835969842 1058742078 Thread: 30 
150066381 1750795335 -1835969842 1058742078 Thread: 11 
150066381 1750795335 -1835969842 1058742078 Thread: 18 
150066381 1750795335 -1835969842 1058742078 Thread: 60 
150066381 1750795335 -1835969842 1058742078 Thread: 48 
150066381 1750795335 -1835969842 1058742078 Thread: 1 
150066381 1750795335 -1835969842 1058742078 Thread: 56 
150066381 1750795335 -1835969842 1058742078 Thread: 37 
150066381 1750795335 -1835969842 1058742078 Thread: 12 
150066381 1750795335 -1835969842 1058742078 Thread: 36 
150066381 1750795335 -1835969842 1058742078 Thread: 19 
150066381 1750795335 -1835969842 1058742078 Thread: 26 
150066381 1750795335 -1835969842 1058742078 Thread: 22 
150066381 1750795335 -1835969842 1058742078 Thread: 52 
150066381 1750795335 -1835969842 1058742078 Thread: 57 
150066381 1750795335 -1835969842 1058742078 Thread: 59 
150066381 1750795335 -1835969842 1058742078 Thread: 44 
150066381 1750795335 -1835969842 1058742078 Thread: 9 
150066381 1750795335 -1835969842 1058742078 Thread: 63 
150066381 1750795335 -1835969842 1058742078 Thread: 32 
150066381 1750795335 -1835969842 1058742078 Thread: 3 
150066381 1750795335 -1835969842 1058742078 Thread: 39 
150066381 1750795335 -1835969842 1058742078 Thread: 40 
150066381 1750795335 -1835969842 1058742078 Thread: 51 
150066381 1750795335 -1835969842 1058742078 Thread: 16 
150066381 1750795335 -1835969842 1058742078 Thread: 13 
150066381 1750795335 -1835969842 1058742078 Thread: 42 


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/seed3.txt <==
1213716301 1641334983 -1792346996 -243226929 Thread: 25 
1213716301 1641334983 -1792346996 -243226929 Thread: 56 
1213716301 1641334983 -1792346996 -243226929 Thread: 51 
1213716301 1641334983 -1792346996 -243226929 Thread: 54 
1213716301 1641334983 -1792346996 -243226929 Thread: 49 
1213716301 1641334983 -1792346996 -243226929 Thread: 46 
1213716301 1641334983 -1792346996 -243226929 Thread: 17 
1213716301 1641334983 -1792346996 -243226929 Thread: 50 
1213716301 1641334983 -1792346996 -243226929 Thread: 38 
1213716301 1641334983 -1792346996 -243226929 Thread: 30 
1213716301 1641334983 -1792346996 -243226929 Thread: 61 
1213716301 1641334983 -1792346996 -243226929 Thread: 14 
1213716301 1641334983 -1792346996 -243226929 Thread: 33 
1213716301 1641334983 -1792346996 -243226929 Thread: 63 
1213716301 1641334983 -1792346996 -243226929 Thread: 19 
1213716301 1641334983 -1792346996 -243226929 Thread: 31 
1213716301 1641334983 -1792346996 -243226929 Thread: 41 
1213716301 1641334983 -1792346996 -243226929 Thread: 7 
1213716301 1641334983 -1792346996 -243226929 Thread: 39 
1213716301 1641334983 -1792346996 -243226929 Thread: 8 
1213716301 1641334983 -1792346996 -243226929 Thread: 36 
1213716301 1641334983 -1792346996 -243226929 Thread: 53 
1213716301 1641334983 -1792346996 -243226929 Thread: 28 
1213716301 1641334983 -1792346996 -243226929 Thread: 26 
1213716301 1641334983 -1792346996 -243226929 Thread: 27 
1213716301 1641334983 -1792346996 -243226929 Thread: 16 
1213716301 1641334983 -1792346996 -243226929 Thread: 58 
1213716301 1641334983 -1792346996 -243226929 Thread: 5 
1213716301 1641334983 -1792346996 -243226929 Thread: 45 
1213716301 1641334983 -1792346996 -243226929 Thread: 37 
1213716301 1641334983 -1792346996 -243226929 Thread: 9 
1213716301 1641334983 -1792346996 -243226929 Thread: 29 
1213716301 1641334983 -1792346996 -243226929 Thread: 4 
1213716301 1641334983 -1792346996 -243226929 Thread: 43 
1213716301 1641334983 -1792346996 -243226929 Thread: 52 
1213716301 1641334983 -1792346996 -243226929 Thread: 40 
1213716301 1641334983 -1792346996 -243226929 Thread: 47 
1213716301 1641334983 -1792346996 -243226929 Thread: 32 
1213716301 1641334983 -1792346996 -243226929 Thread: 34 
1213716301 1641334983 -1792346996 -243226929 Thread: 2 
1213716301 1641334983 -1792346996 -243226929 Thread: 60 
1213716301 1641334983 -1792346996 -243226929 Thread: 10 
1213716301 1641334983 -1792346996 -243226929 Thread: 62 
1213716301 1641334983 -1792346996 -243226929 Thread: 15 
1213716301 1641334983 -1792346996 -243226929 Thread: 24 
1213716301 1641334983 -1792346996 -243226929 Thread: 11 
1213716301 1641334983 -1792346996 -243226929 Thread: 48 
1213716301 1641334983 -1792346996 -243226929 Thread: 18 
1213716301 1641334983 -1792346996 -243226929 Thread: 55 
1213716301 1641334983 -1792346996 -243226929 Thread: 12 
1213716301 1641334983 -1792346996 -243226929 Thread: 42 
1213716301 1641334983 -1792346996 -243226929 Thread: 57 
1213716301 1641334983 -1792346996 -243226929 Thread: 35 
1213716301 1641334983 -1792346996 -243226929 Thread: 22 
1213716301 1641334983 -1792346996 -243226929 Thread: 3 
1213716301 1641334983 -1792346996 -243226929 Thread: 13 
1213716301 1641334983 -1792346996 -243226929 Thread: 44 
1213716301 1641334983 -1792346996 -243226929 Thread: 1 
1213716301 1641334983 -1792346996 -243226929 Thread: 59 
1213716301 1641334983 -1792346996 -243226929 Thread: 21 
1213716301 1641334983 -1792346996 -243226929 Thread: 23 
1213716301 1641334983 -1792346996 -243226929 Thread: 6 
1213716301 1641334983 -1792346996 -243226929 Thread: 20 
1213716301 1641334983 -1792346996 -243226929 Thread: 0 


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/seed4.txt <==
13365867 219279624 1885500816 -2001717251 Thread: 0 
13365867 219279624 1885500816 -2001717251 Thread: 63 
13365867 219279624 1885500816 -2001717251 Thread: 2 
13365867 219279624 1885500816 -2001717251 Thread: 42 
13365867 219279624 1885500816 -2001717251 Thread: 20 
13365867 219279624 1885500816 -2001717251 Thread: 36 
13365867 219279624 1885500816 -2001717251 Thread: 11 
13365867 219279624 1885500816 -2001717251 Thread: 24 
13365867 219279624 1885500816 -2001717251 Thread: 29 
13365867 219279624 1885500816 -2001717251 Thread: 62 
13365867 219279624 1885500816 -2001717251 Thread: 32 
13365867 219279624 1885500816 -2001717251 Thread: 17 
13365867 219279624 1885500816 -2001717251 Thread: 39 
13365867 219279624 1885500816 -2001717251 Thread: 19 
13365867 219279624 1885500816 -2001717251 Thread: 60 
13365867 219279624 1885500816 -2001717251 Thread: 23 
13365867 219279624 1885500816 -2001717251 Thread: 49 
13365867 219279624 1885500816 -2001717251 Thread: 38 
13365867 219279624 1885500816 -2001717251 Thread: 33 
13365867 219279624 1885500816 -2001717251 Thread: 22 
13365867 219279624 1885500816 -2001717251 Thread: 46 
13365867 219279624 1885500816 -2001717251 Thread: 10 
13365867 219279624 1885500816 -2001717251 Thread: 28 
13365867 219279624 1885500816 -2001717251 Thread: 53 
13365867 219279624 1885500816 -2001717251 Thread: 13 
13365867 219279624 1885500816 -2001717251 Thread: 44 
13365867 219279624 1885500816 -2001717251 Thread: 59 
13365867 219279624 1885500816 -2001717251 Thread: 45 
13365867 219279624 1885500816 -2001717251 Thread: 5 
13365867 219279624 1885500816 -2001717251 Thread: 52 
13365867 219279624 1885500816 -2001717251 Thread: 9 
13365867 219279624 1885500816 -2001717251 Thread: 41 
13365867 219279624 1885500816 -2001717251 Thread: 6 
13365867 219279624 1885500816 -2001717251 Thread: 37 
13365867 219279624 1885500816 -2001717251 Thread: 16 
13365867 219279624 1885500816 -2001717251 Thread: 50 
13365867 219279624 1885500816 -2001717251 Thread: 54 
13365867 219279624 1885500816 -2001717251 Thread: 43 
13365867 219279624 1885500816 -2001717251 Thread: 15 
13365867 219279624 1885500816 -2001717251 Thread: 57 
13365867 219279624 1885500816 -2001717251 Thread: 25 
13365867 219279624 1885500816 -2001717251 Thread: 35 
13365867 219279624 1885500816 -2001717251 Thread: 3 
13365867 219279624 1885500816 -2001717251 Thread: 30 
13365867 219279624 1885500816 -2001717251 Thread: 21 
13365867 219279624 1885500816 -2001717251 Thread: 51 
13365867 219279624 1885500816 -2001717251 Thread: 56 
13365867 219279624 1885500816 -2001717251 Thread: 58 
13365867 219279624 1885500816 -2001717251 Thread: 14 
13365867 219279624 1885500816 -2001717251 Thread: 47 
13365867 219279624 1885500816 -2001717251 Thread: 26 
13365867 219279624 1885500816 -2001717251 Thread: 40 
13365867 219279624 1885500816 -2001717251 Thread: 1 
13365867 219279624 1885500816 -2001717251 Thread: 61 
13365867 219279624 1885500816 -2001717251 Thread: 8 
13365867 219279624 1885500816 -2001717251 Thread: 34 
13365867 219279624 1885500816 -2001717251 Thread: 27 
13365867 219279624 1885500816 -2001717251 Thread: 7 
13365867 219279624 1885500816 -2001717251 Thread: 48 
13365867 219279624 1885500816 -2001717251 Thread: 18 
13365867 219279624 1885500816 -2001717251 Thread: 31 
13365867 219279624 1885500816 -2001717251 Thread: 12 
13365867 219279624 1885500816 -2001717251 Thread: 55 
13365867 219279624 1885500816 -2001717251 Thread: 4 


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/seed5.txt <==
510449160 606527568 -1348764988 -616637979 Thread: 24 
510449160 606527568 -1348764988 -616637979 Thread: 35 
510449160 606527568 -1348764988 -616637979 Thread: 14 
510449160 606527568 -1348764988 -616637979 Thread: 27 
510449160 606527568 -1348764988 -616637979 Thread: 33 
510449160 606527568 -1348764988 -616637979 Thread: 39 
510449160 606527568 -1348764988 -616637979 Thread: 34 
510449160 606527568 -1348764988 -616637979 Thread: 40 
510449160 606527568 -1348764988 -616637979 Thread: 5 
510449160 606527568 -1348764988 -616637979 Thread: 7 
510449160 606527568 -1348764988 -616637979 Thread: 6 
510449160 606527568 -1348764988 -616637979 Thread: 2 
510449160 606527568 -1348764988 -616637979 Thread: 15 
510449160 606527568 -1348764988 -616637979 Thread: 18 
510449160 606527568 -1348764988 -616637979 Thread: 59 
510449160 606527568 -1348764988 -616637979 Thread: 36 
510449160 606527568 -1348764988 -616637979 Thread: 1 
510449160 606527568 -1348764988 -616637979 Thread: 42 
510449160 606527568 -1348764988 -616637979 Thread: 20 
510449160 606527568 -1348764988 -616637979 Thread: 32 
510449160 606527568 -1348764988 -616637979 Thread: 45 
510449160 606527568 -1348764988 -616637979 Thread: 19 
510449160 606527568 -1348764988 -616637979 Thread: 46 
510449160 606527568 -1348764988 -616637979 Thread: 63 
510449160 606527568 -1348764988 -616637979 Thread: 25 
510449160 606527568 -1348764988 -616637979 Thread: 61 
510449160 606527568 -1348764988 -616637979 Thread: 22 
510449160 606527568 -1348764988 -616637979 Thread: 48 
510449160 606527568 -1348764988 -616637979 Thread: 30 
510449160 606527568 -1348764988 -616637979 Thread: 13 
510449160 606527568 -1348764988 -616637979 Thread: 43 
510449160 606527568 -1348764988 -616637979 Thread: 11 
510449160 606527568 -1348764988 -616637979 Thread: 17 
510449160 606527568 -1348764988 -616637979 Thread: 0 
510449160 606527568 -1348764988 -616637979 Thread: 54 
510449160 606527568 -1348764988 -616637979 Thread: 44 
510449160 606527568 -1348764988 -616637979 Thread: 28 
510449160 606527568 -1348764988 -616637979 Thread: 50 
510449160 606527568 -1348764988 -616637979 Thread: 9 
510449160 606527568 -1348764988 -616637979 Thread: 23 
510449160 606527568 -1348764988 -616637979 Thread: 12 
510449160 606527568 -1348764988 -616637979 Thread: 47 
510449160 606527568 -1348764988 -616637979 Thread: 3 
510449160 606527568 -1348764988 -616637979 Thread: 52 
510449160 606527568 -1348764988 -616637979 Thread: 10 
510449160 606527568 -1348764988 -616637979 Thread: 49 
510449160 606527568 -1348764988 -616637979 Thread: 60 
510449160 606527568 -1348764988 -616637979 Thread: 21 
510449160 606527568 -1348764988 -616637979 Thread: 16 
510449160 606527568 -1348764988 -616637979 Thread: 31 
510449160 606527568 -1348764988 -616637979 Thread: 51 
510449160 606527568 -1348764988 -616637979 Thread: 37 
510449160 606527568 -1348764988 -616637979 Thread: 53 
510449160 606527568 -1348764988 -616637979 Thread: 55 
510449160 606527568 -1348764988 -616637979 Thread: 58 
510449160 606527568 -1348764988 -616637979 Thread: 38 
510449160 606527568 -1348764988 -616637979 Thread: 62 
510449160 606527568 -1348764988 -616637979 Thread: 57 
510449160 606527568 -1348764988 -616637979 Thread: 29 
510449160 606527568 -1348764988 -616637979 Thread: 56 
510449160 606527568 -1348764988 -616637979 Thread: 26 
510449160 606527568 -1348764988 -616637979 Thread: 4 
510449160 606527568 -1348764988 -616637979 Thread: 8 
510449160 606527568 -1348764988 -616637979 Thread: 41 


==> Ancillary/Data/5Fields/constMass/Data/_1024_08_40/seed6.txt <==
-956464925 -477863866 1443521835 991018883 Thread: 60 
-956464925 -477863866 1443521835 991018883 Thread: 58 
-956464925 -477863866 1443521835 991018883 Thread: 38 
-956464925 -477863866 1443521835 991018883 Thread: 46 
-956464925 -477863866 1443521835 991018883 Thread: 18 
-956464925 -477863866 1443521835 991018883 Thread: 50 
-956464925 -477863866 1443521835 991018883 Thread: 10 
-956464925 -477863866 1443521835 991018883 Thread: 37 
-956464925 -477863866 1443521835 991018883 Thread: 9 
-956464925 -477863866 1443521835 991018883 Thread: 43 
-956464925 -477863866 1443521835 991018883 Thread: 52 
-956464925 -477863866 1443521835 991018883 Thread: 15 
-956464925 -477863866 1443521835 991018883 Thread: 27 
-956464925 -477863866 1443521835 991018883 Thread: 17 
-956464925 -477863866 1443521835 991018883 Thread: 62 
-956464925 -477863866 1443521835 991018883 Thread: 31 
-956464925 -477863866 1443521835 991018883 Thread: 59 
-956464925 -477863866 1443521835 991018883 Thread: 34 
-956464925 -477863866 1443521835 991018883 Thread: 8 
-956464925 -477863866 1443521835 991018883 Thread: 44 
-956464925 -477863866 1443521835 991018883 Thread: 53 
-956464925 -477863866 1443521835 991018883 Thread: 25 
-956464925 -477863866 1443521835 991018883 Thread: 61 
-956464925 -477863866 1443521835 991018883 Thread: 33 
-956464925 -477863866 1443521835 991018883 Thread: 47 
-956464925 -477863866 1443521835 991018883 Thread: 4 
-956464925 -477863866 1443521835 991018883 Thread: 41 
-956464925 -477863866 1443521835 991018883 Thread: 0 
-956464925 -477863866 1443521835 991018883 Thread: 56 
-956464925 -477863866 1443521835 991018883 Thread: 35 
-956464925 -477863866 1443521835 991018883 Thread: 13 
-956464925 -477863866 1443521835 991018883 Thread: 28 
-956464925 -477863866 1443521835 991018883 Thread: 32 
-956464925 -477863866 1443521835 991018883 Thread: 49 
-956464925 -477863866 1443521835 991018883 Thread: 57 
-956464925 -477863866 1443521835 991018883 Thread: 40 
-956464925 -477863866 1443521835 991018883 Thread: 5 
-956464925 -477863866 1443521835 991018883 Thread: 20 
-956464925 -477863866 1443521835 991018883 Thread: 16 
-956464925 -477863866 1443521835 991018883 Thread: 24 
-956464925 -477863866 1443521835 991018883 Thread: 29 
-956464925 -477863866 1443521835 991018883 Thread: 3 
-956464925 -477863866 1443521835 991018883 Thread: 12 
-956464925 -477863866 1443521835 991018883 Thread: 51 
-956464925 -477863866 1443521835 991018883 Thread: 19 
-956464925 -477863866 1443521835 991018883 Thread: 30 
-956464925 -477863866 1443521835 991018883 Thread: 7 
-956464925 -477863866 1443521835 991018883 Thread: 6 
-956464925 -477863866 1443521835 991018883 Thread: 14 
-956464925 -477863866 1443521835 991018883 Thread: 22 
-956464925 -477863866 1443521835 991018883 Thread: 63 
-956464925 -477863866 1443521835 991018883 Thread: 21 
-956464925 -477863866 1443521835 991018883 Thread: 48 
-956464925 -477863866 1443521835 991018883 Thread: 39 
-956464925 -477863866 1443521835 991018883 Thread: 23 
-956464925 -477863866 1443521835 991018883 Thread: 2 
-956464925 -477863866 1443521835 991018883 Thread: 26 
-956464925 -477863866 1443521835 991018883 Thread: 11 
-956464925 -477863866 1443521835 991018883 Thread: 36 
-956464925 -477863866 1443521835 991018883 Thread: 55 
-956464925 -477863866 1443521835 991018883 Thread: 1 
-956464925 -477863866 1443521835 991018883 Thread: 42 
-956464925 -477863866 1443521835 991018883 Thread: 54 
-956464925 -477863866 1443521835 991018883 Thread: 45 


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/axionNum1.txt <==
27,339206,3.17209e+08
81,1.68555e+06,1.85451e+09
135,8.38931e+06,1.42306e+09
189,1.38075e+07,7.09533e+08
243,1.89908e+07,3.83861e+08
297,2.39038e+07,2.25907e+08
351,2.82804e+07,1.43827e+08
405,3.1503e+07,9.97999e+07
459,3.23882e+07,7.62021e+07
513,2.93005e+07,6.46468e+07
567,2.15014e+07,6.26056e+07
621,1.22642e+07,6.38708e+07
675,8.71221e+06,5.53225e+07
729,1.29156e+07,3.62698e+07
783,1.72513e+07,2.36443e+07
837,1.53691e+07,2.24299e+07
891,9.16221e+06,2.5833e+07
945,6.31481e+06,2.39341e+07
999,9.58716e+06,1.5691e+07
1053,1.0964e+07,1.23208e+07
1107,6.9747e+06,1.47642e+07
1161,5.08249e+06,1.40276e+07
1215,7.80991e+06,9.13197e+06
1269,7.04302e+06,8.92535e+06
1323,4.10924e+06,1.04713e+07
1377,5.73312e+06,7.35945e+06
1431,5.80954e+06,6.52411e+06
1485,3.4568e+06,7.91806e+06
1539,4.98045e+06,5.45261e+06
1593,4.27188e+06,5.58586e+06
1647,3.14703e+06,5.94969e+06
1701,4.47878e+06,4.06742e+06
1755,2.76815e+06,5.25302e+06
1809,3.64656e+06,3.83746e+06
1863,2.98536e+06,4.11934e+06
1917,2.83114e+06,3.79931e+06
1971,3.03176e+06,3.29616e+06
2025,2.35241e+06,3.57006e+06
2079,2.86715e+06,2.80213e+06
2133,2.1011e+06,3.22065e+06
2187,2.60543e+06,2.50406e+06
2241,1.98018e+06,2.82768e+06
2295,2.28729e+06,2.33813e+06
2349,1.9711e+06,2.40091e+06
2403,1.90893e+06,2.2891e+06
2457,2.04339e+06,1.96255e+06
2511,1.5542e+06,2.26114e+06
2565,2.02155e+06,1.66979e+06
2619,1.4542e+06,2.03591e+06
2673,1.6862e+06,1.70144e+06
2727,1.66253e+06,1.57716e+06
2781,1.27975e+06,1.81299e+06
2835,1.62303e+06,1.39051e+06
2889,1.39975e+06,1.47263e+06
2943,1.17734e+06,1.58091e+06
2997,1.46028e+06,1.23043e+06
3051,1.2999e+06,1.27674e+06
3105,1.05494e+06,1.41248e+06
3159,1.25045e+06,1.16074e+06
3213,1.28847e+06,1.04722e+06
3267,1.0248e+06,1.20402e+06
3321,979377,1.17973e+06
3375,1.1464e+06,969627
3429,1.13101e+06,916153
3483,934350,1.02682e+06
3537,847497,1.04713e+06
3591,939875,914832
3645,1.02624e+06,789779
3699,973617,783747
3753,838668,850673
3807,746590,885464
3861,749280,841219
3915,808559,750612
3969,857882,670769


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/axionNum2.txt <==
27,339223,3.17223e+08
81,1.68819e+06,1.856e+09
135,8.37883e+06,1.42196e+09
189,1.37935e+07,7.08429e+08
243,1.899e+07,3.83694e+08
297,2.38909e+07,2.25852e+08
351,2.82686e+07,1.43928e+08
405,3.15479e+07,9.99072e+07
459,3.25364e+07,7.59946e+07
513,2.94753e+07,6.4569e+07
567,2.14989e+07,6.30526e+07
621,1.19921e+07,6.48985e+07
675,8.60219e+06,5.56531e+07
729,1.32094e+07,3.55987e+07
783,1.74862e+07,2.33952e+07
837,1.53052e+07,2.26842e+07
891,8.99202e+06,2.61111e+07
945,6.34678e+06,2.3852e+07
999,9.75434e+06,1.54525e+07
1053,1.09439e+07,1.24091e+07
1107,6.88722e+06,1.48732e+07
1161,5.13407e+06,1.39427e+07
1215,7.86773e+06,9.0724e+06
1269,6.98865e+06,8.99171e+06
1323,4.11458e+06,1.04502e+07
1377,5.77626e+06,7.3074e+06
1431,5.7723e+06,6.56401e+06
1485,3.46985e+06,7.89192e+06
1539,4.99338e+06,5.43354e+06
1593,4.24817e+06,5.6064e+06
1647,3.17004e+06,5.91427e+06
1701,4.46043e+06,4.08385e+06
1755,2.77958e+06,5.2322e+06
1809,3.63706e+06,3.84321e+06
1863,2.9916e+06,4.10589e+06
1917,2.82308e+06,3.80311e+06
1971,3.03836e+06,3.2829e+06
2025,2.34316e+06,3.57486e+06
2079,2.87474e+06,2.7896e+06
2133,2.08953e+06,3.22735e+06
2187,2.6171e+06,2.4876e+06
2241,1.96426e+06,2.8392e+06
2295,2.30247e+06,2.31913e+06
2349,1.95365e+06,2.41409e+06
2403,1.9218e+06,2.27268e+06
2457,2.03483e+06,1.96742e+06
2511,1.55049e+06,2.26154e+06
2565,2.03357e+06,1.65472e+06
2619,1.43497e+06,2.05144e+06
2673,1.69839e+06,1.68732e+06
2727,1.66119e+06,1.57474e+06
2781,1.26685e+06,1.82257e+06
2835,1.63702e+06,1.37493e+06
2889,1.39426e+06,1.47472e+06
2943,1.16666e+06,1.58855e+06
2997,1.47217e+06,1.21744e+06
3051,1.29876e+06,1.2754e+06
3105,1.04201e+06,1.42205e+06
3159,1.25592e+06,1.15396e+06
3213,1.29703e+06,1.0374e+06
3267,1.01621e+06,1.2096e+06
3321,970891,1.18567e+06
3375,1.15265e+06,962530
3429,1.13844e+06,907814
3483,929642,1.02911e+06
3537,837943,1.05383e+06
3591,938356,914799
3645,1.033e+06,782617
3699,979164,777417
3753,836672,850803
3807,739278,890282
3861,742959,845308
3915,807451,750376
3969,861713,666463


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/axionNum3.txt <==
27,339227,3.17205e+08
81,1.68689e+06,1.85485e+09
135,8.3845e+06,1.42306e+09
189,1.37877e+07,7.08148e+08
243,1.89606e+07,3.84346e+08
297,2.38491e+07,2.26748e+08
351,2.82169e+07,1.44577e+08
405,3.14904e+07,1.00388e+08
459,3.25036e+07,7.62827e+07
513,2.95428e+07,6.44006e+07
567,2.17387e+07,6.23459e+07
621,1.22828e+07,6.42219e+07
675,8.66442e+06,5.55024e+07
729,1.29643e+07,3.61587e+07
783,1.73504e+07,2.36874e+07
837,1.549e+07,2.23848e+07
891,9.19796e+06,2.58832e+07
945,6.31976e+06,2.39431e+07
999,9.60835e+06,1.57098e+07
1053,1.10206e+07,1.23119e+07
1107,7.01699e+06,1.47585e+07
1161,5.08802e+06,1.40488e+07
1215,7.82341e+06,9.15241e+06
1269,7.08538e+06,8.91002e+06
1323,4.12611e+06,1.0477e+07
1377,5.73324e+06,7.38581e+06
1431,5.84039e+06,6.51506e+06
1485,3.47447e+06,7.91884e+06
1539,4.97607e+06,5.47921e+06
1593,4.30311e+06,5.57327e+06
1647,3.14921e+06,5.96384e+06
1701,4.48667e+06,4.07641e+06
1755,2.79283e+06,5.24376e+06
1809,3.6341e+06,3.86705e+06
1863,3.01956e+06,4.09823e+06
1917,2.81396e+06,3.83295e+06
1971,3.06406e+06,3.27515e+06
2025,2.33797e+06,3.59795e+06
2079,2.89539e+06,2.78446e+06
2133,2.08816e+06,3.24494e+06
2187,2.63211e+06,2.48752e+06
2241,1.9669e+06,2.85117e+06
2295,2.31181e+06,2.32392e+06
2349,1.96052e+06,2.42037e+06
2403,1.92641e+06,2.28128e+06
2457,2.04343e+06,1.97071e+06
2511,1.55585e+06,2.26839e+06
2565,2.03653e+06,1.6627e+06
2619,1.4465e+06,2.05074e+06
2673,1.69871e+06,1.69714e+06
2727,1.66691e+06,1.57935e+06
2781,1.27704e+06,1.82233e+06
2835,1.63443e+06,1.38647e+06
2889,1.40138e+06,1.47687e+06
2943,1.17663e+06,1.58755e+06
2997,1.46933e+06,1.22788e+06
3051,1.30327e+06,1.27906e+06
3105,1.05349e+06,1.41914e+06
3159,1.25556e+06,1.16131e+06
3213,1.29508e+06,1.04612e+06
3267,1.02578e+06,1.20783e+06
3321,979486,1.18435e+06
3375,1.15051e+06,970630
3429,1.13597e+06,916156
3483,936301,1.02928e+06
3537,847625,1.05112e+06
3591,941443,917371
3645,1.03029e+06,789954
3699,978424,783226
3753,842078,851277
3807,747999,887673
3861,749427,844512
3915,808641,753874
3969,858888,673115


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/axionNum4.txt <==
27,339232,3.17219e+08
81,1.68775e+06,1.85575e+09
135,8.38178e+06,1.42144e+09
189,1.38006e+07,7.07577e+08
243,1.89873e+07,3.83775e+08
297,2.38982e+07,2.2584e+08
351,2.82902e+07,1.43931e+08
405,3.15586e+07,1.00052e+08
459,3.24659e+07,7.61363e+07
513,2.92448e+07,6.47204e+07
567,2.11729e+07,6.32869e+07
621,1.1828e+07,6.48827e+07
675,8.68158e+06,5.51792e+07
729,1.32163e+07,3.54851e+07
783,1.73266e+07,2.34754e+07
837,1.50727e+07,2.28232e+07
891,8.87664e+06,2.61129e+07
945,6.42024e+06,2.36147e+07
999,9.72748e+06,1.54409e+07
1053,1.07729e+07,1.25245e+07
1107,6.81626e+06,1.48456e+07
1161,5.1956e+06,1.38067e+07
1215,7.78975e+06,9.11916e+06
1269,6.8886e+06,9.03165e+06
1323,4.15163e+06,1.03575e+07
1377,5.73436e+06,7.32164e+06
1431,5.70407e+06,6.58492e+06
1485,3.48899e+06,7.8377e+06
1539,4.95326e+06,5.44503e+06
1593,4.21214e+06,5.60786e+06
1647,3.17924e+06,5.88039e+06
1701,4.41542e+06,4.10016e+06
1755,2.77716e+06,5.20982e+06
1809,3.62044e+06,3.83723e+06
1863,2.96557e+06,4.10884e+06
1917,2.82733e+06,3.77968e+06
1971,3.00233e+06,3.29831e+06
2025,2.35551e+06,3.54444e+06
2079,2.83784e+06,2.80764e+06
2133,2.10386e+06,3.19663e+06
2187,2.58176e+06,2.50587e+06
2241,1.97758e+06,2.81145e+06
2295,2.2723e+06,2.33338e+06
2349,1.96057e+06,2.39399e+06
2403,1.90482e+06,2.27513e+06
2457,2.02517e+06,1.9647e+06
2511,1.55407e+06,2.24551e+06
2565,2.00769e+06,1.66747e+06
2619,1.44742e+06,2.02863e+06
2673,1.68061e+06,1.69282e+06
2727,1.65094e+06,1.5749e+06
2781,1.27611e+06,1.80365e+06
2835,1.61654e+06,1.38435e+06
2889,1.38939e+06,1.47087e+06
2943,1.17291e+06,1.57379e+06
2997,1.45631e+06,1.22311e+06
3051,1.29119e+06,1.27442e+06
3105,1.04797e+06,1.40894e+06
3159,1.24768e+06,1.15353e+06
3213,1.28366e+06,1.04226e+06
3267,1.01641e+06,1.20267e+06
3321,973462,1.17639e+06
3375,1.14474e+06,962753
3429,1.12805e+06,910690
3483,926934,1.02552e+06
3537,839585,1.04645e+06
3591,936210,910645
3645,1.02613e+06,782737
3699,972446,777807
3753,833337,848584
3807,738411,886041
3861,741846,841292
3915,804404,748047
3969,857110,665555


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/axionNum5.txt <==
27,339238,3.17218e+08
81,1.68647e+06,1.85564e+09
135,8.38692e+06,1.42192e+09
189,1.3808e+07,7.08463e+08
243,1.89847e+07,3.83667e+08
297,2.38678e+07,2.258e+08
351,2.82333e+07,1.43917e+08
405,3.15115e+07,9.97373e+07
459,3.25426e+07,7.58577e+07
513,2.96211e+07,6.41894e+07
567,2.19099e+07,6.23668e+07
621,1.25781e+07,6.39621e+07
675,8.7763e+06,5.59299e+07
729,1.28844e+07,3.69003e+07
783,1.738e+07,2.37957e+07
837,1.55914e+07,2.25204e+07
891,9.4039e+06,2.58722e+07
945,6.42881e+06,2.41691e+07
999,9.60609e+06,1.59743e+07
1053,1.1074e+07,1.24357e+07
1107,7.17049e+06,1.47896e+07
1161,5.17619e+06,1.41857e+07
1215,7.82802e+06,9.3101e+06
1269,7.16953e+06,8.9797e+06
1323,4.24427e+06,1.05197e+07
1377,5.73586e+06,7.52598e+06
1431,5.90581e+06,6.57828e+06
1485,3.57151e+06,7.9521e+06
1539,4.97134e+06,5.59718e+06
1593,4.39013e+06,5.59328e+06
1647,3.18968e+06,6.03143e+06
1701,4.50627e+06,4.15041e+06
1755,2.87598e+06,5.25167e+06
1809,3.62935e+06,3.95562e+06
1863,3.0978e+06,4.10048e+06
1917,2.81623e+06,3.90755e+06
1971,3.12425e+06,3.28686e+06
2025,2.34891e+06,3.65737e+06
2079,2.94396e+06,2.80066e+06
2133,2.10059e+06,3.29596e+06
2187,2.67781e+06,2.50082e+06
2241,1.97413e+06,2.90078e+06
2295,2.35967e+06,2.3302e+06
2349,1.96211e+06,2.46896e+06
2403,1.97303e+06,2.28504e+06
2457,2.04781e+06,2.01107e+06
2511,1.58879e+06,2.28183e+06
2565,2.05823e+06,1.68312e+06
2619,1.45508e+06,2.08352e+06
2673,1.73598e+06,1.70042e+06
2727,1.67276e+06,1.61002e+06
2781,1.29575e+06,1.84116e+06
2835,1.66371e+06,1.39286e+06
2889,1.4057e+06,1.50534e+06
2943,1.19484e+06,1.60257e+06
2997,1.49572e+06,1.23373e+06
3051,1.31e+06,1.30164e+06
3105,1.06432e+06,1.43766e+06
3159,1.2798e+06,1.1666e+06
3213,1.30953e+06,1.05863e+06
3267,1.03098e+06,1.22829e+06
3321,993268,1.19667e+06
3375,1.17064e+06,976117
3429,1.14938e+06,926645
3483,942922,1.04518e+06
3537,856930,1.06427e+06
3591,956415,925148
3645,1.04521e+06,796964
3699,988513,793569
3753,848625,864227
3807,755410,899403
3861,760524,852548
3915,822718,758992
3969,873133,677622


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/axionNum6.txt <==
27,339193,3.17202e+08
81,1.68568e+06,1.85516e+09
135,8.39518e+06,1.42338e+09
189,1.38105e+07,7.09601e+08
243,1.89677e+07,3.83733e+08
297,2.3857e+07,2.25568e+08
351,2.82454e+07,1.4387e+08
405,3.15431e+07,9.99094e+07
459,3.26114e+07,7.59563e+07
513,2.98425e+07,6.40234e+07
567,2.23766e+07,6.17324e+07
621,1.3035e+07,6.35805e+07
675,8.8698e+06,5.61526e+07
729,1.2653e+07,3.77576e+07
783,1.73446e+07,2.40703e+07
837,1.59278e+07,2.22912e+07
891,9.84234e+06,2.55244e+07
945,6.44638e+06,2.44355e+07
999,9.40365e+06,1.63807e+07
1053,1.12333e+07,1.23574e+07
1107,7.51442e+06,1.45448e+07
1161,5.11855e+06,1.44283e+07
1215,7.7244e+06,9.51636e+06
1269,7.43343e+06,8.78626e+06
1323,4.30943e+06,1.05745e+07
1377,5.6142e+06,7.73615e+06
1431,6.10486e+06,6.44401e+06
1485,3.60263e+06,8.01538e+06
1539,4.9083e+06,5.72323e+06
1593,4.5662e+06,5.48379e+06
1647,3.13234e+06,6.15852e+06
1701,4.56106e+06,4.1495e+06
1755,2.95146e+06,5.2386e+06
1809,3.57794e+06,4.05611e+06
1863,3.22159e+06,4.0308e+06
1917,2.75077e+06,4.01881e+06
1971,3.23133e+06,3.22733e+06
2025,2.30345e+06,3.74461e+06
2079,3.02735e+06,2.76008e+06
2133,2.06695e+06,3.3674e+06
2187,2.7534e+06,2.46414e+06
2241,1.93675e+06,2.97154e+06
2295,2.43991e+06,2.28721e+06
2349,1.91578e+06,2.54408e+06
2403,2.05301e+06,2.24088e+06
2457,2.01158e+06,2.0723e+06
2511,1.63711e+06,2.26575e+06
2565,2.07119e+06,1.69598e+06
2619,1.43936e+06,2.12435e+06
2673,1.80128e+06,1.66498e+06
2727,1.63814e+06,1.66413e+06
2781,1.32404e+06,1.83885e+06
2835,1.70513e+06,1.37559e+06
2889,1.36812e+06,1.56003e+06
2943,1.22971e+06,1.59174e+06
2997,1.53397e+06,1.21769e+06
3051,1.27627e+06,1.35013e+06
3105,1.07829e+06,1.44351e+06
3159,1.3309e+06,1.13839e+06
3213,1.29882e+06,1.08397e+06
3267,1.00681e+06,1.26572e+06
3321,1.02695e+06,1.18322e+06
3375,1.21099e+06,955329
3429,1.13858e+06,949884
3483,916688,1.08216e+06
3537,869853,1.06697e+06
3591,998764,901939
3645,1.06975e+06,788265
3699,976756,815255
3753,824386,896742
3807,749862,916103
3861,782296,845746
3915,857741,740717
3969,901215,664695


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/runParams1.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/runParams2.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/runParams3.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/runParams4.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/runParams5.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/runParams6.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/seed1.txt <==
-1682668037 564083845 -1625484223 -792757931 Thread: 46 
-1682668037 564083845 -1625484223 -792757931 Thread: 62 
-1682668037 564083845 -1625484223 -792757931 Thread: 14 
-1682668037 564083845 -1625484223 -792757931 Thread: 41 
-1682668037 564083845 -1625484223 -792757931 Thread: 35 
-1682668037 564083845 -1625484223 -792757931 Thread: 26 
-1682668037 564083845 -1625484223 -792757931 Thread: 11 
-1682668037 564083845 -1625484223 -792757931 Thread: 24 
-1682668037 564083845 -1625484223 -792757931 Thread: 20 
-1682668037 564083845 -1625484223 -792757931 Thread: 47 
-1682668037 564083845 -1625484223 -792757931 Thread: 52 
-1682668037 564083845 -1625484223 -792757931 Thread: 19 
-1682668037 564083845 -1625484223 -792757931 Thread: 48 
-1682668037 564083845 -1625484223 -792757931 Thread: 7 
-1682668037 564083845 -1625484223 -792757931 Thread: 25 
-1682668037 564083845 -1625484223 -792757931 Thread: 3 
-1682668037 564083845 -1625484223 -792757931 Thread: 37 
-1682668037 564083845 -1625484223 -792757931 Thread: 6 
-1682668037 564083845 -1625484223 -792757931 Thread: 9 
-1682668037 564083845 -1625484223 -792757931 Thread: 15 
-1682668037 564083845 -1625484223 -792757931 Thread: 54 
-1682668037 564083845 -1625484223 -792757931 Thread: 5 
-1682668037 564083845 -1625484223 -792757931 Thread: 49 
-1682668037 564083845 -1625484223 -792757931 Thread: 36 
-1682668037 564083845 -1625484223 -792757931 Thread: 32 
-1682668037 564083845 -1625484223 -792757931 Thread: 17 
-1682668037 564083845 -1625484223 -792757931 Thread: 60 
-1682668037 564083845 -1625484223 -792757931 Thread: 18 
-1682668037 564083845 -1625484223 -792757931 Thread: 51 
-1682668037 564083845 -1625484223 -792757931 Thread: 0 
-1682668037 564083845 -1625484223 -792757931 Thread: 50 
-1682668037 564083845 -1625484223 -792757931 Thread: 44 
-1682668037 564083845 -1625484223 -792757931 Thread: 2 
-1682668037 564083845 -1625484223 -792757931 Thread: 1 
-1682668037 564083845 -1625484223 -792757931 Thread: 33 
-1682668037 564083845 -1625484223 -792757931 Thread: 4 
-1682668037 564083845 -1625484223 -792757931 Thread: 30 
-1682668037 564083845 -1625484223 -792757931 Thread: 10 
-1682668037 564083845 -1625484223 -792757931 Thread: 38 
-1682668037 564083845 -1625484223 -792757931 Thread: 8 
-1682668037 564083845 -1625484223 -792757931 Thread: 42 
-1682668037 564083845 -1625484223 -792757931 Thread: 56 
-1682668037 564083845 -1625484223 -792757931 Thread: 21 
-1682668037 564083845 -1625484223 -792757931 Thread: 31 
-1682668037 564083845 -1625484223 -792757931 Thread: 23 
-1682668037 564083845 -1625484223 -792757931 Thread: 57 
-1682668037 564083845 -1625484223 -792757931 Thread: 39 
-1682668037 564083845 -1625484223 -792757931 Thread: 13 
-1682668037 564083845 -1625484223 -792757931 Thread: 27 
-1682668037 564083845 -1625484223 -792757931 Thread: 16 
-1682668037 564083845 -1625484223 -792757931 Thread: 61 
-1682668037 564083845 -1625484223 -792757931 Thread: 58 
-1682668037 564083845 -1625484223 -792757931 Thread: 40 
-1682668037 564083845 -1625484223 -792757931 Thread: 45 
-1682668037 564083845 -1625484223 -792757931 Thread: 12 
-1682668037 564083845 -1625484223 -792757931 Thread: 63 
-1682668037 564083845 -1625484223 -792757931 Thread: 59 
-1682668037 564083845 -1625484223 -792757931 Thread: 53 
-1682668037 564083845 -1625484223 -792757931 Thread: 22 
-1682668037 564083845 -1625484223 -792757931 Thread: 34 
-1682668037 564083845 -1625484223 -792757931 Thread: 29 
-1682668037 564083845 -1625484223 -792757931 Thread: 43 
-1682668037 564083845 -1625484223 -792757931 Thread: 55 
-1682668037 564083845 -1625484223 -792757931 Thread: 28 


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/seed2.txt <==
-1804184326 -1120058439 -667223966 254818250 Thread: 38 
-1804184326 -1120058439 -667223966 254818250 Thread: 16 
-1804184326 -1120058439 -667223966 254818250 Thread: 54 
-1804184326 -1120058439 -667223966 254818250 Thread: 6 
-1804184326 -1120058439 -667223966 254818250 Thread: 37 
-1804184326 -1120058439 -667223966 254818250 Thread: 7 
-1804184326 -1120058439 -667223966 254818250 Thread: 47 
-1804184326 -1120058439 -667223966 254818250 Thread: 18 
-1804184326 -1120058439 -667223966 254818250 Thread: 58 
-1804184326 -1120058439 -667223966 254818250 Thread: 4 
-1804184326 -1120058439 -667223966 254818250 Thread: 28 
-1804184326 -1120058439 -667223966 254818250 Thread: 53 
-1804184326 -1120058439 -667223966 254818250 Thread: 33 
-1804184326 -1120058439 -667223966 254818250 Thread: 1 
-1804184326 -1120058439 -667223966 254818250 Thread: 52 
-1804184326 -1120058439 -667223966 254818250 Thread: 3 
-1804184326 -1120058439 -667223966 254818250 Thread: 27 
-1804184326 -1120058439 -667223966 254818250 Thread: 25 
-1804184326 -1120058439 -667223966 254818250 Thread: 9 
-1804184326 -1120058439 -667223966 254818250 Thread: 40 
-1804184326 -1120058439 -667223966 254818250 Thread: 12 
-1804184326 -1120058439 -667223966 254818250 Thread: 29 
-1804184326 -1120058439 -667223966 254818250 Thread: 51 
-1804184326 -1120058439 -667223966 254818250 Thread: 41 
-1804184326 -1120058439 -667223966 254818250 Thread: 10 
-1804184326 -1120058439 -667223966 254818250 Thread: 26 
-1804184326 -1120058439 -667223966 254818250 Thread: 23 
-1804184326 -1120058439 -667223966 254818250 Thread: 55 
-1804184326 -1120058439 -667223966 254818250 Thread: 20 
-1804184326 -1120058439 -667223966 254818250 Thread: 45 
-1804184326 -1120058439 -667223966 254818250 Thread: 2 
-1804184326 -1120058439 -667223966 254818250 Thread: 30 
-1804184326 -1120058439 -667223966 254818250 Thread: 19 
-1804184326 -1120058439 -667223966 254818250 Thread: 57 
-1804184326 -1120058439 -667223966 254818250 Thread: 43 
-1804184326 -1120058439 -667223966 254818250 Thread: 49 
-1804184326 -1120058439 -667223966 254818250 Thread: 59 
-1804184326 -1120058439 -667223966 254818250 Thread: 24 
-1804184326 -1120058439 -667223966 254818250 Thread: 31 
-1804184326 -1120058439 -667223966 254818250 Thread: 8 
-1804184326 -1120058439 -667223966 254818250 Thread: 14 
-1804184326 -1120058439 -667223966 254818250 Thread: 42 
-1804184326 -1120058439 -667223966 254818250 Thread: 44 
-1804184326 -1120058439 -667223966 254818250 Thread: 13 
-1804184326 -1120058439 -667223966 254818250 Thread: 50 
-1804184326 -1120058439 -667223966 254818250 Thread: 0 
-1804184326 -1120058439 -667223966 254818250 Thread: 61 
-1804184326 -1120058439 -667223966 254818250 Thread: 15 
-1804184326 -1120058439 -667223966 254818250 Thread: 46 
-1804184326 -1120058439 -667223966 254818250 Thread: 34 
-1804184326 -1120058439 -667223966 254818250 Thread: 48 
-1804184326 -1120058439 -667223966 254818250 Thread: 32 
-1804184326 -1120058439 -667223966 254818250 Thread: 62 
-1804184326 -1120058439 -667223966 254818250 Thread: 21 
-1804184326 -1120058439 -667223966 254818250 Thread: 56 
-1804184326 -1120058439 -667223966 254818250 Thread: 36 
-1804184326 -1120058439 -667223966 254818250 Thread: 11 
-1804184326 -1120058439 -667223966 254818250 Thread: 63 
-1804184326 -1120058439 -667223966 254818250 Thread: 22 
-1804184326 -1120058439 -667223966 254818250 Thread: 35 
-1804184326 -1120058439 -667223966 254818250 Thread: 17 
-1804184326 -1120058439 -667223966 254818250 Thread: 39 
-1804184326 -1120058439 -667223966 254818250 Thread: 5 
-1804184326 -1120058439 -667223966 254818250 Thread: 60 


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/seed3.txt <==
517650121 -69748229 1819779506 1735948875 Thread: 2 
517650121 -69748229 1819779506 1735948875 Thread: 32 
517650121 -69748229 1819779506 1735948875 Thread: 20 
517650121 -69748229 1819779506 1735948875 Thread: 6 
517650121 -69748229 1819779506 1735948875 Thread: 1 
517650121 -69748229 1819779506 1735948875 Thread: 26 
517650121 -69748229 1819779506 1735948875 Thread: 0 
517650121 -69748229 1819779506 1735948875 Thread: 3 
517650121 -69748229 1819779506 1735948875 Thread: 19 
517650121 -69748229 1819779506 1735948875 Thread: 14 
517650121 -69748229 1819779506 1735948875 Thread: 40 
517650121 -69748229 1819779506 1735948875 Thread: 39 
517650121 -69748229 1819779506 1735948875 Thread: 15 
517650121 -69748229 1819779506 1735948875 Thread: 62 
517650121 -69748229 1819779506 1735948875 Thread: 8 
517650121 -69748229 1819779506 1735948875 Thread: 43 
517650121 -69748229 1819779506 1735948875 Thread: 11 
517650121 -69748229 1819779506 1735948875 Thread: 30 
517650121 -69748229 1819779506 1735948875 Thread: 50 
517650121 -69748229 1819779506 1735948875 Thread: 42 
517650121 -69748229 1819779506 1735948875 Thread: 4 
517650121 -69748229 1819779506 1735948875 Thread: 35 
517650121 -69748229 1819779506 1735948875 Thread: 55 
517650121 -69748229 1819779506 1735948875 Thread: 34 
517650121 -69748229 1819779506 1735948875 Thread: 12 
517650121 -69748229 1819779506 1735948875 Thread: 23 
517650121 -69748229 1819779506 1735948875 Thread: 46 
517650121 -69748229 1819779506 1735948875 Thread: 13 
517650121 -69748229 1819779506 1735948875 Thread: 31 
517650121 -69748229 1819779506 1735948875 Thread: 52 
517650121 -69748229 1819779506 1735948875 Thread: 49 
517650121 -69748229 1819779506 1735948875 Thread: 63 
517650121 -69748229 1819779506 1735948875 Thread: 7 
517650121 -69748229 1819779506 1735948875 Thread: 33 
517650121 -69748229 1819779506 1735948875 Thread: 10 
517650121 -69748229 1819779506 1735948875 Thread: 29 
517650121 -69748229 1819779506 1735948875 Thread: 44 
517650121 -69748229 1819779506 1735948875 Thread: 5 
517650121 -69748229 1819779506 1735948875 Thread: 58 
517650121 -69748229 1819779506 1735948875 Thread: 37 
517650121 -69748229 1819779506 1735948875 Thread: 38 
517650121 -69748229 1819779506 1735948875 Thread: 57 
517650121 -69748229 1819779506 1735948875 Thread: 61 
517650121 -69748229 1819779506 1735948875 Thread: 9 
517650121 -69748229 1819779506 1735948875 Thread: 41 
517650121 -69748229 1819779506 1735948875 Thread: 25 
517650121 -69748229 1819779506 1735948875 Thread: 22 
517650121 -69748229 1819779506 1735948875 Thread: 47 
517650121 -69748229 1819779506 1735948875 Thread: 51 
517650121 -69748229 1819779506 1735948875 Thread: 56 
517650121 -69748229 1819779506 1735948875 Thread: 17 
517650121 -69748229 1819779506 1735948875 Thread: 16 
517650121 -69748229 1819779506 1735948875 Thread: 24 
517650121 -69748229 1819779506 1735948875 Thread: 59 
517650121 -69748229 1819779506 1735948875 Thread: 60 
517650121 -69748229 1819779506 1735948875 Thread: 53 
517650121 -69748229 1819779506 1735948875 Thread: 21 
517650121 -69748229 1819779506 1735948875 Thread: 27 
517650121 -69748229 1819779506 1735948875 Thread: 28 
517650121 -69748229 1819779506 1735948875 Thread: 48 
517650121 -69748229 1819779506 1735948875 Thread: 54 
517650121 -69748229 1819779506 1735948875 Thread: 18 
517650121 -69748229 1819779506 1735948875 Thread: 36 
517650121 -69748229 1819779506 1735948875 Thread: 45 


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/seed4.txt <==
-1103794359 -1174342972 -317140672 1273455539 Thread: 0 
-1103794359 -1174342972 -317140672 1273455539 Thread: 12 
-1103794359 -1174342972 -317140672 1273455539 Thread: 33 
-1103794359 -1174342972 -317140672 1273455539 Thread: 48 
-1103794359 -1174342972 -317140672 1273455539 Thread: 45 
-1103794359 -1174342972 -317140672 1273455539 Thread: 28 
-1103794359 -1174342972 -317140672 1273455539 Thread: 34 
-1103794359 -1174342972 -317140672 1273455539 Thread: 37 
-1103794359 -1174342972 -317140672 1273455539 Thread: 55 
-1103794359 -1174342972 -317140672 1273455539 Thread: 23 
-1103794359 -1174342972 -317140672 1273455539 Thread: 46 
-1103794359 -1174342972 -317140672 1273455539 Thread: 19 
-1103794359 -1174342972 -317140672 1273455539 Thread: 43 
-1103794359 -1174342972 -317140672 1273455539 Thread: 13 
-1103794359 -1174342972 -317140672 1273455539 Thread: 52 
-1103794359 -1174342972 -317140672 1273455539 Thread: 38 
-1103794359 -1174342972 -317140672 1273455539 Thread: 10 
-1103794359 -1174342972 -317140672 1273455539 Thread: 36 
-1103794359 -1174342972 -317140672 1273455539 Thread: 14 
-1103794359 -1174342972 -317140672 1273455539 Thread: 25 
-1103794359 -1174342972 -317140672 1273455539 Thread: 31 
-1103794359 -1174342972 -317140672 1273455539 Thread: 39 
-1103794359 -1174342972 -317140672 1273455539 Thread: 49 
-1103794359 -1174342972 -317140672 1273455539 Thread: 26 
-1103794359 -1174342972 -317140672 1273455539 Thread: 1 
-1103794359 -1174342972 -317140672 1273455539 Thread: 61 
-1103794359 -1174342972 -317140672 1273455539 Thread: 56 
-1103794359 -1174342972 -317140672 1273455539 Thread: 41 
-1103794359 -1174342972 -317140672 1273455539 Thread: 35 
-1103794359 -1174342972 -317140672 1273455539 Thread: 11 
-1103794359 -1174342972 -317140672 1273455539 Thread: 53 
-1103794359 -1174342972 -317140672 1273455539 Thread: 54 
-1103794359 -1174342972 -317140672 1273455539 Thread: 30 
-1103794359 -1174342972 -317140672 1273455539 Thread: 24 
-1103794359 -1174342972 -317140672 1273455539 Thread: 32 
-1103794359 -1174342972 -317140672 1273455539 Thread: 47 
-1103794359 -1174342972 -317140672 1273455539 Thread: 51 
-1103794359 -1174342972 -317140672 1273455539 Thread: 3 
-1103794359 -1174342972 -317140672 1273455539 Thread: 57 
-1103794359 -1174342972 -317140672 1273455539 Thread: 63 
-1103794359 -1174342972 -317140672 1273455539 Thread: 27 
-1103794359 -1174342972 -317140672 1273455539 Thread: 7 
-1103794359 -1174342972 -317140672 1273455539 Thread: 59 
-1103794359 -1174342972 -317140672 1273455539 Thread: 58 
-1103794359 -1174342972 -317140672 1273455539 Thread: 9 
-1103794359 -1174342972 -317140672 1273455539 Thread: 42 
-1103794359 -1174342972 -317140672 1273455539 Thread: 60 
-1103794359 -1174342972 -317140672 1273455539 Thread: 40 
-1103794359 -1174342972 -317140672 1273455539 Thread: 29 
-1103794359 -1174342972 -317140672 1273455539 Thread: 18 
-1103794359 -1174342972 -317140672 1273455539 Thread: 44 
-1103794359 -1174342972 -317140672 1273455539 Thread: 2 
-1103794359 -1174342972 -317140672 1273455539 Thread: 8 
-1103794359 -1174342972 -317140672 1273455539 Thread: 62 
-1103794359 -1174342972 -317140672 1273455539 Thread: 16 
-1103794359 -1174342972 -317140672 1273455539 Thread: 50 
-1103794359 -1174342972 -317140672 1273455539 Thread: 4 
-1103794359 -1174342972 -317140672 1273455539 Thread: 17 
-1103794359 -1174342972 -317140672 1273455539 Thread: 6 
-1103794359 -1174342972 -317140672 1273455539 Thread: 22 
-1103794359 -1174342972 -317140672 1273455539 Thread: 21 
-1103794359 -1174342972 -317140672 1273455539 Thread: 20 
-1103794359 -1174342972 -317140672 1273455539 Thread: 15 
-1103794359 -1174342972 -317140672 1273455539 Thread: 5 


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/seed5.txt <==
521871782 1141361044 1023762711 1810749058 Thread: 1 
521871782 1141361044 1023762711 1810749058 Thread: 29 
521871782 1141361044 1023762711 1810749058 Thread: 17 
521871782 1141361044 1023762711 1810749058 Thread: 40 
521871782 1141361044 1023762711 1810749058 Thread: 0 
521871782 1141361044 1023762711 1810749058 Thread: 31 
521871782 1141361044 1023762711 1810749058 Thread: 61 
521871782 1141361044 1023762711 1810749058 Thread: 8 
521871782 1141361044 1023762711 1810749058 Thread: 52 
521871782 1141361044 1023762711 1810749058 Thread: 33 
521871782 1141361044 1023762711 1810749058 Thread: 6 
521871782 1141361044 1023762711 1810749058 Thread: 55 
521871782 1141361044 1023762711 1810749058 Thread: 4 
521871782 1141361044 1023762711 1810749058 Thread: 56 
521871782 1141361044 1023762711 1810749058 Thread: 26 
521871782 1141361044 1023762711 1810749058 Thread: 5 
521871782 1141361044 1023762711 1810749058 Thread: 34 
521871782 1141361044 1023762711 1810749058 Thread: 48 
521871782 1141361044 1023762711 1810749058 Thread: 27 
521871782 1141361044 1023762711 1810749058 Thread: 50 
521871782 1141361044 1023762711 1810749058 Thread: 49 
521871782 1141361044 1023762711 1810749058 Thread: 62 
521871782 1141361044 1023762711 1810749058 Thread: 46 
521871782 1141361044 1023762711 1810749058 Thread: 58 
521871782 1141361044 1023762711 1810749058 Thread: 37 
521871782 1141361044 1023762711 1810749058 Thread: 43 
521871782 1141361044 1023762711 1810749058 Thread: 23 
521871782 1141361044 1023762711 1810749058 Thread: 25 
521871782 1141361044 1023762711 1810749058 Thread: 21 
521871782 1141361044 1023762711 1810749058 Thread: 30 
521871782 1141361044 1023762711 1810749058 Thread: 28 
521871782 1141361044 1023762711 1810749058 Thread: 57 
521871782 1141361044 1023762711 1810749058 Thread: 12 
521871782 1141361044 1023762711 1810749058 Thread: 36 
521871782 1141361044 1023762711 1810749058 Thread: 32 
521871782 1141361044 1023762711 1810749058 Thread: 15 
521871782 1141361044 1023762711 1810749058 Thread: 60 
521871782 1141361044 1023762711 1810749058 Thread: 2 
521871782 1141361044 1023762711 1810749058 Thread: 24 
521871782 1141361044 1023762711 1810749058 Thread: 19 
521871782 1141361044 1023762711 1810749058 Thread: 20 
521871782 1141361044 1023762711 1810749058 Thread: 39 
521871782 1141361044 1023762711 1810749058 Thread: 45 
521871782 1141361044 1023762711 1810749058 Thread: 51 
521871782 1141361044 1023762711 1810749058 Thread: 41 
521871782 1141361044 1023762711 1810749058 Thread: 18 
521871782 1141361044 1023762711 1810749058 Thread: 11 
521871782 1141361044 1023762711 1810749058 Thread: 42 
521871782 1141361044 1023762711 1810749058 Thread: 35 
521871782 1141361044 1023762711 1810749058 Thread: 22 
521871782 1141361044 1023762711 1810749058 Thread: 44 
521871782 1141361044 1023762711 1810749058 Thread: 3 
521871782 1141361044 1023762711 1810749058 Thread: 47 
521871782 1141361044 1023762711 1810749058 Thread: 54 
521871782 1141361044 1023762711 1810749058 Thread: 53 
521871782 1141361044 1023762711 1810749058 Thread: 9 
521871782 1141361044 1023762711 1810749058 Thread: 59 
521871782 1141361044 1023762711 1810749058 Thread: 16 
521871782 1141361044 1023762711 1810749058 Thread: 63 
521871782 1141361044 1023762711 1810749058 Thread: 13 
521871782 1141361044 1023762711 1810749058 Thread: 14 
521871782 1141361044 1023762711 1810749058 Thread: 38 
521871782 1141361044 1023762711 1810749058 Thread: 7 
521871782 1141361044 1023762711 1810749058 Thread: 10 


==> Ancillary/Data/5Fields/constMass/Data/_1024_10_40/seed6.txt <==
-1401461047 885730984 -227109677 696770026 Thread: 1 
-1401461047 885730984 -227109677 696770026 Thread: 27 
-1401461047 885730984 -227109677 696770026 Thread: 39 
-1401461047 885730984 -227109677 696770026 Thread: 24 
-1401461047 885730984 -227109677 696770026 Thread: 49 
-1401461047 885730984 -227109677 696770026 Thread: 16 
-1401461047 885730984 -227109677 696770026 Thread: 12 
-1401461047 885730984 -227109677 696770026 Thread: 50 
-1401461047 885730984 -227109677 696770026 Thread: 31 
-1401461047 885730984 -227109677 696770026 Thread: 54 
-1401461047 885730984 -227109677 696770026 Thread: 2 
-1401461047 885730984 -227109677 696770026 Thread: 5 
-1401461047 885730984 -227109677 696770026 Thread: 6 
-1401461047 885730984 -227109677 696770026 Thread: 41 
-1401461047 885730984 -227109677 696770026 Thread: 22 
-1401461047 885730984 -227109677 696770026 Thread: 10 
-1401461047 885730984 -227109677 696770026 Thread: 32 
-1401461047 885730984 -227109677 696770026 Thread: 62 
-1401461047 885730984 -227109677 696770026 Thread: 28 
-1401461047 885730984 -227109677 696770026 Thread: 46 
-1401461047 885730984 -227109677 696770026 Thread: 58 
-1401461047 885730984 -227109677 696770026 Thread: 63 
-1401461047 885730984 -227109677 696770026 Thread: 14 
-1401461047 885730984 -227109677 696770026 Thread: 56 
-1401461047 885730984 -227109677 696770026 Thread: 36 
-1401461047 885730984 -227109677 696770026 Thread: 26 
-1401461047 885730984 -227109677 696770026 Thread: 51 
-1401461047 885730984 -227109677 696770026 Thread: 23 
-1401461047 885730984 -227109677 696770026 Thread: 43 
-1401461047 885730984 -227109677 696770026 Thread: 61 
-1401461047 885730984 -227109677 696770026 Thread: 34 
-1401461047 885730984 -227109677 696770026 Thread: 59 
-1401461047 885730984 -227109677 696770026 Thread: 33 
-1401461047 885730984 -227109677 696770026 Thread: 40 
-1401461047 885730984 -227109677 696770026 Thread: 52 
-1401461047 885730984 -227109677 696770026 Thread: 37 
-1401461047 885730984 -227109677 696770026 Thread: 38 
-1401461047 885730984 -227109677 696770026 Thread: 35 
-1401461047 885730984 -227109677 696770026 Thread: 25 
-1401461047 885730984 -227109677 696770026 Thread: 44 
-1401461047 885730984 -227109677 696770026 Thread: 18 
-1401461047 885730984 -227109677 696770026 Thread: 57 
-1401461047 885730984 -227109677 696770026 Thread: 48 
-1401461047 885730984 -227109677 696770026 Thread: 29 
-1401461047 885730984 -227109677 696770026 Thread: 20 
-1401461047 885730984 -227109677 696770026 Thread: 15 
-1401461047 885730984 -227109677 696770026 Thread: 42 
-1401461047 885730984 -227109677 696770026 Thread: 60 
-1401461047 885730984 -227109677 696770026 Thread: 30 
-1401461047 885730984 -227109677 696770026 Thread: 3 
-1401461047 885730984 -227109677 696770026 Thread: 55 
-1401461047 885730984 -227109677 696770026 Thread: 13 
-1401461047 885730984 -227109677 696770026 Thread: 53 
-1401461047 885730984 -227109677 696770026 Thread: 47 
-1401461047 885730984 -227109677 696770026 Thread: 21 
-1401461047 885730984 -227109677 696770026 Thread: 45 
-1401461047 885730984 -227109677 696770026 Thread: 9 
-1401461047 885730984 -227109677 696770026 Thread: 11 
-1401461047 885730984 -227109677 696770026 Thread: 0 
-1401461047 885730984 -227109677 696770026 Thread: 7 
-1401461047 885730984 -227109677 696770026 Thread: 8 
-1401461047 885730984 -227109677 696770026 Thread: 19 
-1401461047 885730984 -227109677 696770026 Thread: 4 
-1401461047 885730984 -227109677 696770026 Thread: 17 


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/axionNum1.txt <==
27,382827,3.36072e+08
81,7.81982e+06,3.59649e+09
135,1.25954e+07,9.58575e+08
189,1.63067e+07,5.69929e+08
243,1.97926e+07,3.6373e+08
297,2.33787e+07,2.28189e+08
351,2.69954e+07,1.48478e+08
405,3.01347e+07,1.03372e+08
459,3.15848e+07,7.79788e+07
513,2.93919e+07,6.5376e+07
567,2.22193e+07,6.37802e+07
621,1.28359e+07,6.6218e+07
675,8.80839e+06,5.69569e+07
729,1.29645e+07,3.70215e+07
783,1.76704e+07,2.43047e+07
837,1.59052e+07,2.31304e+07
891,9.53004e+06,2.61207e+07
945,6.42491e+06,2.45401e+07
999,9.67761e+06,1.63936e+07
1053,1.12575e+07,1.23794e+07
1107,7.2561e+06,1.48178e+07
1161,5.14804e+06,1.44748e+07
1215,7.84502e+06,9.50837e+06
1269,7.16474e+06,9.19972e+06
1323,4.1678e+06,1.08281e+07
1377,5.74179e+06,7.69702e+06
1431,5.90051e+06,6.69977e+06
1485,3.52677e+06,8.14197e+06
1539,5.04301e+06,5.63301e+06
1593,4.33054e+06,5.81569e+06
1647,3.19721e+06,6.12817e+06
1701,4.51479e+06,4.23083e+06
1755,2.79433e+06,5.4317e+06
1809,3.72548e+06,3.93455e+06
1863,2.99058e+06,4.29123e+06
1917,2.92408e+06,3.85731e+06
1971,3.01196e+06,3.47751e+06
2025,2.43186e+06,3.63253e+06
2079,2.8367e+06,2.95834e+06
2133,2.19005e+06,3.25821e+06
2187,2.56714e+06,2.65913e+06
2241,2.08374e+06,2.83564e+06
2295,2.20452e+06,2.52649e+06
2349,2.09474e+06,2.38146e+06
2403,1.80614e+06,2.47955e+06
2457,2.15874e+06,1.94053e+06
2511,1.51078e+06,2.3904e+06
2565,2.00591e+06,1.76186e+06
2619,1.56164e+06,2.016e+06
2673,1.54274e+06,1.90339e+06
2727,1.79068e+06,1.52837e+06
2781,1.28724e+06,1.87317e+06
2835,1.49216e+06,1.57223e+06
2889,1.56901e+06,1.37947e+06
2943,1.16716e+06,1.64692e+06
2997,1.3139e+06,1.42164e+06
3051,1.44691e+06,1.19711e+06
3105,1.13162e+06,1.39597e+06
3159,1.06758e+06,1.37572e+06
3213,1.28061e+06,1.10293e+06
3267,1.2175e+06,1.07903e+06
3321,972493,1.22963e+06
3375,950637,1.1853e+06
3429,1.10062e+06,986097
3483,1.12246e+06,901634
3537,967180,980252
3591,825058,1.05254e+06
3645,827785,998490
3699,919710,866342
3753,973526,769880
3807,937144,753772
3861,844732,790152
3915,748180,831942
3969,689263,843683


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/axionNum2.txt <==
27,382841,3.36138e+08
81,7.82711e+06,3.59908e+09
135,1.26121e+07,9.60172e+08
189,1.63485e+07,5.70382e+08
243,1.98613e+07,3.62951e+08
297,2.34454e+07,2.27746e+08
351,2.70223e+07,1.48226e+08
405,3.00826e+07,1.03164e+08
459,3.14139e+07,7.79918e+07
513,2.90986e+07,6.55564e+07
567,2.18763e+07,6.39267e+07
621,1.26406e+07,6.60008e+07
675,8.86747e+06,5.63446e+07
729,1.30533e+07,3.65026e+07
783,1.7504e+07,2.44287e+07
837,1.56387e+07,2.31802e+07
891,9.33722e+06,2.60854e+07
945,6.44831e+06,2.42649e+07
999,9.70894e+06,1.61959e+07
1053,1.10878e+07,1.2434e+07
1107,7.08601e+06,1.4843e+07
1161,5.18887e+06,1.42675e+07
1215,7.83176e+06,9.43272e+06
1269,7.00455e+06,9.26542e+06
1323,4.14562e+06,1.07371e+07
1377,5.76789e+06,7.58648e+06
1431,5.77166e+06,6.75137e+06
1485,3.51443e+06,8.06782e+06
1539,5.05037e+06,5.56034e+06
1593,4.22008e+06,5.86112e+06
1647,3.23381e+06,6.02356e+06
1701,4.44891e+06,4.24863e+06
1755,2.76615e+06,5.39951e+06
1809,3.72803e+06,3.88545e+06
1863,2.92163e+06,4.30794e+06
1917,2.95259e+06,3.78573e+06
1971,2.93806e+06,3.50824e+06
2025,2.46202e+06,3.56178e+06
2079,2.76863e+06,2.98835e+06
2133,2.21828e+06,3.19405e+06
2187,2.50453e+06,2.68658e+06
2241,2.10955e+06,2.77821e+06
2295,2.15036e+06,2.54748e+06
2349,2.11107e+06,2.33738e+06
2403,1.77078e+06,2.48463e+06
2457,2.15083e+06,1.92318e+06
2511,1.50794e+06,2.36688e+06
2565,1.96771e+06,1.77488e+06
2619,1.57967e+06,1.97572e+06
2673,1.51074e+06,1.91089e+06
2727,1.77784e+06,1.52017e+06
2781,1.29789e+06,1.842e+06
2835,1.45895e+06,1.58347e+06
2889,1.56247e+06,1.36757e+06
2943,1.17453e+06,1.62174e+06
2997,1.28745e+06,1.42804e+06
3051,1.43432e+06,1.19231e+06
3105,1.14092e+06,1.37147e+06
3159,1.05473e+06,1.37148e+06
3213,1.25684e+06,1.10986e+06
3267,1.21537e+06,1.06696e+06
3321,978292,1.21049e+06
3375,939082,1.1818e+06
3429,1.08026e+06,991276
3483,1.11452e+06,896234
3537,971995,963919
3591,826486,1.03934e+06
3645,816666,996814
3699,901802,871010
3753,960062,771131
3807,933497,746622
3861,848248,777008
3915,752446,818354
3969,689141,834182


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/axionNum3.txt <==
27,382824,3.36062e+08
81,7.81908e+06,3.59784e+09
135,1.25981e+07,9.60178e+08
189,1.63382e+07,5.69816e+08
243,1.98699e+07,3.62887e+08
297,2.34991e+07,2.279e+08
351,2.71529e+07,1.48178e+08
405,3.03055e+07,1.03296e+08
459,3.169e+07,7.81349e+07
513,2.93036e+07,6.6023e+07
567,2.18773e+07,6.47176e+07
621,1.24751e+07,6.68306e+07
675,8.82592e+06,5.65219e+07
729,1.32275e+07,3.63089e+07
783,1.76812e+07,2.43656e+07
837,1.56669e+07,2.33166e+07
891,9.21833e+06,2.63528e+07
945,6.3933e+06,2.43879e+07
999,9.83095e+06,1.60602e+07
1053,1.115e+07,1.24183e+07
1107,6.99086e+06,1.4998e+07
1161,5.16717e+06,1.4298e+07
1215,7.92908e+06,9.34168e+06
1269,6.97676e+06,9.32695e+06
1323,4.08997e+06,1.08092e+07
1377,5.83876e+06,7.51983e+06
1431,5.75486e+06,6.78454e+06
1485,3.47767e+06,8.11239e+06
1539,5.10626e+06,5.51211e+06
1593,4.18092e+06,5.91187e+06
1647,3.24348e+06,6.01249e+06
1701,4.46719e+06,4.23713e+06
1755,2.7323e+06,5.43775e+06
1809,3.76433e+06,3.85353e+06
1863,2.88755e+06,4.34634e+06
1917,2.97942e+06,3.75994e+06
1971,2.91725e+06,3.53294e+06
2025,2.47699e+06,3.5474e+06
2079,2.75613e+06,3.00293e+06
2133,2.22906e+06,3.18425e+06
2187,2.49235e+06,2.70052e+06
2241,2.12298e+06,2.7656e+06
2295,2.13314e+06,2.56642e+06
2349,2.12896e+06,2.32077e+06
2403,1.75225e+06,2.50289e+06
2457,2.16595e+06,1.90984e+06
2511,1.49832e+06,2.37593e+06
2565,1.96788e+06,1.77573e+06
2619,1.58817e+06,1.96802e+06
2673,1.49609e+06,1.92543e+06
2727,1.78828e+06,1.51116e+06
2781,1.29748e+06,1.84219e+06
2835,1.4489e+06,1.5936e+06
2889,1.57222e+06,1.359e+06
2943,1.17367e+06,1.62247e+06
2997,1.2785e+06,1.43678e+06
3051,1.44045e+06,1.18719e+06
3105,1.14471e+06,1.36806e+06
3159,1.04689e+06,1.37857e+06
3213,1.25566e+06,1.11129e+06
3267,1.22276e+06,1.06041e+06
3321,978938,1.20996e+06
3375,932042,1.18822e+06
3429,1.07768e+06,993892
3483,1.11963e+06,891928
3537,976524,960006
3591,824177,1.04144e+06
3645,810501,1.00236e+06
3699,898405,874103
3753,962353,769302
3807,939221,741664
3861,853247,772675
3915,753846,817086
3969,686708,836318


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/axionNum4.txt <==
27,382878,3.36134e+08
81,7.8226e+06,3.5977e+09
135,1.25965e+07,9.58733e+08
189,1.6316e+07,5.70317e+08
243,1.98306e+07,3.63106e+08
297,2.34405e+07,2.27648e+08
351,2.70562e+07,1.47991e+08
405,3.01553e+07,1.03374e+08
459,3.1559e+07,7.81078e+07
513,2.93701e+07,6.56293e+07
567,2.22669e+07,6.37348e+07
621,1.29492e+07,6.58282e+07
675,8.831e+06,5.7021e+07
729,1.29478e+07,3.69267e+07
783,1.76422e+07,2.43621e+07
837,1.59537e+07,2.30151e+07
891,9.56343e+06,2.60639e+07
945,6.41541e+06,2.44999e+07
999,9.66561e+06,1.63669e+07
1053,1.12567e+07,1.23749e+07
1107,7.2723e+06,1.47794e+07
1161,5.15099e+06,1.44302e+07
1215,7.82009e+06,9.51914e+06
1269,7.17193e+06,9.18072e+06
1323,4.18562e+06,1.07797e+07
1377,5.70705e+06,7.72388e+06
1431,5.91359e+06,6.66851e+06
1485,3.53495e+06,8.11372e+06
1539,5.01012e+06,5.65342e+06
1593,4.35931e+06,5.77163e+06
1647,3.17371e+06,6.14012e+06
1701,4.51311e+06,4.22149e+06
1755,2.80521e+06,5.40641e+06
1809,3.69773e+06,3.95171e+06
1863,3.01817e+06,4.25185e+06
1917,2.88841e+06,3.88314e+06
1971,3.0411e+06,3.43815e+06
2025,2.39794e+06,3.6579e+06
2079,2.86284e+06,2.92348e+06
2133,2.15899e+06,3.28129e+06
2187,2.59088e+06,2.62809e+06
2241,2.05697e+06,2.8537e+06
2295,2.2225e+06,2.50229e+06
2349,2.07724e+06,2.39079e+06
2403,1.81135e+06,2.46838e+06
2457,2.15843e+06,1.93406e+06
2511,1.49651e+06,2.39884e+06
2565,2.02182e+06,1.7407e+06
2619,1.54229e+06,2.02885e+06
2673,1.5485e+06,1.89325e+06
2727,1.79394e+06,1.51976e+06
2781,1.27094e+06,1.88354e+06
2835,1.50341e+06,1.55733e+06
2889,1.56668e+06,1.37721e+06
2943,1.15178e+06,1.65688e+06
2997,1.3243e+06,1.40797e+06
3051,1.45111e+06,1.18891e+06
3105,1.11502e+06,1.40749e+06
3159,1.06622e+06,1.37349e+06
3213,1.29356e+06,1.08753e+06
3267,1.21399e+06,1.07865e+06
3321,956900,1.24052e+06
3375,948957,1.18384e+06
3429,1.11259e+06,972285
3483,1.12708e+06,894416
3537,956348,986960
3591,811491,1.06199e+06
3645,825366,998033
3699,928829,855734
3753,984211,757832
3807,940212,748432
3861,838118,793457
3915,736003,840207
3969,677435,851879


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/axionNum5.txt <==
27,382827,3.36142e+08
81,7.82607e+06,3.59634e+09
135,1.26026e+07,9.58671e+08
189,1.63199e+07,5.70455e+08
243,1.98252e+07,3.63012e+08
297,2.34329e+07,2.27621e+08
351,2.70473e+07,1.48209e+08
405,3.01394e+07,1.03472e+08
459,3.14736e+07,7.83461e+07
513,2.9107e+07,6.59428e+07
567,2.17718e+07,6.43425e+07
621,1.24224e+07,6.64593e+07
675,8.76367e+06,5.62503e+07
729,1.3145e+07,3.60137e+07
783,1.75619e+07,2.4237e+07
837,1.55584e+07,2.32324e+07
891,9.18049e+06,2.61806e+07
945,6.36787e+06,2.41883e+07
999,9.72385e+06,1.60186e+07
1053,1.10593e+07,1.23719e+07
1107,6.9987e+06,1.48346e+07
1161,5.11573e+06,1.4231e+07
1215,7.82062e+06,9.32979e+06
1269,6.97629e+06,9.20548e+06
1323,4.06318e+06,1.07351e+07
1377,5.74062e+06,7.52142e+06
1431,5.7638e+06,6.68012e+06
1485,3.43526e+06,8.07527e+06
1539,5.03824e+06,5.49494e+06
1593,4.19887e+06,5.81868e+06
1647,3.16903e+06,6.02337e+06
1701,4.45981e+06,4.17494e+06
1755,2.7044e+06,5.40624e+06
1809,3.72124e+06,3.83475e+06
1863,2.8912e+06,4.28908e+06
1917,2.92123e+06,3.76475e+06
1971,2.93018e+06,3.47036e+06
2025,2.42037e+06,3.55692e+06
2079,2.76847e+06,2.94594e+06
2133,2.17767e+06,3.19227e+06
2187,2.50258e+06,2.65093e+06
2241,2.07885e+06,2.76942e+06
2295,2.13697e+06,2.52726e+06
2349,2.09769e+06,2.31525e+06
2403,1.74224e+06,2.48048e+06
2457,2.15437e+06,1.88856e+06
2511,1.46998e+06,2.37355e+06
2565,1.97334e+06,1.74176e+06
2619,1.5555e+06,1.97122e+06
2673,1.49134e+06,1.90373e+06
2727,1.78309e+06,1.49011e+06
2781,1.26668e+06,1.84713e+06
2835,1.45062e+06,1.56863e+06
2889,1.56496e+06,1.34293e+06
2943,1.1459e+06,1.62672e+06
2997,1.27651e+06,1.41827e+06
3051,1.44014e+06,1.16701e+06
3105,1.12144e+06,1.37006e+06
3159,1.03233e+06,1.37376e+06
3213,1.2591e+06,1.09018e+06
3267,1.21667e+06,1.04817e+06
3321,958557,1.21151e+06
3375,918863,1.18421e+06
3429,1.07825e+06,977774
3483,1.11947e+06,876724
3537,965142,955211
3591,807246,1.04235e+06
3645,798721,999200
3699,895059,863930
3753,962643,756100
3807,936881,731051
3861,845568,767031
3915,742203,815309
3969,674315,835578


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/axionNum6.txt <==
27,382860,3.36153e+08
81,7.82553e+06,3.59468e+09
135,1.25984e+07,9.59626e+08
189,1.63252e+07,5.69747e+08
243,1.98337e+07,3.62554e+08
297,2.34499e+07,2.27112e+08
351,2.70974e+07,1.48019e+08
405,3.02554e+07,1.03418e+08
459,3.17556e+07,7.79981e+07
513,2.97318e+07,6.52674e+07
567,2.28438e+07,6.32557e+07
621,1.34822e+07,6.56094e+07
675,8.91914e+06,5.7783e+07
729,1.27761e+07,3.79244e+07
783,1.77456e+07,2.45313e+07
837,1.6366e+07,2.28852e+07
891,1.0007e+07,2.58999e+07
945,6.43466e+06,2.49893e+07
999,9.59218e+06,1.67801e+07
1053,1.15084e+07,1.23528e+07
1107,7.57932e+06,1.4743e+07
1161,5.14142e+06,1.4758e+07
1215,7.84565e+06,9.69376e+06
1269,7.42472e+06,9.11964e+06
1323,4.25634e+06,1.09399e+07
1377,5.70324e+06,7.90096e+06
1431,6.10213e+06,6.64853e+06
1485,3.58671e+06,8.24033e+06
1539,5.03423e+06,5.76762e+06
1593,4.51261e+06,5.7613e+06
1647,3.17182e+06,6.28354e+06
1701,4.60293e+06,4.25041e+06
1755,2.87524e+06,5.45851e+06
1809,3.71547e+06,4.04059e+06
1863,3.12241e+06,4.25534e+06
1917,2.88434e+06,3.98478e+06
1971,3.13888e+06,3.43518e+06
2025,2.39697e+06,3.74748e+06
2079,2.9475e+06,2.92437e+06
2133,2.16055e+06,3.35853e+06
2187,2.66818e+06,2.62923e+06
2241,2.05521e+06,2.92786e+06
2295,2.29634e+06,2.49922e+06
2349,2.07601e+06,2.45749e+06
2403,1.87085e+06,2.47453e+06
2457,2.17614e+06,1.97526e+06
2511,1.52283e+06,2.43247e+06
2565,2.07067e+06,1.74797e+06
2619,1.54091e+06,2.08295e+06
2673,1.59844e+06,1.89698e+06
2727,1.81538e+06,1.54657e+06
2781,1.27864e+06,1.92367e+06
2835,1.55024e+06,1.55805e+06
2889,1.58142e+06,1.40563e+06
2943,1.16015e+06,1.69081e+06
2997,1.36394e+06,1.41121e+06
3051,1.47197e+06,1.20736e+06
3105,1.11823e+06,1.44139e+06
3159,1.09211e+06,1.38588e+06
3213,1.32545e+06,1.0925e+06
3267,1.22441e+06,1.10196e+06
3321,962530,1.26745e+06
3375,971275,1.19499e+06
3429,1.14109e+06,976350
3483,1.14358e+06,908280
3537,962077,1.00961e+06
3591,820249,1.08161e+06
3645,843739,1.00826e+06
3699,951589,861253
3753,1.00277e+06,766080
3807,951487,762382
3861,844692,810813
3915,742531,857160
3969,687168,865454


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/runParams1.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/runParams2.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/runParams3.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/runParams4.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/runParams5.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/runParams6.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1024
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 40
t_max: 3999


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/seed1.txt <==
1097102314 -1539068780 947868364 -304134613 Thread: 0 
1097102314 -1539068780 947868364 -304134613 Thread: 25 
1097102314 -1539068780 947868364 -304134613 Thread: 35 
1097102314 -1539068780 947868364 -304134613 Thread: 30 
1097102314 -1539068780 947868364 -304134613 Thread: 47 
1097102314 -1539068780 947868364 -304134613 Thread: 5 
1097102314 -1539068780 947868364 -304134613 Thread: 61 
1097102314 -1539068780 947868364 -304134613 Thread: 59 
1097102314 -1539068780 947868364 -304134613 Thread: 29 
1097102314 -1539068780 947868364 -304134613 Thread: 60 
1097102314 -1539068780 947868364 -304134613 Thread: 13 
1097102314 -1539068780 947868364 -304134613 Thread: 62 
1097102314 -1539068780 947868364 -304134613 Thread: 28 
1097102314 -1539068780 947868364 -304134613 Thread: 38 
1097102314 -1539068780 947868364 -304134613 Thread: 7 
1097102314 -1539068780 947868364 -304134613 Thread: 31 
1097102314 -1539068780 947868364 -304134613 Thread: 11 
1097102314 -1539068780 947868364 -304134613 Thread: 41 
1097102314 -1539068780 947868364 -304134613 Thread: 51 
1097102314 -1539068780 947868364 -304134613 Thread: 56 
1097102314 -1539068780 947868364 -304134613 Thread: 3 
1097102314 -1539068780 947868364 -304134613 Thread: 39 
1097102314 -1539068780 947868364 -304134613 Thread: 14 
1097102314 -1539068780 947868364 -304134613 Thread: 46 
1097102314 -1539068780 947868364 -304134613 Thread: 58 
1097102314 -1539068780 947868364 -304134613 Thread: 55 
1097102314 -1539068780 947868364 -304134613 Thread: 4 
1097102314 -1539068780 947868364 -304134613 Thread: 57 
1097102314 -1539068780 947868364 -304134613 Thread: 48 
1097102314 -1539068780 947868364 -304134613 Thread: 26 
1097102314 -1539068780 947868364 -304134613 Thread: 44 
1097102314 -1539068780 947868364 -304134613 Thread: 42 
1097102314 -1539068780 947868364 -304134613 Thread: 53 
1097102314 -1539068780 947868364 -304134613 Thread: 18 
1097102314 -1539068780 947868364 -304134613 Thread: 37 
1097102314 -1539068780 947868364 -304134613 Thread: 54 
1097102314 -1539068780 947868364 -304134613 Thread: 2 
1097102314 -1539068780 947868364 -304134613 Thread: 50 
1097102314 -1539068780 947868364 -304134613 Thread: 32 
1097102314 -1539068780 947868364 -304134613 Thread: 9 
1097102314 -1539068780 947868364 -304134613 Thread: 33 
1097102314 -1539068780 947868364 -304134613 Thread: 34 
1097102314 -1539068780 947868364 -304134613 Thread: 10 
1097102314 -1539068780 947868364 -304134613 Thread: 45 
1097102314 -1539068780 947868364 -304134613 Thread: 27 
1097102314 -1539068780 947868364 -304134613 Thread: 43 
1097102314 -1539068780 947868364 -304134613 Thread: 24 
1097102314 -1539068780 947868364 -304134613 Thread: 49 
1097102314 -1539068780 947868364 -304134613 Thread: 52 
1097102314 -1539068780 947868364 -304134613 Thread: 15 
1097102314 -1539068780 947868364 -304134613 Thread: 40 
1097102314 -1539068780 947868364 -304134613 Thread: 36 
1097102314 -1539068780 947868364 -304134613 Thread: 17 
1097102314 -1539068780 947868364 -304134613 Thread: 63 
1097102314 -1539068780 947868364 -304134613 Thread: 8 
1097102314 -1539068780 947868364 -304134613 Thread: 20 
1097102314 -1539068780 947868364 -304134613 Thread: 16 
1097102314 -1539068780 947868364 -304134613 Thread: 22 
1097102314 -1539068780 947868364 -304134613 Thread: 23 
1097102314 -1539068780 947868364 -304134613 Thread: 19 
1097102314 -1539068780 947868364 -304134613 Thread: 6 
1097102314 -1539068780 947868364 -304134613 Thread: 12 
1097102314 -1539068780 947868364 -304134613 Thread: 1 
1097102314 -1539068780 947868364 -304134613 Thread: 21 


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/seed2.txt <==
1753784119 -672941147 1714948092 2044987307 Thread: 31 
1753784119 -672941147 1714948092 2044987307 Thread: 46 
1753784119 -672941147 1714948092 2044987307 Thread: 9 
1753784119 -672941147 1714948092 2044987307 Thread: 25 
1753784119 -672941147 1714948092 2044987307 Thread: 22 
1753784119 -672941147 1714948092 2044987307 Thread: 7 
1753784119 -672941147 1714948092 2044987307 Thread: 55 
1753784119 -672941147 1714948092 2044987307 Thread: 30 
1753784119 -672941147 1714948092 2044987307 Thread: 34 
1753784119 -672941147 1714948092 2044987307 Thread: 5 
1753784119 -672941147 1714948092 2044987307 Thread: 20 
1753784119 -672941147 1714948092 2044987307 Thread: 35 
1753784119 -672941147 1714948092 2044987307 Thread: 38 
1753784119 -672941147 1714948092 2044987307 Thread: 12 
1753784119 -672941147 1714948092 2044987307 Thread: 52 
1753784119 -672941147 1714948092 2044987307 Thread: 21 
1753784119 -672941147 1714948092 2044987307 Thread: 50 
1753784119 -672941147 1714948092 2044987307 Thread: 15 
1753784119 -672941147 1714948092 2044987307 Thread: 63 
1753784119 -672941147 1714948092 2044987307 Thread: 8 
1753784119 -672941147 1714948092 2044987307 Thread: 23 
1753784119 -672941147 1714948092 2044987307 Thread: 32 
1753784119 -672941147 1714948092 2044987307 Thread: 48 
1753784119 -672941147 1714948092 2044987307 Thread: 29 
1753784119 -672941147 1714948092 2044987307 Thread: 4 
1753784119 -672941147 1714948092 2044987307 Thread: 45 
1753784119 -672941147 1714948092 2044987307 Thread: 62 
1753784119 -672941147 1714948092 2044987307 Thread: 19 
1753784119 -672941147 1714948092 2044987307 Thread: 18 
1753784119 -672941147 1714948092 2044987307 Thread: 60 
1753784119 -672941147 1714948092 2044987307 Thread: 17 
1753784119 -672941147 1714948092 2044987307 Thread: 44 
1753784119 -672941147 1714948092 2044987307 Thread: 1 
1753784119 -672941147 1714948092 2044987307 Thread: 33 
1753784119 -672941147 1714948092 2044987307 Thread: 49 
1753784119 -672941147 1714948092 2044987307 Thread: 11 
1753784119 -672941147 1714948092 2044987307 Thread: 28 
1753784119 -672941147 1714948092 2044987307 Thread: 6 
1753784119 -672941147 1714948092 2044987307 Thread: 24 
1753784119 -672941147 1714948092 2044987307 Thread: 3 
1753784119 -672941147 1714948092 2044987307 Thread: 26 
1753784119 -672941147 1714948092 2044987307 Thread: 13 
1753784119 -672941147 1714948092 2044987307 Thread: 53 
1753784119 -672941147 1714948092 2044987307 Thread: 61 
1753784119 -672941147 1714948092 2044987307 Thread: 10 
1753784119 -672941147 1714948092 2044987307 Thread: 43 
1753784119 -672941147 1714948092 2044987307 Thread: 57 
1753784119 -672941147 1714948092 2044987307 Thread: 37 
1753784119 -672941147 1714948092 2044987307 Thread: 39 
1753784119 -672941147 1714948092 2044987307 Thread: 40 
1753784119 -672941147 1714948092 2044987307 Thread: 14 
1753784119 -672941147 1714948092 2044987307 Thread: 54 
1753784119 -672941147 1714948092 2044987307 Thread: 0 
1753784119 -672941147 1714948092 2044987307 Thread: 51 
1753784119 -672941147 1714948092 2044987307 Thread: 58 
1753784119 -672941147 1714948092 2044987307 Thread: 56 
1753784119 -672941147 1714948092 2044987307 Thread: 16 
1753784119 -672941147 1714948092 2044987307 Thread: 27 
1753784119 -672941147 1714948092 2044987307 Thread: 41 
1753784119 -672941147 1714948092 2044987307 Thread: 36 
1753784119 -672941147 1714948092 2044987307 Thread: 47 
1753784119 -672941147 1714948092 2044987307 Thread: 2 
1753784119 -672941147 1714948092 2044987307 Thread: 59 
1753784119 -672941147 1714948092 2044987307 Thread: 42 


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/seed3.txt <==
-1842068739 1622751805 -1860369360 1810636017 Thread: 42 
-1842068739 1622751805 -1860369360 1810636017 Thread: 9 
-1842068739 1622751805 -1860369360 1810636017 Thread: 49 
-1842068739 1622751805 -1860369360 1810636017 Thread: 20 
-1842068739 1622751805 -1860369360 1810636017 Thread: 34 
-1842068739 1622751805 -1860369360 1810636017 Thread: 32 
-1842068739 1622751805 -1860369360 1810636017 Thread: 16 
-1842068739 1622751805 -1860369360 1810636017 Thread: 54 
-1842068739 1622751805 -1860369360 1810636017 Thread: 30 
-1842068739 1622751805 -1860369360 1810636017 Thread: 46 
-1842068739 1622751805 -1860369360 1810636017 Thread: 1 
-1842068739 1622751805 -1860369360 1810636017 Thread: 41 
-1842068739 1622751805 -1860369360 1810636017 Thread: 28 
-1842068739 1622751805 -1860369360 1810636017 Thread: 56 
-1842068739 1622751805 -1860369360 1810636017 Thread: 35 
-1842068739 1622751805 -1860369360 1810636017 Thread: 29 
-1842068739 1622751805 -1860369360 1810636017 Thread: 52 
-1842068739 1622751805 -1860369360 1810636017 Thread: 24 
-1842068739 1622751805 -1860369360 1810636017 Thread: 5 
-1842068739 1622751805 -1860369360 1810636017 Thread: 44 
-1842068739 1622751805 -1860369360 1810636017 Thread: 58 
-1842068739 1622751805 -1860369360 1810636017 Thread: 61 
-1842068739 1622751805 -1860369360 1810636017 Thread: 47 
-1842068739 1622751805 -1860369360 1810636017 Thread: 25 
-1842068739 1622751805 -1860369360 1810636017 Thread: 55 
-1842068739 1622751805 -1860369360 1810636017 Thread: 27 
-1842068739 1622751805 -1860369360 1810636017 Thread: 45 
-1842068739 1622751805 -1860369360 1810636017 Thread: 43 
-1842068739 1622751805 -1860369360 1810636017 Thread: 40 
-1842068739 1622751805 -1860369360 1810636017 Thread: 37 
-1842068739 1622751805 -1860369360 1810636017 Thread: 59 
-1842068739 1622751805 -1860369360 1810636017 Thread: 7 
-1842068739 1622751805 -1860369360 1810636017 Thread: 38 
-1842068739 1622751805 -1860369360 1810636017 Thread: 53 
-1842068739 1622751805 -1860369360 1810636017 Thread: 31 
-1842068739 1622751805 -1860369360 1810636017 Thread: 6 
-1842068739 1622751805 -1860369360 1810636017 Thread: 50 
-1842068739 1622751805 -1860369360 1810636017 Thread: 12 
-1842068739 1622751805 -1860369360 1810636017 Thread: 57 
-1842068739 1622751805 -1860369360 1810636017 Thread: 19 
-1842068739 1622751805 -1860369360 1810636017 Thread: 48 
-1842068739 1622751805 -1860369360 1810636017 Thread: 10 
-1842068739 1622751805 -1860369360 1810636017 Thread: 26 
-1842068739 1622751805 -1860369360 1810636017 Thread: 63 
-1842068739 1622751805 -1860369360 1810636017 Thread: 62 
-1842068739 1622751805 -1860369360 1810636017 Thread: 17 
-1842068739 1622751805 -1860369360 1810636017 Thread: 18 
-1842068739 1622751805 -1860369360 1810636017 Thread: 60 
-1842068739 1622751805 -1860369360 1810636017 Thread: 51 
-1842068739 1622751805 -1860369360 1810636017 Thread: 36 
-1842068739 1622751805 -1860369360 1810636017 Thread: 15 
-1842068739 1622751805 -1860369360 1810636017 Thread: 33 
-1842068739 1622751805 -1860369360 1810636017 Thread: 14 
-1842068739 1622751805 -1860369360 1810636017 Thread: 11 
-1842068739 1622751805 -1860369360 1810636017 Thread: 2 
-1842068739 1622751805 -1860369360 1810636017 Thread: 39 
-1842068739 1622751805 -1860369360 1810636017 Thread: 13 
-1842068739 1622751805 -1860369360 1810636017 Thread: 21 
-1842068739 1622751805 -1860369360 1810636017 Thread: 22 
-1842068739 1622751805 -1860369360 1810636017 Thread: 4 
-1842068739 1622751805 -1860369360 1810636017 Thread: 0 
-1842068739 1622751805 -1860369360 1810636017 Thread: 3 
-1842068739 1622751805 -1860369360 1810636017 Thread: 23 
-1842068739 1622751805 -1860369360 1810636017 Thread: 8 


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/seed4.txt <==
1797833705 -2119648578 -1122997993 -1212687227 Thread: 54 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 17 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 38 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 20 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 56 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 44 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 22 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 29 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 11 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 31 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 16 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 34 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 14 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 41 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 35 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 50 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 32 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 26 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 13 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 46 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 62 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 61 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 12 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 30 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 9 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 42 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 59 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 53 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 6 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 63 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 23 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 24 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 1 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 19 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 28 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 47 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 10 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 55 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 58 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 18 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 60 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 48 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 2 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 0 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 5 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 4 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 39 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 21 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 3 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 49 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 8 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 36 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 57 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 43 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 51 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 45 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 40 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 25 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 15 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 27 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 7 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 37 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 33 
1797833705 -2119648578 -1122997993 -1212687227 Thread: 52 


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/seed5.txt <==
1519414899 285572749 -1506358169 -160329675 Thread: 0 
1519414899 285572749 -1506358169 -160329675 Thread: 28 
1519414899 285572749 -1506358169 -160329675 Thread: 58 
1519414899 285572749 -1506358169 -160329675 Thread: 12 
1519414899 285572749 -1506358169 -160329675 Thread: 46 
1519414899 285572749 -1506358169 -160329675 Thread: 31 
1519414899 285572749 -1506358169 -160329675 Thread: 3 
1519414899 285572749 -1506358169 -160329675 Thread: 47 
1519414899 285572749 -1506358169 -160329675 Thread: 4 
1519414899 285572749 -1506358169 -160329675 Thread: 27 
1519414899 285572749 -1506358169 -160329675 Thread: 17 
1519414899 285572749 -1506358169 -160329675 Thread: 1 
1519414899 285572749 -1506358169 -160329675 Thread: 42 
1519414899 285572749 -1506358169 -160329675 Thread: 39 
1519414899 285572749 -1506358169 -160329675 Thread: 51 
1519414899 285572749 -1506358169 -160329675 Thread: 60 
1519414899 285572749 -1506358169 -160329675 Thread: 13 
1519414899 285572749 -1506358169 -160329675 Thread: 57 
1519414899 285572749 -1506358169 -160329675 Thread: 38 
1519414899 285572749 -1506358169 -160329675 Thread: 9 
1519414899 285572749 -1506358169 -160329675 Thread: 52 
1519414899 285572749 -1506358169 -160329675 Thread: 24 
1519414899 285572749 -1506358169 -160329675 Thread: 14 
1519414899 285572749 -1506358169 -160329675 Thread: 55 
1519414899 285572749 -1506358169 -160329675 Thread: 25 
1519414899 285572749 -1506358169 -160329675 Thread: 7 
1519414899 285572749 -1506358169 -160329675 Thread: 41 
1519414899 285572749 -1506358169 -160329675 Thread: 50 
1519414899 285572749 -1506358169 -160329675 Thread: 45 
1519414899 285572749 -1506358169 -160329675 Thread: 19 
1519414899 285572749 -1506358169 -160329675 Thread: 33 
1519414899 285572749 -1506358169 -160329675 Thread: 18 
1519414899 285572749 -1506358169 -160329675 Thread: 35 
1519414899 285572749 -1506358169 -160329675 Thread: 53 
1519414899 285572749 -1506358169 -160329675 Thread: 23 
1519414899 285572749 -1506358169 -160329675 Thread: 48 
1519414899 285572749 -1506358169 -160329675 Thread: 29 
1519414899 285572749 -1506358169 -160329675 Thread: 62 
1519414899 285572749 -1506358169 -160329675 Thread: 20 
1519414899 285572749 -1506358169 -160329675 Thread: 30 
1519414899 285572749 -1506358169 -160329675 Thread: 54 
1519414899 285572749 -1506358169 -160329675 Thread: 2 
1519414899 285572749 -1506358169 -160329675 Thread: 43 
1519414899 285572749 -1506358169 -160329675 Thread: 36 
1519414899 285572749 -1506358169 -160329675 Thread: 11 
1519414899 285572749 -1506358169 -160329675 Thread: 37 
1519414899 285572749 -1506358169 -160329675 Thread: 63 
1519414899 285572749 -1506358169 -160329675 Thread: 59 
1519414899 285572749 -1506358169 -160329675 Thread: 8 
1519414899 285572749 -1506358169 -160329675 Thread: 22 
1519414899 285572749 -1506358169 -160329675 Thread: 40 
1519414899 285572749 -1506358169 -160329675 Thread: 15 
1519414899 285572749 -1506358169 -160329675 Thread: 44 
1519414899 285572749 -1506358169 -160329675 Thread: 21 
1519414899 285572749 -1506358169 -160329675 Thread: 6 
1519414899 285572749 -1506358169 -160329675 Thread: 49 
1519414899 285572749 -1506358169 -160329675 Thread: 56 
1519414899 285572749 -1506358169 -160329675 Thread: 34 
1519414899 285572749 -1506358169 -160329675 Thread: 10 
1519414899 285572749 -1506358169 -160329675 Thread: 61 
1519414899 285572749 -1506358169 -160329675 Thread: 16 
1519414899 285572749 -1506358169 -160329675 Thread: 26 
1519414899 285572749 -1506358169 -160329675 Thread: 5 
1519414899 285572749 -1506358169 -160329675 Thread: 32 


==> Ancillary/Data/5Fields/constMass/Data/_1024_12_40/seed6.txt <==
47823573 -1054410002 1404206139 410845109 Thread: 31 
47823573 -1054410002 1404206139 410845109 Thread: 13 
47823573 -1054410002 1404206139 410845109 Thread: 53 
47823573 -1054410002 1404206139 410845109 Thread: 56 
47823573 -1054410002 1404206139 410845109 Thread: 4 
47823573 -1054410002 1404206139 410845109 Thread: 42 
47823573 -1054410002 1404206139 410845109 Thread: 54 
47823573 -1054410002 1404206139 410845109 Thread: 51 
47823573 -1054410002 1404206139 410845109 Thread: 3 
47823573 -1054410002 1404206139 410845109 Thread: 40 
47823573 -1054410002 1404206139 410845109 Thread: 60 
47823573 -1054410002 1404206139 410845109 Thread: 48 
47823573 -1054410002 1404206139 410845109 Thread: 29 
47823573 -1054410002 1404206139 410845109 Thread: 43 
47823573 -1054410002 1404206139 410845109 Thread: 9 
47823573 -1054410002 1404206139 410845109 Thread: 47 
47823573 -1054410002 1404206139 410845109 Thread: 32 
47823573 -1054410002 1404206139 410845109 Thread: 19 
47823573 -1054410002 1404206139 410845109 Thread: 26 
47823573 -1054410002 1404206139 410845109 Thread: 39 
47823573 -1054410002 1404206139 410845109 Thread: 35 
47823573 -1054410002 1404206139 410845109 Thread: 38 
47823573 -1054410002 1404206139 410845109 Thread: 50 
47823573 -1054410002 1404206139 410845109 Thread: 28 
47823573 -1054410002 1404206139 410845109 Thread: 2 
47823573 -1054410002 1404206139 410845109 Thread: 25 
47823573 -1054410002 1404206139 410845109 Thread: 37 
47823573 -1054410002 1404206139 410845109 Thread: 18 
47823573 -1054410002 1404206139 410845109 Thread: 57 
47823573 -1054410002 1404206139 410845109 Thread: 10 
47823573 -1054410002 1404206139 410845109 Thread: 45 
47823573 -1054410002 1404206139 410845109 Thread: 15 
47823573 -1054410002 1404206139 410845109 Thread: 55 
47823573 -1054410002 1404206139 410845109 Thread: 44 
47823573 -1054410002 1404206139 410845109 Thread: 52 
47823573 -1054410002 1404206139 410845109 Thread: 49 
47823573 -1054410002 1404206139 410845109 Thread: 5 
47823573 -1054410002 1404206139 410845109 Thread: 27 
47823573 -1054410002 1404206139 410845109 Thread: 12 
47823573 -1054410002 1404206139 410845109 Thread: 41 
47823573 -1054410002 1404206139 410845109 Thread: 62 
47823573 -1054410002 1404206139 410845109 Thread: 21 
47823573 -1054410002 1404206139 410845109 Thread: 30 
47823573 -1054410002 1404206139 410845109 Thread: 46 
47823573 -1054410002 1404206139 410845109 Thread: 1 
47823573 -1054410002 1404206139 410845109 Thread: 34 
47823573 -1054410002 1404206139 410845109 Thread: 59 
47823573 -1054410002 1404206139 410845109 Thread: 61 
47823573 -1054410002 1404206139 410845109 Thread: 36 
47823573 -1054410002 1404206139 410845109 Thread: 23 
47823573 -1054410002 1404206139 410845109 Thread: 7 
47823573 -1054410002 1404206139 410845109 Thread: 24 
47823573 -1054410002 1404206139 410845109 Thread: 33 
47823573 -1054410002 1404206139 410845109 Thread: 20 
47823573 -1054410002 1404206139 410845109 Thread: 63 
47823573 -1054410002 1404206139 410845109 Thread: 58 
47823573 -1054410002 1404206139 410845109 Thread: 17 
47823573 -1054410002 1404206139 410845109 Thread: 11 
47823573 -1054410002 1404206139 410845109 Thread: 6 
47823573 -1054410002 1404206139 410845109 Thread: 0 
47823573 -1054410002 1404206139 410845109 Thread: 8 
47823573 -1054410002 1404206139 410845109 Thread: 14 
47823573 -1054410002 1404206139 410845109 Thread: 16 
47823573 -1054410002 1404206139 410845109 Thread: 22 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/axionNum1.txt <==
27,1.06249e+06,1.07251e+09
81,611386,7.8682e+08
135,2.62959e+07,5.82744e+09
189,2.51263e+07,2.98342e+09
243,3.79264e+07,1.96254e+09
297,5.51671e+07,9.90646e+08
351,6.20492e+07,6.50714e+08
405,6.55488e+07,4.91017e+08
459,7.54868e+07,3.94511e+08
513,8.52198e+07,2.80132e+08
567,8.49227e+07,2.17189e+08
621,7.79863e+07,1.99197e+08
675,6.70699e+07,2.02921e+08
729,4.90006e+07,1.86172e+08
783,3.03243e+07,1.75636e+08
837,2.33815e+07,1.5709e+08
891,3.08583e+07,1.12435e+08
945,4.29299e+07,7.69232e+07
999,4.63647e+07,6.20213e+07
1053,3.85597e+07,6.40931e+07
1107,2.57515e+07,7.11326e+07
1161,1.77593e+07,6.76109e+07
1215,2.09062e+07,5.35059e+07
1269,2.79919e+07,3.84444e+07
1323,2.79346e+07,3.50311e+07
1377,1.96716e+07,3.9178e+07
1431,1.3635e+07,3.99932e+07
1485,1.69631e+07,3.14012e+07
1539,2.13252e+07,2.37184e+07
1593,1.75412e+07,2.52884e+07
1647,1.15021e+07,2.81638e+07
1701,1.32065e+07,2.32287e+07
1755,1.67184e+07,1.75716e+07
1809,1.30805e+07,1.96558e+07
1863,9.45691e+06,2.09058e+07
1917,1.2589e+07,1.57543e+07
1971,1.29065e+07,1.42237e+07
2025,8.62739e+06,1.70377e+07
2079,9.77946e+06,1.41599e+07
2133,1.15378e+07,1.13698e+07
2187,7.88718e+06,1.39031e+07
2241,8.34216e+06,1.21559e+07
2295,1.00264e+07,9.70917e+06
2349,6.86439e+06,1.18584e+07
2403,7.88367e+06,9.87761e+06
2457,8.40928e+06,8.71762e+06
2511,5.88602e+06,1.03739e+07
2565,7.84401e+06,7.74185e+06
2619,6.53594e+06,8.44423e+06
2673,5.87893e+06,8.36803e+06
2727,7.12632e+06,6.67673e+06
2781,4.98203e+06,8.17485e+06
2835,6.56308e+06,6.14299e+06
2889,5.17515e+06,7.03207e+06
2943,5.47629e+06,6.24042e+06
2997,5.45785e+06,5.89573e+06
3051,4.59376e+06,6.25839e+06
3105,5.48871e+06,5.10238e+06
3159,4.10881e+06,5.98499e+06
3213,5.29228e+06,4.58333e+06
3267,3.81792e+06,5.60431e+06
3321,4.97228e+06,4.25045e+06
3375,3.59587e+06,5.22616e+06
3429,4.67981e+06,3.96542e+06
3483,3.41897e+06,4.84892e+06
3537,4.42755e+06,3.69589e+06
3591,3.26462e+06,4.49765e+06
3645,4.13389e+06,3.50279e+06
3699,3.17642e+06,4.13797e+06
3753,3.76017e+06,3.42668e+06
3807,3.23145e+06,3.68445e+06
3861,3.29801e+06,3.46349e+06
3915,3.40368e+06,3.16828e+06
3969,2.83328e+06,3.51503e+06
4023,3.46955e+06,2.78711e+06
4077,2.62597e+06,3.36743e+06
4131,3.15926e+06,2.75815e+06
4185,2.83167e+06,2.89027e+06
4239,2.58299e+06,2.98077e+06
4293,3.05821e+06,2.428e+06
4347,2.37005e+06,2.89404e+06
4401,2.70277e+06,2.49555e+06
4455,2.72099e+06,2.3497e+06
4509,2.19694e+06,2.6886e+06
4563,2.66268e+06,2.18667e+06
4617,2.4442e+06,2.25971e+06
4671,2.08417e+06,2.4673e+06
4725,2.51461e+06,2.00731e+06
4779,2.289e+06,2.09897e+06
4833,1.94946e+06,2.29727e+06
4887,2.31575e+06,1.90369e+06
4941,2.23823e+06,1.87891e+06
4995,1.83649e+06,2.13457e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/axionNum2.txt <==
27,1.06252e+06,1.07255e+09
81,611487,7.87235e+08
135,2.62927e+07,5.81889e+09
189,2.51285e+07,2.98628e+09
243,3.79104e+07,1.96411e+09
297,5.51112e+07,9.91292e+08
351,6.19909e+07,6.48911e+08
405,6.55109e+07,4.89103e+08
459,7.55375e+07,3.92479e+08
513,8.5504e+07,2.78402e+08
567,8.54526e+07,2.15994e+08
621,7.86669e+07,1.98119e+08
675,6.76995e+07,2.02238e+08
729,4.92262e+07,1.86559e+08
783,3.0026e+07,1.77047e+08
837,2.30617e+07,1.58215e+08
891,3.0979e+07,1.12143e+08
945,4.34143e+07,7.63877e+07
999,4.6899e+07,6.16179e+07
1053,3.88356e+07,6.40497e+07
1107,2.56011e+07,7.17861e+07
1161,1.75211e+07,6.82018e+07
1215,2.10739e+07,5.33963e+07
1269,2.84235e+07,3.80698e+07
1323,2.81606e+07,3.50515e+07
1377,1.95216e+07,3.96021e+07
1431,1.35469e+07,4.02057e+07
1485,1.71916e+07,3.12477e+07
1539,2.15739e+07,2.35978e+07
1593,1.74915e+07,2.55092e+07
1647,1.14175e+07,2.83424e+07
1701,1.33639e+07,2.315e+07
1755,1.68843e+07,1.75062e+07
1809,1.30141e+07,1.98264e+07
1863,9.44134e+06,2.09869e+07
1917,1.27578e+07,1.56574e+07
1971,1.29385e+07,1.42748e+07
2025,8.55625e+06,1.71732e+07
2079,9.89952e+06,1.40985e+07
2133,1.1602e+07,1.13717e+07
2187,7.8209e+06,1.40252e+07
2241,8.4359e+06,1.21113e+07
2295,1.00779e+07,9.71815e+06
2349,6.81429e+06,1.19494e+07
2403,7.97782e+06,9.83405e+06
2457,8.42256e+06,8.75012e+06
2511,5.86082e+06,1.04388e+07
2565,7.94669e+06,7.68262e+06
2619,6.48746e+06,8.53054e+06
2673,5.93447e+06,8.34942e+06
2727,7.15447e+06,6.6874e+06
2781,4.95785e+06,8.22856e+06
2835,6.64608e+06,6.09719e+06
2889,5.1255e+06,7.1093e+06
2943,5.55346e+06,6.19699e+06
2997,5.42871e+06,5.95359e+06
3051,4.63818e+06,6.24279e+06
3105,5.49058e+06,5.13009e+06
3159,4.12451e+06,5.99381e+06
3213,5.31612e+06,4.58732e+06
3267,3.81603e+06,5.62884e+06
3321,5.00542e+06,4.24401e+06
3375,3.58682e+06,5.2561e+06
3429,4.71374e+06,3.95691e+06
3483,3.41269e+06,4.87432e+06
3537,4.4533e+06,3.69354e+06
3591,3.26945e+06,4.51218e+06
3645,4.14297e+06,3.51406e+06
3699,3.19916e+06,4.13551e+06
3753,3.74729e+06,3.45704e+06
3807,3.27486e+06,3.66195e+06
3861,3.26839e+06,3.50697e+06
3915,3.45352e+06,3.14066e+06
3969,2.80945e+06,3.55139e+06
4023,3.49754e+06,2.77806e+06
4077,2.63649e+06,3.37269e+06
4131,3.14642e+06,2.78428e+06
4185,2.87438e+06,2.86663e+06
4239,2.55842e+06,3.01571e+06
4293,3.08238e+06,2.42102e+06
4347,2.38678e+06,2.89186e+06
4401,2.68219e+06,2.52607e+06
4455,2.75864e+06,2.33003e+06
4509,2.19331e+06,2.7033e+06
4563,2.65399e+06,2.20572e+06
4617,2.48188e+06,2.23906e+06
4671,2.07375e+06,2.48736e+06
4725,2.5082e+06,2.02377e+06
4779,2.3253e+06,2.0787e+06
4833,1.94363e+06,2.31237e+06
4887,2.30253e+06,1.92528e+06
4941,2.27023e+06,1.86207e+06
4995,1.8454e+06,2.13641e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/axionNum3.txt <==
27,1.06247e+06,1.07253e+09
81,611144,7.86563e+08
135,2.62813e+07,5.82192e+09
189,2.51106e+07,2.98454e+09
243,3.79182e+07,1.96316e+09
297,5.5183e+07,9.90605e+08
351,6.21127e+07,6.48777e+08
405,6.57236e+07,4.88426e+08
459,7.58787e+07,3.90887e+08
513,8.60234e+07,2.77284e+08
567,8.61558e+07,2.15217e+08
621,7.95514e+07,1.97498e+08
675,6.87226e+07,2.02122e+08
729,5.01335e+07,1.87277e+08
783,3.06122e+07,1.78563e+08
837,2.33975e+07,1.5968e+08
891,3.12507e+07,1.13661e+08
945,4.39266e+07,7.71e+07
999,4.75866e+07,6.19704e+07
1053,3.94876e+07,6.44784e+07
1107,2.61598e+07,7.21947e+07
1161,1.7869e+07,6.88493e+07
1215,2.12847e+07,5.41927e+07
1269,2.87864e+07,3.8451e+07
1323,2.8622e+07,3.5251e+07
1377,1.99014e+07,3.99132e+07
1431,1.37731e+07,4.06754e+07
1485,1.74188e+07,3.1633e+07
1539,2.18854e+07,2.38024e+07
1593,1.77747e+07,2.57614e+07
1647,1.16385e+07,2.86342e+07
1701,1.35671e+07,2.34154e+07
1755,1.7103e+07,1.77125e+07
1809,1.32317e+07,2.00274e+07
1863,9.63221e+06,2.11994e+07
1917,1.29255e+07,1.58554e+07
1971,1.31138e+07,1.44501e+07
2025,8.73687e+06,1.73313e+07
2079,1.00462e+07,1.42678e+07
2133,1.17433e+07,1.15317e+07
2187,7.98273e+06,1.41528e+07
2241,8.56708e+06,1.2256e+07
2295,1.01928e+07,9.86327e+06
2349,6.96425e+06,1.20537e+07
2403,8.08696e+06,9.96081e+06
2457,8.52784e+06,8.8762e+06
2511,5.998e+06,1.05234e+07
2565,8.02268e+06,7.81616e+06
2619,6.61239e+06,8.60825e+06
2673,6.02867e+06,8.45045e+06
2727,7.23755e+06,6.79001e+06
2781,5.07212e+06,8.29765e+06
2835,6.70705e+06,6.20719e+06
2889,5.23679e+06,7.16756e+06
2943,5.6166e+06,6.2936e+06
2997,5.52084e+06,6.0161e+06
3051,4.71104e+06,6.32121e+06
3105,5.56242e+06,5.20119e+06
3159,4.20452e+06,6.05634e+06
3213,5.37509e+06,4.66221e+06
3267,3.89731e+06,5.6809e+06
3321,5.05622e+06,4.31891e+06
3375,3.6668e+06,5.30087e+06
3429,4.75907e+06,4.02863e+06
3483,3.48929e+06,4.9157e+06
3537,4.49641e+06,3.76099e+06
3591,3.33957e+06,4.55221e+06
3645,4.18922e+06,3.57284e+06
3699,3.25725e+06,4.18052e+06
3753,3.80185e+06,3.5016e+06
3807,3.31726e+06,3.71654e+06
3861,3.33203e+06,3.5387e+06
3915,3.48446e+06,3.19904e+06
3969,2.87538e+06,3.57725e+06
4023,3.52854e+06,2.83208e+06
4077,2.68919e+06,3.40559e+06
4131,3.19292e+06,2.82042e+06
4185,2.90531e+06,2.91489e+06
4239,2.61671e+06,3.03776e+06
4293,3.10958e+06,2.46833e+06
4347,2.42981e+06,2.92461e+06
4401,2.72934e+06,2.55263e+06
4455,2.78214e+06,2.37523e+06
4509,2.24183e+06,2.72605e+06
4563,2.69129e+06,2.23635e+06
4617,2.50535e+06,2.27992e+06
4671,2.12116e+06,2.50648e+06
4725,2.54195e+06,2.05314e+06
4779,2.34725e+06,2.11691e+06
4833,1.98692e+06,2.33118e+06
4887,2.33745e+06,1.94969e+06
4941,2.2894e+06,1.89888e+06
4995,1.88124e+06,2.15829e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/axionNum4.txt <==
27,1.06251e+06,1.07254e+09
81,611656,7.87405e+08
135,2.6302e+07,5.82127e+09
189,2.51176e+07,2.98512e+09
243,3.78847e+07,1.96311e+09
297,5.50601e+07,9.90268e+08
351,6.19221e+07,6.48805e+08
405,6.54564e+07,4.8873e+08
459,7.55295e+07,3.92353e+08
513,8.56549e+07,2.78451e+08
567,8.6073e+07,2.16131e+08
621,8.01042e+07,1.96526e+08
675,7.00958e+07,1.99446e+08
729,5.20327e+07,1.84552e+08
783,3.20376e+07,1.77244e+08
837,2.3508e+07,1.61899e+08
891,3.04077e+07,1.17108e+08
945,4.33452e+07,7.89979e+07
999,4.80614e+07,6.2128e+07
1053,4.07683e+07,6.36384e+07
1107,2.73681e+07,7.17667e+07
1161,1.81486e+07,6.96816e+07
1215,2.0837e+07,5.57443e+07
1269,2.8701e+07,3.92871e+07
1323,2.93936e+07,3.49909e+07
1377,2.08051e+07,3.96291e+07
1431,1.38816e+07,4.13241e+07
1485,1.71338e+07,3.25872e+07
1539,2.21907e+07,2.39794e+07
1593,1.85152e+07,2.55055e+07
1647,1.18259e+07,2.90051e+07
1701,1.33754e+07,2.41176e+07
1755,1.74247e+07,1.7783e+07
1809,1.3749e+07,1.99447e+07
1863,9.62084e+06,2.16398e+07
1917,1.29196e+07,1.62358e+07
1971,1.35537e+07,1.43549e+07
2025,8.902e+06,1.7535e+07
2079,9.96575e+06,1.46744e+07
2133,1.208e+07,1.14946e+07
2187,8.16808e+06,1.42782e+07
2241,8.50156e+06,1.26033e+07
2295,1.04978e+07,9.8188e+06
2349,7.07337e+06,1.22145e+07
2403,8.08043e+06,1.02111e+07
2457,8.81449e+06,8.82666e+06
2511,5.99632e+06,1.07584e+07
2565,8.1414e+06,7.9063e+06
2619,6.79427e+06,8.64454e+06
2673,6.00503e+06,8.67117e+06
2727,7.45276e+06,6.76963e+06
2781,5.08324e+06,8.47334e+06
2835,6.82895e+06,6.26103e+06
2889,5.33659e+06,7.2454e+06
2943,5.65255e+06,6.41878e+06
2997,5.66907e+06,6.03527e+06
3051,4.71274e+06,6.46809e+06
3105,5.71509e+06,5.20414e+06
3159,4.20542e+06,6.19481e+06
3213,5.5118e+06,4.66948e+06
3267,3.90791e+06,5.80222e+06
3321,5.17532e+06,4.33352e+06
3375,3.68393e+06,5.40779e+06
3429,4.86693e+06,4.04714e+06
3483,3.50724e+06,5.01343e+06
3537,4.59821e+06,3.7785e+06
3591,3.3565e+06,4.64394e+06
3645,4.28418e+06,3.5906e+06
3699,3.27672e+06,4.26276e+06
3753,3.8855e+06,3.52543e+06
3807,3.34509e+06,3.78445e+06
3861,3.39867e+06,3.57239e+06
3915,3.52726e+06,3.2499e+06
3969,2.91844e+06,3.62568e+06
4023,3.59173e+06,2.86045e+06
4077,2.71045e+06,3.46888e+06
4131,3.26296e+06,2.83885e+06
4185,2.93062e+06,2.9697e+06
4239,2.6629e+06,3.07338e+06
4293,3.16361e+06,2.49449e+06
4347,2.44813e+06,2.97979e+06
4401,2.7891e+06,2.57094e+06
4455,2.81544e+06,2.41419e+06
4509,2.26713e+06,2.77054e+06
4563,2.74938e+06,2.25128e+06
4617,2.52882e+06,2.32263e+06
4671,2.15035e+06,2.54305e+06
4725,2.59645e+06,2.06674e+06
4779,2.36851e+06,2.1572e+06
4833,2.01199e+06,2.36728e+06
4887,2.38933e+06,1.9619e+06
4941,2.31556e+06,1.93102e+06
4995,1.89795e+06,2.19746e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/runParams1.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/runParams2.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/runParams3.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/runParams4.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/seed1.txt <==
-1521608420 -1528308657 -1018121319 -73400190 Thread: 0 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 44 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 52 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 17 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 39 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 14 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 51 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 40 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 28 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 60 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 16 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 35 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 2 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 34 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 41 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 46 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 7 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 6 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 63 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 13 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 25 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 12 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 20 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 62 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 54 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 58 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 15 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 26 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 32 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 19 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 37 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 48 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 22 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 36 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 21 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 43 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 38 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 5 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 31 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 9 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 59 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 50 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 56 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 23 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 55 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 30 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 10 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 49 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 4 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 53 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 1 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 24 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 3 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 29 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 47 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 27 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 18 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 33 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 42 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 8 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 45 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 11 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 61 
-1521608420 -1528308657 -1018121319 -73400190 Thread: 57 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/seed2.txt <==
1576663390 -964955647 1464477555 731125289 Thread: 9 
1576663390 -964955647 1464477555 731125289 Thread: 40 
1576663390 -964955647 1464477555 731125289 Thread: 27 
1576663390 -964955647 1464477555 731125289 Thread: 24 
1576663390 -964955647 1464477555 731125289 Thread: 6 
1576663390 -964955647 1464477555 731125289 Thread: 55 
1576663390 -964955647 1464477555 731125289 Thread: 16 
1576663390 -964955647 1464477555 731125289 Thread: 17 
1576663390 -964955647 1464477555 731125289 Thread: 41 
1576663390 -964955647 1464477555 731125289 Thread: 42 
1576663390 -964955647 1464477555 731125289 Thread: 36 
1576663390 -964955647 1464477555 731125289 Thread: 43 
1576663390 -964955647 1464477555 731125289 Thread: 34 
1576663390 -964955647 1464477555 731125289 Thread: 49 
1576663390 -964955647 1464477555 731125289 Thread: 13 
1576663390 -964955647 1464477555 731125289 Thread: 33 
1576663390 -964955647 1464477555 731125289 Thread: 61 
1576663390 -964955647 1464477555 731125289 Thread: 25 
1576663390 -964955647 1464477555 731125289 Thread: 57 
1576663390 -964955647 1464477555 731125289 Thread: 63 
1576663390 -964955647 1464477555 731125289 Thread: 5 
1576663390 -964955647 1464477555 731125289 Thread: 58 
1576663390 -964955647 1464477555 731125289 Thread: 18 
1576663390 -964955647 1464477555 731125289 Thread: 52 
1576663390 -964955647 1464477555 731125289 Thread: 45 
1576663390 -964955647 1464477555 731125289 Thread: 59 
1576663390 -964955647 1464477555 731125289 Thread: 14 
1576663390 -964955647 1464477555 731125289 Thread: 30 
1576663390 -964955647 1464477555 731125289 Thread: 3 
1576663390 -964955647 1464477555 731125289 Thread: 47 
1576663390 -964955647 1464477555 731125289 Thread: 8 
1576663390 -964955647 1464477555 731125289 Thread: 54 
1576663390 -964955647 1464477555 731125289 Thread: 1 
1576663390 -964955647 1464477555 731125289 Thread: 26 
1576663390 -964955647 1464477555 731125289 Thread: 51 
1576663390 -964955647 1464477555 731125289 Thread: 7 
1576663390 -964955647 1464477555 731125289 Thread: 48 
1576663390 -964955647 1464477555 731125289 Thread: 19 
1576663390 -964955647 1464477555 731125289 Thread: 12 
1576663390 -964955647 1464477555 731125289 Thread: 53 
1576663390 -964955647 1464477555 731125289 Thread: 22 
1576663390 -964955647 1464477555 731125289 Thread: 28 
1576663390 -964955647 1464477555 731125289 Thread: 35 
1576663390 -964955647 1464477555 731125289 Thread: 4 
1576663390 -964955647 1464477555 731125289 Thread: 31 
1576663390 -964955647 1464477555 731125289 Thread: 21 
1576663390 -964955647 1464477555 731125289 Thread: 29 
1576663390 -964955647 1464477555 731125289 Thread: 60 
1576663390 -964955647 1464477555 731125289 Thread: 0 
1576663390 -964955647 1464477555 731125289 Thread: 56 
1576663390 -964955647 1464477555 731125289 Thread: 46 
1576663390 -964955647 1464477555 731125289 Thread: 44 
1576663390 -964955647 1464477555 731125289 Thread: 38 
1576663390 -964955647 1464477555 731125289 Thread: 62 
1576663390 -964955647 1464477555 731125289 Thread: 39 
1576663390 -964955647 1464477555 731125289 Thread: 37 
1576663390 -964955647 1464477555 731125289 Thread: 50 
1576663390 -964955647 1464477555 731125289 Thread: 15 
1576663390 -964955647 1464477555 731125289 Thread: 32 
1576663390 -964955647 1464477555 731125289 Thread: 11 
1576663390 -964955647 1464477555 731125289 Thread: 10 
1576663390 -964955647 1464477555 731125289 Thread: 2 
1576663390 -964955647 1464477555 731125289 Thread: 20 
1576663390 -964955647 1464477555 731125289 Thread: 23 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/seed3.txt <==
814678576 -1351487576 -384613345 -1479059176 Thread: 2 
814678576 -1351487576 -384613345 -1479059176 Thread: 40 
814678576 -1351487576 -384613345 -1479059176 Thread: 3 
814678576 -1351487576 -384613345 -1479059176 Thread: 49 
814678576 -1351487576 -384613345 -1479059176 Thread: 18 
814678576 -1351487576 -384613345 -1479059176 Thread: 1 
814678576 -1351487576 -384613345 -1479059176 Thread: 62 
814678576 -1351487576 -384613345 -1479059176 Thread: 41 
814678576 -1351487576 -384613345 -1479059176 Thread: 46 
814678576 -1351487576 -384613345 -1479059176 Thread: 0 
814678576 -1351487576 -384613345 -1479059176 Thread: 22 
814678576 -1351487576 -384613345 -1479059176 Thread: 30 
814678576 -1351487576 -384613345 -1479059176 Thread: 12 
814678576 -1351487576 -384613345 -1479059176 Thread: 53 
814678576 -1351487576 -384613345 -1479059176 Thread: 29 
814678576 -1351487576 -384613345 -1479059176 Thread: 25 
814678576 -1351487576 -384613345 -1479059176 Thread: 37 
814678576 -1351487576 -384613345 -1479059176 Thread: 7 
814678576 -1351487576 -384613345 -1479059176 Thread: 56 
814678576 -1351487576 -384613345 -1479059176 Thread: 6 
814678576 -1351487576 -384613345 -1479059176 Thread: 51 
814678576 -1351487576 -384613345 -1479059176 Thread: 45 
814678576 -1351487576 -384613345 -1479059176 Thread: 47 
814678576 -1351487576 -384613345 -1479059176 Thread: 11 
814678576 -1351487576 -384613345 -1479059176 Thread: 4 
814678576 -1351487576 -384613345 -1479059176 Thread: 17 
814678576 -1351487576 -384613345 -1479059176 Thread: 48 
814678576 -1351487576 -384613345 -1479059176 Thread: 14 
814678576 -1351487576 -384613345 -1479059176 Thread: 26 
814678576 -1351487576 -384613345 -1479059176 Thread: 10 
814678576 -1351487576 -384613345 -1479059176 Thread: 58 
814678576 -1351487576 -384613345 -1479059176 Thread: 61 
814678576 -1351487576 -384613345 -1479059176 Thread: 13 
814678576 -1351487576 -384613345 -1479059176 Thread: 52 
814678576 -1351487576 -384613345 -1479059176 Thread: 55 
814678576 -1351487576 -384613345 -1479059176 Thread: 16 
814678576 -1351487576 -384613345 -1479059176 Thread: 20 
814678576 -1351487576 -384613345 -1479059176 Thread: 59 
814678576 -1351487576 -384613345 -1479059176 Thread: 15 
814678576 -1351487576 -384613345 -1479059176 Thread: 19 
814678576 -1351487576 -384613345 -1479059176 Thread: 44 
814678576 -1351487576 -384613345 -1479059176 Thread: 38 
814678576 -1351487576 -384613345 -1479059176 Thread: 32 
814678576 -1351487576 -384613345 -1479059176 Thread: 50 
814678576 -1351487576 -384613345 -1479059176 Thread: 31 
814678576 -1351487576 -384613345 -1479059176 Thread: 8 
814678576 -1351487576 -384613345 -1479059176 Thread: 43 
814678576 -1351487576 -384613345 -1479059176 Thread: 28 
814678576 -1351487576 -384613345 -1479059176 Thread: 9 
814678576 -1351487576 -384613345 -1479059176 Thread: 35 
814678576 -1351487576 -384613345 -1479059176 Thread: 34 
814678576 -1351487576 -384613345 -1479059176 Thread: 54 
814678576 -1351487576 -384613345 -1479059176 Thread: 24 
814678576 -1351487576 -384613345 -1479059176 Thread: 60 
814678576 -1351487576 -384613345 -1479059176 Thread: 36 
814678576 -1351487576 -384613345 -1479059176 Thread: 27 
814678576 -1351487576 -384613345 -1479059176 Thread: 23 
814678576 -1351487576 -384613345 -1479059176 Thread: 42 
814678576 -1351487576 -384613345 -1479059176 Thread: 21 
814678576 -1351487576 -384613345 -1479059176 Thread: 33 
814678576 -1351487576 -384613345 -1479059176 Thread: 39 
814678576 -1351487576 -384613345 -1479059176 Thread: 63 
814678576 -1351487576 -384613345 -1479059176 Thread: 57 
814678576 -1351487576 -384613345 -1479059176 Thread: 5 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_50/seed4.txt <==
352347135 -788218428 -1223240470 1425789507 Thread: 55 
352347135 -788218428 -1223240470 1425789507 Thread: 61 
352347135 -788218428 -1223240470 1425789507 Thread: 9 
352347135 -788218428 -1223240470 1425789507 Thread: 34 
352347135 -788218428 -1223240470 1425789507 Thread: 33 
352347135 -788218428 -1223240470 1425789507 Thread: 58 
352347135 -788218428 -1223240470 1425789507 Thread: 2 
352347135 -788218428 -1223240470 1425789507 Thread: 43 
352347135 -788218428 -1223240470 1425789507 Thread: 36 
352347135 -788218428 -1223240470 1425789507 Thread: 30 
352347135 -788218428 -1223240470 1425789507 Thread: 46 
352347135 -788218428 -1223240470 1425789507 Thread: 18 
352347135 -788218428 -1223240470 1425789507 Thread: 22 
352347135 -788218428 -1223240470 1425789507 Thread: 38 
352347135 -788218428 -1223240470 1425789507 Thread: 57 
352347135 -788218428 -1223240470 1425789507 Thread: 49 
352347135 -788218428 -1223240470 1425789507 Thread: 45 
352347135 -788218428 -1223240470 1425789507 Thread: 59 
352347135 -788218428 -1223240470 1425789507 Thread: 23 
352347135 -788218428 -1223240470 1425789507 Thread: 6 
352347135 -788218428 -1223240470 1425789507 Thread: 20 
352347135 -788218428 -1223240470 1425789507 Thread: 44 
352347135 -788218428 -1223240470 1425789507 Thread: 37 
352347135 -788218428 -1223240470 1425789507 Thread: 39 
352347135 -788218428 -1223240470 1425789507 Thread: 41 
352347135 -788218428 -1223240470 1425789507 Thread: 25 
352347135 -788218428 -1223240470 1425789507 Thread: 31 
352347135 -788218428 -1223240470 1425789507 Thread: 60 
352347135 -788218428 -1223240470 1425789507 Thread: 51 
352347135 -788218428 -1223240470 1425789507 Thread: 52 
352347135 -788218428 -1223240470 1425789507 Thread: 35 
352347135 -788218428 -1223240470 1425789507 Thread: 1 
352347135 -788218428 -1223240470 1425789507 Thread: 50 
352347135 -788218428 -1223240470 1425789507 Thread: 47 
352347135 -788218428 -1223240470 1425789507 Thread: 56 
352347135 -788218428 -1223240470 1425789507 Thread: 28 
352347135 -788218428 -1223240470 1425789507 Thread: 40 
352347135 -788218428 -1223240470 1425789507 Thread: 53 
352347135 -788218428 -1223240470 1425789507 Thread: 29 
352347135 -788218428 -1223240470 1425789507 Thread: 5 
352347135 -788218428 -1223240470 1425789507 Thread: 63 
352347135 -788218428 -1223240470 1425789507 Thread: 15 
352347135 -788218428 -1223240470 1425789507 Thread: 54 
352347135 -788218428 -1223240470 1425789507 Thread: 48 
352347135 -788218428 -1223240470 1425789507 Thread: 62 
352347135 -788218428 -1223240470 1425789507 Thread: 42 
352347135 -788218428 -1223240470 1425789507 Thread: 11 
352347135 -788218428 -1223240470 1425789507 Thread: 12 
352347135 -788218428 -1223240470 1425789507 Thread: 4 
352347135 -788218428 -1223240470 1425789507 Thread: 32 
352347135 -788218428 -1223240470 1425789507 Thread: 27 
352347135 -788218428 -1223240470 1425789507 Thread: 26 
352347135 -788218428 -1223240470 1425789507 Thread: 16 
352347135 -788218428 -1223240470 1425789507 Thread: 8 
352347135 -788218428 -1223240470 1425789507 Thread: 24 
352347135 -788218428 -1223240470 1425789507 Thread: 21 
352347135 -788218428 -1223240470 1425789507 Thread: 3 
352347135 -788218428 -1223240470 1425789507 Thread: 7 
352347135 -788218428 -1223240470 1425789507 Thread: 14 
352347135 -788218428 -1223240470 1425789507 Thread: 17 
352347135 -788218428 -1223240470 1425789507 Thread: 10 
352347135 -788218428 -1223240470 1425789507 Thread: 0 
352347135 -788218428 -1223240470 1425789507 Thread: 19 
352347135 -788218428 -1223240470 1425789507 Thread: 13 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/axionNumTilt11.txt <==
27,1.06098e+06,1.07396e+09
81,487453,1.14811e+09
135,1.42984e+07,1.15162e+10
189,1.08027e+07,5.9045e+09
243,1.45951e+07,4.07496e+09
297,2.0245e+07,2.18e+09
351,2.23047e+07,1.55455e+09
405,2.34184e+07,1.20168e+09
459,2.72519e+07,9.66982e+08
513,3.18744e+07,6.80247e+08
567,3.42546e+07,5.37481e+08
621,3.63413e+07,4.4112e+08
675,4.02931e+07,3.71402e+08
729,4.40731e+07,2.91787e+08
783,4.59284e+07,2.46815e+08
837,4.78232e+07,2.15159e+08
891,5.05693e+07,1.88564e+08
945,5.18236e+07,1.58486e+08
999,5.08029e+07,1.42276e+08
1053,4.91006e+07,1.3755e+08
1107,4.63727e+07,1.2929e+08
1161,4.10741e+07,1.18367e+08
1215,3.40066e+07,1.19501e+08
1269,2.68708e+07,1.2487e+08
1323,2.03938e+07,1.19609e+08
1377,1.56349e+07,1.11751e+08
1431,1.39529e+07,1.02851e+08
1485,1.5684e+07,8.71168e+07
1539,1.97719e+07,7.05582e+07
1593,2.42277e+07,5.7201e+07
1647,2.7514e+07,4.70702e+07
1701,2.87916e+07,4.23432e+07
1755,2.73071e+07,4.06114e+07
1809,2.32803e+07,4.1692e+07
1863,1.8189e+07,4.52139e+07
1917,1.35654e+07,4.67553e+07
1971,1.07127e+07,4.52308e+07
2025,1.05321e+07,4.14803e+07
2079,1.28075e+07,3.48687e+07
2133,1.60646e+07,2.80771e+07
2187,1.81906e+07,2.37447e+07
2241,1.78932e+07,2.25322e+07
2295,1.53863e+07,2.41233e+07
2349,1.17845e+07,2.61422e+07
2403,8.79565e+06,2.71481e+07
2457,7.98912e+06,2.6036e+07
2511,9.57299e+06,2.21815e+07
2565,1.20968e+07,1.78771e+07
2619,1.34187e+07,1.54097e+07
2673,1.24645e+07,1.55999e+07
2727,9.86435e+06,1.74838e+07
2781,7.31684e+06,1.88048e+07
2835,6.55475e+06,1.82787e+07
2889,7.91615e+06,1.55999e+07
2943,9.92083e+06,1.25321e+07
2997,1.05086e+07,1.13105e+07
3051,8.96818e+06,1.2236e+07
3105,6.62902e+06,1.3963e+07
3159,5.51651e+06,1.41975e+07
3213,6.45497e+06,1.23178e+07
3267,8.1559e+06,9.89636e+06
3321,8.57826e+06,9.00911e+06
3375,7.13223e+06,1.00525e+07
3429,5.24846e+06,1.13198e+07
3483,4.89105e+06,1.10323e+07
3537,6.23172e+06,9.04147e+06
3591,7.36722e+06,7.48391e+06
3645,6.67981e+06,7.83118e+06
3699,4.91765e+06,9.1747e+06
3753,4.23166e+06,9.37796e+06
3807,5.31273e+06,7.77285e+06
3861,6.40133e+06,6.34863e+06
3915,5.76933e+06,6.70042e+06
3969,4.22311e+06,7.92996e+06
4023,3.88033e+06,7.83786e+06
4077,5.03341e+06,6.31085e+06
4131,5.65819e+06,5.43369e+06
4185,4.62673e+06,6.23784e+06
4239,3.48117e+06,7.06363e+06
4293,3.93541e+06,6.25675e+06
4347,4.99624e+06,4.94904e+06
4401,4.65869e+06,5.1008e+06
4455,3.40577e+06,6.11047e+06
4509,3.33241e+06,5.87574e+06
4563,4.36928e+06,4.61396e+06
4617,4.39881e+06,4.42099e+06
4671,3.2555e+06,5.36274e+06
4725,3.01287e+06,5.3411e+06
4779,3.96281e+06,4.19811e+06
4833,4.02515e+06,3.99179e+06
4887,2.96612e+06,4.86924e+06
4941,2.84869e+06,4.75888e+06
4995,3.74532e+06,3.70792e+06
5049,3.57714e+06,3.74437e+06
5103,2.60784e+06,4.53954e+06
5157,2.84594e+06,4.11126e+06
5211,3.58909e+06,3.25214e+06
5265,3.01178e+06,3.69646e+06
5319,2.35002e+06,4.19065e+06
5373,3.01078e+06,3.38674e+06
5427,3.26805e+06,3.03613e+06
5481,2.3991e+06,3.75848e+06
5535,2.42134e+06,3.59213e+06
5589,3.12286e+06,2.79685e+06
5643,2.61874e+06,3.19548e+06
5697,2.10625e+06,3.56034e+06
5751,2.77473e+06,2.79497e+06
5805,2.73714e+06,2.75031e+06
5859,2.00453e+06,3.35181e+06
5913,2.43179e+06,2.82043e+06
5967,2.72452e+06,2.45688e+06
6021,1.98438e+06,3.08391e+06
6075,2.16621e+06,2.79627e+06
6129,2.62963e+06,2.27547e+06
6183,1.96711e+06,2.83237e+06
6237,1.99155e+06,2.70991e+06
6291,2.5003e+06,2.14693e+06
6345,1.90851e+06,2.6462e+06
6399,1.88824e+06,2.57045e+06
6453,2.3831e+06,2.02816e+06
6507,1.80459e+06,2.51684e+06
6561,1.83301e+06,2.40315e+06
6615,2.26718e+06,1.92817e+06
6669,1.67807e+06,2.4259e+06
6723,1.83253e+06,2.20131e+06
6777,2.12713e+06,1.86527e+06
6831,1.54484e+06,2.35863e+06
6885,1.87694e+06,1.96944e+06
6939,1.9475e+06,1.85446e+06
6993,1.45785e+06,2.25654e+06
7047,1.92695e+06,1.74996e+06
7101,1.70458e+06,1.91679e+06
7155,1.47265e+06,2.07105e+06
7209,1.92222e+06,1.59621e+06
7263,1.45019e+06,1.9945e+06
7317,1.59721e+06,1.79665e+06
7371,1.76368e+06,1.59944e+06
7425,1.31288e+06,1.97147e+06
7479,1.74122e+06,1.51844e+06
7533,1.46527e+06,1.73803e+06
7587,1.39608e+06,1.75115e+06
7641,1.69245e+06,1.43419e+06
7695,1.23606e+06,1.81813e+06
7749,1.60058e+06,1.43024e+06
7803,1.39287e+06,1.58941e+06
7857,1.30898e+06,1.62134e+06
7911,1.57378e+06,1.33966e+06
7965,1.16032e+06,1.68497e+06
8019,1.52984e+06,1.30043e+06
8073,1.2469e+06,1.53083e+06
8127,1.30799e+06,1.43256e+06
8181,1.40903e+06,1.30874e+06
8235,1.12023e+06,1.53786e+06
8289,1.46665e+06,1.18401e+06
8343,1.08323e+06,1.50642e+06
8397,1.3689e+06,1.20646e+06
8451,1.16809e+06,1.36468e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/axionNumTilt12.txt <==
27,1.06096e+06,1.074e+09
81,487604,1.14966e+09
135,1.43006e+07,1.15309e+10
189,1.08115e+07,5.90565e+09
243,1.4602e+07,4.06983e+09
297,2.02628e+07,2.17501e+09
351,2.23442e+07,1.55453e+09
405,2.34874e+07,1.20261e+09
459,2.73738e+07,9.64555e+08
513,3.20666e+07,6.77993e+08
567,3.45027e+07,5.35355e+08
621,3.66382e+07,4.39432e+08
675,4.06602e+07,3.69615e+08
729,4.45269e+07,2.89951e+08
783,4.64778e+07,2.45355e+08
837,4.84977e+07,2.13314e+08
891,5.14187e+07,1.87109e+08
945,5.28801e+07,1.57803e+08
999,5.20992e+07,1.41814e+08
1053,5.06785e+07,1.36772e+08
1107,4.82164e+07,1.28547e+08
1161,4.30394e+07,1.1793e+08
1215,3.58954e+07,1.19409e+08
1269,2.85061e+07,1.25514e+08
1323,2.15787e+07,1.21205e+08
1377,1.62609e+07,1.14412e+08
1431,1.41294e+07,1.06385e+08
1485,1.56718e+07,9.07249e+07
1539,1.99089e+07,7.32542e+07
1593,2.47533e+07,5.8745e+07
1647,2.84497e+07,4.76548e+07
1701,3.00185e+07,4.24906e+07
1755,2.86293e+07,4.07629e+07
1809,2.44934e+07,4.20151e+07
1863,1.91353e+07,4.58804e+07
1917,1.41461e+07,4.79575e+07
1971,1.09753e+07,4.6824e+07
2025,1.07055e+07,4.30407e+07
2079,1.31407e+07,3.59665e+07
2133,1.66644e+07,2.86772e+07
2187,1.89936e+07,2.4084e+07
2241,1.87397e+07,2.28275e+07
2295,1.61134e+07,2.45597e+07
2349,1.22874e+07,2.68326e+07
2403,9.09517e+06,2.80273e+07
2457,8.23159e+06,2.68959e+07
2511,9.91354e+06,2.28399e+07
2565,1.25951e+07,1.83111e+07
2619,1.40197e+07,1.57105e+07
2673,1.30378e+07,1.58987e+07
2727,1.02865e+07,1.79516e+07
2781,7.57845e+06,1.94356e+07
2835,6.78043e+06,1.88874e+07
2889,8.23718e+06,1.6051e+07
2943,1.03635e+07,1.28262e+07
2997,1.09862e+07,1.15451e+07
3051,9.34496e+06,1.25697e+07
3105,6.86384e+06,1.44462e+07
3159,5.71736e+06,1.46719e+07
3213,6.74288e+06,1.26629e+07
3267,8.53757e+06,1.01217e+07
3321,8.94797e+06,9.23696e+06
3375,7.39332e+06,1.03963e+07
3429,5.43331e+06,1.17189e+07
3483,5.1132e+06,1.13551e+07
3537,6.53299e+06,9.26762e+06
3591,7.68262e+06,7.68643e+06
3645,6.92177e+06,8.10398e+06
3699,5.09427e+06,9.49811e+06
3753,4.43231e+06,9.64855e+06
3807,5.57064e+06,7.97344e+06
3861,6.66156e+06,6.54447e+06
3915,5.97351e+06,6.94079e+06
3969,4.38937e+06,8.19275e+06
4023,4.07211e+06,8.0589e+06
4077,5.26167e+06,6.48948e+06
4131,5.87276e+06,5.61741e+06
4185,4.7943e+06,6.45901e+06
4239,3.63775e+06,7.28173e+06
4293,4.12383e+06,6.4353e+06
4347,5.19867e+06,5.10729e+06
4401,4.82887e+06,5.28087e+06
4455,3.54531e+06,6.31148e+06
4509,3.49075e+06,6.05126e+06
4563,4.55574e+06,4.75464e+06
4617,4.5631e+06,4.57438e+06
4671,3.3809e+06,5.54903e+06
4725,3.15378e+06,5.50477e+06
4779,4.13727e+06,4.32135e+06
4833,4.17485e+06,4.13244e+06
4887,3.07646e+06,5.04472e+06
4941,2.98485e+06,4.90052e+06
4995,3.90929e+06,3.81658e+06
5049,3.70354e+06,3.88488e+06
5103,2.70922e+06,4.69964e+06
5157,2.9856e+06,4.22746e+06
5211,3.73681e+06,3.35465e+06
5265,3.11168e+06,3.84252e+06
5319,2.45465e+06,4.32657e+06
5373,3.15597e+06,3.47702e+06
5427,3.38391e+06,3.15207e+06
5481,2.48374e+06,3.90079e+06
5535,2.54612e+06,3.68911e+06
5589,3.25055e+06,2.88777e+06
5643,2.69999e+06,3.32863e+06
5697,2.2086e+06,3.6673e+06
5751,2.90335e+06,2.8725e+06
5805,2.82269e+06,2.86824e+06
5859,2.09024e+06,3.46331e+06
5913,2.5534e+06,2.8945e+06
5967,2.81558e+06,2.55757e+06
6021,2.0592e+06,3.19644e+06
6075,2.27873e+06,2.86889e+06
6129,2.72288e+06,2.36439e+06
6183,2.03538e+06,2.9416e+06
6237,2.09634e+06,2.78118e+06
6291,2.59248e+06,2.22711e+06
6345,1.97132e+06,2.75238e+06
6399,1.98923e+06,2.63631e+06
6453,2.4699e+06,2.10538e+06
6507,1.86453e+06,2.61743e+06
6561,1.93155e+06,2.46353e+06
6615,2.34592e+06,2.00565e+06
6669,1.73718e+06,2.51953e+06
6723,1.93008e+06,2.2555e+06
6777,2.195e+06,1.94583e+06
6831,1.60648e+06,2.44271e+06
6885,1.97233e+06,2.01904e+06
6939,2.00278e+06,1.9403e+06
6993,1.52788e+06,2.32615e+06
7047,2.01393e+06,1.80116e+06
7101,1.75025e+06,2.00584e+06
7155,1.55506e+06,2.12228e+06
7209,1.99099e+06,1.65903e+06
7263,1.49882e+06,2.07465e+06
7317,1.68479e+06,1.83749e+06
7371,1.81092e+06,1.67741e+06
7425,1.37869e+06,2.02936e+06
7479,1.81557e+06,1.56691e+06
7533,1.50556e+06,1.81723e+06
7587,1.47721e+06,1.78946e+06
7641,1.74017e+06,1.50326e+06
7695,1.29406e+06,1.87498e+06
7749,1.67162e+06,1.47397e+06
7803,1.43057e+06,1.66261e+06
7857,1.38496e+06,1.65714e+06
7911,1.61673e+06,1.40517e+06
7965,1.21812e+06,1.73486e+06
8019,1.59239e+06,1.34469e+06
8073,1.28436e+06,1.59731e+06
8127,1.38104e+06,1.46419e+06
8181,1.44242e+06,1.37642e+06
8235,1.18571e+06,1.57382e+06
8289,1.5119e+06,1.23798e+06
8343,1.13096e+06,1.55661e+06
8397,1.42932e+06,1.24364e+06
8451,1.20107e+06,1.4263e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/axionNumTilt13.txt <==
27,1.06099e+06,1.074e+09
81,487846,1.15078e+09
135,1.43089e+07,1.15292e+10
189,1.08175e+07,5.91626e+09
243,1.46096e+07,4.07185e+09
297,2.02677e+07,2.17963e+09
351,2.23311e+07,1.55119e+09
405,2.34275e+07,1.19906e+09
459,2.72524e+07,9.64042e+08
513,3.18654e+07,6.77879e+08
567,3.4216e+07,5.35334e+08
621,3.62543e+07,4.3992e+08
675,4.01186e+07,3.70601e+08
729,4.3767e+07,2.90915e+08
783,4.54684e+07,2.45614e+08
837,4.717e+07,2.14596e+08
891,4.96502e+07,1.89032e+08
945,5.06177e+07,1.59444e+08
999,4.93675e+07,1.43408e+08
1053,4.74634e+07,1.38947e+08
1107,4.45482e+07,1.30905e+08
1161,3.9156e+07,1.20173e+08
1215,3.21242e+07,1.21392e+08
1269,2.51639e+07,1.26143e+08
1323,1.90596e+07,1.20177e+08
1377,1.48725e+07,1.11635e+08
1431,1.38257e+07,1.01276e+08
1485,1.60549e+07,8.45097e+07
1539,2.03213e+07,6.78461e+07
1593,2.45319e+07,5.50478e+07
1647,2.72592e+07,4.62753e+07
1701,2.79179e+07,4.25916e+07
1755,2.59816e+07,4.1295e+07
1809,2.18165e+07,4.24693e+07
1863,1.68983e+07,4.56685e+07
1917,1.2682e+07,4.67089e+07
1971,1.03705e+07,4.46666e+07
2025,1.06836e+07,4.0297e+07
2079,1.31658e+07,3.33901e+07
2133,1.61996e+07,2.70506e+07
2187,1.78205e+07,2.34764e+07
2241,1.70826e+07,2.28079e+07
2295,1.44228e+07,2.45038e+07
2349,1.09937e+07,2.63065e+07
2403,8.41855e+06,2.68928e+07
2457,8.04791e+06,2.52627e+07
2511,9.80473e+06,2.12348e+07
2565,1.21077e+07,1.73097e+07
2619,1.30194e+07,1.53589e+07
2673,1.18005e+07,1.58163e+07
2727,9.23989e+06,1.76094e+07
2781,6.99101e+06,1.86234e+07
2835,6.57857e+06,1.77369e+07
2889,8.05532e+06,1.49568e+07
2943,9.84219e+06,1.22047e+07
2997,1.01076e+07,1.13386e+07
3051,8.43846e+06,1.23745e+07
3105,6.26361e+06,1.39334e+07
3159,5.46961e+06,1.3824e+07
3213,6.5665e+06,1.17989e+07
3267,8.09783e+06,9.60547e+06
3321,8.23304e+06,9.03222e+06
3375,6.69598e+06,1.01606e+07
3429,5.01835e+06,1.12143e+07
3483,4.93729e+06,1.06325e+07
3537,6.28246e+06,8.67483e+06
3591,7.16549e+06,7.41207e+06
3645,6.30615e+06,7.9214e+06
3699,4.66534e+06,9.13536e+06
3753,4.23471e+06,9.07488e+06
3807,5.36008e+06,7.45268e+06
3861,6.23557e+06,6.26837e+06
3915,5.45165e+06,6.76324e+06
3969,4.02549e+06,7.86996e+06
4023,3.90206e+06,7.55961e+06
4077,5.04395e+06,6.0644e+06
4131,5.45416e+06,5.41376e+06
4185,4.3549e+06,6.28497e+06
4239,3.39776e+06,6.9144e+06
4293,3.98425e+06,5.98805e+06
4347,4.90209e+06,4.84193e+06
4401,4.41048e+06,5.14527e+06
4455,3.25926e+06,6.04806e+06
4509,3.36246e+06,5.64554e+06
4563,4.33202e+06,4.4644e+06
4617,4.18692e+06,4.44801e+06
4671,3.09473e+06,5.33557e+06
4725,3.03201e+06,5.13808e+06
4779,3.9377e+06,4.0525e+06
4833,3.83074e+06,4.01581e+06
4887,2.82523e+06,4.83817e+06
4941,2.87467e+06,4.56544e+06
4995,3.70015e+06,3.59714e+06
5049,3.3864e+06,3.77673e+06
5103,2.51584e+06,4.47237e+06
5157,2.8779e+06,3.92933e+06
5211,3.49705e+06,3.19896e+06
5265,2.83781e+06,3.72235e+06
5319,2.32637e+06,4.0694e+06
5373,3.01811e+06,3.24315e+06
5427,3.11881e+06,3.04837e+06
5481,2.28914e+06,3.73151e+06
5535,2.45044e+06,3.43167e+06
5589,3.04763e+06,2.74588e+06
5643,2.46576e+06,3.21825e+06
5697,2.10192e+06,3.43979e+06
5751,2.7614e+06,2.68809e+06
5805,2.58662e+06,2.77999e+06
5859,1.95741e+06,3.27786e+06
5913,2.44879e+06,2.69055e+06
5967,2.59752e+06,2.46971e+06
6021,1.90707e+06,3.04661e+06
6075,2.19126e+06,2.66402e+06
6129,2.52719e+06,2.27023e+06
6183,1.87493e+06,2.81542e+06
6237,2.01624e+06,2.58323e+06
6291,2.41318e+06,2.132e+06
6345,1.81437e+06,2.63622e+06
6399,1.91157e+06,2.45037e+06
6453,2.29983e+06,2.01387e+06
6507,1.71835e+06,2.50436e+06
6561,1.85495e+06,2.28957e+06
6615,2.17953e+06,1.92229e+06
6669,1.6073e+06,2.40312e+06
6723,1.8516e+06,2.09529e+06
6777,2.02893e+06,1.87291e+06
6831,1.49953e+06,2.31568e+06
6885,1.88454e+06,1.87902e+06
6939,1.83987e+06,1.87462e+06
6993,1.44637e+06,2.18569e+06
7047,1.90619e+06,1.69036e+06
7101,1.60409e+06,1.93369e+06
7155,1.4906e+06,1.97551e+06
7209,1.85763e+06,1.58215e+06
7263,1.38748e+06,1.97816e+06
7317,1.61342e+06,1.7073e+06
7371,1.66736e+06,1.61829e+06
7425,1.30579e+06,1.90509e+06
7479,1.71267e+06,1.47551e+06
7533,1.38499e+06,1.74373e+06
7587,1.41613e+06,1.66316e+06
7641,1.6107e+06,1.44438e+06
7695,1.21764e+06,1.76752e+06
7749,1.58155e+06,1.38339e+06
7803,1.31644e+06,1.59555e+06
7857,1.32623e+06,1.54132e+06
7911,1.49662e+06,1.34911e+06
7965,1.14916e+06,1.63274e+06
8019,1.50163e+06,1.26601e+06
8073,1.18517e+06,1.52782e+06
8127,1.32087e+06,1.36096e+06
8181,1.32846e+06,1.32517e+06
8235,1.1307e+06,1.46955e+06
8289,1.40992e+06,1.18004e+06
8343,1.05826e+06,1.4728e+06
8397,1.35352e+06,1.16522e+06
8451,1.10687e+06,1.36642e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/axionNumTilt14.txt <==
27,1.06099e+06,1.07397e+09
81,487595,1.14894e+09
135,1.42977e+07,1.15256e+10
189,1.08075e+07,5.9161e+09
243,1.4609e+07,4.07256e+09
297,2.02779e+07,2.18084e+09
351,2.2355e+07,1.55326e+09
405,2.34779e+07,1.19923e+09
459,2.73214e+07,9.63025e+08
513,3.19555e+07,6.77025e+08
567,3.43372e+07,5.35467e+08
621,3.64162e+07,4.40433e+08
675,4.03562e+07,3.70932e+08
729,4.41279e+07,2.90993e+08
783,4.59849e+07,2.45613e+08
837,4.79019e+07,2.13657e+08
891,5.07067e+07,1.87318e+08
945,5.20712e+07,1.5776e+08
999,5.12128e+07,1.41432e+08
1053,4.96987e+07,1.36058e+08
1107,4.71468e+07,1.27858e+08
1161,4.19561e+07,1.17329e+08
1215,3.49054e+07,1.18712e+08
1269,2.76928e+07,1.24574e+08
1323,2.10166e+07,1.20108e+08
1377,1.59856e+07,1.13048e+08
1431,1.4087e+07,1.04711e+08
1485,1.57368e+07,8.89657e+07
1539,1.98944e+07,7.18369e+07
1593,2.44932e+07,5.79913e+07
1647,2.79138e+07,4.75845e+07
1701,2.93034e+07,4.26113e+07
1755,2.7877e+07,4.079e+07
1809,2.38303e+07,4.19075e+07
1863,1.86487e+07,4.55768e+07
1917,1.38889e+07,4.73923e+07
1971,1.0931e+07,4.60622e+07
2025,1.07542e+07,4.22224e+07
2079,1.31011e+07,3.53841e+07
2133,1.64104e+07,2.85343e+07
2187,1.85612e+07,2.41273e+07
2241,1.82618e+07,2.28377e+07
2295,1.57102e+07,2.4458e+07
2349,1.20384e+07,2.65879e+07
2403,9.01653e+06,2.76463e+07
2457,8.24761e+06,2.64347e+07
2511,9.88168e+06,2.24811e+07
2565,1.24074e+07,1.81782e+07
2619,1.36944e+07,1.57141e+07
2673,1.26924e+07,1.59186e+07
2727,1.0053e+07,1.78405e+07
2781,7.5144e+06,1.9153e+07
2835,6.80944e+06,1.85285e+07
2889,8.20131e+06,1.58049e+07
2943,1.01732e+07,1.27697e+07
2997,1.06998e+07,1.15812e+07
3051,9.11175e+06,1.25391e+07
3105,6.78023e+06,1.42629e+07
3159,5.73971e+06,1.43906e+07
3213,6.7218e+06,1.24509e+07
3267,8.374e+06,1.0078e+07
3321,8.71114e+06,9.26207e+06
3375,7.22715e+06,1.03417e+07
3429,5.40463e+06,1.15312e+07
3483,5.1329e+06,1.11303e+07
3537,6.45436e+06,9.16279e+06
3591,7.49176e+06,7.70199e+06
3645,6.75049e+06,8.08796e+06
3699,5.04421e+06,9.36624e+06
3753,4.44877e+06,9.45719e+06
3807,5.51373e+06,7.87173e+06
3861,6.50034e+06,6.5457e+06
3915,5.82579e+06,6.92958e+06
3969,4.35497e+06,8.07022e+06
4023,4.0879e+06,7.89096e+06
4077,5.18642e+06,6.42294e+06
4131,5.71411e+06,5.63644e+06
4185,4.69587e+06,6.4175e+06
4239,3.64802e+06,7.13159e+06
4293,4.10986e+06,6.31891e+06
4347,5.072e+06,5.1092e+06
4401,4.70337e+06,5.28098e+06
4455,3.53377e+06,6.19683e+06
4509,3.50078e+06,5.92123e+06
4563,4.45622e+06,4.74049e+06
4617,4.4364e+06,4.58733e+06
4671,3.36239e+06,5.45292e+06
4725,3.16823e+06,5.38037e+06
4779,4.04442e+06,4.31108e+06
4833,4.06035e+06,4.14248e+06
4887,3.07e+06,4.94512e+06
4941,2.98835e+06,4.79923e+06
4995,3.80922e+06,3.82118e+06
5049,3.61524e+06,3.87551e+06
5103,2.71976e+06,4.59394e+06
5157,2.96406e+06,4.1595e+06
5211,3.62921e+06,3.37279e+06
5265,3.06478e+06,3.79954e+06
5319,2.4722e+06,4.22257e+06
5373,3.09206e+06,3.45907e+06
5427,3.29349e+06,3.1575e+06
5481,2.48545e+06,3.81683e+06
5535,2.53177e+06,3.62566e+06
5589,3.15763e+06,2.90179e+06
5643,2.66604e+06,3.2841e+06
5697,2.2192e+06,3.58288e+06
5751,2.83217e+06,2.87021e+06
5805,2.7614e+06,2.85457e+06
5859,2.10345e+06,3.3798e+06
5913,2.50795e+06,2.87062e+06
5967,2.74015e+06,2.56315e+06
6021,2.06677e+06,3.12168e+06
6075,2.25129e+06,2.83117e+06
6129,2.64412e+06,2.37655e+06
6183,2.03735e+06,2.87574e+06
6237,2.07786e+06,2.73773e+06
6291,2.51534e+06,2.24125e+06
6345,1.97215e+06,2.69044e+06
6399,1.9717e+06,2.59535e+06
6453,2.39652e+06,2.1187e+06
6507,1.86887e+06,2.55521e+06
6561,1.90802e+06,2.43167e+06
6615,2.27975e+06,2.01401e+06
6669,1.74655e+06,2.45575e+06
6723,1.89561e+06,2.23656e+06
6777,2.14069e+06,1.945e+06
6831,1.61891e+06,2.37907e+06
6885,1.92426e+06,2.01548e+06
6939,1.96667e+06,1.92425e+06
6993,1.53603e+06,2.26955e+06
7047,1.95507e+06,1.80947e+06
7101,1.73795e+06,1.96928e+06
7155,1.54616e+06,2.08489e+06
7209,1.93374e+06,1.66728e+06
7263,1.50647e+06,2.02178e+06
7317,1.64886e+06,1.82767e+06
7371,1.77591e+06,1.66613e+06
7425,1.38554e+06,1.97976e+06
7479,1.76078e+06,1.57637e+06
7533,1.50393e+06,1.77631e+06
7587,1.45514e+06,1.76949e+06
7641,1.69972e+06,1.50027e+06
7695,1.30268e+06,1.82681e+06
7749,1.62171e+06,1.4815e+06
7803,1.42776e+06,1.62601e+06
7857,1.36337e+06,1.63933e+06
7911,1.58168e+06,1.39994e+06
7965,1.22411e+06,1.69197e+06
8019,1.54396e+06,1.35331e+06
8073,1.28901e+06,1.55629e+06
8127,1.34864e+06,1.45901e+06
8181,1.42375e+06,1.35805e+06
8235,1.1794e+06,1.54522e+06
8289,1.47199e+06,1.24055e+06
8343,1.13889e+06,1.51527e+06
8397,1.38574e+06,1.25088e+06
8451,1.20438e+06,1.38988e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/axionNumTilt15.txt <==
27,1.06098e+06,1.07398e+09
81,487585,1.14845e+09
135,1.42997e+07,1.15344e+10
189,1.0814e+07,5.90545e+09
243,1.46128e+07,4.06905e+09
297,2.02731e+07,2.1785e+09
351,2.23336e+07,1.55341e+09
405,2.344e+07,1.2017e+09
459,2.72655e+07,9.65912e+08
513,3.1886e+07,6.80063e+08
567,3.42561e+07,5.37059e+08
621,3.63163e+07,4.41322e+08
675,4.02218e+07,3.71497e+08
729,4.39395e+07,2.91212e+08
783,4.571e+07,2.46135e+08
837,4.74821e+07,2.15113e+08
891,5.00635e+07,1.89403e+08
945,5.11561e+07,1.5978e+08
999,5.00212e+07,1.43671e+08
1053,4.82044e+07,1.38809e+08
1107,4.5323e+07,1.30737e+08
1161,3.98638e+07,1.20019e+08
1215,3.26652e+07,1.21384e+08
1269,2.54866e+07,1.26675e+08
1323,1.91814e+07,1.21004e+08
1377,1.48753e+07,1.12404e+08
1431,1.38049e+07,1.01972e+08
1485,1.60903e+07,8.49457e+07
1539,2.04553e+07,6.81393e+07
1593,2.47894e+07,5.52901e+07
1647,2.76517e+07,4.63317e+07
1701,2.84196e+07,4.24584e+07
1755,2.64926e+07,4.11222e+07
1809,2.2193e+07,4.24641e+07
1863,1.7055e+07,4.59752e+07
1917,1.26432e+07,4.72577e+07
1971,1.02718e+07,4.51825e+07
2025,1.0677e+07,4.05622e+07
2079,1.33109e+07,3.3482e+07
2133,1.64872e+07,2.70614e+07
2187,1.81844e+07,2.33687e+07
2241,1.73904e+07,2.27339e+07
2295,1.45589e+07,2.46328e+07
2349,1.09471e+07,2.66301e+07
2403,8.30861e+06,2.72608e+07
2457,8.0328e+06,2.54833e+07
2511,9.96032e+06,2.12471e+07
2565,1.2388e+07,1.72006e+07
2619,1.32848e+07,1.52572e+07
2673,1.19111e+07,1.58819e+07
2727,9.17384e+06,1.78806e+07
2781,6.88443e+06,1.89129e+07
2835,6.6018e+06,1.78636e+07
2889,8.24725e+06,1.48886e+07
2943,1.00877e+07,1.20906e+07
2997,1.02381e+07,1.13471e+07
3051,8.39318e+06,1.2577e+07
3105,6.16725e+06,1.41749e+07
3159,5.49542e+06,1.3907e+07
3213,6.74486e+06,1.17272e+07
3267,8.29033e+06,9.52547e+06
3321,8.28884e+06,9.10579e+06
3375,6.62302e+06,1.03629e+07
3429,4.97936e+06,1.13556e+07
3483,5.03836e+06,1.06288e+07
3537,6.45452e+06,8.60271e+06
3591,7.25359e+06,7.42898e+06
3645,6.26104e+06,8.07389e+06
3699,4.62059e+06,9.27582e+06
3753,4.31463e+06,9.07559e+06
3807,5.50757e+06,7.39434e+06
3861,6.30119e+06,6.29531e+06
3915,5.40733e+06,6.8985e+06
3969,4.00645e+06,7.96607e+06
4023,3.99567e+06,7.54115e+06
4077,5.16165e+06,6.02887e+06
4131,5.47202e+06,5.47493e+06
4185,4.30887e+06,6.40597e+06
4239,3.42728e+06,6.95461e+06
4293,4.09865e+06,5.9442e+06
4347,4.96187e+06,4.85265e+06
4401,4.37159e+06,5.25549e+06
4455,3.25752e+06,6.11323e+06
4509,3.4605e+06,5.60984e+06
4563,4.40144e+06,4.4603e+06
4617,4.15758e+06,4.54167e+06
4671,3.08788e+06,5.40019e+06
4725,3.11878e+06,5.10943e+06
4779,3.99916e+06,4.05053e+06
4833,3.8023e+06,4.10324e+06
4887,2.8287e+06,4.88628e+06
4941,2.95821e+06,4.5365e+06
4995,3.7407e+06,3.61137e+06
5049,3.35586e+06,3.85982e+06
5103,2.5413e+06,4.49614e+06
5157,2.9573e+06,3.90032e+06
5211,3.50441e+06,3.2422e+06
5265,2.81625e+06,3.79119e+06
5319,2.3835e+06,4.0579e+06
5373,3.07057e+06,3.23897e+06
5427,3.09659e+06,3.11649e+06
5481,2.30552e+06,3.75766e+06
5535,2.51706e+06,3.40932e+06
5589,3.05092e+06,2.78698e+06
5643,2.45513e+06,3.26921e+06
5697,2.15855e+06,3.42396e+06
5751,2.78864e+06,2.70342e+06
5805,2.56916e+06,2.83565e+06
5859,1.99549e+06,3.278e+06
5913,2.49019e+06,2.68955e+06
5967,2.58314e+06,2.52084e+06
6021,1.93002e+06,3.05968e+06
6075,2.23787e+06,2.65508e+06
6129,2.51746e+06,2.31563e+06
6183,1.88979e+06,2.83459e+06
6237,2.06221e+06,2.57316e+06
6291,2.40698e+06,2.17182e+06
6345,1.82586e+06,2.65734e+06
6399,1.95589e+06,2.43995e+06
6453,2.29304e+06,2.05243e+06
6507,1.73214e+06,2.52166e+06
6561,1.89537e+06,2.28124e+06
6615,2.16982e+06,1.9625e+06
6669,1.62813e+06,2.4119e+06
6723,1.88401e+06,2.09357e+06
6777,2.01808e+06,1.91265e+06
6831,1.52903e+06,2.31439e+06
6885,1.90433e+06,1.88889e+06
6939,1.83387e+06,1.90719e+06
6993,1.48079e+06,2.17928e+06
7047,1.91223e+06,1.71201e+06
7101,1.60904e+06,1.95417e+06
7155,1.52228e+06,1.97146e+06
7209,1.85424e+06,1.61074e+06
7263,1.40621e+06,1.98481e+06
7317,1.63353e+06,1.71314e+06
7371,1.6643e+06,1.64515e+06
7425,1.33399e+06,1.90199e+06
7479,1.7164e+06,1.49585e+06
7533,1.39527e+06,1.75658e+06
7587,1.43855e+06,1.66497e+06
7641,1.60834e+06,1.46892e+06
7695,1.24128e+06,1.76706e+06
7749,1.58733e+06,1.40004e+06
7803,1.32577e+06,1.60786e+06
7857,1.3456e+06,1.54448e+06
7911,1.49637e+06,1.3701e+06
7965,1.17074e+06,1.63275e+06
8019,1.50522e+06,1.28325e+06
8073,1.19793e+06,1.53543e+06
8127,1.33407e+06,1.36864e+06
8181,1.33249e+06,1.34046e+06
8235,1.14881e+06,1.47208e+06
8289,1.41241e+06,1.19651e+06
8343,1.07392e+06,1.47685e+06
8397,1.36041e+06,1.17734e+06
8451,1.11656e+06,1.37531e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/axionNumTilt16.txt <==
27,1.06099e+06,1.07399e+09
81,487538,1.14885e+09
135,1.43067e+07,1.15399e+10
189,1.08159e+07,5.9098e+09
243,1.46075e+07,4.07623e+09
297,2.02534e+07,2.18085e+09
351,2.22958e+07,1.55458e+09
405,2.33914e+07,1.20172e+09
459,2.7212e+07,9.65608e+08
513,3.1828e+07,6.78979e+08
567,3.41984e+07,5.35812e+08
621,3.62856e+07,4.39728e+08
675,4.02526e+07,3.69961e+08
729,4.40565e+07,2.90155e+08
783,4.59305e+07,2.4511e+08
837,4.78341e+07,2.13626e+08
891,5.05743e+07,1.87708e+08
945,5.18226e+07,1.58344e+08
999,5.08215e+07,1.42436e+08
1053,4.91387e+07,1.37851e+08
1107,4.64001e+07,1.29963e+08
1161,4.10727e+07,1.19314e+08
1215,3.39655e+07,1.20566e+08
1269,2.67685e+07,1.26036e+08
1323,2.02218e+07,1.21194e+08
1377,1.54921e+07,1.13357e+08
1431,1.40166e+07,1.03416e+08
1485,1.60339e+07,8.6605e+07
1539,2.03275e+07,6.96212e+07
1593,2.4782e+07,5.63837e+07
1647,2.78708e+07,4.69815e+07
1701,2.88921e+07,4.2776e+07
1755,2.72064e+07,4.12674e+07
1809,2.31037e+07,4.23311e+07
1863,1.80506e+07,4.56427e+07
1917,1.35255e+07,4.7043e+07
1971,1.08165e+07,4.53671e+07
2025,1.07994e+07,4.1329e+07
2079,1.31564e+07,3.45154e+07
2133,1.6322e+07,2.79151e+07
2187,1.82468e+07,2.38996e+07
2241,1.77899e+07,2.28674e+07
2295,1.52492e+07,2.44493e+07
2349,1.17373e+07,2.63368e+07
2403,8.90507e+06,2.71504e+07
2457,8.22411e+06,2.58688e+07
2511,9.8086e+06,2.20101e+07
2565,1.21934e+07,1.78911e+07
2619,1.33532e+07,1.56174e+07
2673,1.23489e+07,1.58384e+07
2727,9.83459e+06,1.76017e+07
2781,7.4306e+06,1.87638e+07
2835,6.75154e+06,1.81489e+07
2889,8.06401e+06,1.55196e+07
2943,9.92309e+06,1.26238e+07
2997,1.04112e+07,1.15026e+07
3051,8.91263e+06,1.23685e+07
3105,6.70457e+06,1.39513e+07
3159,5.68362e+06,1.40871e+07
3213,6.57595e+06,1.22566e+07
3267,8.13913e+06,9.98205e+06
3321,8.48582e+06,9.17161e+06
3375,7.11089e+06,1.0136e+07
3429,5.36264e+06,1.12586e+07
3483,5.03943e+06,1.0928e+07
3537,6.26395e+06,9.069e+06
3591,7.28338e+06,7.63369e+06
3645,6.63537e+06,7.92688e+06
3699,5.00689e+06,9.12883e+06
3753,4.36489e+06,9.28994e+06
3807,5.34006e+06,7.79842e+06
3861,6.3249e+06,6.47632e+06
3915,5.74185e+06,6.77053e+06
3969,4.31848e+06,7.87286e+06
4023,3.98641e+06,7.77418e+06
4077,5.02112e+06,6.36762e+06
4131,5.58687e+06,5.54643e+06
4185,4.64897e+06,6.25108e+06
4239,3.59243e+06,6.98871e+06
4293,3.98077e+06,6.25041e+06
4347,4.93436e+06,5.0493e+06
4401,4.63652e+06,5.15527e+06
4455,3.49519e+06,6.0534e+06
4509,3.40203e+06,5.84117e+06
4563,4.32483e+06,4.69248e+06
4617,4.3612e+06,4.48862e+06
4671,3.32967e+06,5.3184e+06
4725,3.08468e+06,5.30092e+06
4779,3.92235e+06,4.26913e+06
4833,3.99001e+06,4.05502e+06
4887,3.04111e+06,4.82138e+06
4941,2.90661e+06,4.73029e+06
4995,3.69522e+06,3.78589e+06
5049,3.56257e+06,3.7836e+06
5103,2.69083e+06,4.48302e+06
5157,2.87097e+06,4.11375e+06
5211,3.53223e+06,3.33284e+06
5265,3.03651e+06,3.69527e+06
5319,2.42734e+06,4.13868e+06
5373,2.98751e+06,3.43453e+06
5427,3.23277e+06,3.09255e+06
5481,2.46768e+06,3.71295e+06
5535,2.45249e+06,3.58458e+06
5589,3.06978e+06,2.87003e+06
5643,2.64697e+06,3.18751e+06
5697,2.17084e+06,3.51853e+06
5751,2.73724e+06,2.85195e+06
5805,2.72664e+06,2.77942e+06
5859,2.07752e+06,3.30001e+06
5913,2.41865e+06,2.85298e+06
5967,2.69121e+06,2.50759e+06
6021,2.05121e+06,3.03695e+06
6075,2.1729e+06,2.80889e+06
6129,2.58626e+06,2.33487e+06
6183,2.0259e+06,2.79226e+06
6237,2.00837e+06,2.71146e+06
6291,2.45449e+06,2.20775e+06
6345,1.96291e+06,2.60949e+06
6399,1.90616e+06,2.56978e+06
6453,2.33821e+06,2.08733e+06
6507,1.86074e+06,2.47752e+06
6561,1.84225e+06,2.41075e+06
6615,2.22834e+06,1.98035e+06
6669,1.73883e+06,2.3817e+06
6723,1.82496e+06,2.22422e+06
6777,2.10322e+06,1.9016e+06
6831,1.60556e+06,2.31457e+06
6885,1.85029e+06,2.00967e+06
6939,1.94726e+06,1.86744e+06
6993,1.50758e+06,2.22305e+06
7047,1.88724e+06,1.80128e+06
7101,1.73297e+06,1.90202e+06
7155,1.49633e+06,2.06213e+06
7209,1.88639e+06,1.64238e+06
7263,1.50038e+06,1.9591e+06
7317,1.5841e+06,1.82204e+06
7371,1.75723e+06,1.61671e+06
7425,1.35761e+06,1.94154e+06
7479,1.70414e+06,1.56512e+06
7533,1.50011e+06,1.71641e+06
7587,1.401e+06,1.75845e+06
7641,1.67349e+06,1.46264e+06
7695,1.28273e+06,1.78557e+06
7749,1.56682e+06,1.47297e+06
7803,1.42344e+06,1.57099e+06
7857,1.31314e+06,1.62864e+06
7911,1.55896e+06,1.36328e+06
7965,1.20152e+06,1.65709e+06
8019,1.49636e+06,1.34171e+06
8073,1.28414e+06,1.50597e+06
8127,1.29711e+06,1.45293e+06
8181,1.41225e+06,1.31489e+06
8235,1.14495e+06,1.52495e+06
8289,1.44049e+06,1.21741e+06
8343,1.12496e+06,1.47722e+06
8397,1.33963e+06,1.2428e+06
8451,1.19959e+06,1.34445e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/axionNumTilt17.txt <==
27,1.06098e+06,1.07399e+09
81,487770,1.15125e+09
135,1.43041e+07,1.15129e+10
189,1.0802e+07,5.90274e+09
243,1.45825e+07,4.06754e+09
297,2.02409e+07,2.17799e+09
351,2.23194e+07,1.55349e+09
405,2.34366e+07,1.20109e+09
459,2.72864e+07,9.64343e+08
513,3.19181e+07,6.77037e+08
567,3.42665e+07,5.34797e+08
621,3.6304e+07,4.39223e+08
675,4.02028e+07,3.70188e+08
729,4.39184e+07,2.90611e+08
783,4.57161e+07,2.45777e+08
837,4.757e+07,2.14618e+08
891,5.02946e+07,1.88358e+08
945,5.15731e+07,1.58498e+08
999,5.06382e+07,1.42069e+08
1053,4.90535e+07,1.3708e+08
1107,4.64515e+07,1.28872e+08
1161,4.12658e+07,1.18168e+08
1215,3.42538e+07,1.19519e+08
1269,2.71019e+07,1.25375e+08
1323,2.05604e+07,1.20655e+08
1377,1.57621e+07,1.13096e+08
1431,1.41414e+07,1.03676e+08
1485,1.59785e+07,8.72634e+07
1539,2.01114e+07,7.04795e+07
1593,2.45061e+07,5.72962e+07
1647,2.76668e+07,4.7543e+07
1701,2.8836e+07,4.28806e+07
1755,2.72834e+07,4.11821e+07
1809,2.32472e+07,4.22852e+07
1863,1.82203e+07,4.57001e+07
1917,1.37187e+07,4.70936e+07
1971,1.10133e+07,4.53695e+07
2025,1.09335e+07,4.13854e+07
2079,1.31701e+07,3.48244e+07
2133,1.62528e+07,2.83141e+07
2187,1.81824e+07,2.4168e+07
2241,1.77766e+07,2.30452e+07
2295,1.53021e+07,2.45654e+07
2349,1.1862e+07,2.64036e+07
2403,9.07942e+06,2.71609e+07
2457,8.38079e+06,2.58847e+07
2511,9.87777e+06,2.21466e+07
2565,1.2168e+07,1.81243e+07
2619,1.32963e+07,1.58547e+07
2673,1.23413e+07,1.59999e+07
2727,9.91829e+06,1.7654e+07
2781,7.58286e+06,1.87546e+07
2835,6.89268e+06,1.81446e+07
2889,8.11517e+06,1.56298e+07
2943,9.88986e+06,1.28178e+07
2997,1.03743e+07,1.16669e+07
3051,8.94443e+06,1.2456e+07
3105,6.81437e+06,1.39572e+07
3159,5.81099e+06,1.40755e+07
3213,6.63586e+06,1.2318e+07
3267,8.11662e+06,1.01303e+07
3321,8.45823e+06,9.30478e+06
3375,7.14989e+06,1.01884e+07
3429,5.46343e+06,1.12591e+07
3483,5.13421e+06,1.09335e+07
3537,6.28782e+06,9.14673e+06
3591,7.25519e+06,7.75405e+06
3645,6.63487e+06,8.01539e+06
3699,5.08016e+06,9.14169e+06
3753,4.46296e+06,9.2734e+06
3807,5.37384e+06,7.85408e+06
3861,6.29729e+06,6.58492e+06
3915,5.73955e+06,6.84834e+06
3969,4.38942e+06,7.87579e+06
4023,4.0723e+06,7.76379e+06
4077,5.03742e+06,6.42659e+06
4131,5.55716e+06,5.64493e+06
4185,4.66615e+06,6.3021e+06
4239,3.6776e+06,6.96802e+06
4293,4.03714e+06,6.26106e+06
4347,4.9133e+06,5.13635e+06
4401,4.62431e+06,5.22774e+06
4455,3.55961e+06,6.0474e+06
4509,3.47288e+06,5.83092e+06
4563,4.31891e+06,4.75758e+06
4617,4.33852e+06,4.56611e+06
4671,3.3796e+06,5.32293e+06
4725,3.15691e+06,5.28308e+06
4779,3.91954e+06,4.32652e+06
4833,3.96711e+06,4.12703e+06
4887,3.09019e+06,4.82229e+06
4941,2.97179e+06,4.71632e+06
4995,3.68498e+06,3.84386e+06
5049,3.54545e+06,3.84676e+06
5103,2.75055e+06,4.4693e+06
5157,2.92069e+06,4.11063e+06
5211,3.5051e+06,3.40321e+06
5265,3.04097e+06,3.73377e+06
5319,2.49912e+06,4.11e+06
5373,3.00181e+06,3.46237e+06
5427,3.20003e+06,3.16496e+06
5481,2.51419e+06,3.70716e+06
5535,2.50822e+06,3.56824e+06
5589,3.03861e+06,2.93992e+06
5643,2.65427e+06,3.21729e+06
5697,2.24284e+06,3.48379e+06
5751,2.72876e+06,2.89746e+06
5805,2.70587e+06,2.83443e+06
5859,2.14441e+06,3.26862e+06
5913,2.43472e+06,2.87172e+06
5967,2.65662e+06,2.57516e+06
6021,2.10673e+06,3.01412e+06
6075,2.20396e+06,2.81207e+06
6129,2.54886e+06,2.40254e+06
6183,2.07109e+06,2.77865e+06
6237,2.04595e+06,2.70601e+06
6291,2.41808e+06,2.27283e+06
6345,2.00285e+06,2.59947e+06
6399,1.94377e+06,2.56312e+06
6453,2.30274e+06,2.14975e+06
6507,1.90193e+06,2.46526e+06
6561,1.87373e+06,2.40851e+06
6615,2.1942e+06,2.03964e+06
6669,1.78688e+06,2.3621e+06
6723,1.8435e+06,2.23242e+06
6777,2.07388e+06,1.95553e+06
6831,1.66323e+06,2.28383e+06
6885,1.84697e+06,2.03851e+06
6939,1.93429e+06,1.90404e+06
6993,1.5669e+06,2.18988e+06
7047,1.86045e+06,1.85127e+06
7101,1.74968e+06,1.90881e+06
7155,1.53797e+06,2.04533e+06
7209,1.85012e+06,1.7001e+06
7263,1.54924e+06,1.93407e+06
7317,1.58615e+06,1.84285e+06
7371,1.74436e+06,1.64994e+06
7425,1.41137e+06,1.91165e+06
7479,1.67279e+06,1.61623e+06
7533,1.5323e+06,1.70588e+06
7587,1.41741e+06,1.76384e+06
7641,1.65297e+06,1.50169e+06
7695,1.33454e+06,1.75616e+06
7749,1.53932e+06,1.51889e+06
7803,1.45295e+06,1.56171e+06
7857,1.32578e+06,1.63616e+06
7911,1.54454e+06,1.39497e+06
7965,1.24716e+06,1.63263e+06
8019,1.4676e+06,1.38709e+06
8073,1.32258e+06,1.48735e+06
8127,1.29194e+06,1.47601e+06
8181,1.41752e+06,1.32669e+06
8235,1.17304e+06,1.51622e+06
8289,1.41902e+06,1.25412e+06
8343,1.1679e+06,1.45374e+06
8397,1.31573e+06,1.28184e+06
8451,1.2329e+06,1.32916e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/axionNumTilt18.txt <==
27,1.06104e+06,1.07396e+09
81,487593,1.14924e+09
135,1.43026e+07,1.15342e+10
189,1.08121e+07,5.90976e+09
243,1.45981e+07,4.07042e+09
297,2.02457e+07,2.17706e+09
351,2.2302e+07,1.55468e+09
405,2.34077e+07,1.20352e+09
459,2.72307e+07,9.67436e+08
513,3.1833e+07,6.79069e+08
567,3.41727e+07,5.35656e+08
621,3.62153e+07,4.40125e+08
675,4.01194e+07,3.70513e+08
729,4.38636e+07,2.91095e+08
783,4.57143e+07,2.45974e+08
837,4.76433e+07,2.14117e+08
891,5.04767e+07,1.87625e+08
945,5.18994e+07,1.58069e+08
999,5.11337e+07,1.41612e+08
1053,4.97449e+07,1.36153e+08
1107,4.73338e+07,1.27774e+08
1161,4.22314e+07,1.17195e+08
1215,3.51355e+07,1.19112e+08
1269,2.77544e+07,1.25808e+08
1323,2.09016e+07,1.21432e+08
1377,1.57865e+07,1.13835e+08
1431,1.39013e+07,1.04965e+08
1485,1.562e+07,8.87992e+07
1539,1.98771e+07,7.15639e+07
1593,2.45859e+07,5.75164e+07
1647,2.80646e+07,4.71924e+07
1701,2.945e+07,4.2446e+07
1755,2.79971e+07,4.08313e+07
1809,2.39385e+07,4.19741e+07
1863,1.87508e+07,4.55404e+07
1917,1.3943e+07,4.73272e+07
1971,1.08894e+07,4.60526e+07
2025,1.06283e+07,4.2285e+07
2079,1.29686e+07,3.53765e+07
2133,1.63411e+07,2.83451e+07
2187,1.85465e+07,2.39696e+07
2241,1.8287e+07,2.27803e+07
2295,1.57912e+07,2.43401e+07
2349,1.2145e+07,2.63945e+07
2403,9.05775e+06,2.74859e+07
2457,8.16215e+06,2.64226e+07
2511,9.71368e+06,2.25319e+07
2565,1.22559e+07,1.81795e+07
2619,1.36355e+07,1.56628e+07
2673,1.27559e+07,1.57588e+07
2727,1.01822e+07,1.75952e+07
2781,7.5669e+06,1.90028e+07
2835,6.70543e+06,1.85626e+07
2889,8.02031e+06,1.58764e+07
2943,1.00423e+07,1.27707e+07
2997,1.06981e+07,1.14795e+07
3051,9.21469e+06,1.23445e+07
3105,6.85726e+06,1.40992e+07
3159,5.67701e+06,1.43804e+07
3213,6.55514e+06,1.25248e+07
3267,8.24619e+06,1.01098e+07
3321,8.72294e+06,9.16141e+06
3375,7.33357e+06,1.01486e+07
3429,5.44088e+06,1.14224e+07
3483,5.0198e+06,1.1173e+07
3537,6.30073e+06,9.23286e+06
3591,7.44922e+06,7.661e+06
3645,6.83461e+06,7.92799e+06
3699,5.10209e+06,9.24076e+06
3753,4.36461e+06,9.48132e+06
3807,5.37127e+06,7.94327e+06
3861,6.46279e+06,6.50947e+06
3915,5.90337e+06,6.78553e+06
3969,4.38996e+06,7.97937e+06
4023,3.99066e+06,7.93445e+06
4077,5.07484e+06,6.46852e+06
4131,5.7213e+06,5.56507e+06
4185,4.76442e+06,6.29441e+06
4239,3.62649e+06,7.10531e+06
4293,3.99988e+06,6.37183e+06
4347,5.02244e+06,5.10048e+06
4401,4.75563e+06,5.17692e+06
4455,3.55443e+06,6.13092e+06
4509,3.41514e+06,5.9572e+06
4563,4.38528e+06,4.75838e+06
4617,4.46977e+06,4.50607e+06
4671,3.3947e+06,5.37869e+06
4725,3.09854e+06,5.40526e+06
4779,3.97391e+06,4.3325e+06
4833,4.08801e+06,4.07166e+06
4887,3.09809e+06,4.87843e+06
4941,2.92071e+06,4.82498e+06
4995,3.75108e+06,3.83376e+06
5049,3.64866e+06,3.8048e+06
5103,2.73327e+06,4.54387e+06
5157,2.88908e+06,4.19341e+06
5211,3.59492e+06,3.36848e+06
5265,3.1104e+06,3.71885e+06
5319,2.45199e+06,4.20819e+06
5373,3.01533e+06,3.49698e+06
5427,3.30481e+06,3.11231e+06
5481,2.51818e+06,3.75175e+06
5535,2.46638e+06,3.65602e+06
5589,3.11903e+06,2.9064e+06
5643,2.71406e+06,3.20544e+06
5697,2.19066e+06,3.57964e+06
5751,2.76413e+06,2.90528e+06
5805,2.79537e+06,2.79065e+06
5859,2.10935e+06,3.34589e+06
5913,2.43248e+06,2.91405e+06
5967,2.75292e+06,2.52157e+06
6021,2.09316e+06,3.06887e+06
6075,2.18051e+06,2.87233e+06
6129,2.64014e+06,2.3525e+06
6183,2.0731e+06,2.8149e+06
6237,2.01318e+06,2.77431e+06
6291,2.50382e+06,2.22567e+06
6345,2.0097e+06,2.62987e+06
6399,1.91002e+06,2.62999e+06
6453,2.38644e+06,2.10346e+06
6507,1.90329e+06,2.49853e+06
6561,1.84597e+06,2.46787e+06
6615,2.27864e+06,1.99101e+06
6669,1.77306e+06,2.40809e+06
6723,1.83145e+06,2.2755e+06
6777,2.1556e+06,1.90783e+06
6831,1.62879e+06,2.34895e+06
6885,1.86348e+06,2.0514e+06
6939,1.99915e+06,1.87211e+06
6993,1.51967e+06,2.26493e+06
7047,1.91128e+06,1.83032e+06
7101,1.77847e+06,1.91064e+06
7155,1.50068e+06,2.10859e+06
7209,1.92419e+06,1.65648e+06
7263,1.53089e+06,1.97958e+06
7317,1.59097e+06,1.86369e+06
7371,1.80368e+06,1.62054e+06
7425,1.36856e+06,1.97828e+06
7479,1.72758e+06,1.58918e+06
7533,1.53838e+06,1.7261e+06
7587,1.40334e+06,1.80105e+06
7641,1.71558e+06,1.46731e+06
7695,1.29673e+06,1.81608e+06
7749,1.58535e+06,1.49854e+06
7803,1.46117e+06,1.5779e+06
7857,1.31404e+06,1.66964e+06
7911,1.60073e+06,1.36513e+06
7965,1.21e+06,1.69009e+06
8019,1.52012e+06,1.35946e+06
8073,1.31309e+06,1.51858e+06
8127,1.30166e+06,1.4876e+06
8181,1.45269e+06,1.31551e+06
8235,1.14574e+06,1.56227e+06
8289,1.47519e+06,1.22235e+06
8343,1.13697e+06,1.50317e+06
8397,1.3586e+06,1.26145e+06
8451,1.22666e+06,1.35544e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/axionNumTilt19.txt <==
27,1.061e+06,1.07397e+09
81,487632,1.15016e+09
135,1.43017e+07,1.15361e+10
189,1.08102e+07,5.91609e+09
243,1.46001e+07,4.06859e+09
297,2.02647e+07,2.17657e+09
351,2.23435e+07,1.5536e+09
405,2.34751e+07,1.20209e+09
459,2.73306e+07,9.6399e+08
513,3.19648e+07,6.77595e+08
567,3.4321e+07,5.35465e+08
621,3.63506e+07,4.40097e+08
675,4.02168e+07,3.70995e+08
729,4.38849e+07,2.9111e+08
783,4.56147e+07,2.46078e+08
837,4.73615e+07,2.14981e+08
891,4.99391e+07,1.8889e+08
945,5.10695e+07,1.59e+08
999,5.00246e+07,1.42664e+08
1053,4.83747e+07,1.37487e+08
1107,4.57672e+07,1.2888e+08
1161,4.06623e+07,1.17958e+08
1215,3.38209e+07,1.18761e+08
1269,2.68854e+07,1.23856e+08
1323,2.0518e+07,1.18832e+08
1377,1.57418e+07,1.11492e+08
1431,1.39781e+07,1.03051e+08
1485,1.56356e+07,8.7404e+07
1539,1.96813e+07,7.05999e+07
1593,2.40791e+07,5.71455e+07
1647,2.72759e+07,4.72886e+07
1701,2.85098e+07,4.25311e+07
1755,2.70619e+07,4.07067e+07
1809,2.31405e+07,4.16723e+07
1863,1.81682e+07,4.50288e+07
1917,1.36143e+07,4.66203e+07
1971,1.07834e+07,4.51899e+07
2025,1.06055e+07,4.14045e+07
2079,1.28442e+07,3.48018e+07
2133,1.60114e+07,2.81042e+07
2187,1.80459e+07,2.38742e+07
2241,1.77273e+07,2.26687e+07
2295,1.52823e+07,2.41659e+07
2349,1.17869e+07,2.61054e+07
2403,8.89137e+06,2.70405e+07
2457,8.11392e+06,2.59008e+07
2511,9.63986e+06,2.21077e+07
2565,1.20424e+07,1.79371e+07
2619,1.32769e+07,1.55615e+07
2673,1.23431e+07,1.5711e+07
2727,9.85059e+06,1.7472e+07
2781,7.4125e+06,1.87002e+07
2835,6.67676e+06,1.81621e+07
2889,7.96381e+06,1.55606e+07
2943,9.84942e+06,1.2613e+07
2997,1.0384e+07,1.14366e+07
3051,8.90657e+06,1.22962e+07
3105,6.68291e+06,1.39107e+07
3159,5.63646e+06,1.40834e+07
3213,6.52226e+06,1.22503e+07
3267,8.09664e+06,9.9631e+06
3321,8.45812e+06,9.13611e+06
3375,7.08803e+06,1.01e+07
3429,5.33354e+06,1.12419e+07
3483,5.00994e+06,1.09138e+07
3537,6.23887e+06,9.04056e+06
3591,7.25229e+06,7.61079e+06
3645,6.59708e+06,7.9234e+06
3699,4.98143e+06,9.11508e+06
3753,4.3587e+06,9.24919e+06
3807,5.32389e+06,7.77116e+06
3861,6.28418e+06,6.47915e+06
3915,5.70425e+06,6.77014e+06
3969,4.30861e+06,7.84391e+06
4023,3.9867e+06,7.73554e+06
4077,4.99596e+06,6.35776e+06
4131,5.54413e+06,5.55631e+06
4185,4.62817e+06,6.23655e+06
4239,3.59607e+06,6.95007e+06
4293,3.96893e+06,6.23141e+06
4347,4.89726e+06,5.05641e+06
4401,4.6101e+06,5.15048e+06
4455,3.49518e+06,6.022e+06
4509,3.39639e+06,5.8195e+06
4563,4.29514e+06,4.6947e+06
4617,4.33475e+06,4.48575e+06
4671,3.32621e+06,5.29502e+06
4725,3.08144e+06,5.27898e+06
4779,3.89698e+06,4.26888e+06
4833,3.9654e+06,4.05349e+06
4887,3.0385e+06,4.79944e+06
4941,2.90276e+06,4.71132e+06
4995,3.67047e+06,3.7868e+06
5049,3.54208e+06,3.78068e+06
5103,2.69175e+06,4.46025e+06
5157,2.86352e+06,4.09946e+06
5211,3.50546e+06,3.33807e+06
5265,3.02527e+06,3.6855e+06
5319,2.43064e+06,4.11506e+06
5373,2.97018e+06,3.43196e+06
5427,3.21019e+06,3.09516e+06
5481,2.46873e+06,3.69287e+06
5535,2.44769e+06,3.57058e+06
5589,3.04492e+06,2.87655e+06
5643,2.64028e+06,3.17575e+06
5697,2.17311e+06,3.49858e+06
5751,2.71647e+06,2.85574e+06
5805,2.71372e+06,2.77426e+06
5859,2.08095e+06,3.28013e+06
5913,2.40408e+06,2.85107e+06
5967,2.67433e+06,2.50811e+06
6021,2.05414e+06,3.018e+06
6075,2.16216e+06,2.8046e+06
6129,2.56907e+06,2.33617e+06
6183,2.02714e+06,2.77601e+06
6237,1.99984e+06,2.70548e+06
6291,2.43866e+06,2.20823e+06
6345,1.96247e+06,2.59593e+06
6399,1.89885e+06,2.56336e+06
6453,2.32362e+06,2.08755e+06
6507,1.85961e+06,2.46549e+06
6561,1.83538e+06,2.40432e+06
6615,2.21493e+06,1.97979e+06
6669,1.73779e+06,2.37062e+06
6723,1.81786e+06,2.21827e+06
6777,2.09031e+06,1.90185e+06
6831,1.60651e+06,2.30169e+06
6885,1.84038e+06,2.00733e+06
6939,1.93713e+06,1.86551e+06
6993,1.50939e+06,2.20975e+06
7047,1.87364e+06,1.80307e+06
7101,1.72852e+06,1.89517e+06
7155,1.49518e+06,2.05226e+06
7209,1.87155e+06,1.64592e+06
7263,1.50225e+06,1.94662e+06
7317,1.5756e+06,1.81967e+06
7371,1.74781e+06,1.61544e+06
7425,1.36021e+06,1.92876e+06
7479,1.68945e+06,1.56942e+06
7533,1.50069e+06,1.70579e+06
7587,1.39482e+06,1.75474e+06
7641,1.66365e+06,1.46241e+06
7695,1.28533e+06,1.77351e+06
7749,1.5533e+06,1.47666e+06
7803,1.42443e+06,1.56063e+06
7857,1.30589e+06,1.62672e+06
7911,1.55206e+06,1.36064e+06
7965,1.20176e+06,1.64829e+06
8019,1.48475e+06,1.34404e+06
8073,1.28584e+06,1.49572e+06
8127,1.28773e+06,1.45349e+06
8181,1.4096e+06,1.30891e+06
8235,1.14119e+06,1.52044e+06
8289,1.43271e+06,1.21657e+06
8343,1.12529e+06,1.46886e+06
8397,1.32981e+06,1.24429e+06
8451,1.20024e+06,1.33596e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/axionNumTilt20.txt <==
27,1.06102e+06,1.074e+09
81,487893,1.14932e+09
135,1.4306e+07,1.15261e+10
189,1.08118e+07,5.91097e+09
243,1.46054e+07,4.07334e+09
297,2.02672e+07,2.1796e+09
351,2.23291e+07,1.55429e+09
405,2.34305e+07,1.20339e+09
459,2.72618e+07,9.67249e+08
513,3.18762e+07,6.80072e+08
567,3.42205e+07,5.36868e+08
621,3.62352e+07,4.40903e+08
675,4.00625e+07,3.71935e+08
729,4.36653e+07,2.92047e+08
783,4.52994e+07,2.46755e+08
837,4.69027e+07,2.15916e+08
891,4.92696e+07,1.9028e+08
945,5.0119e+07,1.60138e+08
999,4.87291e+07,1.43767e+08
1053,4.66527e+07,1.39476e+08
1107,4.35737e+07,1.31353e+08
1161,3.81219e+07,1.20523e+08
1215,3.12116e+07,1.21097e+08
1269,2.45597e+07,1.24536e+08
1323,1.88657e+07,1.17525e+08
1377,1.49872e+07,1.08481e+08
1431,1.39769e+07,9.8706e+07
1485,1.60023e+07,8.32804e+07
1539,1.99902e+07,6.73067e+07
1593,2.39758e+07,5.47801e+07
1647,2.6566e+07,4.62457e+07
1701,2.71934e+07,4.25683e+07
1755,2.53536e+07,4.10395e+07
1809,2.13761e+07,4.19045e+07
1863,1.66573e+07,4.48121e+07
1917,1.25733e+07,4.57843e+07
1971,1.02924e+07,4.38717e+07
2025,1.05461e+07,3.96642e+07
2079,1.29082e+07,3.30027e+07
2133,1.58245e+07,2.68505e+07
2187,1.73889e+07,2.32973e+07
2241,1.66668e+07,2.25926e+07
2295,1.40849e+07,2.42018e+07
2349,1.07775e+07,2.58978e+07
2403,8.3187e+06,2.64005e+07
2457,7.98434e+06,2.47643e+07
2511,9.66482e+06,2.08788e+07
2565,1.1835e+07,1.71296e+07
2619,1.26619e+07,1.52528e+07
2673,1.14633e+07,1.56919e+07
2727,9.02196e+06,1.73733e+07
2781,6.92128e+06,1.82533e+07
2835,6.56461e+06,1.73239e+07
2889,7.94545e+06,1.46777e+07
2943,9.57545e+06,1.21265e+07
2997,9.78043e+06,1.1313e+07
3051,8.20904e+06,1.22478e+07
3105,6.20034e+06,1.36357e+07
3159,5.47811e+06,1.34711e+07
3213,6.47666e+06,1.15843e+07
3267,7.85718e+06,9.55747e+06
3321,7.96002e+06,9.01326e+06
3375,6.54282e+06,1.00178e+07
3429,5.0102e+06,1.09293e+07
3483,4.92523e+06,1.03764e+07
3537,6.12983e+06,8.58251e+06
3591,6.91917e+06,7.41187e+06
3645,6.13252e+06,7.84611e+06
3699,4.64235e+06,8.9133e+06
3753,4.23991e+06,8.83473e+06
3807,5.23305e+06,7.36786e+06
3861,6.01274e+06,6.27775e+06
3915,5.311e+06,6.6894e+06
3969,4.02615e+06,7.65204e+06
4023,3.88874e+06,7.37545e+06
4077,4.89002e+06,6.03166e+06
4131,5.26382e+06,5.41451e+06
4185,4.29033e+06,6.15682e+06
4239,3.41588e+06,6.71144e+06
4293,3.90467e+06,5.89899e+06
4347,4.72304e+06,4.85089e+06
4401,4.30451e+06,5.07986e+06
4455,3.27026e+06,5.86822e+06
4509,3.32172e+06,5.53126e+06
4563,4.17564e+06,4.46854e+06
4617,4.07457e+06,4.40321e+06
4671,3.09813e+06,5.17905e+06
4725,2.99853e+06,5.0315e+06
4779,3.79804e+06,4.05122e+06
4833,3.73265e+06,3.97088e+06
4887,2.82844e+06,4.69673e+06
4941,2.83102e+06,4.4813e+06
4995,3.56961e+06,3.59639e+06
5049,3.3158e+06,3.717e+06
5103,2.5207e+06,4.34384e+06
5157,2.81141e+06,3.87646e+06
5211,3.37745e+06,3.19711e+06
5265,2.80647e+06,3.63529e+06
5319,2.31993e+06,3.96268e+06
5373,2.9191e+06,3.23155e+06
5427,3.03592e+06,3.01811e+06
5481,2.29056e+06,3.62273e+06
5535,2.40006e+06,3.37809e+06
5589,2.94406e+06,2.74364e+06
5643,2.44232e+06,3.13892e+06
5697,2.08779e+06,3.35578e+06
5751,2.66597e+06,2.68523e+06
5805,2.53605e+06,2.73214e+06
5859,1.95746e+06,3.18509e+06
5913,2.37325e+06,2.67404e+06
5967,2.5298e+06,2.4442e+06
6021,1.90761e+06,2.95798e+06
6075,2.13441e+06,2.63404e+06
6129,2.45242e+06,2.25641e+06
6183,1.87238e+06,2.73458e+06
6237,1.97073e+06,2.54627e+06
6291,2.33824e+06,2.12329e+06
6345,1.81021e+06,2.56064e+06
6399,1.8703e+06,2.41359e+06
6453,2.22846e+06,2.00527e+06
6507,1.71504e+06,2.4324e+06
6561,1.81215e+06,2.25784e+06
6615,2.11454e+06,1.9114e+06
6669,1.60691e+06,2.33217e+06
6723,1.80162e+06,2.0735e+06
6777,1.97529e+06,1.85477e+06
6831,1.50011e+06,2.24724e+06
6885,1.82487e+06,1.86973e+06
6939,1.8036e+06,1.8429e+06
6993,1.44048e+06,2.1269e+06
7047,1.84039e+06,1.68948e+06
7101,1.58906e+06,1.88465e+06
7155,1.46719e+06,1.93686e+06
7209,1.79807e+06,1.57764e+06
7263,1.38733e+06,1.91835e+06
7317,1.56632e+06,1.69362e+06
7371,1.63161e+06,1.5934e+06
7425,1.30003e+06,1.85391e+06
7479,1.6536e+06,1.47495e+06
7533,1.37758e+06,1.69502e+06
7587,1.38343e+06,1.63989e+06
7641,1.56864e+06,1.42946e+06
7695,1.21548e+06,1.71693e+06
7749,1.52742e+06,1.38177e+06
7803,1.30735e+06,1.55259e+06
7857,1.29625e+06,1.51889e+06
7911,1.45843e+06,1.33458e+06
7965,1.14601e+06,1.58638e+06
8019,1.44929e+06,1.26626e+06
8073,1.18296e+06,1.48166e+06
8127,1.28197e+06,1.35013e+06
8181,1.30565e+06,1.29934e+06
8235,1.11624e+06,1.43727e+06
8289,1.36684e+06,1.17449e+06
8343,1.0583e+06,1.42783e+06
8397,1.30587e+06,1.16543e+06
8451,1.10414e+06,1.32479e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/runParamsTilt20.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/seedTilt11.txt <==
1823404146 1800342620 -1456152796 1068066208 Thread: 26 
1823404146 1800342620 -1456152796 1068066208 Thread: 31 
1823404146 1800342620 -1456152796 1068066208 Thread: 32 
1823404146 1800342620 -1456152796 1068066208 Thread: 37 
1823404146 1800342620 -1456152796 1068066208 Thread: 12 
1823404146 1800342620 -1456152796 1068066208 Thread: 59 
1823404146 1800342620 -1456152796 1068066208 Thread: 53 
1823404146 1800342620 -1456152796 1068066208 Thread: 45 
1823404146 1800342620 -1456152796 1068066208 Thread: 42 
1823404146 1800342620 -1456152796 1068066208 Thread: 11 
1823404146 1800342620 -1456152796 1068066208 Thread: 63 
1823404146 1800342620 -1456152796 1068066208 Thread: 61 
1823404146 1800342620 -1456152796 1068066208 Thread: 39 
1823404146 1800342620 -1456152796 1068066208 Thread: 0 
1823404146 1800342620 -1456152796 1068066208 Thread: 21 
1823404146 1800342620 -1456152796 1068066208 Thread: 24 
1823404146 1800342620 -1456152796 1068066208 Thread: 50 
1823404146 1800342620 -1456152796 1068066208 Thread: 17 
1823404146 1800342620 -1456152796 1068066208 Thread: 62 
1823404146 1800342620 -1456152796 1068066208 Thread: 51 
1823404146 1800342620 -1456152796 1068066208 Thread: 10 
1823404146 1800342620 -1456152796 1068066208 Thread: 41 
1823404146 1800342620 -1456152796 1068066208 Thread: 48 
1823404146 1800342620 -1456152796 1068066208 Thread: 49 
1823404146 1800342620 -1456152796 1068066208 Thread: 56 
1823404146 1800342620 -1456152796 1068066208 Thread: 60 
1823404146 1800342620 -1456152796 1068066208 Thread: 43 
1823404146 1800342620 -1456152796 1068066208 Thread: 54 
1823404146 1800342620 -1456152796 1068066208 Thread: 6 
1823404146 1800342620 -1456152796 1068066208 Thread: 35 
1823404146 1800342620 -1456152796 1068066208 Thread: 14 
1823404146 1800342620 -1456152796 1068066208 Thread: 22 
1823404146 1800342620 -1456152796 1068066208 Thread: 34 
1823404146 1800342620 -1456152796 1068066208 Thread: 23 
1823404146 1800342620 -1456152796 1068066208 Thread: 58 
1823404146 1800342620 -1456152796 1068066208 Thread: 46 
1823404146 1800342620 -1456152796 1068066208 Thread: 52 
1823404146 1800342620 -1456152796 1068066208 Thread: 4 
1823404146 1800342620 -1456152796 1068066208 Thread: 2 
1823404146 1800342620 -1456152796 1068066208 Thread: 1 
1823404146 1800342620 -1456152796 1068066208 Thread: 29 
1823404146 1800342620 -1456152796 1068066208 Thread: 15 
1823404146 1800342620 -1456152796 1068066208 Thread: 13 
1823404146 1800342620 -1456152796 1068066208 Thread: 36 
1823404146 1800342620 -1456152796 1068066208 Thread: 19 
1823404146 1800342620 -1456152796 1068066208 Thread: 27 
1823404146 1800342620 -1456152796 1068066208 Thread: 30 
1823404146 1800342620 -1456152796 1068066208 Thread: 18 
1823404146 1800342620 -1456152796 1068066208 Thread: 47 
1823404146 1800342620 -1456152796 1068066208 Thread: 5 
1823404146 1800342620 -1456152796 1068066208 Thread: 33 
1823404146 1800342620 -1456152796 1068066208 Thread: 16 
1823404146 1800342620 -1456152796 1068066208 Thread: 28 
1823404146 1800342620 -1456152796 1068066208 Thread: 44 
1823404146 1800342620 -1456152796 1068066208 Thread: 20 
1823404146 1800342620 -1456152796 1068066208 Thread: 40 
1823404146 1800342620 -1456152796 1068066208 Thread: 38 
1823404146 1800342620 -1456152796 1068066208 Thread: 55 
1823404146 1800342620 -1456152796 1068066208 Thread: 7 
1823404146 1800342620 -1456152796 1068066208 Thread: 3 
1823404146 1800342620 -1456152796 1068066208 Thread: 9 
1823404146 1800342620 -1456152796 1068066208 Thread: 25 
1823404146 1800342620 -1456152796 1068066208 Thread: 57 
1823404146 1800342620 -1456152796 1068066208 Thread: 8 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/seedTilt12.txt <==
-828391199 -1321413835 1835278805 1559575917 Thread: 35 
-828391199 -1321413835 1835278805 1559575917 Thread: 31 
-828391199 -1321413835 1835278805 1559575917 Thread: 44 
-828391199 -1321413835 1835278805 1559575917 Thread: 10 
-828391199 -1321413835 1835278805 1559575917 Thread: 49 
-828391199 -1321413835 1835278805 1559575917 Thread: 30 
-828391199 -1321413835 1835278805 1559575917 Thread: 54 
-828391199 -1321413835 1835278805 1559575917 Thread: 48 
-828391199 -1321413835 1835278805 1559575917 Thread: 58 
-828391199 -1321413835 1835278805 1559575917 Thread: 47 
-828391199 -1321413835 1835278805 1559575917 Thread: 46 
-828391199 -1321413835 1835278805 1559575917 Thread: 33 
-828391199 -1321413835 1835278805 1559575917 Thread: 13 
-828391199 -1321413835 1835278805 1559575917 Thread: 60 
-828391199 -1321413835 1835278805 1559575917 Thread: 37 
-828391199 -1321413835 1835278805 1559575917 Thread: 19 
-828391199 -1321413835 1835278805 1559575917 Thread: 8 
-828391199 -1321413835 1835278805 1559575917 Thread: 23 
-828391199 -1321413835 1835278805 1559575917 Thread: 20 
-828391199 -1321413835 1835278805 1559575917 Thread: 11 
-828391199 -1321413835 1835278805 1559575917 Thread: 39 
-828391199 -1321413835 1835278805 1559575917 Thread: 61 
-828391199 -1321413835 1835278805 1559575917 Thread: 12 
-828391199 -1321413835 1835278805 1559575917 Thread: 25 
-828391199 -1321413835 1835278805 1559575917 Thread: 38 
-828391199 -1321413835 1835278805 1559575917 Thread: 45 
-828391199 -1321413835 1835278805 1559575917 Thread: 5 
-828391199 -1321413835 1835278805 1559575917 Thread: 34 
-828391199 -1321413835 1835278805 1559575917 Thread: 0 
-828391199 -1321413835 1835278805 1559575917 Thread: 6 
-828391199 -1321413835 1835278805 1559575917 Thread: 15 
-828391199 -1321413835 1835278805 1559575917 Thread: 43 
-828391199 -1321413835 1835278805 1559575917 Thread: 41 
-828391199 -1321413835 1835278805 1559575917 Thread: 40 
-828391199 -1321413835 1835278805 1559575917 Thread: 3 
-828391199 -1321413835 1835278805 1559575917 Thread: 14 
-828391199 -1321413835 1835278805 1559575917 Thread: 59 
-828391199 -1321413835 1835278805 1559575917 Thread: 2 
-828391199 -1321413835 1835278805 1559575917 Thread: 63 
-828391199 -1321413835 1835278805 1559575917 Thread: 24 
-828391199 -1321413835 1835278805 1559575917 Thread: 55 
-828391199 -1321413835 1835278805 1559575917 Thread: 17 
-828391199 -1321413835 1835278805 1559575917 Thread: 29 
-828391199 -1321413835 1835278805 1559575917 Thread: 62 
-828391199 -1321413835 1835278805 1559575917 Thread: 7 
-828391199 -1321413835 1835278805 1559575917 Thread: 9 
-828391199 -1321413835 1835278805 1559575917 Thread: 21 
-828391199 -1321413835 1835278805 1559575917 Thread: 16 
-828391199 -1321413835 1835278805 1559575917 Thread: 52 
-828391199 -1321413835 1835278805 1559575917 Thread: 36 
-828391199 -1321413835 1835278805 1559575917 Thread: 22 
-828391199 -1321413835 1835278805 1559575917 Thread: 4 
-828391199 -1321413835 1835278805 1559575917 Thread: 28 
-828391199 -1321413835 1835278805 1559575917 Thread: 1 
-828391199 -1321413835 1835278805 1559575917 Thread: 50 
-828391199 -1321413835 1835278805 1559575917 Thread: 27 
-828391199 -1321413835 1835278805 1559575917 Thread: 56 
-828391199 -1321413835 1835278805 1559575917 Thread: 57 
-828391199 -1321413835 1835278805 1559575917 Thread: 53 
-828391199 -1321413835 1835278805 1559575917 Thread: 18 
-828391199 -1321413835 1835278805 1559575917 Thread: 32 
-828391199 -1321413835 1835278805 1559575917 Thread: 42 
-828391199 -1321413835 1835278805 1559575917 Thread: 26 
-828391199 -1321413835 1835278805 1559575917 Thread: 51 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/seedTilt13.txt <==
1717001454 -1451735539 951925915 -1764054968 Thread: 0 
1717001454 -1451735539 951925915 -1764054968 Thread: 9 
1717001454 -1451735539 951925915 -1764054968 Thread: 55 
1717001454 -1451735539 951925915 -1764054968 Thread: 32 
1717001454 -1451735539 951925915 -1764054968 Thread: 8 
1717001454 -1451735539 951925915 -1764054968 Thread: 47 
1717001454 -1451735539 951925915 -1764054968 Thread: 25 
1717001454 -1451735539 951925915 -1764054968 Thread: 11 
1717001454 -1451735539 951925915 -1764054968 Thread: 52 
1717001454 -1451735539 951925915 -1764054968 Thread: 2 
1717001454 -1451735539 951925915 -1764054968 Thread: 29 
1717001454 -1451735539 951925915 -1764054968 Thread: 30 
1717001454 -1451735539 951925915 -1764054968 Thread: 37 
1717001454 -1451735539 951925915 -1764054968 Thread: 16 
1717001454 -1451735539 951925915 -1764054968 Thread: 41 
1717001454 -1451735539 951925915 -1764054968 Thread: 28 
1717001454 -1451735539 951925915 -1764054968 Thread: 3 
1717001454 -1451735539 951925915 -1764054968 Thread: 42 
1717001454 -1451735539 951925915 -1764054968 Thread: 22 
1717001454 -1451735539 951925915 -1764054968 Thread: 10 
1717001454 -1451735539 951925915 -1764054968 Thread: 59 
1717001454 -1451735539 951925915 -1764054968 Thread: 61 
1717001454 -1451735539 951925915 -1764054968 Thread: 20 
1717001454 -1451735539 951925915 -1764054968 Thread: 58 
1717001454 -1451735539 951925915 -1764054968 Thread: 26 
1717001454 -1451735539 951925915 -1764054968 Thread: 48 
1717001454 -1451735539 951925915 -1764054968 Thread: 13 
1717001454 -1451735539 951925915 -1764054968 Thread: 56 
1717001454 -1451735539 951925915 -1764054968 Thread: 60 
1717001454 -1451735539 951925915 -1764054968 Thread: 19 
1717001454 -1451735539 951925915 -1764054968 Thread: 12 
1717001454 -1451735539 951925915 -1764054968 Thread: 44 
1717001454 -1451735539 951925915 -1764054968 Thread: 45 
1717001454 -1451735539 951925915 -1764054968 Thread: 14 
1717001454 -1451735539 951925915 -1764054968 Thread: 7 
1717001454 -1451735539 951925915 -1764054968 Thread: 1 
1717001454 -1451735539 951925915 -1764054968 Thread: 51 
1717001454 -1451735539 951925915 -1764054968 Thread: 4 
1717001454 -1451735539 951925915 -1764054968 Thread: 54 
1717001454 -1451735539 951925915 -1764054968 Thread: 35 
1717001454 -1451735539 951925915 -1764054968 Thread: 40 
1717001454 -1451735539 951925915 -1764054968 Thread: 34 
1717001454 -1451735539 951925915 -1764054968 Thread: 36 
1717001454 -1451735539 951925915 -1764054968 Thread: 15 
1717001454 -1451735539 951925915 -1764054968 Thread: 5 
1717001454 -1451735539 951925915 -1764054968 Thread: 50 
1717001454 -1451735539 951925915 -1764054968 Thread: 31 
1717001454 -1451735539 951925915 -1764054968 Thread: 6 
1717001454 -1451735539 951925915 -1764054968 Thread: 43 
1717001454 -1451735539 951925915 -1764054968 Thread: 21 
1717001454 -1451735539 951925915 -1764054968 Thread: 24 
1717001454 -1451735539 951925915 -1764054968 Thread: 46 
1717001454 -1451735539 951925915 -1764054968 Thread: 27 
1717001454 -1451735539 951925915 -1764054968 Thread: 49 
1717001454 -1451735539 951925915 -1764054968 Thread: 57 
1717001454 -1451735539 951925915 -1764054968 Thread: 33 
1717001454 -1451735539 951925915 -1764054968 Thread: 18 
1717001454 -1451735539 951925915 -1764054968 Thread: 38 
1717001454 -1451735539 951925915 -1764054968 Thread: 39 
1717001454 -1451735539 951925915 -1764054968 Thread: 17 
1717001454 -1451735539 951925915 -1764054968 Thread: 62 
1717001454 -1451735539 951925915 -1764054968 Thread: 53 
1717001454 -1451735539 951925915 -1764054968 Thread: 63 
1717001454 -1451735539 951925915 -1764054968 Thread: 23 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/seedTilt14.txt <==
6897595 -1760296738 984799253 611586760 Thread: 63 
6897595 -1760296738 984799253 611586760 Thread: 6 
6897595 -1760296738 984799253 611586760 Thread: 38 
6897595 -1760296738 984799253 611586760 Thread: 48 
6897595 -1760296738 984799253 611586760 Thread: 18 
6897595 -1760296738 984799253 611586760 Thread: 61 
6897595 -1760296738 984799253 611586760 Thread: 51 
6897595 -1760296738 984799253 611586760 Thread: 50 
6897595 -1760296738 984799253 611586760 Thread: 58 
6897595 -1760296738 984799253 611586760 Thread: 2 
6897595 -1760296738 984799253 611586760 Thread: 4 
6897595 -1760296738 984799253 611586760 Thread: 23 
6897595 -1760296738 984799253 611586760 Thread: 30 
6897595 -1760296738 984799253 611586760 Thread: 53 
6897595 -1760296738 984799253 611586760 Thread: 52 
6897595 -1760296738 984799253 611586760 Thread: 35 
6897595 -1760296738 984799253 611586760 Thread: 40 
6897595 -1760296738 984799253 611586760 Thread: 21 
6897595 -1760296738 984799253 611586760 Thread: 24 
6897595 -1760296738 984799253 611586760 Thread: 41 
6897595 -1760296738 984799253 611586760 Thread: 5 
6897595 -1760296738 984799253 611586760 Thread: 10 
6897595 -1760296738 984799253 611586760 Thread: 42 
6897595 -1760296738 984799253 611586760 Thread: 34 
6897595 -1760296738 984799253 611586760 Thread: 29 
6897595 -1760296738 984799253 611586760 Thread: 33 
6897595 -1760296738 984799253 611586760 Thread: 31 
6897595 -1760296738 984799253 611586760 Thread: 62 
6897595 -1760296738 984799253 611586760 Thread: 20 
6897595 -1760296738 984799253 611586760 Thread: 57 
6897595 -1760296738 984799253 611586760 Thread: 17 
6897595 -1760296738 984799253 611586760 Thread: 9 
6897595 -1760296738 984799253 611586760 Thread: 26 
6897595 -1760296738 984799253 611586760 Thread: 60 
6897595 -1760296738 984799253 611586760 Thread: 1 
6897595 -1760296738 984799253 611586760 Thread: 27 
6897595 -1760296738 984799253 611586760 Thread: 46 
6897595 -1760296738 984799253 611586760 Thread: 44 
6897595 -1760296738 984799253 611586760 Thread: 55 
6897595 -1760296738 984799253 611586760 Thread: 36 
6897595 -1760296738 984799253 611586760 Thread: 45 
6897595 -1760296738 984799253 611586760 Thread: 39 
6897595 -1760296738 984799253 611586760 Thread: 49 
6897595 -1760296738 984799253 611586760 Thread: 25 
6897595 -1760296738 984799253 611586760 Thread: 56 
6897595 -1760296738 984799253 611586760 Thread: 43 
6897595 -1760296738 984799253 611586760 Thread: 19 
6897595 -1760296738 984799253 611586760 Thread: 22 
6897595 -1760296738 984799253 611586760 Thread: 11 
6897595 -1760296738 984799253 611586760 Thread: 8 
6897595 -1760296738 984799253 611586760 Thread: 47 
6897595 -1760296738 984799253 611586760 Thread: 14 
6897595 -1760296738 984799253 611586760 Thread: 54 
6897595 -1760296738 984799253 611586760 Thread: 3 
6897595 -1760296738 984799253 611586760 Thread: 7 
6897595 -1760296738 984799253 611586760 Thread: 12 
6897595 -1760296738 984799253 611586760 Thread: 13 
6897595 -1760296738 984799253 611586760 Thread: 32 
6897595 -1760296738 984799253 611586760 Thread: 0 
6897595 -1760296738 984799253 611586760 Thread: 37 
6897595 -1760296738 984799253 611586760 Thread: 59 
6897595 -1760296738 984799253 611586760 Thread: 16 
6897595 -1760296738 984799253 611586760 Thread: 28 
6897595 -1760296738 984799253 611586760 Thread: 15 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/seedTilt15.txt <==
-1603959307 -1862368679 1150052056 -1238132663 Thread: 7 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 37 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 11 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 15 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 38 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 0 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 12 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 14 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 8 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 52 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 13 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 3 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 57 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 20 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 18 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 29 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 33 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 39 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 43 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 10 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 19 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 54 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 9 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 61 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 25 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 21 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 32 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 44 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 55 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 45 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 56 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 34 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 60 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 58 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 30 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 63 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 35 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 51 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 26 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 17 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 50 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 48 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 24 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 22 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 42 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 47 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 4 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 31 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 28 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 16 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 27 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 36 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 62 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 23 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 6 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 59 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 53 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 2 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 46 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 41 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 49 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 40 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 5 
-1603959307 -1862368679 1150052056 -1238132663 Thread: 1 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/seedTilt16.txt <==
-385235702 -176774344 -1935540714 -1358810534 Thread: 31 
-385235702 -176774344 -1935540714 -1358810534 Thread: 63 
-385235702 -176774344 -1935540714 -1358810534 Thread: 4 
-385235702 -176774344 -1935540714 -1358810534 Thread: 61 
-385235702 -176774344 -1935540714 -1358810534 Thread: 39 
-385235702 -176774344 -1935540714 -1358810534 Thread: 60 
-385235702 -176774344 -1935540714 -1358810534 Thread: 44 
-385235702 -176774344 -1935540714 -1358810534 Thread: 12 
-385235702 -176774344 -1935540714 -1358810534 Thread: 49 
-385235702 -176774344 -1935540714 -1358810534 Thread: 13 
-385235702 -176774344 -1935540714 -1358810534 Thread: 53 
-385235702 -176774344 -1935540714 -1358810534 Thread: 51 
-385235702 -176774344 -1935540714 -1358810534 Thread: 62 
-385235702 -176774344 -1935540714 -1358810534 Thread: 59 
-385235702 -176774344 -1935540714 -1358810534 Thread: 17 
-385235702 -176774344 -1935540714 -1358810534 Thread: 16 
-385235702 -176774344 -1935540714 -1358810534 Thread: 36 
-385235702 -176774344 -1935540714 -1358810534 Thread: 57 
-385235702 -176774344 -1935540714 -1358810534 Thread: 43 
-385235702 -176774344 -1935540714 -1358810534 Thread: 48 
-385235702 -176774344 -1935540714 -1358810534 Thread: 5 
-385235702 -176774344 -1935540714 -1358810534 Thread: 55 
-385235702 -176774344 -1935540714 -1358810534 Thread: 18 
-385235702 -176774344 -1935540714 -1358810534 Thread: 6 
-385235702 -176774344 -1935540714 -1358810534 Thread: 41 
-385235702 -176774344 -1935540714 -1358810534 Thread: 9 
-385235702 -176774344 -1935540714 -1358810534 Thread: 45 
-385235702 -176774344 -1935540714 -1358810534 Thread: 35 
-385235702 -176774344 -1935540714 -1358810534 Thread: 21 
-385235702 -176774344 -1935540714 -1358810534 Thread: 15 
-385235702 -176774344 -1935540714 -1358810534 Thread: 26 
-385235702 -176774344 -1935540714 -1358810534 Thread: 46 
-385235702 -176774344 -1935540714 -1358810534 Thread: 27 
-385235702 -176774344 -1935540714 -1358810534 Thread: 19 
-385235702 -176774344 -1935540714 -1358810534 Thread: 24 
-385235702 -176774344 -1935540714 -1358810534 Thread: 8 
-385235702 -176774344 -1935540714 -1358810534 Thread: 0 
-385235702 -176774344 -1935540714 -1358810534 Thread: 14 
-385235702 -176774344 -1935540714 -1358810534 Thread: 33 
-385235702 -176774344 -1935540714 -1358810534 Thread: 29 
-385235702 -176774344 -1935540714 -1358810534 Thread: 50 
-385235702 -176774344 -1935540714 -1358810534 Thread: 25 
-385235702 -176774344 -1935540714 -1358810534 Thread: 54 
-385235702 -176774344 -1935540714 -1358810534 Thread: 38 
-385235702 -176774344 -1935540714 -1358810534 Thread: 2 
-385235702 -176774344 -1935540714 -1358810534 Thread: 7 
-385235702 -176774344 -1935540714 -1358810534 Thread: 34 
-385235702 -176774344 -1935540714 -1358810534 Thread: 1 
-385235702 -176774344 -1935540714 -1358810534 Thread: 22 
-385235702 -176774344 -1935540714 -1358810534 Thread: 42 
-385235702 -176774344 -1935540714 -1358810534 Thread: 47 
-385235702 -176774344 -1935540714 -1358810534 Thread: 40 
-385235702 -176774344 -1935540714 -1358810534 Thread: 58 
-385235702 -176774344 -1935540714 -1358810534 Thread: 3 
-385235702 -176774344 -1935540714 -1358810534 Thread: 32 
-385235702 -176774344 -1935540714 -1358810534 Thread: 56 
-385235702 -176774344 -1935540714 -1358810534 Thread: 20 
-385235702 -176774344 -1935540714 -1358810534 Thread: 11 
-385235702 -176774344 -1935540714 -1358810534 Thread: 23 
-385235702 -176774344 -1935540714 -1358810534 Thread: 28 
-385235702 -176774344 -1935540714 -1358810534 Thread: 37 
-385235702 -176774344 -1935540714 -1358810534 Thread: 52 
-385235702 -176774344 -1935540714 -1358810534 Thread: 10 
-385235702 -176774344 -1935540714 -1358810534 Thread: 30 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/seedTilt17.txt <==
-2055076665 1950162384 -1121113203 -2085029783 Thread: 51 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 56 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 1 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 4 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 21 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 53 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 55 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 22 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 12 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 37 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 15 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 25 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 2 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 6 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 52 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 27 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 9 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 5 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 30 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 3 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 29 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 17 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 45 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 0 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 10 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 7 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 60 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 41 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 28 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 46 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 19 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 26 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 62 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 61 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 20 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 18 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 14 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 23 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 16 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 49 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 59 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 58 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 54 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 50 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 48 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 38 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 35 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 13 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 34 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 40 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 39 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 32 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 33 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 44 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 43 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 31 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 8 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 36 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 42 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 11 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 24 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 63 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 57 
-2055076665 1950162384 -1121113203 -2085029783 Thread: 47 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/seedTilt18.txt <==
-1636920138 2005566380 808969560 -1541212520 Thread: 30 
-1636920138 2005566380 808969560 -1541212520 Thread: 3 
-1636920138 2005566380 808969560 -1541212520 Thread: 1 
-1636920138 2005566380 808969560 -1541212520 Thread: 55 
-1636920138 2005566380 808969560 -1541212520 Thread: 56 
-1636920138 2005566380 808969560 -1541212520 Thread: 54 
-1636920138 2005566380 808969560 -1541212520 Thread: 63 
-1636920138 2005566380 808969560 -1541212520 Thread: 2 
-1636920138 2005566380 808969560 -1541212520 Thread: 34 
-1636920138 2005566380 808969560 -1541212520 Thread: 26 
-1636920138 2005566380 808969560 -1541212520 Thread: 13 
-1636920138 2005566380 808969560 -1541212520 Thread: 7 
-1636920138 2005566380 808969560 -1541212520 Thread: 21 
-1636920138 2005566380 808969560 -1541212520 Thread: 4 
-1636920138 2005566380 808969560 -1541212520 Thread: 6 
-1636920138 2005566380 808969560 -1541212520 Thread: 43 
-1636920138 2005566380 808969560 -1541212520 Thread: 8 
-1636920138 2005566380 808969560 -1541212520 Thread: 42 
-1636920138 2005566380 808969560 -1541212520 Thread: 20 
-1636920138 2005566380 808969560 -1541212520 Thread: 28 
-1636920138 2005566380 808969560 -1541212520 Thread: 16 
-1636920138 2005566380 808969560 -1541212520 Thread: 22 
-1636920138 2005566380 808969560 -1541212520 Thread: 29 
-1636920138 2005566380 808969560 -1541212520 Thread: 15 
-1636920138 2005566380 808969560 -1541212520 Thread: 11 
-1636920138 2005566380 808969560 -1541212520 Thread: 23 
-1636920138 2005566380 808969560 -1541212520 Thread: 58 
-1636920138 2005566380 808969560 -1541212520 Thread: 24 
-1636920138 2005566380 808969560 -1541212520 Thread: 53 
-1636920138 2005566380 808969560 -1541212520 Thread: 51 
-1636920138 2005566380 808969560 -1541212520 Thread: 18 
-1636920138 2005566380 808969560 -1541212520 Thread: 19 
-1636920138 2005566380 808969560 -1541212520 Thread: 33 
-1636920138 2005566380 808969560 -1541212520 Thread: 48 
-1636920138 2005566380 808969560 -1541212520 Thread: 36 
-1636920138 2005566380 808969560 -1541212520 Thread: 35 
-1636920138 2005566380 808969560 -1541212520 Thread: 14 
-1636920138 2005566380 808969560 -1541212520 Thread: 31 
-1636920138 2005566380 808969560 -1541212520 Thread: 0 
-1636920138 2005566380 808969560 -1541212520 Thread: 32 
-1636920138 2005566380 808969560 -1541212520 Thread: 38 
-1636920138 2005566380 808969560 -1541212520 Thread: 25 
-1636920138 2005566380 808969560 -1541212520 Thread: 44 
-1636920138 2005566380 808969560 -1541212520 Thread: 5 
-1636920138 2005566380 808969560 -1541212520 Thread: 40 
-1636920138 2005566380 808969560 -1541212520 Thread: 45 
-1636920138 2005566380 808969560 -1541212520 Thread: 9 
-1636920138 2005566380 808969560 -1541212520 Thread: 37 
-1636920138 2005566380 808969560 -1541212520 Thread: 27 
-1636920138 2005566380 808969560 -1541212520 Thread: 59 
-1636920138 2005566380 808969560 -1541212520 Thread: 41 
-1636920138 2005566380 808969560 -1541212520 Thread: 39 
-1636920138 2005566380 808969560 -1541212520 Thread: 52 
-1636920138 2005566380 808969560 -1541212520 Thread: 47 
-1636920138 2005566380 808969560 -1541212520 Thread: 57 
-1636920138 2005566380 808969560 -1541212520 Thread: 17 
-1636920138 2005566380 808969560 -1541212520 Thread: 49 
-1636920138 2005566380 808969560 -1541212520 Thread: 10 
-1636920138 2005566380 808969560 -1541212520 Thread: 50 
-1636920138 2005566380 808969560 -1541212520 Thread: 12 
-1636920138 2005566380 808969560 -1541212520 Thread: 61 
-1636920138 2005566380 808969560 -1541212520 Thread: 62 
-1636920138 2005566380 808969560 -1541212520 Thread: 46 
-1636920138 2005566380 808969560 -1541212520 Thread: 60 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/seedTilt19.txt <==
580075450 87201494 -25927517 -32696580 Thread: 54 
580075450 87201494 -25927517 -32696580 Thread: 23 
580075450 87201494 -25927517 -32696580 Thread: 58 
580075450 87201494 -25927517 -32696580 Thread: 28 
580075450 87201494 -25927517 -32696580 Thread: 50 
580075450 87201494 -25927517 -32696580 Thread: 21 
580075450 87201494 -25927517 -32696580 Thread: 14 
580075450 87201494 -25927517 -32696580 Thread: 46 
580075450 87201494 -25927517 -32696580 Thread: 22 
580075450 87201494 -25927517 -32696580 Thread: 37 
580075450 87201494 -25927517 -32696580 Thread: 17 
580075450 87201494 -25927517 -32696580 Thread: 12 
580075450 87201494 -25927517 -32696580 Thread: 53 
580075450 87201494 -25927517 -32696580 Thread: 43 
580075450 87201494 -25927517 -32696580 Thread: 32 
580075450 87201494 -25927517 -32696580 Thread: 57 
580075450 87201494 -25927517 -32696580 Thread: 39 
580075450 87201494 -25927517 -32696580 Thread: 56 
580075450 87201494 -25927517 -32696580 Thread: 4 
580075450 87201494 -25927517 -32696580 Thread: 34 
580075450 87201494 -25927517 -32696580 Thread: 3 
580075450 87201494 -25927517 -32696580 Thread: 9 
580075450 87201494 -25927517 -32696580 Thread: 35 
580075450 87201494 -25927517 -32696580 Thread: 41 
580075450 87201494 -25927517 -32696580 Thread: 44 
580075450 87201494 -25927517 -32696580 Thread: 1 
580075450 87201494 -25927517 -32696580 Thread: 49 
580075450 87201494 -25927517 -32696580 Thread: 30 
580075450 87201494 -25927517 -32696580 Thread: 20 
580075450 87201494 -25927517 -32696580 Thread: 15 
580075450 87201494 -25927517 -32696580 Thread: 40 
580075450 87201494 -25927517 -32696580 Thread: 36 
580075450 87201494 -25927517 -32696580 Thread: 45 
580075450 87201494 -25927517 -32696580 Thread: 26 
580075450 87201494 -25927517 -32696580 Thread: 47 
580075450 87201494 -25927517 -32696580 Thread: 52 
580075450 87201494 -25927517 -32696580 Thread: 13 
580075450 87201494 -25927517 -32696580 Thread: 48 
580075450 87201494 -25927517 -32696580 Thread: 27 
580075450 87201494 -25927517 -32696580 Thread: 25 
580075450 87201494 -25927517 -32696580 Thread: 11 
580075450 87201494 -25927517 -32696580 Thread: 55 
580075450 87201494 -25927517 -32696580 Thread: 62 
580075450 87201494 -25927517 -32696580 Thread: 10 
580075450 87201494 -25927517 -32696580 Thread: 2 
580075450 87201494 -25927517 -32696580 Thread: 42 
580075450 87201494 -25927517 -32696580 Thread: 24 
580075450 87201494 -25927517 -32696580 Thread: 33 
580075450 87201494 -25927517 -32696580 Thread: 31 
580075450 87201494 -25927517 -32696580 Thread: 0 
580075450 87201494 -25927517 -32696580 Thread: 51 
580075450 87201494 -25927517 -32696580 Thread: 5 
580075450 87201494 -25927517 -32696580 Thread: 59 
580075450 87201494 -25927517 -32696580 Thread: 8 
580075450 87201494 -25927517 -32696580 Thread: 6 
580075450 87201494 -25927517 -32696580 Thread: 18 
580075450 87201494 -25927517 -32696580 Thread: 38 
580075450 87201494 -25927517 -32696580 Thread: 60 
580075450 87201494 -25927517 -32696580 Thread: 29 
580075450 87201494 -25927517 -32696580 Thread: 16 
580075450 87201494 -25927517 -32696580 Thread: 19 
580075450 87201494 -25927517 -32696580 Thread: 61 
580075450 87201494 -25927517 -32696580 Thread: 7 
580075450 87201494 -25927517 -32696580 Thread: 63 


==> Ancillary/Data/5Fields/constMass/Data/_1536_08_85/seedTilt20.txt <==
-276557498 -1866896453 1294123144 -225212904 Thread: 43 
-276557498 -1866896453 1294123144 -225212904 Thread: 33 
-276557498 -1866896453 1294123144 -225212904 Thread: 34 
-276557498 -1866896453 1294123144 -225212904 Thread: 17 
-276557498 -1866896453 1294123144 -225212904 Thread: 14 
-276557498 -1866896453 1294123144 -225212904 Thread: 46 
-276557498 -1866896453 1294123144 -225212904 Thread: 36 
-276557498 -1866896453 1294123144 -225212904 Thread: 16 
-276557498 -1866896453 1294123144 -225212904 Thread: 42 
-276557498 -1866896453 1294123144 -225212904 Thread: 3 
-276557498 -1866896453 1294123144 -225212904 Thread: 63 
-276557498 -1866896453 1294123144 -225212904 Thread: 6 
-276557498 -1866896453 1294123144 -225212904 Thread: 1 
-276557498 -1866896453 1294123144 -225212904 Thread: 62 
-276557498 -1866896453 1294123144 -225212904 Thread: 38 
-276557498 -1866896453 1294123144 -225212904 Thread: 35 
-276557498 -1866896453 1294123144 -225212904 Thread: 49 
-276557498 -1866896453 1294123144 -225212904 Thread: 47 
-276557498 -1866896453 1294123144 -225212904 Thread: 7 
-276557498 -1866896453 1294123144 -225212904 Thread: 18 
-276557498 -1866896453 1294123144 -225212904 Thread: 21 
-276557498 -1866896453 1294123144 -225212904 Thread: 15 
-276557498 -1866896453 1294123144 -225212904 Thread: 19 
-276557498 -1866896453 1294123144 -225212904 Thread: 13 
-276557498 -1866896453 1294123144 -225212904 Thread: 2 
-276557498 -1866896453 1294123144 -225212904 Thread: 4 
-276557498 -1866896453 1294123144 -225212904 Thread: 60 
-276557498 -1866896453 1294123144 -225212904 Thread: 48 
-276557498 -1866896453 1294123144 -225212904 Thread: 55 
-276557498 -1866896453 1294123144 -225212904 Thread: 44 
-276557498 -1866896453 1294123144 -225212904 Thread: 40 
-276557498 -1866896453 1294123144 -225212904 Thread: 32 
-276557498 -1866896453 1294123144 -225212904 Thread: 8 
-276557498 -1866896453 1294123144 -225212904 Thread: 59 
-276557498 -1866896453 1294123144 -225212904 Thread: 11 
-276557498 -1866896453 1294123144 -225212904 Thread: 52 
-276557498 -1866896453 1294123144 -225212904 Thread: 41 
-276557498 -1866896453 1294123144 -225212904 Thread: 45 
-276557498 -1866896453 1294123144 -225212904 Thread: 0 
-276557498 -1866896453 1294123144 -225212904 Thread: 28 
-276557498 -1866896453 1294123144 -225212904 Thread: 56 
-276557498 -1866896453 1294123144 -225212904 Thread: 53 
-276557498 -1866896453 1294123144 -225212904 Thread: 26 
-276557498 -1866896453 1294123144 -225212904 Thread: 23 
-276557498 -1866896453 1294123144 -225212904 Thread: 25 
-276557498 -1866896453 1294123144 -225212904 Thread: 58 
-276557498 -1866896453 1294123144 -225212904 Thread: 51 
-276557498 -1866896453 1294123144 -225212904 Thread: 27 
-276557498 -1866896453 1294123144 -225212904 Thread: 24 
-276557498 -1866896453 1294123144 -225212904 Thread: 37 
-276557498 -1866896453 1294123144 -225212904 Thread: 39 
-276557498 -1866896453 1294123144 -225212904 Thread: 30 
-276557498 -1866896453 1294123144 -225212904 Thread: 22 
-276557498 -1866896453 1294123144 -225212904 Thread: 61 
-276557498 -1866896453 1294123144 -225212904 Thread: 57 
-276557498 -1866896453 1294123144 -225212904 Thread: 9 
-276557498 -1866896453 1294123144 -225212904 Thread: 12 
-276557498 -1866896453 1294123144 -225212904 Thread: 10 
-276557498 -1866896453 1294123144 -225212904 Thread: 31 
-276557498 -1866896453 1294123144 -225212904 Thread: 54 
-276557498 -1866896453 1294123144 -225212904 Thread: 20 
-276557498 -1866896453 1294123144 -225212904 Thread: 29 
-276557498 -1866896453 1294123144 -225212904 Thread: 50 
-276557498 -1866896453 1294123144 -225212904 Thread: 5 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/axionNumTilt14.txt <==
27,1.14145e+06,1.07432e+09
81,4.52672e+06,8.26955e+09
135,1.94427e+07,6.32855e+09
189,3.05932e+07,3.37963e+09
243,4.15241e+07,1.88605e+09
297,5.21477e+07,1.12557e+09
351,6.22516e+07,7.18424e+08
405,7.15375e+07,4.91215e+08
459,7.94955e+07,3.58981e+08
513,8.51748e+07,2.76704e+08
567,8.69487e+07,2.23695e+08
621,8.25619e+07,1.92888e+08
675,7.01539e+07,1.82178e+08
729,5.08409e+07,1.86696e+08
783,3.16587e+07,1.88494e+08
837,2.34771e+07,1.6495e+08
891,3.0264e+07,1.19905e+08
945,4.2885e+07,8.11573e+07
999,4.83178e+07,6.50408e+07
1053,4.14646e+07,6.56482e+07
1107,2.74047e+07,7.18733e+07
1161,1.79294e+07,7.1106e+07
1215,2.09401e+07,5.63755e+07
1269,2.9185e+07,3.96254e+07
1323,2.94434e+07,3.49667e+07
1377,2.0412e+07,4.02698e+07
1431,1.3684e+07,4.22692e+07
1485,1.7292e+07,3.29511e+07
1539,2.22033e+07,2.43477e+07
1593,1.80986e+07,2.62993e+07
1647,1.15468e+07,2.99268e+07
1701,1.35324e+07,2.42281e+07
1755,1.74941e+07,1.80383e+07
1809,1.33703e+07,2.06406e+07
1863,9.4964e+06,2.20995e+07
1917,1.31852e+07,1.61642e+07
1971,1.34135e+07,1.4744e+07
2025,8.62528e+06,1.79659e+07
2079,1.02126e+07,1.46036e+07
2133,1.19576e+07,1.18108e+07
2187,7.84601e+06,1.47458e+07
2241,8.82767e+06,1.24274e+07
2295,1.02943e+07,1.01086e+07
2349,6.73239e+06,1.2682e+07
2403,8.4231e+06,9.98366e+06
2457,8.44025e+06,9.28848e+06
2511,5.94547e+06,1.08965e+07
2565,8.31309e+06,7.82757e+06
2619,6.23713e+06,9.27212e+06
2673,6.34795e+06,8.42048e+06
2727,7.11434e+06,7.17236e+06
2781,5.03025e+06,8.59217e+06
2835,6.93522e+06,6.22231e+06
2889,4.84755e+06,7.78068e+06
2943,6.04005e+06,6.10662e+06
2997,5.07587e+06,6.6609e+06
3051,5.13046e+06,6.12708e+06
3105,5.19399e+06,5.73455e+06
3159,4.48503e+06,5.98619e+06
3213,5.10301e+06,5.09138e+06
3267,4.07923e+06,5.69081e+06
3321,4.8704e+06,4.65767e+06
3375,3.83245e+06,5.30699e+06
3429,4.55358e+06,4.36906e+06
3483,3.70599e+06,4.86572e+06
3537,4.16243e+06,4.20568e+06
3591,3.69916e+06,4.36438e+06
3645,3.69255e+06,4.16048e+06
3699,3.7953e+06,3.81633e+06
3753,3.19513e+06,4.17817e+06
3807,3.87767e+06,3.32783e+06
3861,2.85266e+06,4.0832e+06
3915,3.70921e+06,3.11075e+06
3969,2.89359e+06,3.66814e+06
4023,3.15587e+06,3.27209e+06
4077,3.24005e+06,3.01445e+06
4131,2.57427e+06,3.47287e+06
4185,3.2798e+06,2.68109e+06
4239,2.61989e+06,3.12241e+06
4293,2.65598e+06,2.96617e+06
4347,3.02208e+06,2.48896e+06
4401,2.29818e+06,3.013e+06
4455,2.64738e+06,2.58324e+06
4509,2.74439e+06,2.36482e+06
4563,2.13354e+06,2.80047e+06
4617,2.50309e+06,2.36286e+06
4671,2.58306e+06,2.17801e+06
4725,2.02748e+06,2.56914e+06
4779,2.25925e+06,2.26937e+06
4833,2.49312e+06,1.9625e+06
4887,2.01436e+06,2.28843e+06
4941,1.94543e+06,2.26683e+06
4995,2.31403e+06,1.85562e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/axionNumTilt15.txt <==
27,1.14145e+06,1.07437e+09
81,4.53083e+06,8.28325e+09
135,1.94498e+07,6.32573e+09
189,3.05897e+07,3.38185e+09
243,4.14948e+07,1.88641e+09
297,5.21073e+07,1.12557e+09
351,6.21968e+07,7.18214e+08
405,7.14511e+07,4.9166e+08
459,7.93592e+07,3.58971e+08
513,8.49342e+07,2.76169e+08
567,8.65182e+07,2.22968e+08
621,8.18454e+07,1.92251e+08
675,6.90975e+07,1.82459e+08
729,4.95987e+07,1.87448e+08
783,3.07259e+07,1.88282e+08
837,2.32053e+07,1.63637e+08
891,3.05132e+07,1.1788e+08
945,4.30134e+07,8.00392e+07
999,4.79266e+07,6.48348e+07
1053,4.06479e+07,6.58227e+07
1107,2.65373e+07,7.20796e+07
1161,1.75659e+07,7.0675e+07
1215,2.11292e+07,5.53476e+07
1269,2.92562e+07,3.89452e+07
1323,2.89864e+07,3.49099e+07
1377,1.97316e+07,4.04731e+07
1431,1.34566e+07,4.19605e+07
1485,1.74934e+07,3.22333e+07
1539,2.21057e+07,2.40245e+07
1593,1.75388e+07,2.65036e+07
1647,1.12693e+07,2.9808e+07
1701,1.37322e+07,2.36216e+07
1755,1.73555e+07,1.78811e+07
1809,1.28872e+07,2.08213e+07
1863,9.4614e+06,2.17982e+07
1917,1.33067e+07,1.5761e+07
1971,1.30448e+07,1.48694e+07
2025,8.42761e+06,1.78911e+07
2079,1.03709e+07,1.41943e+07
2133,1.16856e+07,1.18709e+07
2187,7.6428e+06,1.47164e+07
2241,8.96452e+06,1.20774e+07
2295,1.00299e+07,1.01847e+07
2349,6.62205e+06,1.25873e+07
2403,8.49957e+06,9.73206e+06
2457,8.16256e+06,9.39125e+06
2511,5.97493e+06,1.06917e+07
2565,8.2476e+06,7.74042e+06
2619,6.0471e+06,9.30044e+06
2673,6.43448e+06,8.18924e+06
2727,6.89807e+06,7.24438e+06
2781,5.05997e+06,8.42237e+06
2835,6.83696e+06,6.193e+06
2889,4.75871e+06,7.7366e+06
2943,6.05089e+06,5.97938e+06
2997,4.91674e+06,6.69603e+06
3051,5.1893e+06,5.95868e+06
3105,5.02044e+06,5.79265e+06
3159,4.5485e+06,5.82071e+06
3213,4.94067e+06,5.14592e+06
3267,4.1357e+06,5.53859e+06
3321,4.72061e+06,4.70712e+06
3375,3.88387e+06,5.16663e+06
3429,4.41263e+06,4.4149e+06
3483,3.75521e+06,4.73407e+06
3537,4.03e+06,4.24766e+06
3591,3.74069e+06,4.24616e+06
3645,3.58041e+06,4.18717e+06
3699,3.80957e+06,3.7297e+06
3753,3.12741e+06,4.1664e+06
3807,3.84124e+06,3.2928e+06
3861,2.84465e+06,4.021e+06
3915,3.62063e+06,3.12597e+06
3969,2.92582e+06,3.57407e+06
4023,3.06025e+06,3.29613e+06
4077,3.24308e+06,2.95175e+06
4131,2.54674e+06,3.43736e+06
4185,3.20501e+06,2.69196e+06
4239,2.65e+06,3.0387e+06
4293,2.58343e+06,2.97612e+06
4347,2.99112e+06,2.46487e+06
4401,2.31407e+06,2.94578e+06
4455,2.56776e+06,2.60385e+06
4509,2.73359e+06,2.32597e+06
4563,2.14017e+06,2.74565e+06
4617,2.42846e+06,2.38228e+06
4671,2.57038e+06,2.14413e+06
4725,2.03893e+06,2.5139e+06
4779,2.19483e+06,2.28204e+06
4833,2.46202e+06,1.9478e+06
4887,2.0343e+06,2.22926e+06
4941,1.90667e+06,2.25947e+06
4995,2.2566e+06,1.86647e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/axionNumTilt16.txt <==
27,1.14145e+06,1.07433e+09
81,4.52633e+06,8.26924e+09
135,1.94524e+07,6.332e+09
189,3.05873e+07,3.38127e+09
243,4.15162e+07,1.88683e+09
297,5.2143e+07,1.12617e+09
351,6.22547e+07,7.1898e+08
405,7.15802e+07,4.91897e+08
459,7.96457e+07,3.59231e+08
513,8.55221e+07,2.76637e+08
567,8.76138e+07,2.23084e+08
621,8.35863e+07,1.91378e+08
675,7.13223e+07,1.80981e+08
729,5.17474e+07,1.8675e+08
783,3.20606e+07,1.89694e+08
837,2.34517e+07,1.66666e+08
891,3.0215e+07,1.21106e+08
945,4.31881e+07,8.16468e+07
999,4.90123e+07,6.49421e+07
1053,4.22643e+07,6.55417e+07
1107,2.79376e+07,7.21236e+07
1161,1.80699e+07,7.17127e+07
1215,2.09392e+07,5.70881e+07
1269,2.94582e+07,3.99103e+07
1323,3.00023e+07,3.48403e+07
1377,2.08086e+07,4.03728e+07
1431,1.37476e+07,4.27275e+07
1485,1.73532e+07,3.33502e+07
1539,2.25405e+07,2.43596e+07
1593,1.8434e+07,2.6354e+07
1647,1.16455e+07,3.02214e+07
1701,1.35991e+07,2.45064e+07
1755,1.77489e+07,1.80828e+07
1809,1.36012e+07,2.0726e+07
1863,9.54934e+06,2.23489e+07
1917,1.33027e+07,1.63123e+07
1971,1.36439e+07,1.4771e+07
2025,8.71574e+06,1.81307e+07
2079,1.0278e+07,1.47719e+07
2133,1.21481e+07,1.18412e+07
2187,7.94117e+06,1.48675e+07
2241,8.8822e+06,1.25768e+07
2295,1.04604e+07,1.01342e+07
2349,6.80012e+06,1.28012e+07
2403,8.49346e+06,1.00904e+07
2457,8.57965e+06,9.32042e+06
2511,5.98089e+06,1.10255e+07
2565,8.41902e+06,7.87588e+06
2619,6.32227e+06,9.3395e+06
2673,6.39152e+06,8.52156e+06
2727,7.22899e+06,7.19712e+06
2781,5.05799e+06,8.70001e+06
2835,7.03573e+06,6.24878e+06
2889,4.89083e+06,7.86364e+06
2943,6.1131e+06,6.15087e+06
2997,5.13448e+06,6.72134e+06
3051,5.18371e+06,6.18328e+06
3105,5.25981e+06,5.77893e+06
3159,4.52764e+06,6.04721e+06
3213,5.16785e+06,5.12951e+06
3267,4.11902e+06,5.74788e+06
3321,4.92986e+06,4.69458e+06
3375,3.87241e+06,5.35799e+06
3429,4.60637e+06,4.40667e+06
3483,3.7471e+06,4.91059e+06
3537,4.20809e+06,4.24497e+06
3591,3.74264e+06,4.40179e+06
3645,3.73135e+06,4.20174e+06
3699,3.83913e+06,3.84922e+06
3753,3.23112e+06,4.21679e+06
3807,3.91923e+06,3.35921e+06
3861,2.88696e+06,4.11935e+06
3915,3.74803e+06,3.14077e+06
3969,2.92774e+06,3.70096e+06
4023,3.18967e+06,3.30378e+06
4077,3.27514e+06,3.04273e+06
4131,2.60611e+06,3.50318e+06
4185,3.311e+06,2.71042e+06
4239,2.65194e+06,3.14927e+06
4293,2.68642e+06,2.99325e+06
4347,3.05046e+06,2.51654e+06
4401,2.32844e+06,3.03756e+06
4455,2.6755e+06,2.60843e+06
4509,2.77086e+06,2.39033e+06
4563,2.16229e+06,2.8229e+06
4617,2.52883e+06,2.38689e+06
4671,2.6077e+06,2.20177e+06
4725,2.05526e+06,2.58915e+06
4779,2.28354e+06,2.29151e+06
4833,2.51497e+06,1.98563e+06
4887,2.04065e+06,2.30688e+06
4941,1.97011e+06,2.28595e+06
4995,2.33299e+06,1.87876e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/axionNumTilt17.txt <==
27,1.14146e+06,1.07438e+09
81,4.53152e+06,8.28362e+09
135,1.94468e+07,6.32813e+09
189,3.05763e+07,3.38234e+09
243,4.14844e+07,1.88875e+09
297,5.21319e+07,1.12678e+09
351,6.2295e+07,7.1891e+08
405,7.16792e+07,4.90665e+08
459,7.97808e+07,3.57539e+08
513,8.57155e+07,2.74761e+08
567,8.79177e+07,2.21517e+08
621,8.40961e+07,1.89984e+08
675,7.21139e+07,1.79145e+08
729,5.26117e+07,1.84864e+08
783,3.2461e+07,1.89516e+08
837,2.32204e+07,1.68256e+08
891,2.99334e+07,1.22084e+08
945,4.33236e+07,8.15695e+07
999,4.95381e+07,6.44472e+07
1053,4.28261e+07,6.51557e+07
1107,2.81269e+07,7.23731e+07
1161,1.79386e+07,7.23273e+07
1215,2.09402e+07,5.73673e+07
1269,2.97582e+07,3.98275e+07
1323,3.03437e+07,3.47255e+07
1377,2.08895e+07,4.05655e+07
1431,1.36726e+07,4.30906e+07
1485,1.74808e+07,3.34325e+07
1539,2.28336e+07,2.42448e+07
1593,1.85307e+07,2.64821e+07
1647,1.15798e+07,3.05087e+07
1701,1.37376e+07,2.45286e+07
1755,1.79803e+07,1.80194e+07
1809,1.35983e+07,2.09174e+07
1863,9.54538e+06,2.25097e+07
1917,1.35127e+07,1.62382e+07
1971,1.37159e+07,1.48555e+07
2025,8.67194e+06,1.83163e+07
2079,1.04418e+07,1.47304e+07
2133,1.22368e+07,1.18831e+07
2187,7.89494e+06,1.5037e+07
2241,9.03519e+06,1.25329e+07
2295,1.05127e+07,1.01966e+07
2349,6.77716e+06,1.29301e+07
2403,8.64839e+06,1.00324e+07
2457,8.56489e+06,9.43608e+06
2511,6.02942e+06,1.1066e+07
2565,8.52217e+06,7.86439e+06
2619,6.28288e+06,9.46431e+06
2673,6.51384e+06,8.47896e+06
2727,7.21866e+06,7.28919e+06
2781,5.11364e+06,8.71753e+06
2835,7.09135e+06,6.26981e+06
2889,4.88564e+06,7.93708e+06
2943,6.20524e+06,6.12955e+06
2997,5.10649e+06,6.81323e+06
3051,5.27945e+06,6.15263e+06
3105,5.23276e+06,5.86662e+06
3159,4.61339e+06,6.02082e+06
3213,5.14851e+06,5.20565e+06
3267,4.1935e+06,5.72902e+06
3321,4.91621e+06,4.76127e+06
3375,3.93961e+06,5.34383e+06
3429,4.59393e+06,4.46837e+06
3483,3.81137e+06,4.89659e+06
3537,4.19551e+06,4.30249e+06
3591,3.80343e+06,4.38974e+06
3645,3.72023e+06,4.25433e+06
3699,3.89352e+06,3.84099e+06
3753,3.22783e+06,4.25995e+06
3807,3.95661e+06,3.36435e+06
3861,2.90554e+06,4.14028e+06
3915,3.75564e+06,3.17094e+06
3969,2.97444e+06,3.69377e+06
4023,3.17594e+06,3.35138e+06
4077,3.32251e+06,3.03365e+06
4131,2.61279e+06,3.52983e+06
4185,3.31827e+06,2.7362e+06
4239,2.69884e+06,3.13764e+06
4293,2.67277e+06,3.03628e+06
4347,3.0786e+06,2.52111e+06
4401,2.36206e+06,3.03536e+06
4455,2.66004e+06,2.65114e+06
4509,2.80371e+06,2.38873e+06
4563,2.19013e+06,2.82407e+06
4617,2.51562e+06,2.42505e+06
4671,2.63517e+06,2.20322e+06
4725,2.08573e+06,2.58661e+06
4779,2.2734e+06,2.32471e+06
4833,2.52928e+06,1.9972e+06
4887,2.07654e+06,2.29832e+06
4941,1.97139e+06,2.30705e+06
4995,2.32965e+06,1.90411e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/axionNumTilt18.txt <==
27,1.14144e+06,1.07434e+09
81,4.52603e+06,8.26828e+09
135,1.94428e+07,6.32684e+09
189,3.05749e+07,3.38349e+09
243,4.14903e+07,1.88897e+09
297,5.21242e+07,1.12614e+09
351,6.22426e+07,7.17761e+08
405,7.15513e+07,4.90819e+08
459,7.95535e+07,3.58221e+08
513,8.54133e+07,2.75328e+08
567,8.76342e+07,2.21868e+08
621,8.39644e+07,1.90308e+08
675,7.23419e+07,1.79324e+08
729,5.34617e+07,1.83993e+08
783,3.37373e+07,1.87799e+08
837,2.39417e+07,1.68647e+08
891,2.95885e+07,1.24837e+08
945,4.26412e+07,8.37086e+07
999,4.93175e+07,6.52105e+07
1053,4.33457e+07,6.50362e+07
1107,2.91541e+07,7.1755e+07
1161,1.85911e+07,7.24196e+07
1215,2.07363e+07,5.85165e+07
1269,2.93776e+07,4.08496e+07
1323,3.05667e+07,3.50004e+07
1377,2.16563e+07,4.02328e+07
1431,1.40944e+07,4.31822e+07
1485,1.72183e+07,3.42703e+07
1539,2.27277e+07,2.47797e+07
1593,1.9072e+07,2.62673e+07
1647,1.19945e+07,3.04923e+07
1701,1.35277e+07,2.51662e+07
1755,1.79651e+07,1.83407e+07
1809,1.4096e+07,2.06992e+07
1863,9.67903e+06,2.27195e+07
1917,1.33133e+07,1.67282e+07
1971,1.40047e+07,1.48053e+07
2025,8.95905e+06,1.82975e+07
2079,1.02702e+07,1.51572e+07
2133,1.24093e+07,1.19212e+07
2187,8.17629e+06,1.49817e+07
2241,8.89027e+06,1.28901e+07
2295,1.06903e+07,1.02089e+07
2349,6.97905e+06,1.29223e+07
2403,8.5127e+06,1.03525e+07
2457,8.82408e+06,9.34303e+06
2511,6.05619e+06,1.12145e+07
2565,8.51091e+06,8.02794e+06
2619,6.52117e+06,9.38244e+06
2673,6.40443e+06,8.73612e+06
2727,7.41806e+06,7.22701e+06
2781,5.11682e+06,8.85479e+06
2835,7.14074e+06,6.34512e+06
2889,5.01648e+06,7.93783e+06
2943,6.15372e+06,6.29669e+06
2997,5.29105e+06,6.74988e+06
3051,5.19967e+06,6.34159e+06
3105,5.41522e+06,5.79615e+06
3159,4.54119e+06,6.19656e+06
3213,5.31223e+06,5.14513e+06
3267,4.1342e+06,5.88587e+06
3321,5.06296e+06,4.71195e+06
3375,3.88829e+06,5.48485e+06
3429,4.73152e+06,4.42328e+06
3483,3.76212e+06,5.02886e+06
3537,4.32491e+06,4.26229e+06
3591,3.76104e+06,4.50815e+06
3645,3.83256e+06,4.22739e+06
3699,3.87237e+06,3.93336e+06
3753,3.30474e+06,4.26221e+06
3807,3.97796e+06,3.41321e+06
3861,2.92689e+06,4.18949e+06
3915,3.83137e+06,3.16659e+06
3969,2.94751e+06,3.78313e+06
4023,3.27081e+06,3.32701e+06
4077,3.31199e+06,3.10309e+06
4131,2.64936e+06,3.55675e+06
4185,3.38228e+06,2.7345e+06
4239,2.67275e+06,3.21767e+06
4293,2.74745e+06,3.02378e+06
4347,3.09985e+06,2.55398e+06
4401,2.35314e+06,3.09608e+06
4455,2.73829e+06,2.63104e+06
4509,2.80814e+06,2.43342e+06
4563,2.18894e+06,2.87398e+06
4617,2.5887e+06,2.40647e+06
4671,2.64352e+06,2.24098e+06
4725,2.07735e+06,2.63928e+06
4779,2.33672e+06,2.31248e+06
4833,2.55761e+06,2.01397e+06
4887,2.05882e+06,2.35566e+06
4941,2.00922e+06,2.31505e+06
4995,2.38367e+06,1.89595e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/axionNumTilt19.txt <==
27,1.14145e+06,1.07436e+09
81,4.52941e+06,8.27547e+09
135,1.94433e+07,6.33026e+09
189,3.05553e+07,3.38314e+09
243,4.14464e+07,1.88881e+09
297,5.20455e+07,1.12621e+09
351,6.21186e+07,7.18109e+08
405,7.13623e+07,4.91134e+08
459,7.92598e+07,3.58411e+08
513,8.48388e+07,2.75938e+08
567,8.64477e+07,2.23178e+08
621,8.1909e+07,1.92618e+08
675,6.9489e+07,1.82086e+08
729,5.03741e+07,1.8638e+08
783,3.15444e+07,1.87534e+08
837,2.35152e+07,1.64198e+08
891,3.02734e+07,1.19264e+08
945,4.27666e+07,8.08382e+07
999,4.80638e+07,6.49422e+07
1053,4.12351e+07,6.54791e+07
1107,2.73243e+07,7.15153e+07
1161,1.79248e+07,7.07523e+07
1215,2.08771e+07,5.61587e+07
1269,2.90468e+07,3.95379e+07
1323,2.93425e+07,3.47629e+07
1377,2.03459e+07,4.00711e+07
1431,1.36139e+07,4.21312e+07
1485,1.7222e+07,3.28346e+07
1539,2.21481e+07,2.41821e+07
1593,1.80165e+07,2.61975e+07
1647,1.14732e+07,2.98429e+07
1701,1.35e+07,2.41028e+07
1755,1.74443e+07,1.79348e+07
1809,1.32874e+07,2.05845e+07
1863,9.4526e+06,2.20165e+07
1917,1.31635e+07,1.60578e+07
1971,1.33426e+07,1.47019e+07
2025,8.57282e+06,1.79067e+07
2079,1.01972e+07,1.45177e+07
2133,1.19042e+07,1.17636e+07
2187,7.79028e+06,1.47092e+07
2241,8.82096e+06,1.23428e+07
2295,1.02411e+07,1.00781e+07
2349,6.68928e+06,1.26438e+07
2403,8.41764e+06,9.91185e+06
2457,8.38123e+06,9.27372e+06
2511,5.92653e+06,1.08445e+07
2565,8.29362e+06,7.77942e+06
2619,6.18324e+06,9.26124e+06
2673,6.35176e+06,8.35461e+06
2727,7.06228e+06,7.16489e+06
2781,5.01897e+06,8.54605e+06
2835,6.91097e+06,6.19168e+06
2889,4.81058e+06,7.76417e+06
2943,6.04092e+06,6.05453e+06
2997,5.02306e+06,6.66512e+06
3051,5.14289e+06,6.06679e+06
3105,5.13881e+06,5.74381e+06
3159,4.49823e+06,5.92944e+06
3213,5.0516e+06,5.09917e+06
3267,4.09097e+06,5.63874e+06
3321,4.822e+06,4.66539e+06
3375,3.84387e+06,5.25814e+06
3429,4.50728e+06,4.37695e+06
3483,3.71724e+06,4.8197e+06
3537,4.11915e+06,4.21237e+06
3591,3.70773e+06,4.32355e+06
3645,3.65598e+06,4.16294e+06
3699,3.79451e+06,3.78662e+06
3753,3.1742e+06,4.16696e+06
3807,3.86029e+06,3.31529e+06
3861,2.85028e+06,4.05682e+06
3915,3.67696e+06,3.11284e+06
3969,2.90182e+06,3.63395e+06
4023,3.12415e+06,3.27519e+06
4077,3.23595e+06,2.99337e+06
4131,2.56641e+06,3.4554e+06
4185,3.251e+06,2.68361e+06
4239,2.62789e+06,3.09202e+06
4293,2.63248e+06,2.96461e+06
4347,3.00673e+06,2.48127e+06
4401,2.30374e+06,2.9864e+06
4455,2.61986e+06,2.58701e+06
4509,2.73631e+06,2.35204e+06
4563,2.13684e+06,2.77753e+06
4617,2.47651e+06,2.36726e+06
4671,2.57459e+06,2.16687e+06
4725,2.03268e+06,2.546e+06
4779,2.23671e+06,2.2712e+06
4833,2.47767e+06,1.95869e+06
4887,2.02134e+06,2.26521e+06
4941,1.93378e+06,2.26013e+06
4995,2.29032e+06,1.86011e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/axionNumTilt20.txt <==
27,1.14143e+06,1.07432e+09
81,4.52647e+06,8.27257e+09
135,1.94463e+07,6.33277e+09
189,3.05888e+07,3.38272e+09
243,4.15002e+07,1.88765e+09
297,5.2125e+07,1.12494e+09
351,6.22576e+07,7.17802e+08
405,7.15483e+07,4.90595e+08
459,7.94765e+07,3.57937e+08
513,8.5073e+07,2.75794e+08
567,8.67782e+07,2.2309e+08
621,8.24383e+07,1.92196e+08
675,7.02209e+07,1.81463e+08
729,5.11934e+07,1.85404e+08
783,3.21272e+07,1.87193e+08
837,2.35733e+07,1.65341e+08
891,2.99837e+07,1.20981e+08
945,4.26799e+07,8.1529e+07
999,4.83993e+07,6.48228e+07
1053,4.17894e+07,6.5232e+07
1107,2.77611e+07,7.1549e+07
1161,1.80302e+07,7.12272e+07
1215,2.08035e+07,5.67933e+07
1269,2.91511e+07,3.97783e+07
1323,2.96492e+07,3.4818e+07
1377,2.06549e+07,4.01287e+07
1431,1.37295e+07,4.23995e+07
1485,1.72287e+07,3.31811e+07
1539,2.22885e+07,2.43503e+07
1593,1.82805e+07,2.62217e+07
1647,1.16117e+07,3.00011e+07
1701,1.35055e+07,2.43807e+07
1755,1.75753e+07,1.8047e+07
1809,1.35016e+07,2.06086e+07
1863,9.50761e+06,2.22048e+07
1917,1.32021e+07,1.62362e+07
1971,1.35227e+07,1.4721e+07
2025,8.66572e+06,1.80195e+07
2079,1.02193e+07,1.46813e+07
2133,1.20422e+07,1.18014e+07
2187,7.88458e+06,1.47861e+07
2241,8.84088e+06,1.24884e+07
2295,1.03662e+07,1.01052e+07
2349,6.754e+06,1.27301e+07
2403,8.45234e+06,1.00193e+07
2457,8.49553e+06,9.29449e+06
2511,5.95517e+06,1.0948e+07
2565,8.36158e+06,7.83521e+06
2619,6.26169e+06,9.30356e+06
2673,6.37275e+06,8.44973e+06
2727,7.15449e+06,7.18289e+06
2781,5.04112e+06,8.63184e+06
2835,6.97951e+06,6.22523e+06
2889,4.8549e+06,7.81963e+06
2943,6.08203e+06,6.10823e+06
2997,5.08274e+06,6.69859e+06
3051,5.16831e+06,6.12967e+06
3105,5.20284e+06,5.76678e+06
3159,4.51761e+06,5.99293e+06
3213,5.11285e+06,5.11956e+06
3267,4.11006e+06,5.69657e+06
3321,4.87825e+06,4.68578e+06
3375,3.86342e+06,5.31082e+06
3429,4.55817e+06,4.39825e+06
3483,3.73803e+06,4.8666e+06
3537,4.16481e+06,4.23418e+06
3591,3.73094e+06,4.36408e+06
3645,3.69422e+06,4.18805e+06
3699,3.82314e+06,3.8185e+06
3753,3.20195e+06,4.19854e+06
3807,3.89666e+06,3.33675e+06
3861,2.86832e+06,4.09419e+06
3915,3.71696e+06,3.12796e+06
3969,2.91866e+06,3.66966e+06
4023,3.15521e+06,3.29599e+06
4077,3.26525e+06,3.01419e+06
4131,2.58237e+06,3.48823e+06
4185,3.28505e+06,2.69791e+06
4239,2.64796e+06,3.11793e+06
4293,2.65273e+06,2.98994e+06
4347,3.03633e+06,2.4964e+06
4401,2.32142e+06,3.01123e+06
4455,2.64144e+06,2.60796e+06
4509,2.76146e+06,2.36842e+06
4563,2.15433e+06,2.79969e+06
4617,2.49752e+06,2.38567e+06
4671,2.59727e+06,2.18279e+06
4725,2.04968e+06,2.56623e+06
4779,2.25553e+06,2.28913e+06
4833,2.49916e+06,1.97335e+06
4887,2.03885e+06,2.28268e+06
4941,1.94994e+06,2.27815e+06
4995,2.30922e+06,1.87498e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/runParamsTilt20.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/seedTilt14.txt <==
-1658483292 -527827255 -1110761114 100870827 Thread: 47 
-1658483292 -527827255 -1110761114 100870827 Thread: 39 
-1658483292 -527827255 -1110761114 100870827 Thread: 56 
-1658483292 -527827255 -1110761114 100870827 Thread: 24 
-1658483292 -527827255 -1110761114 100870827 Thread: 29 
-1658483292 -527827255 -1110761114 100870827 Thread: 42 
-1658483292 -527827255 -1110761114 100870827 Thread: 12 
-1658483292 -527827255 -1110761114 100870827 Thread: 33 
-1658483292 -527827255 -1110761114 100870827 Thread: 7 
-1658483292 -527827255 -1110761114 100870827 Thread: 9 
-1658483292 -527827255 -1110761114 100870827 Thread: 49 
-1658483292 -527827255 -1110761114 100870827 Thread: 11 
-1658483292 -527827255 -1110761114 100870827 Thread: 0 
-1658483292 -527827255 -1110761114 100870827 Thread: 28 
-1658483292 -527827255 -1110761114 100870827 Thread: 59 
-1658483292 -527827255 -1110761114 100870827 Thread: 30 
-1658483292 -527827255 -1110761114 100870827 Thread: 40 
-1658483292 -527827255 -1110761114 100870827 Thread: 25 
-1658483292 -527827255 -1110761114 100870827 Thread: 27 
-1658483292 -527827255 -1110761114 100870827 Thread: 31 
-1658483292 -527827255 -1110761114 100870827 Thread: 55 
-1658483292 -527827255 -1110761114 100870827 Thread: 16 
-1658483292 -527827255 -1110761114 100870827 Thread: 13 
-1658483292 -527827255 -1110761114 100870827 Thread: 17 
-1658483292 -527827255 -1110761114 100870827 Thread: 46 
-1658483292 -527827255 -1110761114 100870827 Thread: 50 
-1658483292 -527827255 -1110761114 100870827 Thread: 23 
-1658483292 -527827255 -1110761114 100870827 Thread: 32 
-1658483292 -527827255 -1110761114 100870827 Thread: 26 
-1658483292 -527827255 -1110761114 100870827 Thread: 34 
-1658483292 -527827255 -1110761114 100870827 Thread: 21 
-1658483292 -527827255 -1110761114 100870827 Thread: 22 
-1658483292 -527827255 -1110761114 100870827 Thread: 43 
-1658483292 -527827255 -1110761114 100870827 Thread: 8 
-1658483292 -527827255 -1110761114 100870827 Thread: 10 
-1658483292 -527827255 -1110761114 100870827 Thread: 61 
-1658483292 -527827255 -1110761114 100870827 Thread: 53 
-1658483292 -527827255 -1110761114 100870827 Thread: 41 
-1658483292 -527827255 -1110761114 100870827 Thread: 44 
-1658483292 -527827255 -1110761114 100870827 Thread: 48 
-1658483292 -527827255 -1110761114 100870827 Thread: 52 
-1658483292 -527827255 -1110761114 100870827 Thread: 60 
-1658483292 -527827255 -1110761114 100870827 Thread: 63 
-1658483292 -527827255 -1110761114 100870827 Thread: 14 
-1658483292 -527827255 -1110761114 100870827 Thread: 58 
-1658483292 -527827255 -1110761114 100870827 Thread: 20 
-1658483292 -527827255 -1110761114 100870827 Thread: 4 
-1658483292 -527827255 -1110761114 100870827 Thread: 37 
-1658483292 -527827255 -1110761114 100870827 Thread: 62 
-1658483292 -527827255 -1110761114 100870827 Thread: 5 
-1658483292 -527827255 -1110761114 100870827 Thread: 36 
-1658483292 -527827255 -1110761114 100870827 Thread: 3 
-1658483292 -527827255 -1110761114 100870827 Thread: 6 
-1658483292 -527827255 -1110761114 100870827 Thread: 35 
-1658483292 -527827255 -1110761114 100870827 Thread: 1 
-1658483292 -527827255 -1110761114 100870827 Thread: 18 
-1658483292 -527827255 -1110761114 100870827 Thread: 15 
-1658483292 -527827255 -1110761114 100870827 Thread: 57 
-1658483292 -527827255 -1110761114 100870827 Thread: 38 
-1658483292 -527827255 -1110761114 100870827 Thread: 54 
-1658483292 -527827255 -1110761114 100870827 Thread: 2 
-1658483292 -527827255 -1110761114 100870827 Thread: 19 
-1658483292 -527827255 -1110761114 100870827 Thread: 45 
-1658483292 -527827255 -1110761114 100870827 Thread: 51 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/seedTilt15.txt <==
1261892976 -1282579263 -57836603 1842380577 Thread: 0 
1261892976 -1282579263 -57836603 1842380577 Thread: 37 
1261892976 -1282579263 -57836603 1842380577 Thread: 57 
1261892976 -1282579263 -57836603 1842380577 Thread: 10 
1261892976 -1282579263 -57836603 1842380577 Thread: 59 
1261892976 -1282579263 -57836603 1842380577 Thread: 25 
1261892976 -1282579263 -57836603 1842380577 Thread: 33 
1261892976 -1282579263 -57836603 1842380577 Thread: 60 
1261892976 -1282579263 -57836603 1842380577 Thread: 42 
1261892976 -1282579263 -57836603 1842380577 Thread: 40 
1261892976 -1282579263 -57836603 1842380577 Thread: 46 
1261892976 -1282579263 -57836603 1842380577 Thread: 17 
1261892976 -1282579263 -57836603 1842380577 Thread: 34 
1261892976 -1282579263 -57836603 1842380577 Thread: 7 
1261892976 -1282579263 -57836603 1842380577 Thread: 20 
1261892976 -1282579263 -57836603 1842380577 Thread: 21 
1261892976 -1282579263 -57836603 1842380577 Thread: 35 
1261892976 -1282579263 -57836603 1842380577 Thread: 32 
1261892976 -1282579263 -57836603 1842380577 Thread: 16 
1261892976 -1282579263 -57836603 1842380577 Thread: 15 
1261892976 -1282579263 -57836603 1842380577 Thread: 12 
1261892976 -1282579263 -57836603 1842380577 Thread: 29 
1261892976 -1282579263 -57836603 1842380577 Thread: 31 
1261892976 -1282579263 -57836603 1842380577 Thread: 27 
1261892976 -1282579263 -57836603 1842380577 Thread: 11 
1261892976 -1282579263 -57836603 1842380577 Thread: 55 
1261892976 -1282579263 -57836603 1842380577 Thread: 9 
1261892976 -1282579263 -57836603 1842380577 Thread: 51 
1261892976 -1282579263 -57836603 1842380577 Thread: 8 
1261892976 -1282579263 -57836603 1842380577 Thread: 5 
1261892976 -1282579263 -57836603 1842380577 Thread: 19 
1261892976 -1282579263 -57836603 1842380577 Thread: 4 
1261892976 -1282579263 -57836603 1842380577 Thread: 6 
1261892976 -1282579263 -57836603 1842380577 Thread: 38 
1261892976 -1282579263 -57836603 1842380577 Thread: 13 
1261892976 -1282579263 -57836603 1842380577 Thread: 28 
1261892976 -1282579263 -57836603 1842380577 Thread: 58 
1261892976 -1282579263 -57836603 1842380577 Thread: 30 
1261892976 -1282579263 -57836603 1842380577 Thread: 14 
1261892976 -1282579263 -57836603 1842380577 Thread: 18 
1261892976 -1282579263 -57836603 1842380577 Thread: 26 
1261892976 -1282579263 -57836603 1842380577 Thread: 49 
1261892976 -1282579263 -57836603 1842380577 Thread: 63 
1261892976 -1282579263 -57836603 1842380577 Thread: 53 
1261892976 -1282579263 -57836603 1842380577 Thread: 39 
1261892976 -1282579263 -57836603 1842380577 Thread: 3 
1261892976 -1282579263 -57836603 1842380577 Thread: 52 
1261892976 -1282579263 -57836603 1842380577 Thread: 50 
1261892976 -1282579263 -57836603 1842380577 Thread: 1 
1261892976 -1282579263 -57836603 1842380577 Thread: 62 
1261892976 -1282579263 -57836603 1842380577 Thread: 61 
1261892976 -1282579263 -57836603 1842380577 Thread: 22 
1261892976 -1282579263 -57836603 1842380577 Thread: 54 
1261892976 -1282579263 -57836603 1842380577 Thread: 36 
1261892976 -1282579263 -57836603 1842380577 Thread: 24 
1261892976 -1282579263 -57836603 1842380577 Thread: 41 
1261892976 -1282579263 -57836603 1842380577 Thread: 56 
1261892976 -1282579263 -57836603 1842380577 Thread: 23 
1261892976 -1282579263 -57836603 1842380577 Thread: 45 
1261892976 -1282579263 -57836603 1842380577 Thread: 44 
1261892976 -1282579263 -57836603 1842380577 Thread: 48 
1261892976 -1282579263 -57836603 1842380577 Thread: 47 
1261892976 -1282579263 -57836603 1842380577 Thread: 43 
1261892976 -1282579263 -57836603 1842380577 Thread: 2 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/seedTilt16.txt <==
-936546200 -1827663520 1215069604 983307078 Thread: 19 
-936546200 -1827663520 1215069604 983307078 Thread: 33 
-936546200 -1827663520 1215069604 983307078 Thread: 38 
-936546200 -1827663520 1215069604 983307078 Thread: 8 
-936546200 -1827663520 1215069604 983307078 Thread: 31 
-936546200 -1827663520 1215069604 983307078 Thread: 16 
-936546200 -1827663520 1215069604 983307078 Thread: 17 
-936546200 -1827663520 1215069604 983307078 Thread: 41 
-936546200 -1827663520 1215069604 983307078 Thread: 53 
-936546200 -1827663520 1215069604 983307078 Thread: 62 
-936546200 -1827663520 1215069604 983307078 Thread: 13 
-936546200 -1827663520 1215069604 983307078 Thread: 44 
-936546200 -1827663520 1215069604 983307078 Thread: 39 
-936546200 -1827663520 1215069604 983307078 Thread: 18 
-936546200 -1827663520 1215069604 983307078 Thread: 58 
-936546200 -1827663520 1215069604 983307078 Thread: 40 
-936546200 -1827663520 1215069604 983307078 Thread: 30 
-936546200 -1827663520 1215069604 983307078 Thread: 0 
-936546200 -1827663520 1215069604 983307078 Thread: 32 
-936546200 -1827663520 1215069604 983307078 Thread: 34 
-936546200 -1827663520 1215069604 983307078 Thread: 6 
-936546200 -1827663520 1215069604 983307078 Thread: 59 
-936546200 -1827663520 1215069604 983307078 Thread: 29 
-936546200 -1827663520 1215069604 983307078 Thread: 54 
-936546200 -1827663520 1215069604 983307078 Thread: 24 
-936546200 -1827663520 1215069604 983307078 Thread: 61 
-936546200 -1827663520 1215069604 983307078 Thread: 43 
-936546200 -1827663520 1215069604 983307078 Thread: 60 
-936546200 -1827663520 1215069604 983307078 Thread: 22 
-936546200 -1827663520 1215069604 983307078 Thread: 37 
-936546200 -1827663520 1215069604 983307078 Thread: 23 
-936546200 -1827663520 1215069604 983307078 Thread: 7 
-936546200 -1827663520 1215069604 983307078 Thread: 28 
-936546200 -1827663520 1215069604 983307078 Thread: 48 
-936546200 -1827663520 1215069604 983307078 Thread: 49 
-936546200 -1827663520 1215069604 983307078 Thread: 27 
-936546200 -1827663520 1215069604 983307078 Thread: 1 
-936546200 -1827663520 1215069604 983307078 Thread: 21 
-936546200 -1827663520 1215069604 983307078 Thread: 4 
-936546200 -1827663520 1215069604 983307078 Thread: 3 
-936546200 -1827663520 1215069604 983307078 Thread: 55 
-936546200 -1827663520 1215069604 983307078 Thread: 56 
-936546200 -1827663520 1215069604 983307078 Thread: 36 
-936546200 -1827663520 1215069604 983307078 Thread: 35 
-936546200 -1827663520 1215069604 983307078 Thread: 20 
-936546200 -1827663520 1215069604 983307078 Thread: 57 
-936546200 -1827663520 1215069604 983307078 Thread: 63 
-936546200 -1827663520 1215069604 983307078 Thread: 42 
-936546200 -1827663520 1215069604 983307078 Thread: 52 
-936546200 -1827663520 1215069604 983307078 Thread: 25 
-936546200 -1827663520 1215069604 983307078 Thread: 26 
-936546200 -1827663520 1215069604 983307078 Thread: 45 
-936546200 -1827663520 1215069604 983307078 Thread: 14 
-936546200 -1827663520 1215069604 983307078 Thread: 50 
-936546200 -1827663520 1215069604 983307078 Thread: 46 
-936546200 -1827663520 1215069604 983307078 Thread: 47 
-936546200 -1827663520 1215069604 983307078 Thread: 12 
-936546200 -1827663520 1215069604 983307078 Thread: 9 
-936546200 -1827663520 1215069604 983307078 Thread: 11 
-936546200 -1827663520 1215069604 983307078 Thread: 10 
-936546200 -1827663520 1215069604 983307078 Thread: 51 
-936546200 -1827663520 1215069604 983307078 Thread: 2 
-936546200 -1827663520 1215069604 983307078 Thread: 15 
-936546200 -1827663520 1215069604 983307078 Thread: 5 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/seedTilt17.txt <==
-984672126 2001958260 -151854401 -1876607724 Thread: 33 
-984672126 2001958260 -151854401 -1876607724 Thread: 11 
-984672126 2001958260 -151854401 -1876607724 Thread: 42 
-984672126 2001958260 -151854401 -1876607724 Thread: 16 
-984672126 2001958260 -151854401 -1876607724 Thread: 52 
-984672126 2001958260 -151854401 -1876607724 Thread: 46 
-984672126 2001958260 -151854401 -1876607724 Thread: 28 
-984672126 2001958260 -151854401 -1876607724 Thread: 48 
-984672126 2001958260 -151854401 -1876607724 Thread: 14 
-984672126 2001958260 -151854401 -1876607724 Thread: 43 
-984672126 2001958260 -151854401 -1876607724 Thread: 19 
-984672126 2001958260 -151854401 -1876607724 Thread: 35 
-984672126 2001958260 -151854401 -1876607724 Thread: 38 
-984672126 2001958260 -151854401 -1876607724 Thread: 24 
-984672126 2001958260 -151854401 -1876607724 Thread: 41 
-984672126 2001958260 -151854401 -1876607724 Thread: 61 
-984672126 2001958260 -151854401 -1876607724 Thread: 53 
-984672126 2001958260 -151854401 -1876607724 Thread: 15 
-984672126 2001958260 -151854401 -1876607724 Thread: 34 
-984672126 2001958260 -151854401 -1876607724 Thread: 6 
-984672126 2001958260 -151854401 -1876607724 Thread: 10 
-984672126 2001958260 -151854401 -1876607724 Thread: 40 
-984672126 2001958260 -151854401 -1876607724 Thread: 7 
-984672126 2001958260 -151854401 -1876607724 Thread: 4 
-984672126 2001958260 -151854401 -1876607724 Thread: 45 
-984672126 2001958260 -151854401 -1876607724 Thread: 26 
-984672126 2001958260 -151854401 -1876607724 Thread: 58 
-984672126 2001958260 -151854401 -1876607724 Thread: 32 
-984672126 2001958260 -151854401 -1876607724 Thread: 23 
-984672126 2001958260 -151854401 -1876607724 Thread: 8 
-984672126 2001958260 -151854401 -1876607724 Thread: 9 
-984672126 2001958260 -151854401 -1876607724 Thread: 39 
-984672126 2001958260 -151854401 -1876607724 Thread: 47 
-984672126 2001958260 -151854401 -1876607724 Thread: 44 
-984672126 2001958260 -151854401 -1876607724 Thread: 5 
-984672126 2001958260 -151854401 -1876607724 Thread: 50 
-984672126 2001958260 -151854401 -1876607724 Thread: 63 
-984672126 2001958260 -151854401 -1876607724 Thread: 59 
-984672126 2001958260 -151854401 -1876607724 Thread: 18 
-984672126 2001958260 -151854401 -1876607724 Thread: 17 
-984672126 2001958260 -151854401 -1876607724 Thread: 60 
-984672126 2001958260 -151854401 -1876607724 Thread: 21 
-984672126 2001958260 -151854401 -1876607724 Thread: 13 
-984672126 2001958260 -151854401 -1876607724 Thread: 27 
-984672126 2001958260 -151854401 -1876607724 Thread: 25 
-984672126 2001958260 -151854401 -1876607724 Thread: 31 
-984672126 2001958260 -151854401 -1876607724 Thread: 12 
-984672126 2001958260 -151854401 -1876607724 Thread: 20 
-984672126 2001958260 -151854401 -1876607724 Thread: 49 
-984672126 2001958260 -151854401 -1876607724 Thread: 54 
-984672126 2001958260 -151854401 -1876607724 Thread: 2 
-984672126 2001958260 -151854401 -1876607724 Thread: 22 
-984672126 2001958260 -151854401 -1876607724 Thread: 51 
-984672126 2001958260 -151854401 -1876607724 Thread: 3 
-984672126 2001958260 -151854401 -1876607724 Thread: 0 
-984672126 2001958260 -151854401 -1876607724 Thread: 36 
-984672126 2001958260 -151854401 -1876607724 Thread: 37 
-984672126 2001958260 -151854401 -1876607724 Thread: 29 
-984672126 2001958260 -151854401 -1876607724 Thread: 55 
-984672126 2001958260 -151854401 -1876607724 Thread: 57 
-984672126 2001958260 -151854401 -1876607724 Thread: 30 
-984672126 2001958260 -151854401 -1876607724 Thread: 56 
-984672126 2001958260 -151854401 -1876607724 Thread: 62 
-984672126 2001958260 -151854401 -1876607724 Thread: 1 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/seedTilt18.txt <==
1586920301 1462590342 545965012 1259589486 Thread: 19 
1586920301 1462590342 545965012 1259589486 Thread: 12 
1586920301 1462590342 545965012 1259589486 Thread: 57 
1586920301 1462590342 545965012 1259589486 Thread: 54 
1586920301 1462590342 545965012 1259589486 Thread: 35 
1586920301 1462590342 545965012 1259589486 Thread: 0 
1586920301 1462590342 545965012 1259589486 Thread: 4 
1586920301 1462590342 545965012 1259589486 Thread: 18 
1586920301 1462590342 545965012 1259589486 Thread: 47 
1586920301 1462590342 545965012 1259589486 Thread: 55 
1586920301 1462590342 545965012 1259589486 Thread: 32 
1586920301 1462590342 545965012 1259589486 Thread: 13 
1586920301 1462590342 545965012 1259589486 Thread: 46 
1586920301 1462590342 545965012 1259589486 Thread: 8 
1586920301 1462590342 545965012 1259589486 Thread: 7 
1586920301 1462590342 545965012 1259589486 Thread: 36 
1586920301 1462590342 545965012 1259589486 Thread: 29 
1586920301 1462590342 545965012 1259589486 Thread: 6 
1586920301 1462590342 545965012 1259589486 Thread: 45 
1586920301 1462590342 545965012 1259589486 Thread: 59 
1586920301 1462590342 545965012 1259589486 Thread: 48 
1586920301 1462590342 545965012 1259589486 Thread: 49 
1586920301 1462590342 545965012 1259589486 Thread: 61 
1586920301 1462590342 545965012 1259589486 Thread: 3 
1586920301 1462590342 545965012 1259589486 Thread: 34 
1586920301 1462590342 545965012 1259589486 Thread: 14 
1586920301 1462590342 545965012 1259589486 Thread: 31 
1586920301 1462590342 545965012 1259589486 Thread: 10 
1586920301 1462590342 545965012 1259589486 Thread: 43 
1586920301 1462590342 545965012 1259589486 Thread: 30 
1586920301 1462590342 545965012 1259589486 Thread: 25 
1586920301 1462590342 545965012 1259589486 Thread: 22 
1586920301 1462590342 545965012 1259589486 Thread: 24 
1586920301 1462590342 545965012 1259589486 Thread: 11 
1586920301 1462590342 545965012 1259589486 Thread: 56 
1586920301 1462590342 545965012 1259589486 Thread: 51 
1586920301 1462590342 545965012 1259589486 Thread: 40 
1586920301 1462590342 545965012 1259589486 Thread: 58 
1586920301 1462590342 545965012 1259589486 Thread: 5 
1586920301 1462590342 545965012 1259589486 Thread: 33 
1586920301 1462590342 545965012 1259589486 Thread: 52 
1586920301 1462590342 545965012 1259589486 Thread: 50 
1586920301 1462590342 545965012 1259589486 Thread: 28 
1586920301 1462590342 545965012 1259589486 Thread: 15 
1586920301 1462590342 545965012 1259589486 Thread: 41 
1586920301 1462590342 545965012 1259589486 Thread: 9 
1586920301 1462590342 545965012 1259589486 Thread: 39 
1586920301 1462590342 545965012 1259589486 Thread: 42 
1586920301 1462590342 545965012 1259589486 Thread: 16 
1586920301 1462590342 545965012 1259589486 Thread: 20 
1586920301 1462590342 545965012 1259589486 Thread: 26 
1586920301 1462590342 545965012 1259589486 Thread: 37 
1586920301 1462590342 545965012 1259589486 Thread: 38 
1586920301 1462590342 545965012 1259589486 Thread: 17 
1586920301 1462590342 545965012 1259589486 Thread: 27 
1586920301 1462590342 545965012 1259589486 Thread: 23 
1586920301 1462590342 545965012 1259589486 Thread: 53 
1586920301 1462590342 545965012 1259589486 Thread: 63 
1586920301 1462590342 545965012 1259589486 Thread: 2 
1586920301 1462590342 545965012 1259589486 Thread: 1 
1586920301 1462590342 545965012 1259589486 Thread: 60 
1586920301 1462590342 545965012 1259589486 Thread: 44 
1586920301 1462590342 545965012 1259589486 Thread: 21 
1586920301 1462590342 545965012 1259589486 Thread: 62 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/seedTilt19.txt <==
-32527820 -245123263 1296328586 -760151076 Thread: 0 
-32527820 -245123263 1296328586 -760151076 Thread: 26 
-32527820 -245123263 1296328586 -760151076 Thread: 2 
-32527820 -245123263 1296328586 -760151076 Thread: 63 
-32527820 -245123263 1296328586 -760151076 Thread: 47 
-32527820 -245123263 1296328586 -760151076 Thread: 32 
-32527820 -245123263 1296328586 -760151076 Thread: 5 
-32527820 -245123263 1296328586 -760151076 Thread: 55 
-32527820 -245123263 1296328586 -760151076 Thread: 38 
-32527820 -245123263 1296328586 -760151076 Thread: 53 
-32527820 -245123263 1296328586 -760151076 Thread: 34 
-32527820 -245123263 1296328586 -760151076 Thread: 39 
-32527820 -245123263 1296328586 -760151076 Thread: 7 
-32527820 -245123263 1296328586 -760151076 Thread: 12 
-32527820 -245123263 1296328586 -760151076 Thread: 13 
-32527820 -245123263 1296328586 -760151076 Thread: 52 
-32527820 -245123263 1296328586 -760151076 Thread: 36 
-32527820 -245123263 1296328586 -760151076 Thread: 37 
-32527820 -245123263 1296328586 -760151076 Thread: 58 
-32527820 -245123263 1296328586 -760151076 Thread: 62 
-32527820 -245123263 1296328586 -760151076 Thread: 9 
-32527820 -245123263 1296328586 -760151076 Thread: 8 
-32527820 -245123263 1296328586 -760151076 Thread: 10 
-32527820 -245123263 1296328586 -760151076 Thread: 19 
-32527820 -245123263 1296328586 -760151076 Thread: 51 
-32527820 -245123263 1296328586 -760151076 Thread: 30 
-32527820 -245123263 1296328586 -760151076 Thread: 60 
-32527820 -245123263 1296328586 -760151076 Thread: 57 
-32527820 -245123263 1296328586 -760151076 Thread: 31 
-32527820 -245123263 1296328586 -760151076 Thread: 33 
-32527820 -245123263 1296328586 -760151076 Thread: 23 
-32527820 -245123263 1296328586 -760151076 Thread: 6 
-32527820 -245123263 1296328586 -760151076 Thread: 43 
-32527820 -245123263 1296328586 -760151076 Thread: 11 
-32527820 -245123263 1296328586 -760151076 Thread: 56 
-32527820 -245123263 1296328586 -760151076 Thread: 48 
-32527820 -245123263 1296328586 -760151076 Thread: 54 
-32527820 -245123263 1296328586 -760151076 Thread: 49 
-32527820 -245123263 1296328586 -760151076 Thread: 29 
-32527820 -245123263 1296328586 -760151076 Thread: 50 
-32527820 -245123263 1296328586 -760151076 Thread: 17 
-32527820 -245123263 1296328586 -760151076 Thread: 46 
-32527820 -245123263 1296328586 -760151076 Thread: 27 
-32527820 -245123263 1296328586 -760151076 Thread: 28 
-32527820 -245123263 1296328586 -760151076 Thread: 41 
-32527820 -245123263 1296328586 -760151076 Thread: 61 
-32527820 -245123263 1296328586 -760151076 Thread: 15 
-32527820 -245123263 1296328586 -760151076 Thread: 4 
-32527820 -245123263 1296328586 -760151076 Thread: 25 
-32527820 -245123263 1296328586 -760151076 Thread: 24 
-32527820 -245123263 1296328586 -760151076 Thread: 59 
-32527820 -245123263 1296328586 -760151076 Thread: 3 
-32527820 -245123263 1296328586 -760151076 Thread: 20 
-32527820 -245123263 1296328586 -760151076 Thread: 1 
-32527820 -245123263 1296328586 -760151076 Thread: 42 
-32527820 -245123263 1296328586 -760151076 Thread: 45 
-32527820 -245123263 1296328586 -760151076 Thread: 40 
-32527820 -245123263 1296328586 -760151076 Thread: 16 
-32527820 -245123263 1296328586 -760151076 Thread: 18 
-32527820 -245123263 1296328586 -760151076 Thread: 35 
-32527820 -245123263 1296328586 -760151076 Thread: 44 
-32527820 -245123263 1296328586 -760151076 Thread: 22 
-32527820 -245123263 1296328586 -760151076 Thread: 14 
-32527820 -245123263 1296328586 -760151076 Thread: 21 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_50/seedTilt20.txt <==
-1364559460 -1056858603 -1175437508 -768379866 Thread: 0 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 56 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 38 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 33 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 36 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 14 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 37 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 9 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 3 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 31 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 54 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 32 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 48 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 4 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 13 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 43 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 19 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 41 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 40 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 17 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 1 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 29 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 22 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 50 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 18 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 44 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 25 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 55 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 49 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 42 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 15 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 27 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 45 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 61 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 59 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 6 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 28 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 10 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 39 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 53 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 16 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 23 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 24 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 35 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 12 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 5 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 21 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 47 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 30 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 60 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 52 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 51 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 46 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 2 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 7 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 8 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 63 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 11 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 34 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 20 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 26 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 58 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 57 
-1364559460 -1056858603 -1175437508 -768379866 Thread: 62 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/axionNumTilt11.txt <==
27,1.13931e+06,1.07775e+09
81,3.58083e+06,1.20787e+10
135,1.06625e+07,8.94482e+09
189,1.31848e+07,5.88441e+09
243,1.60075e+07,3.73467e+09
297,1.91222e+07,2.40783e+09
351,2.23176e+07,1.61837e+09
405,2.54583e+07,1.14939e+09
459,2.8486e+07,8.61783e+08
513,3.13921e+07,6.73411e+08
567,3.4212e+07,5.39216e+08
621,3.70072e+07,4.37161e+08
675,3.98175e+07,3.57581e+08
729,4.2627e+07,2.96972e+08
783,4.53717e+07,2.51047e+08
837,4.7908e+07,2.15754e+08
891,4.99915e+07,1.87936e+08
945,5.12911e+07,1.65549e+08
999,5.14188e+07,1.47797e+08
1053,4.99965e+07,1.34271e+08
1107,4.6744e+07,1.25075e+08
1161,4.15926e+07,1.19948e+08
1215,3.48383e+07,1.18662e+08
1269,2.72986e+07,1.20177e+08
1323,2.03249e+07,1.20903e+08
1377,1.547e+07,1.1681e+08
1431,1.38705e+07,1.05858e+08
1485,1.56772e+07,8.95857e+07
1539,1.98975e+07,7.18816e+07
1593,2.47314e+07,5.69617e+07
1647,2.82997e+07,4.7272e+07
1701,2.93754e+07,4.26551e+07
1755,2.76496e+07,4.15583e+07
1809,2.3598e+07,4.28141e+07
1863,1.83374e+07,4.53203e+07
1917,1.34616e+07,4.7347e+07
1971,1.05958e+07,4.68486e+07
2025,1.06575e+07,4.25229e+07
2079,1.31997e+07,3.53415e+07
2133,1.64947e+07,2.83751e+07
2187,1.85389e+07,2.42046e+07
2241,1.81541e+07,2.33573e+07
2295,1.54473e+07,2.48372e+07
2349,1.16865e+07,2.7047e+07
2403,8.76801e+06,2.8082e+07
2457,8.19723e+06,2.64411e+07
2511,9.97429e+06,2.23976e+07
2565,1.24646e+07,1.81079e+07
2619,1.36267e+07,1.57814e+07
2673,1.24852e+07,1.61066e+07
2727,9.72938e+06,1.80563e+07
2781,7.23883e+06,1.94976e+07
2835,6.73108e+06,1.85996e+07
2889,8.29394e+06,1.55887e+07
2943,1.0223e+07,1.26491e+07
2997,1.05642e+07,1.1722e+07
3051,8.86612e+06,1.28602e+07
3105,6.55956e+06,1.44265e+07
3159,5.66793e+06,1.43908e+07
3213,6.7895e+06,1.23219e+07
3267,8.41632e+06,9.97456e+06
3321,8.57243e+06,9.34578e+06
3375,6.95204e+06,1.05209e+07
3429,5.21306e+06,1.17014e+07
3483,5.14254e+06,1.10592e+07
3537,6.5311e+06,9.01435e+06
3591,7.40674e+06,7.74242e+06
3645,6.51304e+06,8.32261e+06
3699,4.8653e+06,9.53154e+06
3753,4.45484e+06,9.37924e+06
3807,5.5879e+06,7.74132e+06
3861,6.43343e+06,6.56788e+06
3915,5.62356e+06,7.09097e+06
3969,4.20434e+06,8.14916e+06
4023,4.1081e+06,7.82099e+06
4077,5.23206e+06,6.32738e+06
4131,5.59669e+06,5.70705e+06
4185,4.48108e+06,6.57608e+06
4239,3.56547e+06,7.16395e+06
4293,4.17648e+06,6.19848e+06
4347,5.04791e+06,5.08515e+06
4401,4.50789e+06,5.43866e+06
4455,3.39451e+06,6.28703e+06
4509,3.55857e+06,5.81143e+06
4563,4.48892e+06,4.65789e+06
4617,4.26846e+06,4.71285e+06
4671,3.204e+06,5.55491e+06
4725,3.22303e+06,5.28024e+06
4779,4.08722e+06,4.2215e+06
4833,3.88395e+06,4.27056e+06
4887,2.9188e+06,5.04254e+06
4941,3.06333e+06,4.68369e+06
4995,3.81915e+06,3.76541e+06
5049,3.40542e+06,4.0443e+06
5103,2.62502e+06,4.64394e+06
5157,3.07036e+06,4.01241e+06
5211,3.55829e+06,3.4021e+06
5265,2.84772e+06,3.98335e+06
5319,2.49344e+06,4.15799e+06
5373,3.17758e+06,3.3342e+06
5427,3.10839e+06,3.30479e+06
5481,2.36051e+06,3.90401e+06
5535,2.65688e+06,3.46024e+06
5589,3.09784e+06,2.9247e+06
5643,2.45515e+06,3.44933e+06
5697,2.27989e+06,3.48581e+06
5751,2.88068e+06,2.787e+06
5805,2.54663e+06,3.02432e+06
5859,2.07888e+06,3.36611e+06
5913,2.61034e+06,2.73628e+06
5967,2.55439e+06,2.70914e+06
6021,1.97704e+06,3.1737e+06
6075,2.3802e+06,2.67283e+06
6129,2.49055e+06,2.49104e+06
6183,1.90553e+06,2.97299e+06
6237,2.215e+06,2.56946e+06
6291,2.38742e+06,2.33441e+06
6345,1.82958e+06,2.7952e+06
6399,2.10913e+06,2.42993e+06
6453,2.26477e+06,2.21657e+06
6507,1.74129e+06,2.6475e+06
6561,2.05332e+06,2.26035e+06
6615,2.12092e+06,2.13711e+06
6669,1.65464e+06,2.5147e+06
6723,2.03334e+06,2.07317e+06
6777,1.94469e+06,2.10481e+06
6831,1.60059e+06,2.3655e+06
6885,2.01882e+06,1.89701e+06
6939,1.73722e+06,2.11566e+06
6993,1.61215e+06,2.16814e+06
7047,1.95868e+06,1.77883e+06
7101,1.53496e+06,2.13349e+06
7155,1.69482e+06,1.91644e+06
7209,1.79722e+06,1.77047e+06
7263,1.4225e+06,2.07532e+06
7317,1.77813e+06,1.67853e+06
7371,1.54435e+06,1.85902e+06
7425,1.47259e+06,1.8717e+06
7479,1.72581e+06,1.58408e+06
7533,1.33929e+06,1.90812e+06
7587,1.61619e+06,1.59164e+06
7641,1.48329e+06,1.68048e+06
7695,1.35901e+06,1.74898e+06
7749,1.61228e+06,1.46677e+06
7803,1.25647e+06,1.76497e+06
7857,1.52637e+06,1.46164e+06
7911,1.35509e+06,1.59053e+06
7965,1.31895e+06,1.57902e+06
8019,1.47703e+06,1.39429e+06
8073,1.18203e+06,1.63485e+06
8127,1.47315e+06,1.31977e+06
8181,1.1906e+06,1.55503e+06
8235,1.34592e+06,1.36677e+06
8289,1.28158e+06,1.39824e+06
8343,1.19086e+06,1.44502e+06
8397,1.35452e+06,1.25978e+06
8451,1.09171e+06,1.47379e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/axionNumTilt12.txt <==
27,1.13932e+06,1.07773e+09
81,3.58021e+06,1.20703e+10
135,1.06602e+07,8.94387e+09
189,1.31845e+07,5.88538e+09
243,1.60087e+07,3.73369e+09
297,1.91253e+07,2.40895e+09
351,2.23253e+07,1.62156e+09
405,2.54837e+07,1.15396e+09
459,2.85435e+07,8.65342e+08
513,3.15e+07,6.75486e+08
567,3.43747e+07,5.39473e+08
621,3.72114e+07,4.36244e+08
675,4.00455e+07,3.5674e+08
729,4.28858e+07,2.9618e+08
783,4.56768e+07,2.50561e+08
837,4.82676e+07,2.15659e+08
891,5.04135e+07,1.88088e+08
945,5.17876e+07,1.65689e+08
999,5.20016e+07,1.47751e+08
1053,5.06479e+07,1.34019e+08
1107,4.7418e+07,1.24477e+08
1161,4.2228e+07,1.19153e+08
1215,3.53755e+07,1.17825e+08
1269,2.76823e+07,1.19215e+08
1323,2.04919e+07,1.20249e+08
1377,1.53782e+07,1.16834e+08
1431,1.35595e+07,1.06484e+08
1485,1.53003e+07,9.01585e+07
1539,1.962e+07,7.20185e+07
1593,2.46369e+07,5.7049e+07
1647,2.8445e+07,4.71513e+07
1701,2.97552e+07,4.21357e+07
1755,2.8146e+07,4.09331e+07
1809,2.40439e+07,4.22455e+07
1863,1.85848e+07,4.49632e+07
1917,1.3445e+07,4.73357e+07
1971,1.03794e+07,4.70276e+07
2025,1.03741e+07,4.27334e+07
2079,1.29804e+07,3.55913e+07
2133,1.64717e+07,2.84025e+07
2187,1.87523e+07,2.38763e+07
2241,1.84787e+07,2.29085e+07
2295,1.56881e+07,2.45612e+07
2349,1.17274e+07,2.70328e+07
2403,8.63417e+06,2.82207e+07
2457,8.00471e+06,2.66096e+07
2511,9.85603e+06,2.25042e+07
2565,1.25092e+07,1.80377e+07
2619,1.38036e+07,1.55731e+07
2673,1.26666e+07,1.5912e+07
2727,9.80084e+06,1.79775e+07
2781,7.17128e+06,1.95576e+07
2835,6.59485e+06,1.87313e+07
2889,8.21642e+06,1.56551e+07
2943,1.02813e+07,1.25704e+07
2997,1.07087e+07,1.15637e+07
3051,8.97482e+06,1.27491e+07
3105,6.54908e+06,1.44234e+07
3159,5.55654e+06,1.45034e+07
3213,6.7042e+06,1.24116e+07
3267,8.46255e+06,9.91549e+06
3321,8.70444e+06,9.20085e+06
3375,7.03072e+06,1.04345e+07
3429,5.15863e+06,1.17572e+07
3483,5.03269e+06,1.11739e+07
3537,6.5159e+06,9.02033e+06
3591,7.51118e+06,7.62405e+06
3645,6.60603e+06,8.22586e+06
3699,4.83329e+06,9.56948e+06
3753,4.35573e+06,9.48173e+06
3807,5.57287e+06,7.74691e+06
3861,6.52637e+06,6.46576e+06
3915,5.69293e+06,7.02083e+06
3969,4.15791e+06,8.19829e+06
4023,4.0296e+06,7.89952e+06
4077,5.25259e+06,6.29957e+06
4131,5.68566e+06,5.61499e+06
4185,4.50067e+06,6.55658e+06
4239,3.4925e+06,7.2396e+06
4293,4.14646e+06,6.22508e+06
4347,5.11809e+06,5.0073e+06
4401,4.55522e+06,5.39286e+06
4455,3.34287e+06,6.34223e+06
4509,3.51509e+06,5.85107e+06
4563,4.53862e+06,4.60262e+06
4617,4.31787e+06,4.66425e+06
4671,3.16594e+06,5.59465e+06
4725,3.18284e+06,5.31768e+06
4779,4.12921e+06,4.1761e+06
4833,3.92407e+06,4.23114e+06
4887,2.88187e+06,5.08082e+06
4941,3.03643e+06,4.70672e+06
4995,3.86152e+06,3.7221e+06
5049,3.42864e+06,4.02189e+06
5103,2.58547e+06,4.68291e+06
5157,3.06292e+06,4.01597e+06
5211,3.60174e+06,3.35901e+06
5265,2.84692e+06,3.98435e+06
5319,2.45619e+06,4.19342e+06
5373,3.19679e+06,3.31352e+06
5427,3.14084e+06,3.27233e+06
5481,2.331e+06,3.93379e+06
5535,2.64476e+06,3.46995e+06
5589,3.13627e+06,2.88587e+06
5643,2.4491e+06,3.45629e+06
5697,2.25133e+06,3.51205e+06
5751,2.90721e+06,2.75985e+06
5805,2.56067e+06,3.01093e+06
5859,2.04806e+06,3.39547e+06
5913,2.62175e+06,2.72389e+06
5967,2.57924e+06,2.68475e+06
6021,1.95074e+06,3.19866e+06
6075,2.37989e+06,2.67236e+06
6129,2.52016e+06,2.46169e+06
6183,1.88324e+06,2.99411e+06
6237,2.20874e+06,2.57529e+06
6291,2.41907e+06,2.30258e+06
6345,1.80704e+06,2.81752e+06
6399,2.10391e+06,2.43417e+06
6453,2.29532e+06,2.18605e+06
6507,1.71589e+06,2.67273e+06
6561,2.05452e+06,2.25794e+06
6615,2.14676e+06,2.11168e+06
6669,1.62597e+06,2.5428e+06
6723,2.04503e+06,2.06052e+06
6777,1.96045e+06,2.08951e+06
6831,1.57242e+06,2.3926e+06
6885,2.0416e+06,1.87394e+06
6939,1.73709e+06,2.11622e+06
6993,1.59303e+06,2.18576e+06
7047,1.9862e+06,1.75192e+06
7101,1.51844e+06,2.14933e+06
7155,1.6932e+06,1.91746e+06
7209,1.81763e+06,1.75037e+06
7263,1.39701e+06,2.09993e+06
7317,1.79755e+06,1.65926e+06
7371,1.54217e+06,1.86108e+06
7425,1.45912e+06,1.8844e+06
7479,1.75035e+06,1.55997e+06
7533,1.31619e+06,1.93064e+06
7587,1.63054e+06,1.57718e+06
7641,1.48446e+06,1.6792e+06
7695,1.34521e+06,1.76208e+06
7749,1.63525e+06,1.44412e+06
7803,1.23356e+06,1.78731e+06
7857,1.54415e+06,1.44371e+06
7911,1.34852e+06,1.59712e+06
7965,1.31494e+06,1.58223e+06
8019,1.49142e+06,1.38034e+06
8073,1.16275e+06,1.65325e+06
8127,1.4943e+06,1.29894e+06
8181,1.17319e+06,1.5721e+06
8235,1.35806e+06,1.35434e+06
8289,1.27751e+06,1.40256e+06
8343,1.18831e+06,1.44669e+06
8397,1.36387e+06,1.2511e+06
8451,1.07877e+06,1.48572e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/axionNumTilt13.txt <==
27,1.13927e+06,1.07776e+09
81,3.57951e+06,1.20787e+10
135,1.06644e+07,8.94498e+09
189,1.31897e+07,5.88337e+09
243,1.60251e+07,3.73528e+09
297,1.91723e+07,2.41083e+09
351,2.24085e+07,1.62136e+09
405,2.55969e+07,1.15149e+09
459,2.86755e+07,8.62572e+08
513,3.16461e+07,6.74582e+08
567,3.45532e+07,5.39309e+08
621,3.74452e+07,4.36228e+08
675,4.03501e+07,3.56721e+08
729,4.3252e+07,2.96025e+08
783,4.60572e+07,2.50437e+08
837,4.85806e+07,2.1591e+08
891,5.05421e+07,1.88953e+08
945,5.15853e+07,1.67509e+08
999,5.13211e+07,1.50057e+08
1053,4.93769e+07,1.36926e+08
1107,4.55116e+07,1.28058e+08
1161,3.97783e+07,1.23296e+08
1215,3.26844e+07,1.22036e+08
1269,2.52654e+07,1.22322e+08
1323,1.89365e+07,1.20551e+08
1377,1.50378e+07,1.13595e+08
1431,1.42921e+07,1.01142e+08
1485,1.65148e+07,8.49357e+07
1539,2.05974e+07,6.86873e+07
1593,2.49006e+07,5.55711e+07
1647,2.78451e+07,4.70625e+07
1701,2.84131e+07,4.28529e+07
1755,2.6367e+07,4.19523e+07
1809,2.22456e+07,4.31717e+07
1863,1.72311e+07,4.5223e+07
1917,1.2867e+07,4.6438e+07
1971,1.05519e+07,4.51542e+07
2025,1.0909e+07,4.05916e+07
2079,1.33439e+07,3.39317e+07
2133,1.62572e+07,2.77392e+07
2187,1.79008e+07,2.40756e+07
2241,1.72764e+07,2.3408e+07
2295,1.4586e+07,2.47996e+07
2349,1.11155e+07,2.66244e+07
2403,8.61169e+06,2.7143e+07
2457,8.28599e+06,2.52952e+07
2511,9.96293e+06,2.15706e+07
2565,1.2141e+07,1.77531e+07
2619,1.3036e+07,1.56925e+07
2673,1.18352e+07,1.60449e+07
2727,9.26871e+06,1.77712e+07
2781,7.08908e+06,1.88566e+07
2835,6.74934e+06,1.78337e+07
2889,8.1975e+06,1.50642e+07
2943,9.86884e+06,1.24465e+07
2997,1.00497e+07,1.16655e+07
3051,8.43014e+06,1.27011e+07
3105,6.37785e+06,1.39878e+07
3159,5.65593e+06,1.381e+07
3213,6.68828e+06,1.19114e+07
3267,8.09961e+06,9.81591e+06
3321,8.15819e+06,9.26901e+06
3375,6.65448e+06,1.03235e+07
3429,5.12183e+06,1.12898e+07
3483,5.10065e+06,1.06347e+07
3537,6.33778e+06,8.79744e+06
3591,7.07562e+06,7.65901e+06
3645,6.22468e+06,8.18262e+06
3699,4.74481e+06,9.22581e+06
3753,4.40699e+06,9.03162e+06
3807,5.43024e+06,7.53409e+06
3861,6.15323e+06,6.48177e+06
3915,5.38299e+06,6.96269e+06
3969,4.1105e+06,7.87879e+06
4023,4.04954e+06,7.5401e+06
4077,5.05728e+06,6.17763e+06
4131,5.34656e+06,5.63369e+06
4185,4.31774e+06,6.41435e+06
4239,3.51095e+06,6.90431e+06
4293,4.07818e+06,6.00413e+06
4347,4.84095e+06,5.00096e+06
4401,4.31582e+06,5.33996e+06
4455,3.32081e+06,6.07628e+06
4509,3.49677e+06,5.60383e+06
4563,4.31639e+06,4.5672e+06
4617,4.07752e+06,4.64173e+06
4671,3.12879e+06,5.37155e+06
4725,3.17138e+06,5.08583e+06
4779,3.92726e+06,4.14202e+06
4833,3.71214e+06,4.20333e+06
4887,2.85858e+06,4.86766e+06
4941,3.0056e+06,4.5166e+06
4995,3.65772e+06,3.70733e+06
5049,3.26586e+06,3.964e+06
5103,2.58623e+06,4.4675e+06
5157,2.98842e+06,3.88938e+06
5211,3.39616e+06,3.36049e+06
5265,2.75759e+06,3.87004e+06
5319,2.45975e+06,3.99684e+06
5373,3.05592e+06,3.26644e+06
5427,2.97366e+06,3.24929e+06
5481,2.32156e+06,3.75711e+06
5535,2.58684e+06,3.35251e+06
5589,2.95606e+06,2.88789e+06
5643,2.3868e+06,3.34269e+06
5697,2.24256e+06,3.3539e+06
5751,2.75575e+06,2.74473e+06
5805,2.45361e+06,2.9517e+06
5859,2.05297e+06,3.23128e+06
5913,2.50788e+06,2.68127e+06
5967,2.44903e+06,2.65808e+06
6021,1.95208e+06,3.04566e+06
6075,2.29471e+06,2.61004e+06
6129,2.38345e+06,2.44952e+06
6183,1.87889e+06,2.85433e+06
6237,2.139e+06,2.50518e+06
6291,2.28449e+06,2.29602e+06
6345,1.80258e+06,2.68477e+06
6399,2.03608e+06,2.3694e+06
6453,2.16905e+06,2.17783e+06
6507,1.7165e+06,2.54216e+06
6561,1.9772e+06,2.20871e+06
6615,2.03607e+06,2.09425e+06
6669,1.63252e+06,2.41314e+06
6723,1.94913e+06,2.03532e+06
6777,1.87746e+06,2.05042e+06
6831,1.57491e+06,2.27396e+06
6885,1.92815e+06,1.87039e+06
6939,1.69203e+06,2.04568e+06
6993,1.57312e+06,2.09496e+06
7047,1.87065e+06,1.75453e+06
7101,1.5099e+06,2.0491e+06
7155,1.63266e+06,1.87118e+06
7209,1.72972e+06,1.73042e+06
7263,1.40003e+06,1.99405e+06
7317,1.69899e+06,1.65396e+06
7371,1.50735e+06,1.79398e+06
7425,1.42937e+06,1.81566e+06
7479,1.6548e+06,1.55515e+06
7533,1.31817e+06,1.83281e+06
7587,1.54759e+06,1.56384e+06
7641,1.44338e+06,1.62538e+06
7695,1.32106e+06,1.69455e+06
7749,1.54647e+06,1.43945e+06
7803,1.23559e+06,1.696e+06
7857,1.46121e+06,1.43672e+06
7911,1.32222e+06,1.53503e+06
7965,1.27629e+06,1.53526e+06
8019,1.42247e+06,1.36181e+06
8073,1.1587e+06,1.5746e+06
8127,1.40995e+06,1.29828e+06
8181,1.16831e+06,1.49546e+06
8235,1.29236e+06,1.33861e+06
8289,1.24585e+06,1.35342e+06
8343,1.15513e+06,1.40188e+06
8397,1.30382e+06,1.23135e+06
8451,1.0695e+06,1.41971e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/axionNumTilt14.txt <==
27,1.13928e+06,1.07774e+09
81,3.57797e+06,1.20676e+10
135,1.06625e+07,8.95022e+09
189,1.31896e+07,5.88569e+09
243,1.60144e+07,3.73607e+09
297,1.91426e+07,2.40829e+09
351,2.23609e+07,1.6189e+09
405,2.55257e+07,1.15181e+09
459,2.85726e+07,8.64303e+08
513,3.15063e+07,6.74166e+08
567,3.4356e+07,5.38928e+08
621,3.71573e+07,4.36491e+08
675,3.99438e+07,3.57424e+08
729,4.27169e+07,2.96648e+08
783,4.53989e+07,2.51245e+08
837,4.78294e+07,2.16589e+08
891,4.97484e+07,1.8901e+08
945,5.08144e+07,1.6689e+08
999,5.06439e+07,1.49113e+08
1053,4.88665e+07,1.3563e+08
1107,4.52302e+07,1.26515e+08
1161,3.97625e+07,1.21612e+08
1215,3.292e+07,1.20005e+08
1269,2.56232e+07,1.20303e+08
1323,1.91797e+07,1.1942e+08
1377,1.49766e+07,1.139e+08
1431,1.39313e+07,1.02115e+08
1485,1.59931e+07,8.58105e+07
1539,2.00648e+07,6.89504e+07
1593,2.44304e+07,5.55615e+07
1647,2.74687e+07,4.69269e+07
1701,2.81494e+07,4.27159e+07
1755,2.62348e+07,4.17766e+07
1809,2.22387e+07,4.29095e+07
1863,1.72858e+07,4.49392e+07
1917,1.28851e+07,4.62719e+07
1971,1.0466e+07,4.51329e+07
2025,1.07112e+07,4.06815e+07
2079,1.30785e+07,3.40479e+07
2133,1.59936e+07,2.78016e+07
2187,1.77008e+07,2.4062e+07
2241,1.71796e+07,2.33081e+07
2295,1.45894e+07,2.46158e+07
2349,1.11574e+07,2.64257e+07
2403,8.60293e+06,2.70254e+07
2457,8.1754e+06,2.53017e+07
2511,9.7736e+06,2.16469e+07
2565,1.19455e+07,1.782e+07
2619,1.29103e+07,1.56978e+07
2673,1.18181e+07,1.59397e+07
2727,9.32126e+06,1.7593e+07
2781,7.10932e+06,1.87352e+07
2835,6.66351e+06,1.78376e+07
2889,8.02694e+06,1.51549e+07
2943,9.71289e+06,1.25155e+07
2997,1.00005e+07,1.16174e+07
3051,8.48248e+06,1.25457e+07
3105,6.4215e+06,1.38537e+07
3159,5.58807e+06,1.38147e+07
3213,6.53629e+06,1.19995e+07
3267,7.9808e+06,9.85737e+06
3321,8.14739e+06,9.20048e+06
3375,6.71026e+06,1.01891e+07
3429,5.12558e+06,1.12209e+07
3483,4.99969e+06,1.06864e+07
3537,6.21494e+06,8.85516e+06
3591,7.03289e+06,7.63116e+06
3645,6.26402e+06,8.07922e+06
3699,4.76565e+06,9.14835e+06
3753,4.33372e+06,9.05617e+06
3807,5.32089e+06,7.58748e+06
3861,6.11436e+06,6.46179e+06
3915,5.4206e+06,6.87149e+06
3969,4.12194e+06,7.8184e+06
4023,3.97261e+06,7.57027e+06
4077,4.9672e+06,6.2175e+06
4131,5.33781e+06,5.59331e+06
4185,4.35895e+06,6.32748e+06
4239,3.49018e+06,6.88181e+06
4293,3.98519e+06,6.05285e+06
4347,4.78997e+06,5.00974e+06
4401,4.35558e+06,5.25708e+06
4455,3.33553e+06,6.02003e+06
4509,3.412e+06,5.6515e+06
4563,4.24944e+06,4.59545e+06
4617,4.11532e+06,4.56364e+06
4671,3.15229e+06,5.31039e+06
4725,3.0893e+06,5.13378e+06
4779,3.86576e+06,4.16719e+06
4833,3.75561e+06,4.12351e+06
4887,2.87189e+06,4.82005e+06
4941,2.91818e+06,4.5723e+06
4995,3.61982e+06,3.71088e+06
5049,3.31883e+06,3.87748e+06
5103,2.56903e+06,4.45483e+06
5157,2.90042e+06,3.94677e+06
5211,3.4011e+06,3.32369e+06
5265,2.80302e+06,3.7945e+06
5319,2.39626e+06,4.03319e+06
5373,2.99905e+06,3.29383e+06
5427,3.02384e+06,3.1694e+06
5481,2.31249e+06,3.7407e+06
5535,2.50399e+06,3.40812e+06
5589,2.97362e+06,2.84259e+06
5643,2.41885e+06,3.28519e+06
5697,2.16705e+06,3.4048e+06
5751,2.73758e+06,2.7367e+06
5805,2.50214e+06,2.87851e+06
5859,1.99818e+06,3.26311e+06
5913,2.46623e+06,2.69804e+06
5967,2.49827e+06,2.5852e+06
6021,1.916e+06,3.06039e+06
6075,2.24251e+06,2.63822e+06
6129,2.42821e+06,2.38289e+06
6183,1.85393e+06,2.85882e+06
6237,2.08422e+06,2.53751e+06
6291,2.32708e+06,2.23226e+06
6345,1.77867e+06,2.68963e+06
6399,1.98569e+06,2.39799e+06
6453,2.21136e+06,2.1159e+06
6507,1.68585e+06,2.55424e+06
6561,1.93744e+06,2.2277e+06
6615,2.07775e+06,2.03433e+06
6669,1.58962e+06,2.438e+06
6723,1.92798e+06,2.03663e+06
6777,1.91194e+06,1.99923e+06
6831,1.52092e+06,2.30957e+06
6885,1.93182e+06,1.84873e+06
6939,1.70764e+06,2.01403e+06
6993,1.51819e+06,2.13181e+06
7047,1.89853e+06,1.7103e+06
7101,1.49378e+06,2.04943e+06
7155,1.59844e+06,1.88788e+06
7209,1.7632e+06,1.68205e+06
7263,1.35524e+06,2.02273e+06
7317,1.70283e+06,1.63406e+06
7371,1.51492e+06,1.7723e+06
7425,1.38604e+06,1.84242e+06
7479,1.68434e+06,1.51173e+06
7533,1.28597e+06,1.85012e+06
7587,1.54151e+06,1.55478e+06
7641,1.45561e+06,1.60004e+06
7695,1.28024e+06,1.71983e+06
7749,1.57314e+06,1.39993e+06
7803,1.20418e+06,1.71334e+06
7857,1.46076e+06,1.42333e+06
7911,1.32621e+06,1.51865e+06
7965,1.24403e+06,1.55294e+06
8019,1.44723e+06,1.3255e+06
8073,1.12139e+06,1.59793e+06
8127,1.42527e+06,1.27088e+06
8181,1.15177e+06,1.49967e+06
8235,1.28184e+06,1.33611e+06
8289,1.25531e+06,1.33286e+06
8343,1.12389e+06,1.41979e+06
8397,1.32653e+06,1.19805e+06
8451,1.03419e+06,1.44209e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/axionNumTilt15.txt <==
27,1.13927e+06,1.07775e+09
81,3.58033e+06,1.20808e+10
135,1.06612e+07,8.94958e+09
189,1.31845e+07,5.8846e+09
243,1.60198e+07,3.73088e+09
297,1.91471e+07,2.40705e+09
351,2.23509e+07,1.61977e+09
405,2.54966e+07,1.15379e+09
459,2.85388e+07,8.66822e+08
513,3.1482e+07,6.76353e+08
567,3.43449e+07,5.39567e+08
621,3.71649e+07,4.36541e+08
675,3.99681e+07,3.57469e+08
729,4.27445e+07,2.97136e+08
783,4.54185e+07,2.51374e+08
837,4.78371e+07,2.1615e+08
891,4.97507e+07,1.88493e+08
945,5.0828e+07,1.66438e+08
999,5.06887e+07,1.4891e+08
1053,4.89643e+07,1.35678e+08
1107,4.54131e+07,1.26458e+08
1161,4.00509e+07,1.21131e+08
1215,3.32794e+07,1.19539e+08
1269,2.59733e+07,1.20099e+08
1323,1.94267e+07,1.19794e+08
1377,1.50746e+07,1.14694e+08
1431,1.39201e+07,1.02983e+08
1485,1.59778e+07,8.62631e+07
1539,2.01274e+07,6.90879e+07
1593,2.45885e+07,5.54707e+07
1647,2.76793e+07,4.6922e+07
1701,2.83728e+07,4.27645e+07
1755,2.64507e+07,4.18122e+07
1809,2.24307e+07,4.29504e+07
1863,1.74377e+07,4.50301e+07
1917,1.29905e+07,4.64308e+07
1971,1.05371e+07,4.53222e+07
2025,1.07771e+07,4.08473e+07
2079,1.31673e+07,3.41411e+07
2133,1.61084e+07,2.7834e+07
2187,1.78225e+07,2.41063e+07
2241,1.72944e+07,2.33752e+07
2295,1.46946e+07,2.46897e+07
2349,1.12475e+07,2.64989e+07
2403,8.66723e+06,2.71215e+07
2457,8.21879e+06,2.54212e+07
2511,9.82659e+06,2.17244e+07
2565,1.20241e+07,1.78479e+07
2619,1.30016e+07,1.57272e+07
2673,1.19075e+07,1.59703e+07
2727,9.38988e+06,1.7633e+07
2781,7.13966e+06,1.88223e+07
2835,6.6758e+06,1.79469e+07
2889,8.06952e+06,1.52036e+07
2943,9.79718e+06,1.25057e+07
2997,1.00905e+07,1.16065e+07
3051,8.534e+06,1.25838e+07
3105,6.42575e+06,1.39524e+07
3159,5.59284e+06,1.38964e+07
3213,6.58691e+06,1.20123e+07
3267,8.06167e+06,9.83742e+06
3321,8.2095e+06,9.21053e+06
3375,6.72961e+06,1.02434e+07
3429,5.12245e+06,1.12976e+07
3483,5.02253e+06,1.07248e+07
3537,6.27784e+06,8.84456e+06
3591,7.09596e+06,7.62641e+06
3645,6.28846e+06,8.11734e+06
3699,4.76083e+06,9.21639e+06
3753,4.34969e+06,9.08959e+06
3807,5.37373e+06,7.58256e+06
3861,6.16838e+06,6.46252e+06
3915,5.44176e+06,6.90037e+06
3969,4.11617e+06,7.87336e+06
4023,3.98708e+06,7.60239e+06
4077,5.02054e+06,6.20832e+06
4131,5.38597e+06,5.58841e+06
4185,4.36036e+06,6.37019e+06
4239,3.4789e+06,6.93803e+06
4293,4.02185e+06,6.055e+06
4347,4.85009e+06,4.98653e+06
4401,4.36824e+06,5.28404e+06
4455,3.3138e+06,6.08238e+06
4509,3.43646e+06,5.66146e+06
4563,4.31155e+06,4.56758e+06
4617,4.13121e+06,4.58348e+06
4671,3.12662e+06,5.37226e+06
4725,3.11221e+06,5.1429e+06
4779,3.92731e+06,4.13651e+06
4833,3.76296e+06,4.14858e+06
4887,2.84544e+06,4.87957e+06
4941,2.95254e+06,4.56649e+06
4995,3.6744e+06,3.68551e+06
5049,3.30741e+06,3.91951e+06
5103,2.55303e+06,4.49982e+06
5157,2.95201e+06,3.9215e+06
5211,3.4344e+06,3.31758e+06
5265,2.77305e+06,3.85341e+06
5319,2.41071e+06,4.04349e+06
5373,3.05621e+06,3.26176e+06
5427,3.01557e+06,3.20429e+06
5481,2.29409e+06,3.78391e+06
5535,2.55599e+06,3.37886e+06
5589,2.99388e+06,2.84707e+06
5643,2.38854e+06,3.33949e+06
5697,2.1997e+06,3.39339e+06
5751,2.77668e+06,2.72047e+06
5805,2.47514e+06,2.92833e+06
5859,2.01182e+06,3.26994e+06
5913,2.51302e+06,2.67269e+06
5967,2.47922e+06,2.62594e+06
6021,1.91723e+06,3.07866e+06
6075,2.29031e+06,2.61091e+06
6129,2.41532e+06,2.41578e+06
6183,1.84928e+06,2.88229e+06
6237,2.13141e+06,2.50906e+06
6291,2.3148e+06,2.26417e+06
6345,1.77521e+06,2.71043e+06
6399,2.03021e+06,2.37162e+06
6453,2.19628e+06,2.14942e+06
6507,1.68856e+06,2.56796e+06
6561,1.97699e+06,2.20594e+06
6615,2.05842e+06,2.07079e+06
6669,1.60241e+06,2.44088e+06
6723,1.9587e+06,2.02317e+06
6777,1.89021e+06,2.03668e+06
6831,1.54574e+06,2.3002e+06
6885,1.9481e+06,1.84881e+06
6939,1.69011e+06,2.04599e+06
6993,1.55212e+06,2.11339e+06
7047,1.89625e+06,1.72778e+06
7101,1.49087e+06,2.06611e+06
7155,1.63034e+06,1.87127e+06
7209,1.74703e+06,1.71202e+06
7263,1.37336e+06,2.01841e+06
7317,1.71708e+06,1.63427e+06
7371,1.50207e+06,1.79789e+06
7425,1.4161e+06,1.82655e+06
7479,1.67585e+06,1.53319e+06
7533,1.29467e+06,1.85412e+06
7587,1.5601e+06,1.54985e+06
7641,1.44232e+06,1.62506e+06
7695,1.30701e+06,1.70645e+06
7749,1.56648e+06,1.41847e+06
7803,1.21251e+06,1.7171e+06
7857,1.47667e+06,1.41983e+06
7911,1.31465e+06,1.54139e+06
7965,1.27093e+06,1.53847e+06
8019,1.43515e+06,1.34852e+06
8073,1.13861e+06,1.59242e+06
8127,1.42917e+06,1.27825e+06
8181,1.15037e+06,1.51167e+06
8235,1.30238e+06,1.32713e+06
8289,1.24167e+06,1.35651e+06
8343,1.14997e+06,1.40517e+06
8397,1.31358e+06,1.22093e+06
8451,1.05371e+06,1.43334e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/axionNumTilt16.txt <==
27,1.13926e+06,1.07771e+09
81,3.57776e+06,1.20662e+10
135,1.06577e+07,8.94903e+09
189,1.31805e+07,5.88524e+09
243,1.60147e+07,3.73219e+09
297,1.91421e+07,2.40702e+09
351,2.23387e+07,1.61925e+09
405,2.54741e+07,1.15109e+09
459,2.84913e+07,8.63707e+08
513,3.13997e+07,6.74837e+08
567,3.42273e+07,5.39717e+08
621,3.70089e+07,4.36545e+08
675,3.97788e+07,3.57386e+08
729,4.25349e+07,2.97129e+08
783,4.52127e+07,2.51914e+08
837,4.76637e+07,2.16946e+08
891,4.96444e+07,1.89288e+08
945,5.08275e+07,1.66926e+08
999,5.08364e+07,1.49101e+08
1053,4.92995e+07,1.35623e+08
1107,4.5952e+07,1.26161e+08
1161,4.07604e+07,1.20799e+08
1215,3.40806e+07,1.19e+08
1269,2.67503e+07,1.19499e+08
1323,2.00552e+07,1.19215e+08
1377,1.54253e+07,1.14529e+08
1431,1.38895e+07,1.03779e+08
1485,1.559e+07,8.79306e+07
1539,1.95693e+07,7.08854e+07
1593,2.41236e+07,5.68509e+07
1647,2.75385e+07,4.74717e+07
1701,2.86507e+07,4.26909e+07
1755,2.71056e+07,4.12863e+07
1809,2.33003e+07,4.21737e+07
1863,1.82625e+07,4.4349e+07
1917,1.34989e+07,4.62195e+07
1971,1.05766e+07,4.57912e+07
2025,1.04161e+07,4.18444e+07
2079,1.26835e+07,3.51815e+07
2133,1.58382e+07,2.8442e+07
2187,1.79693e+07,2.41065e+07
2241,1.78239e+07,2.2959e+07
2295,1.5368e+07,2.41991e+07
2349,1.17497e+07,2.62886e+07
2403,8.78493e+06,2.73598e+07
2457,7.97614e+06,2.6033e+07
2511,9.48535e+06,2.23785e+07
2565,1.19032e+07,1.81901e+07
2619,1.32452e+07,1.56487e+07
2673,1.2394e+07,1.56603e+07
2727,9.83066e+06,1.74041e+07
2781,7.27815e+06,1.89325e+07
2835,6.48927e+06,1.84013e+07
2889,7.81147e+06,1.56767e+07
2943,9.77441e+06,1.26858e+07
2997,1.03923e+07,1.14522e+07
3051,8.95477e+06,1.23287e+07
3105,6.64151e+06,1.39229e+07
3159,5.47474e+06,1.42183e+07
3213,6.35302e+06,1.24268e+07
3267,8.04607e+06,9.99997e+06
3321,8.50148e+06,9.05209e+06
3375,7.07554e+06,1.00385e+07
3429,5.20528e+06,1.13772e+07
3483,4.83491e+06,1.10766e+07
3537,6.14031e+06,9.11763e+06
3591,7.26087e+06,7.57244e+06
3645,6.61596e+06,7.91005e+06
3699,4.8966e+06,9.21918e+06
3753,4.19638e+06,9.38665e+06
3807,5.23854e+06,7.8359e+06
3861,6.32456e+06,6.40616e+06
3915,5.73015e+06,6.72099e+06
3969,4.18593e+06,7.92467e+06
4023,3.8233e+06,7.88396e+06
4077,4.96738e+06,6.36275e+06
4131,5.60205e+06,5.4642e+06
4185,4.56518e+06,6.26709e+06
4239,3.41526e+06,7.11077e+06
4293,3.8875e+06,6.28663e+06
4347,4.95857e+06,4.9585e+06
4401,4.59605e+06,5.14662e+06
4455,3.32839e+06,6.16722e+06
4509,3.29896e+06,5.88906e+06
4563,4.36165e+06,4.59211e+06
4617,4.34148e+06,4.4552e+06
4671,3.16447e+06,5.423e+06
4725,2.98926e+06,5.34664e+06
4779,3.9707e+06,4.16457e+06
4833,3.95224e+06,4.03594e+06
4887,2.86306e+06,4.94013e+06
4941,2.84399e+06,4.74857e+06
4995,3.75059e+06,3.67531e+06
5049,3.46986e+06,3.82849e+06
5103,2.51742e+06,4.60828e+06
5157,2.87993e+06,4.05738e+06
5211,3.56233e+06,3.2529e+06
5265,2.87357e+06,3.82074e+06
5319,2.32362e+06,4.19547e+06
5373,3.06711e+06,3.30718e+06
5427,3.16598e+06,3.11638e+06
5481,2.28597e+06,3.85454e+06
5535,2.48645e+06,3.50361e+06
5589,3.10951e+06,2.78797e+06
5643,2.46135e+06,3.32531e+06
5697,2.11474e+06,3.53257e+06
5751,2.83014e+06,2.71928e+06
5805,2.5914e+06,2.86703e+06
5859,1.94834e+06,3.38562e+06
5913,2.51577e+06,2.71906e+06
5967,2.60733e+06,2.54915e+06
6021,1.8806e+06,3.16563e+06
6075,2.26439e+06,2.68291e+06
6129,2.54067e+06,2.33896e+06
6183,1.82937e+06,2.95055e+06
6237,2.09497e+06,2.58915e+06
6291,2.43523e+06,2.18962e+06
6345,1.7572e+06,2.77464e+06
6399,1.99771e+06,2.44521e+06
6453,2.31243e+06,2.07746e+06
6507,1.65939e+06,2.64089e+06
6561,1.96169e+06,2.25996e+06
6615,2.16686e+06,2.00539e+06
6669,1.55505e+06,2.52875e+06
6723,1.97335e+06,2.0461e+06
6777,1.97972e+06,1.9886e+06
6831,1.48324e+06,2.40007e+06
6885,2.0024e+06,1.83149e+06
6939,1.74056e+06,2.03504e+06
6993,1.49506e+06,2.20482e+06
7047,1.9837e+06,1.67743e+06
7101,1.48602e+06,2.10741e+06
7155,1.61305e+06,1.92121e+06
7209,1.83384e+06,1.6622e+06
7263,1.32464e+06,2.09983e+06
7317,1.76224e+06,1.62227e+06
7371,1.53895e+06,1.79582e+06
7425,1.37539e+06,1.89723e+06
7479,1.75791e+06,1.48534e+06
7533,1.26386e+06,1.91576e+06
7587,1.58497e+06,1.55534e+06
7641,1.48717e+06,1.61296e+06
7695,1.26688e+06,1.77427e+06
7749,1.64188e+06,1.37521e+06
7803,1.18179e+06,1.77616e+06
7857,1.50828e+06,1.41713e+06
7911,1.34386e+06,1.54218e+06
7965,1.24412e+06,1.59144e+06
8019,1.50431e+06,1.30957e+06
8073,1.09709e+06,1.65958e+06
8127,1.48585e+06,1.24983e+06
8181,1.14133e+06,1.54757e+06
8235,1.31444e+06,1.34055e+06
8289,1.27809e+06,1.34798e+06
8343,1.12293e+06,1.45567e+06
8397,1.37592e+06,1.18647e+06
8451,1.01494e+06,1.49505e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/axionNumTilt17.txt <==
27,1.13925e+06,1.07771e+09
81,3.5788e+06,1.20674e+10
135,1.06639e+07,8.94946e+09
189,1.31847e+07,5.88704e+09
243,1.60108e+07,3.73027e+09
297,1.91355e+07,2.40573e+09
351,2.23337e+07,1.61984e+09
405,2.54752e+07,1.15258e+09
459,2.85073e+07,8.64943e+08
513,3.14263e+07,6.75309e+08
567,3.4269e+07,5.39985e+08
621,3.70836e+07,4.37549e+08
675,3.9893e+07,3.58362e+08
729,4.26773e+07,2.98196e+08
783,4.53538e+07,2.52514e+08
837,4.77607e+07,2.17251e+08
891,4.9641e+07,1.89567e+08
945,5.06659e+07,1.6749e+08
999,5.04622e+07,1.49429e+08
1053,4.86549e+07,1.35732e+08
1107,4.4986e+07,1.26597e+08
1161,3.94698e+07,1.21668e+08
1215,3.25433e+07,1.20274e+08
1269,2.51544e+07,1.20837e+08
1323,1.86833e+07,1.20066e+08
1377,1.45614e+07,1.14214e+08
1431,1.36856e+07,1.02009e+08
1485,1.59638e+07,8.51808e+07
1539,2.02183e+07,6.80665e+07
1593,2.46576e+07,5.47712e+07
1647,2.76483e+07,4.64891e+07
1701,2.82189e+07,4.25373e+07
1755,2.61846e+07,4.16905e+07
1809,2.20717e+07,4.29057e+07
1863,1.70161e+07,4.5091e+07
1917,1.25772e+07,4.65274e+07
1971,1.02405e+07,4.52469e+07
2025,1.06596e+07,4.048e+07
2079,1.31816e+07,3.36668e+07
2133,1.61466e+07,2.74544e+07
2187,1.77968e+07,2.38683e+07
2241,1.71631e+07,2.32532e+07
2295,1.44574e+07,2.46609e+07
2349,1.09538e+07,2.65278e+07
2403,8.41424e+06,2.71052e+07
2457,8.09074e+06,2.52545e+07
2511,9.81568e+06,2.14562e+07
2565,1.20473e+07,1.75901e+07
2619,1.29707e+07,1.55391e+07
2673,1.17723e+07,1.58991e+07
2727,9.17372e+06,1.76528e+07
2781,6.93617e+06,1.88261e+07
2835,6.57527e+06,1.78288e+07
2889,8.06872e+06,1.49992e+07
2943,9.81104e+06,1.23171e+07
2997,1.00346e+07,1.15048e+07
3051,8.3886e+06,1.25697e+07
3105,6.25112e+06,1.39667e+07
3159,5.48364e+06,1.38433e+07
3213,6.57481e+06,1.18661e+07
3267,8.0793e+06,9.67569e+06
3321,8.16411e+06,9.11954e+06
3375,6.59457e+06,1.02475e+07
3429,4.97529e+06,1.13176e+07
3483,4.96523e+06,1.06466e+07
3537,6.30202e+06,8.69016e+06
3591,7.09268e+06,7.51193e+06
3645,6.18494e+06,8.11243e+06
3699,4.61957e+06,9.24841e+06
3753,4.29089e+06,9.03104e+06
3807,5.40106e+06,7.44177e+06
3861,6.16313e+06,6.36507e+06
3915,5.33578e+06,6.91255e+06
3969,3.99803e+06,7.89586e+06
4023,3.96565e+06,7.51947e+06
4077,5.04743e+06,6.08613e+06
4131,5.34215e+06,5.54683e+06
4185,4.24878e+06,6.39684e+06
4239,3.41501e+06,6.9102e+06
4293,4.03673e+06,5.95256e+06
4347,4.84288e+06,4.91539e+06
4401,4.28182e+06,5.29348e+06
4455,3.23393e+06,6.08275e+06
4509,3.43804e+06,5.57917e+06
4563,4.3163e+06,4.48969e+06
4617,4.05932e+06,4.58577e+06
4671,3.05032e+06,5.37608e+06
4725,3.11131e+06,5.0712e+06
4779,3.92943e+06,4.06751e+06
4833,3.69463e+06,4.1527e+06
4887,2.78261e+06,4.87544e+06
4941,2.95727e+06,4.49634e+06
4995,3.6651e+06,3.63353e+06
5049,3.23705e+06,3.9303e+06
5103,2.51206e+06,4.4791e+06
5157,2.96309e+06,3.85046e+06
5211,3.40225e+06,3.29504e+06
5265,2.70829e+06,3.86174e+06
5319,2.39984e+06,3.99649e+06
5373,3.0554e+06,3.20995e+06
5427,2.96178e+06,3.20621e+06
5481,2.25596e+06,3.76784e+06
5535,2.5609e+06,3.32287e+06
5589,2.96363e+06,2.82866e+06
5643,2.33777e+06,3.34005e+06
5697,2.19512e+06,3.34928e+06
5751,2.76476e+06,2.68609e+06
5805,2.42485e+06,2.93196e+06
5859,1.99601e+06,3.23943e+06
5913,2.51011e+06,2.63138e+06
5967,2.43495e+06,2.6263e+06
6021,1.89424e+06,3.05765e+06
6075,2.2902e+06,2.5687e+06
6129,2.37687e+06,2.41312e+06
6183,1.82392e+06,2.86563e+06
6237,2.13094e+06,2.46971e+06
6291,2.28041e+06,2.25916e+06
6345,1.75051e+06,2.69538e+06
6399,2.029e+06,2.3348e+06
6453,2.16297e+06,2.14543e+06
6507,1.66775e+06,2.55075e+06
6561,1.97358e+06,2.17356e+06
6615,2.0253e+06,2.06799e+06
6669,1.58723e+06,2.42003e+06
6723,1.95146e+06,1.99633e+06
6777,1.85781e+06,2.03447e+06
6831,1.53705e+06,2.27489e+06
6885,1.9344e+06,1.82995e+06
6939,1.66166e+06,2.04125e+06
6993,1.54778e+06,2.08563e+06
7047,1.87511e+06,1.71755e+06
7101,1.47047e+06,2.05489e+06
7155,1.62506e+06,1.84617e+06
7209,1.72127e+06,1.70743e+06
7263,1.36308e+06,1.99842e+06
7317,1.70419e+06,1.61833e+06
7371,1.47973e+06,1.79075e+06
7425,1.41043e+06,1.80363e+06
7479,1.65508e+06,1.52603e+06
7533,1.2821e+06,1.83845e+06
7587,1.54902e+06,1.53413e+06
7641,1.42275e+06,1.61726e+06
7695,1.29946e+06,1.6874e+06
7749,1.54877e+06,1.41011e+06
7803,1.20069e+06,1.70264e+06
7857,1.46475e+06,1.40677e+06
7911,1.29885e+06,1.5315e+06
7965,1.26145e+06,1.52342e+06
8019,1.42001e+06,1.33894e+06
8073,1.12742e+06,1.57926e+06
8127,1.41711e+06,1.26674e+06
8181,1.13692e+06,1.50122e+06
8235,1.29219e+06,1.31442e+06
8289,1.22829e+06,1.34657e+06
8343,1.13919e+06,1.39335e+06
8397,1.30225e+06,1.20979e+06
8451,1.04107e+06,1.42374e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/axionNumTilt18.txt <==
27,1.13929e+06,1.07774e+09
81,3.57909e+06,1.20755e+10
135,1.06582e+07,8.94742e+09
189,1.31796e+07,5.88051e+09
243,1.59997e+07,3.73213e+09
297,1.91192e+07,2.40978e+09
351,2.23154e+07,1.62002e+09
405,2.54629e+07,1.15299e+09
459,2.8507e+07,8.65299e+08
513,3.14318e+07,6.7498e+08
567,3.42579e+07,5.38897e+08
621,3.70407e+07,4.36561e+08
675,3.98182e+07,3.57744e+08
729,4.2582e+07,2.97521e+08
783,4.52553e+07,2.52e+08
837,4.7679e+07,2.17094e+08
891,4.96038e+07,1.89681e+08
945,5.07135e+07,1.67487e+08
999,5.06412e+07,1.49672e+08
1053,4.90289e+07,1.36052e+08
1107,4.56509e+07,1.26529e+08
1161,4.05259e+07,1.20954e+08
1215,3.40251e+07,1.18653e+08
1269,2.69347e+07,1.18401e+08
1323,2.04182e+07,1.17791e+08
1377,1.58053e+07,1.13525e+08
1431,1.41425e+07,1.03226e+08
1485,1.56336e+07,8.79771e+07
1539,1.94245e+07,7.14359e+07
1593,2.39021e+07,5.71803e+07
1647,2.73164e+07,4.76332e+07
1701,2.8463e+07,4.27781e+07
1755,2.6989e+07,4.13187e+07
1809,2.33009e+07,4.20583e+07
1863,1.83979e+07,4.40648e+07
1917,1.37194e+07,4.58545e+07
1971,1.07773e+07,4.54983e+07
2025,1.04971e+07,4.17811e+07
2079,1.2626e+07,3.53422e+07
2133,1.5708e+07,2.861e+07
2187,1.78373e+07,2.42147e+07
2241,1.77432e+07,2.30113e+07
2295,1.53825e+07,2.41489e+07
2349,1.18626e+07,2.61098e+07
2403,8.92528e+06,2.71792e+07
2457,8.05166e+06,2.59797e+07
2511,9.46637e+06,2.24367e+07
2565,1.18278e+07,1.82681e+07
2619,1.3167e+07,1.57067e+07
2673,1.23593e+07,1.56802e+07
2727,9.86795e+06,1.73633e+07
2781,7.37144e+06,1.88307e+07
2835,6.56992e+06,1.8324e+07
2889,7.81956e+06,1.56836e+07
2943,9.7123e+06,1.27479e+07
2997,1.03139e+07,1.1534e+07
3051,8.94146e+06,1.23484e+07
3105,6.72375e+06,1.38226e+07
3159,5.56824e+06,1.4118e+07
3213,6.36142e+06,1.24356e+07
3267,7.97679e+06,1.00817e+07
3321,8.4404e+06,9.11219e+06
3375,7.09547e+06,1.00107e+07
3429,5.28519e+06,1.12928e+07
3483,4.8833e+06,1.10406e+07
3537,6.11221e+06,9.15379e+06
3591,7.19863e+06,7.63515e+06
3645,6.60315e+06,7.92205e+06
3699,4.9574e+06,9.15545e+06
3753,4.2518e+06,9.33747e+06
3807,5.22026e+06,7.86137e+06
3861,6.26684e+06,6.46548e+06
3915,5.72276e+06,6.72779e+06
3969,4.24474e+06,7.86565e+06
4023,3.86247e+06,7.85079e+06
4077,4.93497e+06,6.3985e+06
4131,5.5563e+06,5.51152e+06
4185,4.58634e+06,6.24512e+06
4239,3.4715e+06,7.05847e+06
4293,3.89041e+06,6.28765e+06
4347,4.91005e+06,5.00986e+06
4401,4.58804e+06,5.15473e+06
4455,3.38018e+06,6.11739e+06
4509,3.32042e+06,5.87156e+06
4563,4.319e+06,4.63774e+06
4617,4.32318e+06,4.4741e+06
4671,3.21133e+06,5.37707e+06
4725,3.01199e+06,5.32727e+06
4779,3.93009e+06,4.2084e+06
4833,3.93929e+06,4.04908e+06
4887,2.90792e+06,4.89727e+06
4941,2.85562e+06,4.74005e+06
4995,3.71115e+06,3.71654e+06
5049,3.47162e+06,3.82742e+06
5103,2.5598e+06,4.56785e+06
5157,2.87172e+06,4.06868e+06
5211,3.5295e+06,3.28676e+06
5265,2.89733e+06,3.79758e+06
5319,2.35069e+06,4.17144e+06
5373,3.03845e+06,3.33841e+06
5427,3.15785e+06,3.12408e+06
5481,2.32091e+06,3.8217e+06
5535,2.4816e+06,3.51127e+06
5589,3.08412e+06,2.8133e+06
5643,2.48373e+06,3.30441e+06
5697,2.13008e+06,3.52023e+06
5751,2.80466e+06,2.74512e+06
5805,2.59663e+06,2.86285e+06
5859,1.97323e+06,3.3638e+06
5913,2.49845e+06,2.73661e+06
5967,2.59901e+06,2.55875e+06
6021,1.90836e+06,3.14011e+06
6075,2.25464e+06,2.69345e+06
6129,2.52484e+06,2.35584e+06
6183,1.85735e+06,2.92439e+06
6237,2.08914e+06,2.59593e+06
6291,2.4165e+06,2.20933e+06
6345,1.78582e+06,2.74747e+06
6399,1.99081e+06,2.4533e+06
6453,2.29514e+06,2.09549e+06
6507,1.68891e+06,2.61285e+06
6561,1.94947e+06,2.27353e+06
6615,2.15559e+06,2.01714e+06
6669,1.58374e+06,2.50187e+06
6723,1.95382e+06,2.06637e+06
6777,1.97895e+06,1.99022e+06
6831,1.50691e+06,2.37794e+06
6885,1.97632e+06,1.85816e+06
6939,1.75494e+06,2.0216e+06
6993,1.50468e+06,2.19653e+06
7047,1.9601e+06,1.70156e+06
7101,1.51237e+06,2.08246e+06
7155,1.60211e+06,1.93319e+06
7209,1.82723e+06,1.66924e+06
7263,1.34765e+06,2.07831e+06
7317,1.73816e+06,1.64683e+06
7371,1.55561e+06,1.78006e+06
7425,1.37626e+06,1.8977e+06
7479,1.74381e+06,1.49951e+06
7533,1.2874e+06,1.89396e+06
7587,1.56472e+06,1.57597e+06
7641,1.49938e+06,1.60163e+06
7695,1.26942e+06,1.77304e+06
7749,1.62899e+06,1.3881e+06
7803,1.20297e+06,1.75666e+06
7857,1.4884e+06,1.4371e+06
7911,1.35939e+06,1.52772e+06
7965,1.23952e+06,1.59693e+06
8019,1.49996e+06,1.31413e+06
8073,1.1114e+06,1.6468e+06
8127,1.4678e+06,1.26778e+06
8181,1.16164e+06,1.52863e+06
8235,1.29838e+06,1.35687e+06
8289,1.28972e+06,1.33718e+06
8343,1.11975e+06,1.45977e+06
8397,1.373e+06,1.18966e+06
8451,1.02538e+06,1.48596e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/axionNumTilt19.txt <==
27,1.13932e+06,1.07777e+09
81,3.58014e+06,1.20766e+10
135,1.06599e+07,8.94769e+09
189,1.31869e+07,5.87782e+09
243,1.60179e+07,3.7302e+09
297,1.91391e+07,2.40922e+09
351,2.23434e+07,1.62155e+09
405,2.55055e+07,1.15254e+09
459,2.85685e+07,8.64532e+08
513,3.15276e+07,6.75814e+08
567,3.43988e+07,5.40168e+08
621,3.72183e+07,4.37566e+08
675,4.00238e+07,3.58249e+08
729,4.28123e+07,2.97824e+08
783,4.55212e+07,2.51865e+08
837,4.7998e+07,2.16621e+08
891,4.99958e+07,1.8877e+08
945,5.11815e+07,1.66358e+08
999,5.11636e+07,1.48453e+08
1053,4.95614e+07,1.34828e+08
1107,4.60895e+07,1.25424e+08
1161,4.06961e+07,1.20506e+08
1215,3.37639e+07,1.19442e+08
1269,2.62268e+07,1.2049e+08
1323,1.94848e+07,1.20471e+08
1377,1.50396e+07,1.15425e+08
1431,1.38785e+07,1.03506e+08
1485,1.59488e+07,8.69105e+07
1539,2.0127e+07,6.98854e+07
1593,2.46808e+07,5.6117e+07
1647,2.79257e+07,4.70197e+07
1701,2.87361e+07,4.26692e+07
1755,2.68328e+07,4.17359e+07
1809,2.27328e+07,4.30373e+07
1863,1.76101e+07,4.53172e+07
1917,1.30511e+07,4.68642e+07
1971,1.05503e+07,4.57623e+07
2025,1.07988e+07,4.12434e+07
2079,1.3237e+07,3.44795e+07
2133,1.62576e+07,2.80514e+07
2187,1.80461e+07,2.41866e+07
2241,1.75315e+07,2.34259e+07
2295,1.48689e+07,2.48358e+07
2349,1.13327e+07,2.67554e+07
2403,8.70114e+06,2.74087e+07
2457,8.26234e+06,2.56649e+07
2511,9.91712e+06,2.19034e+07
2565,1.21644e+07,1.7974e+07
2619,1.31652e+07,1.581e+07
2673,1.20448e+07,1.60724e+07
2727,9.47097e+06,1.77986e+07
2781,7.18627e+06,1.90111e+07
2835,6.73133e+06,1.81133e+07
2889,8.16009e+06,1.53239e+07
2943,9.91463e+06,1.25869e+07
2997,1.01991e+07,1.17008e+07
3051,8.61267e+06,1.2708e+07
3105,6.48646e+06,1.40707e+07
3159,5.65102e+06,1.40148e+07
3213,6.65513e+06,1.21248e+07
3267,8.14711e+06,9.92444e+06
3321,8.29832e+06,9.28253e+06
3375,6.79886e+06,1.03318e+07
3429,5.17243e+06,1.1403e+07
3483,5.07408e+06,1.08256e+07
3537,6.34725e+06,8.92035e+06
3591,7.17259e+06,7.68843e+06
3645,6.35031e+06,8.1951e+06
3699,4.80922e+06,9.30171e+06
3753,4.39918e+06,9.17192e+06
3807,5.43477e+06,7.64593e+06
3861,6.23011e+06,6.52283e+06
3915,5.49268e+06,6.97256e+06
3969,4.16436e+06,7.9417e+06
4023,4.03777e+06,7.66404e+06
4077,5.07047e+06,6.27072e+06
4131,5.43459e+06,5.64831e+06
4185,4.40898e+06,6.4271e+06
4239,3.52606e+06,6.99294e+06
4293,4.06438e+06,6.11294e+06
4347,4.89174e+06,5.04408e+06
4401,4.41509e+06,5.33259e+06
4455,3.35963e+06,6.12978e+06
4509,3.47406e+06,5.71618e+06
4563,4.34845e+06,4.61895e+06
4617,4.17398e+06,4.62832e+06
4671,3.17048e+06,5.41401e+06
4725,3.14781e+06,5.18965e+06
4779,3.9579e+06,4.1883e+06
4833,3.80339e+06,4.18885e+06
4887,2.88929e+06,4.91231e+06
4941,2.98071e+06,4.61514e+06
4995,3.70205e+06,3.73317e+06
5049,3.35087e+06,3.94872e+06
5103,2.59025e+06,4.53354e+06
5157,2.97234e+06,3.9721e+06
5211,3.46682e+06,3.35434e+06
5265,2.8173e+06,3.87514e+06
5319,2.43391e+06,4.0869e+06
5373,3.07731e+06,3.30558e+06
5427,3.05792e+06,3.22435e+06
5481,2.32456e+06,3.81595e+06
5535,2.57127e+06,3.4247e+06
5589,3.02892e+06,2.87156e+06
5643,2.42467e+06,3.3616e+06
5697,2.21379e+06,3.43746e+06
5751,2.80449e+06,2.74897e+06
5805,2.51299e+06,2.94525e+06
5859,2.02693e+06,3.31017e+06
5913,2.53578e+06,2.70287e+06
5967,2.51611e+06,2.64092e+06
6021,1.93353e+06,3.11439e+06
6075,2.31001e+06,2.64139e+06
6129,2.4507e+06,2.42963e+06
6183,1.86515e+06,2.91593e+06
6237,2.15027e+06,2.53794e+06
6291,2.34836e+06,2.27726e+06
6345,1.78928e+06,2.74344e+06
6399,2.05037e+06,2.39661e+06
6453,2.22698e+06,2.16335e+06
6507,1.70062e+06,2.60054e+06
6561,1.99986e+06,2.22576e+06
6615,2.08471e+06,2.08731e+06
6669,1.61377e+06,2.47178e+06
6723,1.98415e+06,2.03866e+06
6777,1.9107e+06,2.05697e+06
6831,1.55894e+06,2.32708e+06
6885,1.97432e+06,1.86152e+06
6939,1.70456e+06,2.07084e+06
6993,1.5703e+06,2.13287e+06
7047,1.91839e+06,1.74345e+06
7101,1.50369e+06,2.09066e+06
7155,1.65177e+06,1.8858e+06
7209,1.76332e+06,1.73218e+06
7263,1.38936e+06,2.03744e+06
7317,1.73634e+06,1.6501e+06
7371,1.51654e+06,1.8178e+06
7425,1.43396e+06,1.84228e+06
7479,1.69183e+06,1.55084e+06
7533,1.31022e+06,1.87135e+06
7587,1.57659e+06,1.56597e+06
7641,1.45739e+06,1.64198e+06
7695,1.32275e+06,1.72208e+06
7749,1.5815e+06,1.43472e+06
7803,1.22781e+06,1.73223e+06
7857,1.49088e+06,1.43608e+06
7911,1.3302e+06,1.55549e+06
7965,1.28421e+06,1.55472e+06
8019,1.45057e+06,1.36204e+06
8073,1.15179e+06,1.60782e+06
8127,1.44348e+06,1.29223e+06
8181,1.16425e+06,1.52566e+06
8235,1.31512e+06,1.34197e+06
8289,1.2564e+06,1.36888e+06
8343,1.16155e+06,1.42033e+06
8397,1.32847e+06,1.23254e+06
8451,1.06482e+06,1.44832e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/axionNumTilt20.txt <==
27,1.13925e+06,1.07775e+09
81,3.57819e+06,1.20785e+10
135,1.06579e+07,8.94878e+09
189,1.31871e+07,5.88278e+09
243,1.60243e+07,3.73113e+09
297,1.91503e+07,2.40606e+09
351,2.23579e+07,1.61699e+09
405,2.55176e+07,1.14761e+09
459,2.85661e+07,8.62271e+08
513,3.14998e+07,6.74479e+08
567,3.43472e+07,5.396e+08
621,3.71533e+07,4.37362e+08
675,3.99542e+07,3.58212e+08
729,4.2748e+07,2.97789e+08
783,4.54627e+07,2.51943e+08
837,4.79274e+07,2.16785e+08
891,4.98786e+07,1.89216e+08
945,5.09775e+07,1.67091e+08
999,5.08375e+07,1.49347e+08
1053,4.9086e+07,1.35917e+08
1107,4.54742e+07,1.26701e+08
1161,4.00061e+07,1.21961e+08
1215,3.31204e+07,1.2086e+08
1269,2.57835e+07,1.21294e+08
1323,1.93486e+07,1.20075e+08
1377,1.5167e+07,1.14357e+08
1431,1.41134e+07,1.02758e+08
1485,1.61686e+07,8.65474e+07
1539,2.02719e+07,6.95716e+07
1593,2.46914e+07,5.59125e+07
1647,2.77558e+07,4.71613e+07
1701,2.84141e+07,4.29728e+07
1755,2.64413e+07,4.21103e+07
1809,2.23838e+07,4.32996e+07
1863,1.73945e+07,4.53472e+07
1917,1.29919e+07,4.66498e+07
1971,1.05897e+07,4.54873e+07
2025,1.08601e+07,4.10402e+07
2079,1.32642e+07,3.43286e+07
2133,1.62049e+07,2.80169e+07
2187,1.79086e+07,2.42698e+07
2241,1.73637e+07,2.34934e+07
2295,1.47347e+07,2.48163e+07
2349,1.12499e+07,2.66716e+07
2403,8.64639e+06,2.73482e+07
2457,8.22234e+06,2.563e+07
2511,9.89521e+06,2.18395e+07
2565,1.21452e+07,1.78877e+07
2619,1.31223e+07,1.5759e+07
2673,1.1974e+07,1.60476e+07
2727,9.38103e+06,1.78021e+07
2781,7.09976e+06,1.90236e+07
2835,6.68223e+06,1.8078e+07
2889,8.15237e+06,1.52426e+07
2943,9.91425e+06,1.25217e+07
2997,1.01793e+07,1.16522e+07
3051,8.55687e+06,1.26888e+07
3105,6.40014e+06,1.40968e+07
3159,5.58269e+06,1.40195e+07
3213,6.64034e+06,1.20722e+07
3267,8.16511e+06,9.85168e+06
3321,8.30055e+06,9.21933e+06
3375,6.74418e+06,1.03297e+07
3429,5.08237e+06,1.14424e+07
3483,5.02156e+06,1.08222e+07
3537,6.3614e+06,8.85393e+06
3591,7.20458e+06,7.60606e+06
3645,6.32416e+06,8.17001e+06
3699,4.71802e+06,9.34894e+06
3753,4.33318e+06,9.19054e+06
3807,5.45367e+06,7.57906e+06
3861,6.27399e+06,6.43099e+06
3915,5.45996e+06,6.96251e+06
3969,4.06788e+06,8.00071e+06
4023,3.9952e+06,7.66278e+06
4077,5.11339e+06,6.18368e+06
4131,5.45843e+06,5.58708e+06
4185,4.34272e+06,6.45698e+06
4239,3.4474e+06,7.03315e+06
4293,4.07325e+06,6.06553e+06
4347,4.93945e+06,4.96057e+06
4401,4.38431e+06,5.33115e+06
4455,3.27361e+06,6.18142e+06
4509,3.45849e+06,5.69665e+06
4563,4.40013e+06,4.53458e+06
4617,4.162e+06,4.6094e+06
4671,3.08587e+06,5.46758e+06
4725,3.12696e+06,5.17938e+06
4779,4.01169e+06,4.10377e+06
4833,3.78902e+06,4.17435e+06
4887,2.80536e+06,4.96836e+06
4941,2.97582e+06,4.59155e+06
4995,3.75563e+06,3.65125e+06
5049,3.31271e+06,3.96132e+06
5103,2.51634e+06,4.58187e+06
5157,3.00122e+06,3.9149e+06
5211,3.49896e+06,3.29836e+06
5265,2.74826e+06,3.92096e+06
5319,2.39962e+06,4.09464e+06
5373,3.12842e+06,3.23098e+06
5427,3.03981e+06,3.22089e+06
5481,2.25435e+06,3.86224e+06
5535,2.59532e+06,3.37767e+06
5589,3.05605e+06,2.82348e+06
5643,2.35687e+06,3.40765e+06
5697,2.20026e+06,3.42897e+06
5751,2.85129e+06,2.68189e+06
5805,2.46645e+06,2.97189e+06
5859,1.98675e+06,3.32909e+06
5913,2.58309e+06,2.63633e+06
5967,2.49145e+06,2.64694e+06
6021,1.88027e+06,3.14792e+06
6075,2.35141e+06,2.58117e+06
6129,2.43968e+06,2.42367e+06
6183,1.80886e+06,2.95293e+06
6237,2.18614e+06,2.48439e+06
6291,2.34274e+06,2.26686e+06
6345,1.73444e+06,2.77982e+06
6399,2.08509e+06,2.34528e+06
6453,2.21868e+06,2.15654e+06
6507,1.65075e+06,2.63267e+06
6561,2.03692e+06,2.17344e+06
6615,2.06669e+06,2.09048e+06
6669,1.57394e+06,2.4946e+06
6723,2.0235e+06,1.9854e+06
6777,1.87789e+06,2.07488e+06
6831,1.5369e+06,2.33334e+06
6885,2.00945e+06,1.81374e+06
6939,1.65745e+06,2.10263e+06
6993,1.57373e+06,2.11536e+06
7047,1.93618e+06,1.71304e+06
7101,1.453e+06,2.12623e+06
7155,1.68117e+06,1.84405e+06
7209,1.74856e+06,1.73364e+06
7263,1.35901e+06,2.0538e+06
7317,1.77231e+06,1.60274e+06
7371,1.47054e+06,1.8501e+06
7425,1.44574e+06,1.81831e+06
7479,1.69653e+06,1.53461e+06
7533,1.26977e+06,1.89832e+06
7587,1.61349e+06,1.51857e+06
7641,1.41683e+06,1.66981e+06
7695,1.33068e+06,1.70269e+06
7749,1.58681e+06,1.41877e+06
7803,1.19052e+06,1.75704e+06
7857,1.52669e+06,1.39065e+06
7911,1.28569e+06,1.58793e+06
7965,1.30464e+06,1.52396e+06
8019,1.43831e+06,1.36391e+06
8073,1.13344e+06,1.61474e+06
8127,1.46706e+06,1.25986e+06
8181,1.12112e+06,1.5569e+06
8235,1.34901e+06,1.29956e+06
8289,1.2183e+06,1.39587e+06
8343,1.17831e+06,1.3943e+06
8397,1.31572e+06,1.23564e+06
8451,1.05348e+06,1.44934e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/runParamsTilt20.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 85
t_max: 8500


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/seedTilt11.txt <==
905884322 417917813 -1614907756 621547239 Thread: 49 
905884322 417917813 -1614907756 621547239 Thread: 47 
905884322 417917813 -1614907756 621547239 Thread: 40 
905884322 417917813 -1614907756 621547239 Thread: 59 
905884322 417917813 -1614907756 621547239 Thread: 55 
905884322 417917813 -1614907756 621547239 Thread: 24 
905884322 417917813 -1614907756 621547239 Thread: 19 
905884322 417917813 -1614907756 621547239 Thread: 5 
905884322 417917813 -1614907756 621547239 Thread: 21 
905884322 417917813 -1614907756 621547239 Thread: 43 
905884322 417917813 -1614907756 621547239 Thread: 46 
905884322 417917813 -1614907756 621547239 Thread: 30 
905884322 417917813 -1614907756 621547239 Thread: 27 
905884322 417917813 -1614907756 621547239 Thread: 23 
905884322 417917813 -1614907756 621547239 Thread: 31 
905884322 417917813 -1614907756 621547239 Thread: 44 
905884322 417917813 -1614907756 621547239 Thread: 12 
905884322 417917813 -1614907756 621547239 Thread: 33 
905884322 417917813 -1614907756 621547239 Thread: 52 
905884322 417917813 -1614907756 621547239 Thread: 32 
905884322 417917813 -1614907756 621547239 Thread: 37 
905884322 417917813 -1614907756 621547239 Thread: 60 
905884322 417917813 -1614907756 621547239 Thread: 62 
905884322 417917813 -1614907756 621547239 Thread: 6 
905884322 417917813 -1614907756 621547239 Thread: 34 
905884322 417917813 -1614907756 621547239 Thread: 20 
905884322 417917813 -1614907756 621547239 Thread: 45 
905884322 417917813 -1614907756 621547239 Thread: 38 
905884322 417917813 -1614907756 621547239 Thread: 48 
905884322 417917813 -1614907756 621547239 Thread: 2 
905884322 417917813 -1614907756 621547239 Thread: 11 
905884322 417917813 -1614907756 621547239 Thread: 13 
905884322 417917813 -1614907756 621547239 Thread: 50 
905884322 417917813 -1614907756 621547239 Thread: 18 
905884322 417917813 -1614907756 621547239 Thread: 41 
905884322 417917813 -1614907756 621547239 Thread: 26 
905884322 417917813 -1614907756 621547239 Thread: 39 
905884322 417917813 -1614907756 621547239 Thread: 4 
905884322 417917813 -1614907756 621547239 Thread: 61 
905884322 417917813 -1614907756 621547239 Thread: 3 
905884322 417917813 -1614907756 621547239 Thread: 17 
905884322 417917813 -1614907756 621547239 Thread: 16 
905884322 417917813 -1614907756 621547239 Thread: 28 
905884322 417917813 -1614907756 621547239 Thread: 15 
905884322 417917813 -1614907756 621547239 Thread: 51 
905884322 417917813 -1614907756 621547239 Thread: 54 
905884322 417917813 -1614907756 621547239 Thread: 57 
905884322 417917813 -1614907756 621547239 Thread: 29 
905884322 417917813 -1614907756 621547239 Thread: 42 
905884322 417917813 -1614907756 621547239 Thread: 1 
905884322 417917813 -1614907756 621547239 Thread: 63 
905884322 417917813 -1614907756 621547239 Thread: 36 
905884322 417917813 -1614907756 621547239 Thread: 0 
905884322 417917813 -1614907756 621547239 Thread: 8 
905884322 417917813 -1614907756 621547239 Thread: 9 
905884322 417917813 -1614907756 621547239 Thread: 14 
905884322 417917813 -1614907756 621547239 Thread: 35 
905884322 417917813 -1614907756 621547239 Thread: 58 
905884322 417917813 -1614907756 621547239 Thread: 22 
905884322 417917813 -1614907756 621547239 Thread: 53 
905884322 417917813 -1614907756 621547239 Thread: 56 
905884322 417917813 -1614907756 621547239 Thread: 10 
905884322 417917813 -1614907756 621547239 Thread: 25 
905884322 417917813 -1614907756 621547239 Thread: 7 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/seedTilt12.txt <==
1846531185 -1781595597 1302012054 1125218017 Thread: 51 
1846531185 -1781595597 1302012054 1125218017 Thread: 41 
1846531185 -1781595597 1302012054 1125218017 Thread: 50 
1846531185 -1781595597 1302012054 1125218017 Thread: 55 
1846531185 -1781595597 1302012054 1125218017 Thread: 19 
1846531185 -1781595597 1302012054 1125218017 Thread: 43 
1846531185 -1781595597 1302012054 1125218017 Thread: 24 
1846531185 -1781595597 1302012054 1125218017 Thread: 6 
1846531185 -1781595597 1302012054 1125218017 Thread: 20 
1846531185 -1781595597 1302012054 1125218017 Thread: 27 
1846531185 -1781595597 1302012054 1125218017 Thread: 35 
1846531185 -1781595597 1302012054 1125218017 Thread: 33 
1846531185 -1781595597 1302012054 1125218017 Thread: 37 
1846531185 -1781595597 1302012054 1125218017 Thread: 57 
1846531185 -1781595597 1302012054 1125218017 Thread: 28 
1846531185 -1781595597 1302012054 1125218017 Thread: 18 
1846531185 -1781595597 1302012054 1125218017 Thread: 31 
1846531185 -1781595597 1302012054 1125218017 Thread: 58 
1846531185 -1781595597 1302012054 1125218017 Thread: 29 
1846531185 -1781595597 1302012054 1125218017 Thread: 56 
1846531185 -1781595597 1302012054 1125218017 Thread: 62 
1846531185 -1781595597 1302012054 1125218017 Thread: 59 
1846531185 -1781595597 1302012054 1125218017 Thread: 13 
1846531185 -1781595597 1302012054 1125218017 Thread: 1 
1846531185 -1781595597 1302012054 1125218017 Thread: 5 
1846531185 -1781595597 1302012054 1125218017 Thread: 39 
1846531185 -1781595597 1302012054 1125218017 Thread: 46 
1846531185 -1781595597 1302012054 1125218017 Thread: 38 
1846531185 -1781595597 1302012054 1125218017 Thread: 23 
1846531185 -1781595597 1302012054 1125218017 Thread: 54 
1846531185 -1781595597 1302012054 1125218017 Thread: 22 
1846531185 -1781595597 1302012054 1125218017 Thread: 53 
1846531185 -1781595597 1302012054 1125218017 Thread: 26 
1846531185 -1781595597 1302012054 1125218017 Thread: 2 
1846531185 -1781595597 1302012054 1125218017 Thread: 40 
1846531185 -1781595597 1302012054 1125218017 Thread: 8 
1846531185 -1781595597 1302012054 1125218017 Thread: 49 
1846531185 -1781595597 1302012054 1125218017 Thread: 3 
1846531185 -1781595597 1302012054 1125218017 Thread: 0 
1846531185 -1781595597 1302012054 1125218017 Thread: 25 
1846531185 -1781595597 1302012054 1125218017 Thread: 7 
1846531185 -1781595597 1302012054 1125218017 Thread: 9 
1846531185 -1781595597 1302012054 1125218017 Thread: 14 
1846531185 -1781595597 1302012054 1125218017 Thread: 61 
1846531185 -1781595597 1302012054 1125218017 Thread: 36 
1846531185 -1781595597 1302012054 1125218017 Thread: 52 
1846531185 -1781595597 1302012054 1125218017 Thread: 15 
1846531185 -1781595597 1302012054 1125218017 Thread: 12 
1846531185 -1781595597 1302012054 1125218017 Thread: 47 
1846531185 -1781595597 1302012054 1125218017 Thread: 48 
1846531185 -1781595597 1302012054 1125218017 Thread: 44 
1846531185 -1781595597 1302012054 1125218017 Thread: 21 
1846531185 -1781595597 1302012054 1125218017 Thread: 30 
1846531185 -1781595597 1302012054 1125218017 Thread: 16 
1846531185 -1781595597 1302012054 1125218017 Thread: 11 
1846531185 -1781595597 1302012054 1125218017 Thread: 10 
1846531185 -1781595597 1302012054 1125218017 Thread: 63 
1846531185 -1781595597 1302012054 1125218017 Thread: 45 
1846531185 -1781595597 1302012054 1125218017 Thread: 17 
1846531185 -1781595597 1302012054 1125218017 Thread: 4 
1846531185 -1781595597 1302012054 1125218017 Thread: 60 
1846531185 -1781595597 1302012054 1125218017 Thread: 32 
1846531185 -1781595597 1302012054 1125218017 Thread: 34 
1846531185 -1781595597 1302012054 1125218017 Thread: 42 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/seedTilt13.txt <==
1569501553 -883848557 -2016130493 1771670437 Thread: 31 
1569501553 -883848557 -2016130493 1771670437 Thread: 7 
1569501553 -883848557 -2016130493 1771670437 Thread: 10 
1569501553 -883848557 -2016130493 1771670437 Thread: 54 
1569501553 -883848557 -2016130493 1771670437 Thread: 3 
1569501553 -883848557 -2016130493 1771670437 Thread: 48 
1569501553 -883848557 -2016130493 1771670437 Thread: 44 
1569501553 -883848557 -2016130493 1771670437 Thread: 50 
1569501553 -883848557 -2016130493 1771670437 Thread: 24 
1569501553 -883848557 -2016130493 1771670437 Thread: 26 
1569501553 -883848557 -2016130493 1771670437 Thread: 55 
1569501553 -883848557 -2016130493 1771670437 Thread: 47 
1569501553 -883848557 -2016130493 1771670437 Thread: 18 
1569501553 -883848557 -2016130493 1771670437 Thread: 62 
1569501553 -883848557 -2016130493 1771670437 Thread: 33 
1569501553 -883848557 -2016130493 1771670437 Thread: 15 
1569501553 -883848557 -2016130493 1771670437 Thread: 4 
1569501553 -883848557 -2016130493 1771670437 Thread: 53 
1569501553 -883848557 -2016130493 1771670437 Thread: 0 
1569501553 -883848557 -2016130493 1771670437 Thread: 40 
1569501553 -883848557 -2016130493 1771670437 Thread: 43 
1569501553 -883848557 -2016130493 1771670437 Thread: 22 
1569501553 -883848557 -2016130493 1771670437 Thread: 9 
1569501553 -883848557 -2016130493 1771670437 Thread: 46 
1569501553 -883848557 -2016130493 1771670437 Thread: 6 
1569501553 -883848557 -2016130493 1771670437 Thread: 58 
1569501553 -883848557 -2016130493 1771670437 Thread: 60 
1569501553 -883848557 -2016130493 1771670437 Thread: 32 
1569501553 -883848557 -2016130493 1771670437 Thread: 45 
1569501553 -883848557 -2016130493 1771670437 Thread: 20 
1569501553 -883848557 -2016130493 1771670437 Thread: 21 
1569501553 -883848557 -2016130493 1771670437 Thread: 1 
1569501553 -883848557 -2016130493 1771670437 Thread: 56 
1569501553 -883848557 -2016130493 1771670437 Thread: 36 
1569501553 -883848557 -2016130493 1771670437 Thread: 38 
1569501553 -883848557 -2016130493 1771670437 Thread: 23 
1569501553 -883848557 -2016130493 1771670437 Thread: 16 
1569501553 -883848557 -2016130493 1771670437 Thread: 14 
1569501553 -883848557 -2016130493 1771670437 Thread: 8 
1569501553 -883848557 -2016130493 1771670437 Thread: 13 
1569501553 -883848557 -2016130493 1771670437 Thread: 61 
1569501553 -883848557 -2016130493 1771670437 Thread: 63 
1569501553 -883848557 -2016130493 1771670437 Thread: 25 
1569501553 -883848557 -2016130493 1771670437 Thread: 2 
1569501553 -883848557 -2016130493 1771670437 Thread: 5 
1569501553 -883848557 -2016130493 1771670437 Thread: 37 
1569501553 -883848557 -2016130493 1771670437 Thread: 35 
1569501553 -883848557 -2016130493 1771670437 Thread: 57 
1569501553 -883848557 -2016130493 1771670437 Thread: 59 
1569501553 -883848557 -2016130493 1771670437 Thread: 27 
1569501553 -883848557 -2016130493 1771670437 Thread: 42 
1569501553 -883848557 -2016130493 1771670437 Thread: 49 
1569501553 -883848557 -2016130493 1771670437 Thread: 17 
1569501553 -883848557 -2016130493 1771670437 Thread: 12 
1569501553 -883848557 -2016130493 1771670437 Thread: 30 
1569501553 -883848557 -2016130493 1771670437 Thread: 51 
1569501553 -883848557 -2016130493 1771670437 Thread: 11 
1569501553 -883848557 -2016130493 1771670437 Thread: 29 
1569501553 -883848557 -2016130493 1771670437 Thread: 19 
1569501553 -883848557 -2016130493 1771670437 Thread: 52 
1569501553 -883848557 -2016130493 1771670437 Thread: 41 
1569501553 -883848557 -2016130493 1771670437 Thread: 39 
1569501553 -883848557 -2016130493 1771670437 Thread: 34 
1569501553 -883848557 -2016130493 1771670437 Thread: 28 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/seedTilt14.txt <==
-114324176 972501640 1249768029 1622772339 Thread: 2 
-114324176 972501640 1249768029 1622772339 Thread: 53 
-114324176 972501640 1249768029 1622772339 Thread: 33 
-114324176 972501640 1249768029 1622772339 Thread: 5 
-114324176 972501640 1249768029 1622772339 Thread: 39 
-114324176 972501640 1249768029 1622772339 Thread: 42 
-114324176 972501640 1249768029 1622772339 Thread: 44 
-114324176 972501640 1249768029 1622772339 Thread: 11 
-114324176 972501640 1249768029 1622772339 Thread: 40 
-114324176 972501640 1249768029 1622772339 Thread: 3 
-114324176 972501640 1249768029 1622772339 Thread: 50 
-114324176 972501640 1249768029 1622772339 Thread: 16 
-114324176 972501640 1249768029 1622772339 Thread: 52 
-114324176 972501640 1249768029 1622772339 Thread: 47 
-114324176 972501640 1249768029 1622772339 Thread: 13 
-114324176 972501640 1249768029 1622772339 Thread: 43 
-114324176 972501640 1249768029 1622772339 Thread: 57 
-114324176 972501640 1249768029 1622772339 Thread: 62 
-114324176 972501640 1249768029 1622772339 Thread: 29 
-114324176 972501640 1249768029 1622772339 Thread: 27 
-114324176 972501640 1249768029 1622772339 Thread: 51 
-114324176 972501640 1249768029 1622772339 Thread: 32 
-114324176 972501640 1249768029 1622772339 Thread: 1 
-114324176 972501640 1249768029 1622772339 Thread: 37 
-114324176 972501640 1249768029 1622772339 Thread: 34 
-114324176 972501640 1249768029 1622772339 Thread: 48 
-114324176 972501640 1249768029 1622772339 Thread: 4 
-114324176 972501640 1249768029 1622772339 Thread: 56 
-114324176 972501640 1249768029 1622772339 Thread: 60 
-114324176 972501640 1249768029 1622772339 Thread: 61 
-114324176 972501640 1249768029 1622772339 Thread: 28 
-114324176 972501640 1249768029 1622772339 Thread: 22 
-114324176 972501640 1249768029 1622772339 Thread: 55 
-114324176 972501640 1249768029 1622772339 Thread: 36 
-114324176 972501640 1249768029 1622772339 Thread: 15 
-114324176 972501640 1249768029 1622772339 Thread: 12 
-114324176 972501640 1249768029 1622772339 Thread: 17 
-114324176 972501640 1249768029 1622772339 Thread: 14 
-114324176 972501640 1249768029 1622772339 Thread: 49 
-114324176 972501640 1249768029 1622772339 Thread: 54 
-114324176 972501640 1249768029 1622772339 Thread: 20 
-114324176 972501640 1249768029 1622772339 Thread: 63 
-114324176 972501640 1249768029 1622772339 Thread: 8 
-114324176 972501640 1249768029 1622772339 Thread: 58 
-114324176 972501640 1249768029 1622772339 Thread: 41 
-114324176 972501640 1249768029 1622772339 Thread: 30 
-114324176 972501640 1249768029 1622772339 Thread: 35 
-114324176 972501640 1249768029 1622772339 Thread: 19 
-114324176 972501640 1249768029 1622772339 Thread: 46 
-114324176 972501640 1249768029 1622772339 Thread: 45 
-114324176 972501640 1249768029 1622772339 Thread: 6 
-114324176 972501640 1249768029 1622772339 Thread: 10 
-114324176 972501640 1249768029 1622772339 Thread: 38 
-114324176 972501640 1249768029 1622772339 Thread: 21 
-114324176 972501640 1249768029 1622772339 Thread: 25 
-114324176 972501640 1249768029 1622772339 Thread: 26 
-114324176 972501640 1249768029 1622772339 Thread: 24 
-114324176 972501640 1249768029 1622772339 Thread: 7 
-114324176 972501640 1249768029 1622772339 Thread: 31 
-114324176 972501640 1249768029 1622772339 Thread: 18 
-114324176 972501640 1249768029 1622772339 Thread: 9 
-114324176 972501640 1249768029 1622772339 Thread: 23 
-114324176 972501640 1249768029 1622772339 Thread: 0 
-114324176 972501640 1249768029 1622772339 Thread: 59 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/seedTilt15.txt <==
-753805321 676482722 -705308529 141684604 Thread: 0 
-753805321 676482722 -705308529 141684604 Thread: 18 
-753805321 676482722 -705308529 141684604 Thread: 19 
-753805321 676482722 -705308529 141684604 Thread: 8 
-753805321 676482722 -705308529 141684604 Thread: 10 
-753805321 676482722 -705308529 141684604 Thread: 34 
-753805321 676482722 -705308529 141684604 Thread: 27 
-753805321 676482722 -705308529 141684604 Thread: 29 
-753805321 676482722 -705308529 141684604 Thread: 60 
-753805321 676482722 -705308529 141684604 Thread: 49 
-753805321 676482722 -705308529 141684604 Thread: 59 
-753805321 676482722 -705308529 141684604 Thread: 1 
-753805321 676482722 -705308529 141684604 Thread: 15 
-753805321 676482722 -705308529 141684604 Thread: 24 
-753805321 676482722 -705308529 141684604 Thread: 25 
-753805321 676482722 -705308529 141684604 Thread: 39 
-753805321 676482722 -705308529 141684604 Thread: 40 
-753805321 676482722 -705308529 141684604 Thread: 55 
-753805321 676482722 -705308529 141684604 Thread: 63 
-753805321 676482722 -705308529 141684604 Thread: 2 
-753805321 676482722 -705308529 141684604 Thread: 32 
-753805321 676482722 -705308529 141684604 Thread: 51 
-753805321 676482722 -705308529 141684604 Thread: 35 
-753805321 676482722 -705308529 141684604 Thread: 14 
-753805321 676482722 -705308529 141684604 Thread: 41 
-753805321 676482722 -705308529 141684604 Thread: 26 
-753805321 676482722 -705308529 141684604 Thread: 56 
-753805321 676482722 -705308529 141684604 Thread: 11 
-753805321 676482722 -705308529 141684604 Thread: 7 
-753805321 676482722 -705308529 141684604 Thread: 3 
-753805321 676482722 -705308529 141684604 Thread: 4 
-753805321 676482722 -705308529 141684604 Thread: 45 
-753805321 676482722 -705308529 141684604 Thread: 57 
-753805321 676482722 -705308529 141684604 Thread: 44 
-753805321 676482722 -705308529 141684604 Thread: 42 
-753805321 676482722 -705308529 141684604 Thread: 30 
-753805321 676482722 -705308529 141684604 Thread: 54 
-753805321 676482722 -705308529 141684604 Thread: 16 
-753805321 676482722 -705308529 141684604 Thread: 61 
-753805321 676482722 -705308529 141684604 Thread: 12 
-753805321 676482722 -705308529 141684604 Thread: 37 
-753805321 676482722 -705308529 141684604 Thread: 23 
-753805321 676482722 -705308529 141684604 Thread: 31 
-753805321 676482722 -705308529 141684604 Thread: 38 
-753805321 676482722 -705308529 141684604 Thread: 9 
-753805321 676482722 -705308529 141684604 Thread: 21 
-753805321 676482722 -705308529 141684604 Thread: 22 
-753805321 676482722 -705308529 141684604 Thread: 53 
-753805321 676482722 -705308529 141684604 Thread: 58 
-753805321 676482722 -705308529 141684604 Thread: 28 
-753805321 676482722 -705308529 141684604 Thread: 46 
-753805321 676482722 -705308529 141684604 Thread: 62 
-753805321 676482722 -705308529 141684604 Thread: 33 
-753805321 676482722 -705308529 141684604 Thread: 48 
-753805321 676482722 -705308529 141684604 Thread: 6 
-753805321 676482722 -705308529 141684604 Thread: 50 
-753805321 676482722 -705308529 141684604 Thread: 13 
-753805321 676482722 -705308529 141684604 Thread: 47 
-753805321 676482722 -705308529 141684604 Thread: 52 
-753805321 676482722 -705308529 141684604 Thread: 36 
-753805321 676482722 -705308529 141684604 Thread: 17 
-753805321 676482722 -705308529 141684604 Thread: 43 
-753805321 676482722 -705308529 141684604 Thread: 20 
-753805321 676482722 -705308529 141684604 Thread: 5 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/seedTilt16.txt <==
-1105112533 -1305544806 -2137831006 -686597673 Thread: 60 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 51 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 31 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 5 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 32 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 29 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 0 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 63 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 59 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 27 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 25 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 22 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 43 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 50 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 26 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 7 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 61 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 28 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 47 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 38 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 21 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 14 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 12 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 36 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 15 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 11 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 6 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 1 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 33 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 34 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 58 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 16 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 42 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 35 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 13 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 39 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 52 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 9 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 41 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 30 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 57 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 4 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 10 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 46 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 56 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 37 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 54 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 62 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 45 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 3 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 17 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 44 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 40 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 19 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 49 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 8 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 18 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 23 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 55 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 24 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 48 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 53 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 2 
-1105112533 -1305544806 -2137831006 -686597673 Thread: 20 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/seedTilt17.txt <==
-1120605346 671839272 -1815507967 -782208352 Thread: 0 
-1120605346 671839272 -1815507967 -782208352 Thread: 41 
-1120605346 671839272 -1815507967 -782208352 Thread: 51 
-1120605346 671839272 -1815507967 -782208352 Thread: 34 
-1120605346 671839272 -1815507967 -782208352 Thread: 26 
-1120605346 671839272 -1815507967 -782208352 Thread: 27 
-1120605346 671839272 -1815507967 -782208352 Thread: 57 
-1120605346 671839272 -1815507967 -782208352 Thread: 24 
-1120605346 671839272 -1815507967 -782208352 Thread: 12 
-1120605346 671839272 -1815507967 -782208352 Thread: 13 
-1120605346 671839272 -1815507967 -782208352 Thread: 37 
-1120605346 671839272 -1815507967 -782208352 Thread: 52 
-1120605346 671839272 -1815507967 -782208352 Thread: 31 
-1120605346 671839272 -1815507967 -782208352 Thread: 10 
-1120605346 671839272 -1815507967 -782208352 Thread: 53 
-1120605346 671839272 -1815507967 -782208352 Thread: 56 
-1120605346 671839272 -1815507967 -782208352 Thread: 5 
-1120605346 671839272 -1815507967 -782208352 Thread: 23 
-1120605346 671839272 -1815507967 -782208352 Thread: 36 
-1120605346 671839272 -1815507967 -782208352 Thread: 28 
-1120605346 671839272 -1815507967 -782208352 Thread: 45 
-1120605346 671839272 -1815507967 -782208352 Thread: 44 
-1120605346 671839272 -1815507967 -782208352 Thread: 35 
-1120605346 671839272 -1815507967 -782208352 Thread: 20 
-1120605346 671839272 -1815507967 -782208352 Thread: 43 
-1120605346 671839272 -1815507967 -782208352 Thread: 61 
-1120605346 671839272 -1815507967 -782208352 Thread: 8 
-1120605346 671839272 -1815507967 -782208352 Thread: 46 
-1120605346 671839272 -1815507967 -782208352 Thread: 29 
-1120605346 671839272 -1815507967 -782208352 Thread: 62 
-1120605346 671839272 -1815507967 -782208352 Thread: 60 
-1120605346 671839272 -1815507967 -782208352 Thread: 50 
-1120605346 671839272 -1815507967 -782208352 Thread: 1 
-1120605346 671839272 -1815507967 -782208352 Thread: 21 
-1120605346 671839272 -1815507967 -782208352 Thread: 6 
-1120605346 671839272 -1815507967 -782208352 Thread: 39 
-1120605346 671839272 -1815507967 -782208352 Thread: 32 
-1120605346 671839272 -1815507967 -782208352 Thread: 48 
-1120605346 671839272 -1815507967 -782208352 Thread: 11 
-1120605346 671839272 -1815507967 -782208352 Thread: 42 
-1120605346 671839272 -1815507967 -782208352 Thread: 18 
-1120605346 671839272 -1815507967 -782208352 Thread: 16 
-1120605346 671839272 -1815507967 -782208352 Thread: 2 
-1120605346 671839272 -1815507967 -782208352 Thread: 54 
-1120605346 671839272 -1815507967 -782208352 Thread: 30 
-1120605346 671839272 -1815507967 -782208352 Thread: 19 
-1120605346 671839272 -1815507967 -782208352 Thread: 63 
-1120605346 671839272 -1815507967 -782208352 Thread: 25 
-1120605346 671839272 -1815507967 -782208352 Thread: 4 
-1120605346 671839272 -1815507967 -782208352 Thread: 33 
-1120605346 671839272 -1815507967 -782208352 Thread: 38 
-1120605346 671839272 -1815507967 -782208352 Thread: 15 
-1120605346 671839272 -1815507967 -782208352 Thread: 7 
-1120605346 671839272 -1815507967 -782208352 Thread: 47 
-1120605346 671839272 -1815507967 -782208352 Thread: 49 
-1120605346 671839272 -1815507967 -782208352 Thread: 55 
-1120605346 671839272 -1815507967 -782208352 Thread: 3 
-1120605346 671839272 -1815507967 -782208352 Thread: 17 
-1120605346 671839272 -1815507967 -782208352 Thread: 22 
-1120605346 671839272 -1815507967 -782208352 Thread: 9 
-1120605346 671839272 -1815507967 -782208352 Thread: 40 
-1120605346 671839272 -1815507967 -782208352 Thread: 59 
-1120605346 671839272 -1815507967 -782208352 Thread: 58 
-1120605346 671839272 -1815507967 -782208352 Thread: 14 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/seedTilt18.txt <==
686724359 1654301825 215300112 615594077 Thread: 48 
686724359 1654301825 215300112 615594077 Thread: 54 
686724359 1654301825 215300112 615594077 Thread: 33 
686724359 1654301825 215300112 615594077 Thread: 20 
686724359 1654301825 215300112 615594077 Thread: 44 
686724359 1654301825 215300112 615594077 Thread: 47 
686724359 1654301825 215300112 615594077 Thread: 23 
686724359 1654301825 215300112 615594077 Thread: 25 
686724359 1654301825 215300112 615594077 Thread: 51 
686724359 1654301825 215300112 615594077 Thread: 0 
686724359 1654301825 215300112 615594077 Thread: 29 
686724359 1654301825 215300112 615594077 Thread: 34 
686724359 1654301825 215300112 615594077 Thread: 10 
686724359 1654301825 215300112 615594077 Thread: 6 
686724359 1654301825 215300112 615594077 Thread: 24 
686724359 1654301825 215300112 615594077 Thread: 27 
686724359 1654301825 215300112 615594077 Thread: 60 
686724359 1654301825 215300112 615594077 Thread: 49 
686724359 1654301825 215300112 615594077 Thread: 13 
686724359 1654301825 215300112 615594077 Thread: 16 
686724359 1654301825 215300112 615594077 Thread: 14 
686724359 1654301825 215300112 615594077 Thread: 39 
686724359 1654301825 215300112 615594077 Thread: 21 
686724359 1654301825 215300112 615594077 Thread: 9 
686724359 1654301825 215300112 615594077 Thread: 50 
686724359 1654301825 215300112 615594077 Thread: 31 
686724359 1654301825 215300112 615594077 Thread: 57 
686724359 1654301825 215300112 615594077 Thread: 35 
686724359 1654301825 215300112 615594077 Thread: 2 
686724359 1654301825 215300112 615594077 Thread: 36 
686724359 1654301825 215300112 615594077 Thread: 42 
686724359 1654301825 215300112 615594077 Thread: 5 
686724359 1654301825 215300112 615594077 Thread: 7 
686724359 1654301825 215300112 615594077 Thread: 18 
686724359 1654301825 215300112 615594077 Thread: 32 
686724359 1654301825 215300112 615594077 Thread: 40 
686724359 1654301825 215300112 615594077 Thread: 22 
686724359 1654301825 215300112 615594077 Thread: 59 
686724359 1654301825 215300112 615594077 Thread: 56 
686724359 1654301825 215300112 615594077 Thread: 17 
686724359 1654301825 215300112 615594077 Thread: 11 
686724359 1654301825 215300112 615594077 Thread: 30 
686724359 1654301825 215300112 615594077 Thread: 19 
686724359 1654301825 215300112 615594077 Thread: 61 
686724359 1654301825 215300112 615594077 Thread: 1 
686724359 1654301825 215300112 615594077 Thread: 52 
686724359 1654301825 215300112 615594077 Thread: 26 
686724359 1654301825 215300112 615594077 Thread: 28 
686724359 1654301825 215300112 615594077 Thread: 53 
686724359 1654301825 215300112 615594077 Thread: 43 
686724359 1654301825 215300112 615594077 Thread: 62 
686724359 1654301825 215300112 615594077 Thread: 41 
686724359 1654301825 215300112 615594077 Thread: 12 
686724359 1654301825 215300112 615594077 Thread: 46 
686724359 1654301825 215300112 615594077 Thread: 15 
686724359 1654301825 215300112 615594077 Thread: 45 
686724359 1654301825 215300112 615594077 Thread: 55 
686724359 1654301825 215300112 615594077 Thread: 38 
686724359 1654301825 215300112 615594077 Thread: 8 
686724359 1654301825 215300112 615594077 Thread: 58 
686724359 1654301825 215300112 615594077 Thread: 37 
686724359 1654301825 215300112 615594077 Thread: 4 
686724359 1654301825 215300112 615594077 Thread: 63 
686724359 1654301825 215300112 615594077 Thread: 3 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/seedTilt19.txt <==
1731727325 1125158409 2051624064 -1325245904 Thread: 31 
1731727325 1125158409 2051624064 -1325245904 Thread: 51 
1731727325 1125158409 2051624064 -1325245904 Thread: 30 
1731727325 1125158409 2051624064 -1325245904 Thread: 13 
1731727325 1125158409 2051624064 -1325245904 Thread: 11 
1731727325 1125158409 2051624064 -1325245904 Thread: 41 
1731727325 1125158409 2051624064 -1325245904 Thread: 46 
1731727325 1125158409 2051624064 -1325245904 Thread: 0 
1731727325 1125158409 2051624064 -1325245904 Thread: 33 
1731727325 1125158409 2051624064 -1325245904 Thread: 10 
1731727325 1125158409 2051624064 -1325245904 Thread: 39 
1731727325 1125158409 2051624064 -1325245904 Thread: 37 
1731727325 1125158409 2051624064 -1325245904 Thread: 15 
1731727325 1125158409 2051624064 -1325245904 Thread: 56 
1731727325 1125158409 2051624064 -1325245904 Thread: 45 
1731727325 1125158409 2051624064 -1325245904 Thread: 42 
1731727325 1125158409 2051624064 -1325245904 Thread: 9 
1731727325 1125158409 2051624064 -1325245904 Thread: 35 
1731727325 1125158409 2051624064 -1325245904 Thread: 32 
1731727325 1125158409 2051624064 -1325245904 Thread: 34 
1731727325 1125158409 2051624064 -1325245904 Thread: 50 
1731727325 1125158409 2051624064 -1325245904 Thread: 23 
1731727325 1125158409 2051624064 -1325245904 Thread: 36 
1731727325 1125158409 2051624064 -1325245904 Thread: 55 
1731727325 1125158409 2051624064 -1325245904 Thread: 58 
1731727325 1125158409 2051624064 -1325245904 Thread: 48 
1731727325 1125158409 2051624064 -1325245904 Thread: 14 
1731727325 1125158409 2051624064 -1325245904 Thread: 7 
1731727325 1125158409 2051624064 -1325245904 Thread: 60 
1731727325 1125158409 2051624064 -1325245904 Thread: 16 
1731727325 1125158409 2051624064 -1325245904 Thread: 40 
1731727325 1125158409 2051624064 -1325245904 Thread: 61 
1731727325 1125158409 2051624064 -1325245904 Thread: 52 
1731727325 1125158409 2051624064 -1325245904 Thread: 26 
1731727325 1125158409 2051624064 -1325245904 Thread: 24 
1731727325 1125158409 2051624064 -1325245904 Thread: 25 
1731727325 1125158409 2051624064 -1325245904 Thread: 47 
1731727325 1125158409 2051624064 -1325245904 Thread: 18 
1731727325 1125158409 2051624064 -1325245904 Thread: 8 
1731727325 1125158409 2051624064 -1325245904 Thread: 3 
1731727325 1125158409 2051624064 -1325245904 Thread: 57 
1731727325 1125158409 2051624064 -1325245904 Thread: 17 
1731727325 1125158409 2051624064 -1325245904 Thread: 6 
1731727325 1125158409 2051624064 -1325245904 Thread: 59 
1731727325 1125158409 2051624064 -1325245904 Thread: 21 
1731727325 1125158409 2051624064 -1325245904 Thread: 12 
1731727325 1125158409 2051624064 -1325245904 Thread: 28 
1731727325 1125158409 2051624064 -1325245904 Thread: 27 
1731727325 1125158409 2051624064 -1325245904 Thread: 49 
1731727325 1125158409 2051624064 -1325245904 Thread: 53 
1731727325 1125158409 2051624064 -1325245904 Thread: 2 
1731727325 1125158409 2051624064 -1325245904 Thread: 44 
1731727325 1125158409 2051624064 -1325245904 Thread: 29 
1731727325 1125158409 2051624064 -1325245904 Thread: 54 
1731727325 1125158409 2051624064 -1325245904 Thread: 43 
1731727325 1125158409 2051624064 -1325245904 Thread: 4 
1731727325 1125158409 2051624064 -1325245904 Thread: 38 
1731727325 1125158409 2051624064 -1325245904 Thread: 1 
1731727325 1125158409 2051624064 -1325245904 Thread: 62 
1731727325 1125158409 2051624064 -1325245904 Thread: 22 
1731727325 1125158409 2051624064 -1325245904 Thread: 63 
1731727325 1125158409 2051624064 -1325245904 Thread: 5 
1731727325 1125158409 2051624064 -1325245904 Thread: 19 
1731727325 1125158409 2051624064 -1325245904 Thread: 20 


==> Ancillary/Data/5Fields/constMass/Data/_1536_10_85/seedTilt20.txt <==
-1212782142 1289329292 -746795087 732410934 Thread: 0 
-1212782142 1289329292 -746795087 732410934 Thread: 32 
-1212782142 1289329292 -746795087 732410934 Thread: 44 
-1212782142 1289329292 -746795087 732410934 Thread: 13 
-1212782142 1289329292 -746795087 732410934 Thread: 23 
-1212782142 1289329292 -746795087 732410934 Thread: 60 
-1212782142 1289329292 -746795087 732410934 Thread: 37 
-1212782142 1289329292 -746795087 732410934 Thread: 51 
-1212782142 1289329292 -746795087 732410934 Thread: 55 
-1212782142 1289329292 -746795087 732410934 Thread: 54 
-1212782142 1289329292 -746795087 732410934 Thread: 17 
-1212782142 1289329292 -746795087 732410934 Thread: 31 
-1212782142 1289329292 -746795087 732410934 Thread: 9 
-1212782142 1289329292 -746795087 732410934 Thread: 16 
-1212782142 1289329292 -746795087 732410934 Thread: 6 
-1212782142 1289329292 -746795087 732410934 Thread: 7 
-1212782142 1289329292 -746795087 732410934 Thread: 28 
-1212782142 1289329292 -746795087 732410934 Thread: 61 
-1212782142 1289329292 -746795087 732410934 Thread: 36 
-1212782142 1289329292 -746795087 732410934 Thread: 29 
-1212782142 1289329292 -746795087 732410934 Thread: 43 
-1212782142 1289329292 -746795087 732410934 Thread: 30 
-1212782142 1289329292 -746795087 732410934 Thread: 15 
-1212782142 1289329292 -746795087 732410934 Thread: 33 
-1212782142 1289329292 -746795087 732410934 Thread: 12 
-1212782142 1289329292 -746795087 732410934 Thread: 26 
-1212782142 1289329292 -746795087 732410934 Thread: 41 
-1212782142 1289329292 -746795087 732410934 Thread: 14 
-1212782142 1289329292 -746795087 732410934 Thread: 52 
-1212782142 1289329292 -746795087 732410934 Thread: 4 
-1212782142 1289329292 -746795087 732410934 Thread: 11 
-1212782142 1289329292 -746795087 732410934 Thread: 53 
-1212782142 1289329292 -746795087 732410934 Thread: 63 
-1212782142 1289329292 -746795087 732410934 Thread: 48 
-1212782142 1289329292 -746795087 732410934 Thread: 27 
-1212782142 1289329292 -746795087 732410934 Thread: 57 
-1212782142 1289329292 -746795087 732410934 Thread: 3 
-1212782142 1289329292 -746795087 732410934 Thread: 35 
-1212782142 1289329292 -746795087 732410934 Thread: 56 
-1212782142 1289329292 -746795087 732410934 Thread: 18 
-1212782142 1289329292 -746795087 732410934 Thread: 49 
-1212782142 1289329292 -746795087 732410934 Thread: 10 
-1212782142 1289329292 -746795087 732410934 Thread: 45 
-1212782142 1289329292 -746795087 732410934 Thread: 46 
-1212782142 1289329292 -746795087 732410934 Thread: 25 
-1212782142 1289329292 -746795087 732410934 Thread: 24 
-1212782142 1289329292 -746795087 732410934 Thread: 40 
-1212782142 1289329292 -746795087 732410934 Thread: 59 
-1212782142 1289329292 -746795087 732410934 Thread: 21 
-1212782142 1289329292 -746795087 732410934 Thread: 39 
-1212782142 1289329292 -746795087 732410934 Thread: 34 
-1212782142 1289329292 -746795087 732410934 Thread: 1 
-1212782142 1289329292 -746795087 732410934 Thread: 5 
-1212782142 1289329292 -746795087 732410934 Thread: 8 
-1212782142 1289329292 -746795087 732410934 Thread: 42 
-1212782142 1289329292 -746795087 732410934 Thread: 62 
-1212782142 1289329292 -746795087 732410934 Thread: 58 
-1212782142 1289329292 -746795087 732410934 Thread: 50 
-1212782142 1289329292 -746795087 732410934 Thread: 20 
-1212782142 1289329292 -746795087 732410934 Thread: 22 
-1212782142 1289329292 -746795087 732410934 Thread: 19 
-1212782142 1289329292 -746795087 732410934 Thread: 38 
-1212782142 1289329292 -746795087 732410934 Thread: 47 
-1212782142 1289329292 -746795087 732410934 Thread: 2 


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/axionNumTilt14.txt <==
27,1.28684e+06,1.14387e+09
81,2.12997e+07,1.57748e+10
135,2.93906e+07,4.28586e+09
189,3.6229e+07,2.65838e+09
243,4.33876e+07,1.76002e+09
297,5.11578e+07,1.12663e+09
351,5.95292e+07,7.38358e+08
405,6.83016e+07,5.10516e+08
459,7.68856e+07,3.72885e+08
513,8.40642e+07,2.84738e+08
567,8.77407e+07,2.2814e+08
621,8.50689e+07,1.97197e+08
675,7.36317e+07,1.886e+08
729,5.42049e+07,1.93601e+08
783,3.38663e+07,1.93461e+08
837,2.39765e+07,1.70022e+08
891,2.97261e+07,1.26368e+08
945,4.27404e+07,8.55932e+07
999,4.92293e+07,6.54196e+07
1053,4.31082e+07,6.39887e+07
1107,2.88683e+07,7.15426e+07
1161,1.83643e+07,7.34008e+07
1215,2.06916e+07,5.90404e+07
1269,2.94404e+07,4.10778e+07
1323,3.04755e+07,3.60627e+07
1377,2.13265e+07,4.16483e+07
1431,1.38537e+07,4.39393e+07
1485,1.7364e+07,3.44191e+07
1539,2.29594e+07,2.47769e+07
1593,1.89368e+07,2.65113e+07
1647,1.18143e+07,3.07706e+07
1701,1.37405e+07,2.50679e+07
1755,1.80526e+07,1.84107e+07
1809,1.37222e+07,2.12068e+07
1863,9.54542e+06,2.30092e+07
1917,1.34891e+07,1.6701e+07
1971,1.37424e+07,1.5089e+07
2025,8.69311e+06,1.86416e+07
2079,1.05017e+07,1.50005e+07
2133,1.22436e+07,1.22057e+07
2187,7.86313e+06,1.54416e+07
2241,9.10567e+06,1.27265e+07
2295,1.04573e+07,1.05126e+07
2349,6.74656e+06,1.32301e+07
2403,8.78788e+06,1.01235e+07
2457,8.48641e+06,9.75242e+06
2511,6.10093e+06,1.12073e+07
2565,8.60301e+06,7.98224e+06
2619,6.14286e+06,9.82124e+06
2673,6.70297e+06,8.47225e+06
2727,7.08005e+06,7.58801e+06
2781,5.21446e+06,8.78051e+06
2835,7.1333e+06,6.38755e+06
2889,4.7945e+06,8.18322e+06
2943,6.38919e+06,6.08875e+06
2997,4.87696e+06,7.17632e+06
3051,5.54125e+06,6.03105e+06
3105,4.97201e+06,6.23679e+06
3159,4.89688e+06,5.86402e+06
3213,4.88516e+06,5.58065e+06
3267,4.45939e+06,5.58207e+06
3321,4.63481e+06,5.13523e+06
3375,4.22276e+06,5.1773e+06
3429,4.29263e+06,4.85127e+06
3483,4.13577e+06,4.67919e+06
3537,3.84734e+06,4.73119e+06
3591,4.13921e+06,4.15733e+06
3645,3.37534e+06,4.66687e+06
3699,4.16607e+06,3.66479e+06
3753,3.03712e+06,4.5209e+06
3807,3.98068e+06,3.41868e+06
3861,3.01937e+06,4.11099e+06
3915,3.43807e+06,3.53655e+06
3969,3.35293e+06,3.4118e+06
4023,2.78676e+06,3.7813e+06
4077,3.50241e+06,2.93195e+06
4131,2.65801e+06,3.55335e+06
4185,2.96521e+06,3.11877e+06
4239,3.1056e+06,2.82423e+06
4293,2.39636e+06,3.3452e+06
4347,2.9593e+06,2.68726e+06
4401,2.74146e+06,2.74296e+06
4455,2.26581e+06,3.06029e+06
4509,2.80451e+06,2.44156e+06
4563,2.55364e+06,2.54162e+06
4617,2.11348e+06,2.83884e+06
4671,2.56093e+06,2.31752e+06
4725,2.50508e+06,2.25347e+06
4779,1.99716e+06,2.61801e+06
4833,2.21469e+06,2.32339e+06
4887,2.46445e+06,1.99476e+06
4941,2.0605e+06,2.26478e+06
4995,1.85974e+06,2.36355e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/axionNumTilt15.txt <==
27,1.2868e+06,1.14395e+09
81,2.1306e+07,1.57803e+10
135,2.93978e+07,4.28825e+09
189,3.62237e+07,2.65899e+09
243,4.33474e+07,1.75963e+09
297,5.10891e+07,1.1277e+09
351,5.94815e+07,7.38395e+08
405,6.83148e+07,5.10919e+08
459,7.69884e+07,3.73208e+08
513,8.42547e+07,2.85435e+08
567,8.79704e+07,2.28327e+08
621,8.51551e+07,1.97194e+08
675,7.31746e+07,1.89652e+08
729,5.29071e+07,1.95955e+08
783,3.21855e+07,1.95544e+08
837,2.30813e+07,1.69369e+08
891,3.01306e+07,1.22833e+08
945,4.3427e+07,8.29616e+07
999,4.92618e+07,6.46363e+07
1053,4.2333e+07,6.41558e+07
1107,2.76059e+07,7.22527e+07
1161,1.75738e+07,7.31685e+07
1215,2.08632e+07,5.74205e+07
1269,2.9699e+07,3.99188e+07
1323,3.00403e+07,3.5935e+07
1377,2.04451e+07,4.19252e+07
1431,1.34113e+07,4.3579e+07
1485,1.75152e+07,3.34252e+07
1539,2.28486e+07,2.431e+07
1593,1.83308e+07,2.65909e+07
1647,1.14057e+07,3.0564e+07
1701,1.37902e+07,2.44058e+07
1755,1.78917e+07,1.81068e+07
1809,1.32456e+07,2.12325e+07
1863,9.3651e+06,2.26811e+07
1917,1.34789e+07,1.6269e+07
1971,1.34255e+07,1.50124e+07
2025,8.4239e+06,1.84973e+07
2079,1.04814e+07,1.46319e+07
2133,1.20227e+07,1.20868e+07
2187,7.61847e+06,1.53294e+07
2241,9.06531e+06,1.24313e+07
2295,1.02618e+07,1.0404e+07
2349,6.55732e+06,1.31087e+07
2403,8.73907e+06,9.88257e+06
2457,8.28363e+06,9.68283e+06
2511,5.98802e+06,1.10453e+07
2565,8.51667e+06,7.81876e+06
2619,5.96283e+06,9.75242e+06
2673,6.64824e+06,8.28901e+06
2727,6.9311e+06,7.51259e+06
2781,5.11899e+06,8.65292e+06
2835,7.0432e+06,6.27181e+06
2889,4.6668e+06,8.10259e+06
2943,6.32977e+06,5.95479e+06
2997,4.74762e+06,7.11366e+06
3051,5.48488e+06,5.90616e+06
3105,4.85681e+06,6.17357e+06
3159,4.83564e+06,5.75526e+06
3213,4.78509e+06,5.51517e+06
3267,4.39593e+06,5.48512e+06
3321,4.54423e+06,5.07129e+06
3375,4.16157e+06,5.08859e+06
3429,4.20603e+06,4.79228e+06
3483,4.08151e+06,4.59231e+06
3537,3.76131e+06,4.67971e+06
3591,4.09338e+06,4.07105e+06
3645,3.28835e+06,4.62297e+06
3699,4.12766e+06,3.57992e+06
3753,2.95153e+06,4.48288e+06
3807,3.94222e+06,3.34044e+06
3861,2.94846e+06,4.06581e+06
3915,3.38268e+06,3.48013e+06
3969,3.31034e+06,3.34612e+06
4023,2.71018e+06,3.75027e+06
4077,3.4754e+06,2.8575e+06
4131,2.59058e+06,3.51887e+06
4185,2.91395e+06,3.07178e+06
4239,3.07667e+06,2.75877e+06
4293,2.32323e+06,3.32323e+06
4347,2.92607e+06,2.63069e+06
4401,2.7065e+06,2.68949e+06
4455,2.19677e+06,3.04071e+06
4509,2.77704e+06,2.38611e+06
4563,2.52011e+06,2.49275e+06
4617,2.04847e+06,2.82111e+06
4671,2.53151e+06,2.26918e+06
4725,2.4809e+06,2.20171e+06
4779,1.93704e+06,2.60071e+06
4833,2.17349e+06,2.29063e+06
4887,2.45039e+06,1.93884e+06
4941,2.01841e+06,2.23558e+06
4995,1.80246e+06,2.3499e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/axionNumTilt16.txt <==
27,1.28681e+06,1.14382e+09
81,2.12953e+07,1.57836e+10
135,2.93969e+07,4.2908e+09
189,3.6251e+07,2.66022e+09
243,4.34139e+07,1.76098e+09
297,5.11704e+07,1.12697e+09
351,5.95247e+07,7.38407e+08
405,6.82475e+07,5.1006e+08
459,7.67779e+07,3.72381e+08
513,8.39474e+07,2.84198e+08
567,8.76942e+07,2.27054e+08
621,8.50976e+07,1.9585e+08
675,7.35774e+07,1.88013e+08
729,5.38984e+07,1.93766e+08
783,3.33731e+07,1.93631e+08
837,2.35754e+07,1.69812e+08
891,2.96558e+07,1.25468e+08
945,4.28324e+07,8.48096e+07
999,4.92154e+07,6.49257e+07
1053,4.28514e+07,6.38906e+07
1107,2.84334e+07,7.16725e+07
1161,1.80127e+07,7.33914e+07
1215,2.06382e+07,5.86542e+07
1269,2.95197e+07,4.06109e+07
1323,3.03496e+07,3.59582e+07
1377,2.10125e+07,4.17387e+07
1431,1.36218e+07,4.39386e+07
1485,1.73782e+07,3.41202e+07
1539,2.29655e+07,2.45466e+07
1593,1.87354e+07,2.654e+07
1647,1.16094e+07,3.07947e+07
1701,1.37403e+07,2.48659e+07
1755,1.80487e+07,1.82515e+07
1809,1.35431e+07,2.12493e+07
1863,9.43031e+06,2.29736e+07
1917,1.35194e+07,1.6513e+07
1971,1.36507e+07,1.50608e+07
2025,8.55165e+06,1.86555e+07
2079,1.0508e+07,1.48609e+07
2133,1.21956e+07,1.21451e+07
2187,7.73378e+06,1.54609e+07
2241,9.10829e+06,1.26081e+07
2295,1.04065e+07,1.04678e+07
2349,6.64274e+06,1.32342e+07
2403,8.79861e+06,1.00138e+07
2457,8.41085e+06,9.7417e+06
2511,6.04117e+06,1.11764e+07
2565,8.60314e+06,7.89836e+06
2619,6.05153e+06,9.83188e+06
2673,6.70001e+06,8.39336e+06
2727,7.02566e+06,7.57014e+06
2781,5.16899e+06,8.75108e+06
2835,7.12134e+06,6.3315e+06
2889,4.72595e+06,8.18284e+06
2943,6.39166e+06,6.02067e+06
2997,4.81094e+06,7.17867e+06
3051,5.53811e+06,5.97256e+06
3105,4.919e+06,6.2302e+06
3159,4.88444e+06,5.81892e+06
3213,4.84356e+06,5.5669e+06
3267,4.44199e+06,5.54528e+06
3321,4.5985e+06,5.1198e+06
3375,4.20594e+06,5.14331e+06
3429,4.25652e+06,4.83847e+06
3483,4.12413e+06,4.64316e+06
3537,3.80758e+06,4.7241e+06
3591,4.13585e+06,4.11613e+06
3645,3.32971e+06,4.66763e+06
3699,4.16924e+06,3.62031e+06
3753,2.99161e+06,4.52408e+06
3807,3.97838e+06,3.38196e+06
3861,2.99092e+06,4.0997e+06
3915,3.41375e+06,3.52313e+06
3969,3.35005e+06,3.37811e+06
4023,2.74569e+06,3.78517e+06
4077,3.50389e+06,2.89686e+06
4131,2.63198e+06,3.54467e+06
4185,2.93967e+06,3.11088e+06
4239,3.10821e+06,2.79015e+06
4293,2.36215e+06,3.34646e+06
4347,2.94649e+06,2.6698e+06
4401,2.7391e+06,2.71565e+06
4455,2.2326e+06,3.06272e+06
4509,2.79471e+06,2.42359e+06
4563,2.5505e+06,2.5171e+06
4617,2.08438e+06,2.83909e+06
4671,2.54841e+06,2.30372e+06
4725,2.50414e+06,2.22923e+06
4779,1.97341e+06,2.6151e+06
4833,2.19499e+06,2.31749e+06
4887,2.465e+06,1.97091e+06
4941,2.04938e+06,2.25177e+06
4995,1.83418e+06,2.36447e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/axionNumTilt17.txt <==
27,1.28683e+06,1.14389e+09
81,2.13017e+07,1.57681e+10
135,2.93853e+07,4.28918e+09
189,3.6214e+07,2.6578e+09
243,4.3315e+07,1.76082e+09
297,5.10043e+07,1.12775e+09
351,5.93313e+07,7.38495e+08
405,6.80964e+07,5.10325e+08
459,7.6744e+07,3.72442e+08
513,8.41044e+07,2.84226e+08
567,8.80923e+07,2.26886e+08
621,8.57647e+07,1.955e+08
675,7.44351e+07,1.87655e+08
729,5.47296e+07,1.93925e+08
783,3.39777e+07,1.94481e+08
837,2.38749e+07,1.71126e+08
891,2.97345e+07,1.26874e+08
945,4.2987e+07,8.56728e+07
999,4.96387e+07,6.53514e+07
1053,4.34488e+07,6.4101e+07
1107,2.9007e+07,7.1978e+07
1161,1.84591e+07,7.3689e+07
1215,2.0844e+07,5.91421e+07
1269,2.95982e+07,4.1233e+07
1323,3.06015e+07,3.62852e+07
1377,2.14682e+07,4.1813e+07
1431,1.40252e+07,4.39795e+07
1485,1.74447e+07,3.45645e+07
1539,2.29913e+07,2.49833e+07
1593,1.90722e+07,2.65776e+07
1647,1.19802e+07,3.07858e+07
1701,1.37703e+07,2.52201e+07
1755,1.80714e+07,1.85625e+07
1809,1.38727e+07,2.12059e+07
1863,9.64157e+06,2.30538e+07
1917,1.34652e+07,1.68695e+07
1971,1.38377e+07,1.51192e+07
2025,8.81384e+06,1.8639e+07
2079,1.04779e+07,1.51448e+07
2133,1.23108e+07,1.22425e+07
2187,7.9731e+06,1.54343e+07
2241,9.07997e+06,1.28541e+07
2295,1.05305e+07,1.05308e+07
2349,6.82389e+06,1.32406e+07
2403,8.76311e+06,1.02327e+07
2457,8.58385e+06,9.73429e+06
2511,6.11867e+06,1.12693e+07
2565,8.61848e+06,8.03749e+06
2619,6.22729e+06,9.80752e+06
2673,6.67944e+06,8.56342e+06
2727,7.15978e+06,7.57271e+06
2781,5.21718e+06,8.84103e+06
2835,7.16947e+06,6.40946e+06
2889,4.83644e+06,8.20022e+06
2943,6.38971e+06,6.1418e+06
2997,4.94023e+06,7.16667e+06
3051,5.5254e+06,6.09781e+06
3105,5.04022e+06,6.21833e+06
3159,4.8784e+06,5.92976e+06
3213,4.94908e+06,5.56372e+06
3267,4.44338e+06,5.64143e+06
3321,4.69346e+06,5.12077e+06
3375,4.20824e+06,5.23262e+06
3429,4.34693e+06,4.83852e+06
3483,4.1246e+06,4.7282e+06
3537,3.89344e+06,4.7243e+06
3591,4.1372e+06,4.19463e+06
3645,3.40663e+06,4.67233e+06
3699,4.17995e+06,3.68471e+06
3753,3.048e+06,4.54407e+06
3807,4.01317e+06,3.41916e+06
3861,3.0131e+06,4.14826e+06
3915,3.47761e+06,3.52903e+06
3969,3.35082e+06,3.44274e+06
4023,2.8071e+06,3.79108e+06
4077,3.52611e+06,2.93664e+06
4131,2.65343e+06,3.5849e+06
4185,2.99728e+06,3.11499e+06
4239,3.11241e+06,2.8429e+06
4293,2.40152e+06,3.36573e+06
4347,2.9885e+06,2.68414e+06
4401,2.74263e+06,2.76509e+06
4455,2.27576e+06,3.07428e+06
4509,2.83004e+06,2.44024e+06
4563,2.55485e+06,2.56213e+06
4617,2.12156e+06,2.85294e+06
4671,2.58495e+06,2.31627e+06
4725,2.5104e+06,2.26862e+06
4779,1.99979e+06,2.63551e+06
4833,2.23522e+06,2.32416e+06
4887,2.47786e+06,2.00123e+06
4941,2.06014e+06,2.28355e+06
4995,1.87011e+06,2.37237e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/axionNumTilt18.txt <==
27,1.28675e+06,1.14383e+09
81,2.12951e+07,1.57828e+10
135,2.93987e+07,4.28962e+09
189,3.62589e+07,2.65737e+09
243,4.33977e+07,1.76028e+09
297,5.11481e+07,1.12696e+09
351,5.95413e+07,7.3819e+08
405,6.83411e+07,5.10372e+08
459,7.69301e+07,3.72925e+08
513,8.41285e+07,2.84802e+08
567,8.7874e+07,2.27799e+08
621,8.52766e+07,1.96546e+08
675,7.37867e+07,1.88279e+08
729,5.40809e+07,1.93958e+08
783,3.33813e+07,1.94455e+08
837,2.35145e+07,1.70567e+08
891,2.97824e+07,1.25252e+08
945,4.31043e+07,8.441e+07
999,4.94822e+07,6.49212e+07
1053,4.30404e+07,6.39346e+07
1107,2.84713e+07,7.19019e+07
1161,1.80086e+07,7.35231e+07
1215,2.0736e+07,5.85304e+07
1269,2.9661e+07,4.05413e+07
1323,3.04516e+07,3.59833e+07
1377,2.10553e+07,4.17844e+07
1431,1.3649e+07,4.39307e+07
1485,1.74227e+07,3.40925e+07
1539,2.30195e+07,2.45628e+07
1593,1.88019e+07,2.65032e+07
1647,1.16283e+07,3.07911e+07
1701,1.37364e+07,2.48903e+07
1755,1.80972e+07,1.82294e+07
1809,1.35983e+07,2.12045e+07
1863,9.41103e+06,2.30072e+07
1917,1.35307e+07,1.65216e+07
1971,1.37151e+07,1.50034e+07
2025,8.54009e+06,1.86812e+07
2079,1.05038e+07,1.48769e+07
2133,1.22536e+07,1.20961e+07
2187,7.72278e+06,1.54861e+07
2241,9.10649e+06,1.26193e+07
2295,1.04568e+07,1.04254e+07
2349,6.62049e+06,1.32683e+07
2403,8.81742e+06,1.00033e+07
2457,8.43935e+06,9.72309e+06
2511,6.01823e+06,1.1207e+07
2565,8.64238e+06,7.86808e+06
2619,6.04214e+06,9.85051e+06
2673,6.70843e+06,8.39276e+06
2727,7.04791e+06,7.5551e+06
2781,5.15262e+06,8.77403e+06
2835,7.15585e+06,6.30484e+06
2889,4.70548e+06,8.21003e+06
2943,6.42132e+06,5.99784e+06
2997,4.79783e+06,7.19856e+06
3051,5.55842e+06,5.95893e+06
3105,4.91301e+06,6.24283e+06
3159,4.89888e+06,5.80978e+06
3213,4.8406e+06,5.57671e+06
3267,4.45442e+06,5.53734e+06
3321,4.59532e+06,5.12935e+06
3375,4.219e+06,5.13562e+06
3429,4.25063e+06,4.84977e+06
3483,4.14023e+06,4.63223e+06
3537,3.79732e+06,4.73959e+06
3591,4.15496e+06,4.10207e+06
3645,3.31822e+06,4.68376e+06
3699,4.18521e+06,3.60958e+06
3753,2.98741e+06,4.53173e+06
3807,3.98382e+06,3.38176e+06
3861,2.99714e+06,4.09725e+06
3915,3.41016e+06,3.53095e+06
3969,3.36054e+06,3.3724e+06
4023,2.74213e+06,3.7918e+06
4077,3.51089e+06,2.8942e+06
4131,2.63438e+06,3.54593e+06
4185,2.93822e+06,3.11563e+06
4239,3.11749e+06,2.785e+06
4293,2.35963e+06,3.35205e+06
4347,2.94835e+06,2.67148e+06
4401,2.74682e+06,2.71162e+06
4455,2.22953e+06,3.06839e+06
4509,2.7982e+06,2.42347e+06
4563,2.55686e+06,2.51452e+06
4617,2.08022e+06,2.84596e+06
4671,2.55079e+06,2.30422e+06
4725,2.51294e+06,2.22394e+06
4779,1.97105e+06,2.62e+06
4833,2.19191e+06,2.32306e+06
4887,2.47316e+06,1.96609e+06
4941,2.05387e+06,2.25029e+06
4995,1.8285e+06,2.37219e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/axionNumTilt19.txt <==
27,1.28683e+06,1.14381e+09
81,2.12922e+07,1.57721e+10
135,2.93834e+07,4.28901e+09
189,3.62165e+07,2.6583e+09
243,4.33671e+07,1.761e+09
297,5.11244e+07,1.12585e+09
351,5.95049e+07,7.36502e+08
405,6.82774e+07,5.0917e+08
459,7.68164e+07,3.71979e+08
513,8.38458e+07,2.84441e+08
567,8.72153e+07,2.28102e+08
621,8.40068e+07,1.97845e+08
675,7.185e+07,1.90708e+08
729,5.19774e+07,1.95906e+08
783,3.21247e+07,1.93752e+08
837,2.35737e+07,1.67392e+08
891,3.03751e+07,1.22357e+08
945,4.31109e+07,8.31179e+07
999,4.84992e+07,6.49784e+07
1053,4.14985e+07,6.45714e+07
1107,2.7269e+07,7.20887e+07
1161,1.78164e+07,7.24244e+07
1215,2.10667e+07,5.70332e+07
1269,2.9425e+07,4.00294e+07
1323,2.9482e+07,3.62782e+07
1377,2.02091e+07,4.18513e+07
1431,1.35834e+07,4.31674e+07
1485,1.75661e+07,3.32359e+07
1539,2.25387e+07,2.44691e+07
1593,1.80681e+07,2.6665e+07
1647,1.14692e+07,3.03392e+07
1701,1.38407e+07,2.42486e+07
1755,1.76796e+07,1.82012e+07
1809,1.30824e+07,2.12531e+07
1863,9.43511e+06,2.25062e+07
1917,1.34546e+07,1.61894e+07
1971,1.32225e+07,1.5113e+07
2025,8.41407e+06,1.84159e+07
2079,1.05349e+07,1.44894e+07
2133,1.18469e+07,1.21812e+07
2187,7.58527e+06,1.52764e+07
2241,9.12466e+06,1.22976e+07
2295,1.00989e+07,1.04947e+07
2349,6.55992e+06,1.30352e+07
2403,8.76024e+06,9.79721e+06
2457,8.13195e+06,9.76904e+06
2511,6.0563e+06,1.09141e+07
2565,8.44236e+06,7.83925e+06
2619,5.8995e+06,9.7569e+06
2673,6.70272e+06,8.18196e+06
2727,6.7964e+06,7.59413e+06
2781,5.18878e+06,8.5329e+06
2835,6.94644e+06,6.32176e+06
2889,4.67546e+06,8.04501e+06
2943,6.30455e+06,5.93842e+06
2997,4.69624e+06,7.1194e+06
3051,5.50939e+06,5.84273e+06
3105,4.77364e+06,6.21348e+06
3159,4.88289e+06,5.6723e+06
3213,4.69247e+06,5.5662e+06
3267,4.44873e+06,5.3991e+06
3321,4.45344e+06,5.12361e+06
3375,4.21153e+06,5.0074e+06
3429,4.12411e+06,4.83757e+06
3483,4.12029e+06,4.52495e+06
3537,3.69898e+06,4.70765e+06
3591,4.10681e+06,4.02971e+06
3645,3.2624e+06,4.61848e+06
3699,4.09807e+06,3.58103e+06
3753,2.97532e+06,4.4322e+06
3807,3.86823e+06,3.38514e+06
3861,3.0035e+06,3.98732e+06
3915,3.30759e+06,3.52634e+06
3969,3.3309e+06,3.30311e+06
4023,2.7039e+06,3.73153e+06
4077,3.41681e+06,2.89084e+06
4131,2.64218e+06,3.4477e+06
4185,2.85387e+06,3.10636e+06
4239,3.0672e+06,2.74749e+06
4293,2.35676e+06,3.27032e+06
4347,2.85653e+06,2.67573e+06
4401,2.71932e+06,2.65877e+06
4455,2.21715e+06,3.00199e+06
4509,2.71212e+06,2.42766e+06
4563,2.53089e+06,2.46569e+06
4617,2.07315e+06,2.77995e+06
4671,2.4748e+06,2.30388e+06
4725,2.47074e+06,2.19508e+06
4779,1.97344e+06,2.55053e+06
4833,2.14119e+06,2.30375e+06
4887,2.40759e+06,1.96261e+06
4941,2.04365e+06,2.19776e+06
4995,1.81745e+06,2.32064e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/axionNumTilt20.txt <==
27,1.2868e+06,1.14387e+09
81,2.12999e+07,1.57868e+10
135,2.93986e+07,4.28799e+09
189,3.62385e+07,2.65767e+09
243,4.33905e+07,1.76004e+09
297,5.11461e+07,1.1278e+09
351,5.95122e+07,7.39578e+08
405,6.82854e+07,5.1117e+08
459,7.68797e+07,3.73652e+08
513,8.40144e+07,2.85356e+08
567,8.74644e+07,2.28138e+08
621,8.42853e+07,1.97597e+08
675,7.20408e+07,1.90504e+08
729,5.19224e+07,1.9639e+08
783,3.18397e+07,1.9446e+08
837,2.33269e+07,1.676e+08
891,3.0382e+07,1.21796e+08
945,4.32401e+07,8.27625e+07
999,4.85973e+07,6.49202e+07
1053,4.152e+07,6.46438e+07
1107,2.72269e+07,7.20382e+07
1161,1.77063e+07,7.24062e+07
1215,2.09678e+07,5.69918e+07
1269,2.94161e+07,3.9943e+07
1323,2.95581e+07,3.61037e+07
1377,2.02141e+07,4.17579e+07
1431,1.34534e+07,4.32121e+07
1485,1.74752e+07,3.32309e+07
1539,2.25921e+07,2.43157e+07
1593,1.8096e+07,2.65573e+07
1647,1.13589e+07,3.03893e+07
1701,1.37799e+07,2.42083e+07
1755,1.77174e+07,1.80888e+07
1809,1.30669e+07,2.12116e+07
1863,9.35132e+06,2.25206e+07
1917,1.34402e+07,1.61341e+07
1971,1.32393e+07,1.50412e+07
2025,8.35742e+06,1.84113e+07
2079,1.04929e+07,1.44721e+07
2133,1.1868e+07,1.21043e+07
2187,7.53903e+06,1.52768e+07
2241,9.08926e+06,1.22755e+07
2295,1.0111e+07,1.04374e+07
2349,6.51701e+06,1.30315e+07
2403,8.73776e+06,9.77456e+06
2457,8.13527e+06,9.72553e+06
2511,6.01282e+06,1.09136e+07
2565,8.43882e+06,7.80364e+06
2619,5.88451e+06,9.73463e+06
2673,6.66981e+06,8.17717e+06
2727,6.8032e+06,7.55281e+06
2781,5.15056e+06,8.53604e+06
2835,6.94785e+06,6.28728e+06
2889,4.6529e+06,8.03579e+06
2943,6.28912e+06,5.92299e+06
2997,4.69031e+06,7.09606e+06
3051,5.48259e+06,5.84048e+06
3105,4.77697e+06,6.18319e+06
3159,4.85145e+06,5.67616e+06
3213,4.69936e+06,5.53456e+06
3267,4.41727e+06,5.40394e+06
3321,4.46123e+06,5.0925e+06
3375,4.18055e+06,5.0137e+06
3429,4.13249e+06,4.80702e+06
3483,4.0908e+06,4.53142e+06
3537,3.70511e+06,4.68054e+06
3591,4.08397e+06,4.03082e+06
3645,3.25956e+06,4.60143e+06
3699,4.08798e+06,3.57109e+06
3753,2.95884e+06,4.42881e+06
3807,3.87385e+06,3.36142e+06
3861,2.97409e+06,3.99761e+06
3915,3.31987e+06,3.49737e+06
3969,3.30718e+06,3.30885e+06
4023,2.69853e+06,3.72029e+06
4077,3.42e+06,2.8716e+06
4131,2.61362e+06,3.45933e+06
4185,2.86468e+06,3.0811e+06
4239,3.0544e+06,2.74451e+06
4293,2.33768e+06,3.27392e+06
4347,2.86968e+06,2.64942e+06
4401,2.69969e+06,2.66348e+06
4455,2.20307e+06,3.00182e+06
4509,2.72537e+06,2.40226e+06
4563,2.51309e+06,2.46927e+06
4617,2.05634e+06,2.78339e+06
4671,2.48714e+06,2.28038e+06
4725,2.46207e+06,2.19103e+06
4779,1.95062e+06,2.56019e+06
4833,2.14592e+06,2.28818e+06
4887,2.41367e+06,1.94583e+06
4941,2.02403e+06,2.20477e+06
4995,1.80398e+06,2.32264e+06


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/runParamsTilt20.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 50
t_max: 5000


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/seedTilt14.txt <==
-624952842 1563040727 56376546 1110505376 Thread: 49 
-624952842 1563040727 56376546 1110505376 Thread: 40 
-624952842 1563040727 56376546 1110505376 Thread: 48 
-624952842 1563040727 56376546 1110505376 Thread: 9 
-624952842 1563040727 56376546 1110505376 Thread: 13 
-624952842 1563040727 56376546 1110505376 Thread: 16 
-624952842 1563040727 56376546 1110505376 Thread: 19 
-624952842 1563040727 56376546 1110505376 Thread: 46 
-624952842 1563040727 56376546 1110505376 Thread: 42 
-624952842 1563040727 56376546 1110505376 Thread: 35 
-624952842 1563040727 56376546 1110505376 Thread: 38 
-624952842 1563040727 56376546 1110505376 Thread: 55 
-624952842 1563040727 56376546 1110505376 Thread: 7 
-624952842 1563040727 56376546 1110505376 Thread: 41 
-624952842 1563040727 56376546 1110505376 Thread: 10 
-624952842 1563040727 56376546 1110505376 Thread: 5 
-624952842 1563040727 56376546 1110505376 Thread: 30 
-624952842 1563040727 56376546 1110505376 Thread: 11 
-624952842 1563040727 56376546 1110505376 Thread: 18 
-624952842 1563040727 56376546 1110505376 Thread: 4 
-624952842 1563040727 56376546 1110505376 Thread: 1 
-624952842 1563040727 56376546 1110505376 Thread: 36 
-624952842 1563040727 56376546 1110505376 Thread: 3 
-624952842 1563040727 56376546 1110505376 Thread: 6 
-624952842 1563040727 56376546 1110505376 Thread: 61 
-624952842 1563040727 56376546 1110505376 Thread: 25 
-624952842 1563040727 56376546 1110505376 Thread: 21 
-624952842 1563040727 56376546 1110505376 Thread: 28 
-624952842 1563040727 56376546 1110505376 Thread: 0 
-624952842 1563040727 56376546 1110505376 Thread: 47 
-624952842 1563040727 56376546 1110505376 Thread: 50 
-624952842 1563040727 56376546 1110505376 Thread: 34 
-624952842 1563040727 56376546 1110505376 Thread: 60 
-624952842 1563040727 56376546 1110505376 Thread: 52 
-624952842 1563040727 56376546 1110505376 Thread: 62 
-624952842 1563040727 56376546 1110505376 Thread: 51 
-624952842 1563040727 56376546 1110505376 Thread: 54 
-624952842 1563040727 56376546 1110505376 Thread: 44 
-624952842 1563040727 56376546 1110505376 Thread: 20 
-624952842 1563040727 56376546 1110505376 Thread: 22 
-624952842 1563040727 56376546 1110505376 Thread: 26 
-624952842 1563040727 56376546 1110505376 Thread: 32 
-624952842 1563040727 56376546 1110505376 Thread: 23 
-624952842 1563040727 56376546 1110505376 Thread: 2 
-624952842 1563040727 56376546 1110505376 Thread: 56 
-624952842 1563040727 56376546 1110505376 Thread: 45 
-624952842 1563040727 56376546 1110505376 Thread: 37 
-624952842 1563040727 56376546 1110505376 Thread: 24 
-624952842 1563040727 56376546 1110505376 Thread: 29 
-624952842 1563040727 56376546 1110505376 Thread: 43 
-624952842 1563040727 56376546 1110505376 Thread: 57 
-624952842 1563040727 56376546 1110505376 Thread: 53 
-624952842 1563040727 56376546 1110505376 Thread: 39 
-624952842 1563040727 56376546 1110505376 Thread: 15 
-624952842 1563040727 56376546 1110505376 Thread: 14 
-624952842 1563040727 56376546 1110505376 Thread: 58 
-624952842 1563040727 56376546 1110505376 Thread: 33 
-624952842 1563040727 56376546 1110505376 Thread: 17 
-624952842 1563040727 56376546 1110505376 Thread: 27 
-624952842 1563040727 56376546 1110505376 Thread: 59 
-624952842 1563040727 56376546 1110505376 Thread: 8 
-624952842 1563040727 56376546 1110505376 Thread: 31 
-624952842 1563040727 56376546 1110505376 Thread: 63 
-624952842 1563040727 56376546 1110505376 Thread: 12 


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/seedTilt15.txt <==
911386799 -346842088 -1769738726 -1654818464 Thread: 28 
911386799 -346842088 -1769738726 -1654818464 Thread: 16 
911386799 -346842088 -1769738726 -1654818464 Thread: 51 
911386799 -346842088 -1769738726 -1654818464 Thread: 35 
911386799 -346842088 -1769738726 -1654818464 Thread: 21 
911386799 -346842088 -1769738726 -1654818464 Thread: 59 
911386799 -346842088 -1769738726 -1654818464 Thread: 52 
911386799 -346842088 -1769738726 -1654818464 Thread: 39 
911386799 -346842088 -1769738726 -1654818464 Thread: 27 
911386799 -346842088 -1769738726 -1654818464 Thread: 7 
911386799 -346842088 -1769738726 -1654818464 Thread: 55 
911386799 -346842088 -1769738726 -1654818464 Thread: 18 
911386799 -346842088 -1769738726 -1654818464 Thread: 48 
911386799 -346842088 -1769738726 -1654818464 Thread: 36 
911386799 -346842088 -1769738726 -1654818464 Thread: 30 
911386799 -346842088 -1769738726 -1654818464 Thread: 8 
911386799 -346842088 -1769738726 -1654818464 Thread: 56 
911386799 -346842088 -1769738726 -1654818464 Thread: 31 
911386799 -346842088 -1769738726 -1654818464 Thread: 3 
911386799 -346842088 -1769738726 -1654818464 Thread: 34 
911386799 -346842088 -1769738726 -1654818464 Thread: 5 
911386799 -346842088 -1769738726 -1654818464 Thread: 57 
911386799 -346842088 -1769738726 -1654818464 Thread: 37 
911386799 -346842088 -1769738726 -1654818464 Thread: 38 
911386799 -346842088 -1769738726 -1654818464 Thread: 61 
911386799 -346842088 -1769738726 -1654818464 Thread: 54 
911386799 -346842088 -1769738726 -1654818464 Thread: 2 
911386799 -346842088 -1769738726 -1654818464 Thread: 47 
911386799 -346842088 -1769738726 -1654818464 Thread: 24 
911386799 -346842088 -1769738726 -1654818464 Thread: 50 
911386799 -346842088 -1769738726 -1654818464 Thread: 32 
911386799 -346842088 -1769738726 -1654818464 Thread: 0 
911386799 -346842088 -1769738726 -1654818464 Thread: 43 
911386799 -346842088 -1769738726 -1654818464 Thread: 14 
911386799 -346842088 -1769738726 -1654818464 Thread: 4 
911386799 -346842088 -1769738726 -1654818464 Thread: 60 
911386799 -346842088 -1769738726 -1654818464 Thread: 58 
911386799 -346842088 -1769738726 -1654818464 Thread: 44 
911386799 -346842088 -1769738726 -1654818464 Thread: 15 
911386799 -346842088 -1769738726 -1654818464 Thread: 25 
911386799 -346842088 -1769738726 -1654818464 Thread: 6 
911386799 -346842088 -1769738726 -1654818464 Thread: 29 
911386799 -346842088 -1769738726 -1654818464 Thread: 10 
911386799 -346842088 -1769738726 -1654818464 Thread: 1 
911386799 -346842088 -1769738726 -1654818464 Thread: 9 
911386799 -346842088 -1769738726 -1654818464 Thread: 42 
911386799 -346842088 -1769738726 -1654818464 Thread: 26 
911386799 -346842088 -1769738726 -1654818464 Thread: 40 
911386799 -346842088 -1769738726 -1654818464 Thread: 19 
911386799 -346842088 -1769738726 -1654818464 Thread: 20 
911386799 -346842088 -1769738726 -1654818464 Thread: 49 
911386799 -346842088 -1769738726 -1654818464 Thread: 22 
911386799 -346842088 -1769738726 -1654818464 Thread: 45 
911386799 -346842088 -1769738726 -1654818464 Thread: 46 
911386799 -346842088 -1769738726 -1654818464 Thread: 23 
911386799 -346842088 -1769738726 -1654818464 Thread: 62 
911386799 -346842088 -1769738726 -1654818464 Thread: 53 
911386799 -346842088 -1769738726 -1654818464 Thread: 11 
911386799 -346842088 -1769738726 -1654818464 Thread: 63 
911386799 -346842088 -1769738726 -1654818464 Thread: 12 
911386799 -346842088 -1769738726 -1654818464 Thread: 17 
911386799 -346842088 -1769738726 -1654818464 Thread: 13 
911386799 -346842088 -1769738726 -1654818464 Thread: 41 
911386799 -346842088 -1769738726 -1654818464 Thread: 33 


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/seedTilt16.txt <==
-1942142545 -1960385332 919575029 -1863691875 Thread: 52 
-1942142545 -1960385332 919575029 -1863691875 Thread: 33 
-1942142545 -1960385332 919575029 -1863691875 Thread: 50 
-1942142545 -1960385332 919575029 -1863691875 Thread: 32 
-1942142545 -1960385332 919575029 -1863691875 Thread: 47 
-1942142545 -1960385332 919575029 -1863691875 Thread: 35 
-1942142545 -1960385332 919575029 -1863691875 Thread: 31 
-1942142545 -1960385332 919575029 -1863691875 Thread: 38 
-1942142545 -1960385332 919575029 -1863691875 Thread: 37 
-1942142545 -1960385332 919575029 -1863691875 Thread: 24 
-1942142545 -1960385332 919575029 -1863691875 Thread: 22 
-1942142545 -1960385332 919575029 -1863691875 Thread: 55 
-1942142545 -1960385332 919575029 -1863691875 Thread: 58 
-1942142545 -1960385332 919575029 -1863691875 Thread: 49 
-1942142545 -1960385332 919575029 -1863691875 Thread: 45 
-1942142545 -1960385332 919575029 -1863691875 Thread: 29 
-1942142545 -1960385332 919575029 -1863691875 Thread: 62 
-1942142545 -1960385332 919575029 -1863691875 Thread: 40 
-1942142545 -1960385332 919575029 -1863691875 Thread: 16 
-1942142545 -1960385332 919575029 -1863691875 Thread: 9 
-1942142545 -1960385332 919575029 -1863691875 Thread: 63 
-1942142545 -1960385332 919575029 -1863691875 Thread: 56 
-1942142545 -1960385332 919575029 -1863691875 Thread: 51 
-1942142545 -1960385332 919575029 -1863691875 Thread: 57 
-1942142545 -1960385332 919575029 -1863691875 Thread: 23 
-1942142545 -1960385332 919575029 -1863691875 Thread: 18 
-1942142545 -1960385332 919575029 -1863691875 Thread: 44 
-1942142545 -1960385332 919575029 -1863691875 Thread: 59 
-1942142545 -1960385332 919575029 -1863691875 Thread: 46 
-1942142545 -1960385332 919575029 -1863691875 Thread: 43 
-1942142545 -1960385332 919575029 -1863691875 Thread: 39 
-1942142545 -1960385332 919575029 -1863691875 Thread: 30 
-1942142545 -1960385332 919575029 -1863691875 Thread: 15 
-1942142545 -1960385332 919575029 -1863691875 Thread: 61 
-1942142545 -1960385332 919575029 -1863691875 Thread: 20 
-1942142545 -1960385332 919575029 -1863691875 Thread: 21 
-1942142545 -1960385332 919575029 -1863691875 Thread: 10 
-1942142545 -1960385332 919575029 -1863691875 Thread: 13 
-1942142545 -1960385332 919575029 -1863691875 Thread: 17 
-1942142545 -1960385332 919575029 -1863691875 Thread: 54 
-1942142545 -1960385332 919575029 -1863691875 Thread: 12 
-1942142545 -1960385332 919575029 -1863691875 Thread: 26 
-1942142545 -1960385332 919575029 -1863691875 Thread: 4 
-1942142545 -1960385332 919575029 -1863691875 Thread: 28 
-1942142545 -1960385332 919575029 -1863691875 Thread: 11 
-1942142545 -1960385332 919575029 -1863691875 Thread: 48 
-1942142545 -1960385332 919575029 -1863691875 Thread: 34 
-1942142545 -1960385332 919575029 -1863691875 Thread: 36 
-1942142545 -1960385332 919575029 -1863691875 Thread: 0 
-1942142545 -1960385332 919575029 -1863691875 Thread: 8 
-1942142545 -1960385332 919575029 -1863691875 Thread: 42 
-1942142545 -1960385332 919575029 -1863691875 Thread: 41 
-1942142545 -1960385332 919575029 -1863691875 Thread: 3 
-1942142545 -1960385332 919575029 -1863691875 Thread: 60 
-1942142545 -1960385332 919575029 -1863691875 Thread: 5 
-1942142545 -1960385332 919575029 -1863691875 Thread: 7 
-1942142545 -1960385332 919575029 -1863691875 Thread: 14 
-1942142545 -1960385332 919575029 -1863691875 Thread: 1 
-1942142545 -1960385332 919575029 -1863691875 Thread: 53 
-1942142545 -1960385332 919575029 -1863691875 Thread: 6 
-1942142545 -1960385332 919575029 -1863691875 Thread: 19 
-1942142545 -1960385332 919575029 -1863691875 Thread: 25 
-1942142545 -1960385332 919575029 -1863691875 Thread: 27 
-1942142545 -1960385332 919575029 -1863691875 Thread: 2 


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/seedTilt17.txt <==
-323904408 903987649 600513343 663307701 Thread: 22 
-323904408 903987649 600513343 663307701 Thread: 53 
-323904408 903987649 600513343 663307701 Thread: 50 
-323904408 903987649 600513343 663307701 Thread: 56 
-323904408 903987649 600513343 663307701 Thread: 62 
-323904408 903987649 600513343 663307701 Thread: 54 
-323904408 903987649 600513343 663307701 Thread: 52 
-323904408 903987649 600513343 663307701 Thread: 60 
-323904408 903987649 600513343 663307701 Thread: 63 
-323904408 903987649 600513343 663307701 Thread: 19 
-323904408 903987649 600513343 663307701 Thread: 45 
-323904408 903987649 600513343 663307701 Thread: 39 
-323904408 903987649 600513343 663307701 Thread: 43 
-323904408 903987649 600513343 663307701 Thread: 44 
-323904408 903987649 600513343 663307701 Thread: 42 
-323904408 903987649 600513343 663307701 Thread: 41 
-323904408 903987649 600513343 663307701 Thread: 38 
-323904408 903987649 600513343 663307701 Thread: 40 
-323904408 903987649 600513343 663307701 Thread: 18 
-323904408 903987649 600513343 663307701 Thread: 15 
-323904408 903987649 600513343 663307701 Thread: 23 
-323904408 903987649 600513343 663307701 Thread: 8 
-323904408 903987649 600513343 663307701 Thread: 14 
-323904408 903987649 600513343 663307701 Thread: 57 
-323904408 903987649 600513343 663307701 Thread: 9 
-323904408 903987649 600513343 663307701 Thread: 16 
-323904408 903987649 600513343 663307701 Thread: 25 
-323904408 903987649 600513343 663307701 Thread: 17 
-323904408 903987649 600513343 663307701 Thread: 6 
-323904408 903987649 600513343 663307701 Thread: 48 
-323904408 903987649 600513343 663307701 Thread: 32 
-323904408 903987649 600513343 663307701 Thread: 35 
-323904408 903987649 600513343 663307701 Thread: 20 
-323904408 903987649 600513343 663307701 Thread: 30 
-323904408 903987649 600513343 663307701 Thread: 33 
-323904408 903987649 600513343 663307701 Thread: 46 
-323904408 903987649 600513343 663307701 Thread: 24 
-323904408 903987649 600513343 663307701 Thread: 2 
-323904408 903987649 600513343 663307701 Thread: 1 
-323904408 903987649 600513343 663307701 Thread: 13 
-323904408 903987649 600513343 663307701 Thread: 12 
-323904408 903987649 600513343 663307701 Thread: 49 
-323904408 903987649 600513343 663307701 Thread: 11 
-323904408 903987649 600513343 663307701 Thread: 10 
-323904408 903987649 600513343 663307701 Thread: 3 
-323904408 903987649 600513343 663307701 Thread: 4 
-323904408 903987649 600513343 663307701 Thread: 5 
-323904408 903987649 600513343 663307701 Thread: 26 
-323904408 903987649 600513343 663307701 Thread: 0 
-323904408 903987649 600513343 663307701 Thread: 31 
-323904408 903987649 600513343 663307701 Thread: 58 
-323904408 903987649 600513343 663307701 Thread: 55 
-323904408 903987649 600513343 663307701 Thread: 61 
-323904408 903987649 600513343 663307701 Thread: 37 
-323904408 903987649 600513343 663307701 Thread: 27 
-323904408 903987649 600513343 663307701 Thread: 28 
-323904408 903987649 600513343 663307701 Thread: 59 
-323904408 903987649 600513343 663307701 Thread: 7 
-323904408 903987649 600513343 663307701 Thread: 29 
-323904408 903987649 600513343 663307701 Thread: 34 
-323904408 903987649 600513343 663307701 Thread: 21 
-323904408 903987649 600513343 663307701 Thread: 51 
-323904408 903987649 600513343 663307701 Thread: 36 
-323904408 903987649 600513343 663307701 Thread: 47 


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/seedTilt18.txt <==
-1048861127 1917511814 -1691286448 1666662360 Thread: 45 
-1048861127 1917511814 -1691286448 1666662360 Thread: 36 
-1048861127 1917511814 -1691286448 1666662360 Thread: 50 
-1048861127 1917511814 -1691286448 1666662360 Thread: 48 
-1048861127 1917511814 -1691286448 1666662360 Thread: 55 
-1048861127 1917511814 -1691286448 1666662360 Thread: 11 
-1048861127 1917511814 -1691286448 1666662360 Thread: 10 
-1048861127 1917511814 -1691286448 1666662360 Thread: 0 
-1048861127 1917511814 -1691286448 1666662360 Thread: 28 
-1048861127 1917511814 -1691286448 1666662360 Thread: 17 
-1048861127 1917511814 -1691286448 1666662360 Thread: 20 
-1048861127 1917511814 -1691286448 1666662360 Thread: 19 
-1048861127 1917511814 -1691286448 1666662360 Thread: 47 
-1048861127 1917511814 -1691286448 1666662360 Thread: 7 
-1048861127 1917511814 -1691286448 1666662360 Thread: 16 
-1048861127 1917511814 -1691286448 1666662360 Thread: 13 
-1048861127 1917511814 -1691286448 1666662360 Thread: 4 
-1048861127 1917511814 -1691286448 1666662360 Thread: 14 
-1048861127 1917511814 -1691286448 1666662360 Thread: 52 
-1048861127 1917511814 -1691286448 1666662360 Thread: 18 
-1048861127 1917511814 -1691286448 1666662360 Thread: 15 
-1048861127 1917511814 -1691286448 1666662360 Thread: 56 
-1048861127 1917511814 -1691286448 1666662360 Thread: 60 
-1048861127 1917511814 -1691286448 1666662360 Thread: 3 
-1048861127 1917511814 -1691286448 1666662360 Thread: 5 
-1048861127 1917511814 -1691286448 1666662360 Thread: 21 
-1048861127 1917511814 -1691286448 1666662360 Thread: 61 
-1048861127 1917511814 -1691286448 1666662360 Thread: 57 
-1048861127 1917511814 -1691286448 1666662360 Thread: 58 
-1048861127 1917511814 -1691286448 1666662360 Thread: 62 
-1048861127 1917511814 -1691286448 1666662360 Thread: 43 
-1048861127 1917511814 -1691286448 1666662360 Thread: 51 
-1048861127 1917511814 -1691286448 1666662360 Thread: 29 
-1048861127 1917511814 -1691286448 1666662360 Thread: 38 
-1048861127 1917511814 -1691286448 1666662360 Thread: 12 
-1048861127 1917511814 -1691286448 1666662360 Thread: 8 
-1048861127 1917511814 -1691286448 1666662360 Thread: 6 
-1048861127 1917511814 -1691286448 1666662360 Thread: 41 
-1048861127 1917511814 -1691286448 1666662360 Thread: 35 
-1048861127 1917511814 -1691286448 1666662360 Thread: 9 
-1048861127 1917511814 -1691286448 1666662360 Thread: 37 
-1048861127 1917511814 -1691286448 1666662360 Thread: 42 
-1048861127 1917511814 -1691286448 1666662360 Thread: 39 
-1048861127 1917511814 -1691286448 1666662360 Thread: 63 
-1048861127 1917511814 -1691286448 1666662360 Thread: 46 
-1048861127 1917511814 -1691286448 1666662360 Thread: 49 
-1048861127 1917511814 -1691286448 1666662360 Thread: 54 
-1048861127 1917511814 -1691286448 1666662360 Thread: 53 
-1048861127 1917511814 -1691286448 1666662360 Thread: 59 
-1048861127 1917511814 -1691286448 1666662360 Thread: 26 
-1048861127 1917511814 -1691286448 1666662360 Thread: 24 
-1048861127 1917511814 -1691286448 1666662360 Thread: 32 
-1048861127 1917511814 -1691286448 1666662360 Thread: 27 
-1048861127 1917511814 -1691286448 1666662360 Thread: 31 
-1048861127 1917511814 -1691286448 1666662360 Thread: 25 
-1048861127 1917511814 -1691286448 1666662360 Thread: 34 
-1048861127 1917511814 -1691286448 1666662360 Thread: 1 
-1048861127 1917511814 -1691286448 1666662360 Thread: 44 
-1048861127 1917511814 -1691286448 1666662360 Thread: 2 
-1048861127 1917511814 -1691286448 1666662360 Thread: 23 
-1048861127 1917511814 -1691286448 1666662360 Thread: 40 
-1048861127 1917511814 -1691286448 1666662360 Thread: 22 
-1048861127 1917511814 -1691286448 1666662360 Thread: 33 
-1048861127 1917511814 -1691286448 1666662360 Thread: 30 


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/seedTilt19.txt <==
1289662441 -2146867301 72442842 -1586133842 Thread: 62 
1289662441 -2146867301 72442842 -1586133842 Thread: 61 
1289662441 -2146867301 72442842 -1586133842 Thread: 23 
1289662441 -2146867301 72442842 -1586133842 Thread: 27 
1289662441 -2146867301 72442842 -1586133842 Thread: 21 
1289662441 -2146867301 72442842 -1586133842 Thread: 12 
1289662441 -2146867301 72442842 -1586133842 Thread: 53 
1289662441 -2146867301 72442842 -1586133842 Thread: 52 
1289662441 -2146867301 72442842 -1586133842 Thread: 33 
1289662441 -2146867301 72442842 -1586133842 Thread: 56 
1289662441 -2146867301 72442842 -1586133842 Thread: 11 
1289662441 -2146867301 72442842 -1586133842 Thread: 22 
1289662441 -2146867301 72442842 -1586133842 Thread: 51 
1289662441 -2146867301 72442842 -1586133842 Thread: 46 
1289662441 -2146867301 72442842 -1586133842 Thread: 14 
1289662441 -2146867301 72442842 -1586133842 Thread: 20 
1289662441 -2146867301 72442842 -1586133842 Thread: 15 
1289662441 -2146867301 72442842 -1586133842 Thread: 3 
1289662441 -2146867301 72442842 -1586133842 Thread: 7 
1289662441 -2146867301 72442842 -1586133842 Thread: 38 
1289662441 -2146867301 72442842 -1586133842 Thread: 36 
1289662441 -2146867301 72442842 -1586133842 Thread: 0 
1289662441 -2146867301 72442842 -1586133842 Thread: 8 
1289662441 -2146867301 72442842 -1586133842 Thread: 55 
1289662441 -2146867301 72442842 -1586133842 Thread: 58 
1289662441 -2146867301 72442842 -1586133842 Thread: 63 
1289662441 -2146867301 72442842 -1586133842 Thread: 17 
1289662441 -2146867301 72442842 -1586133842 Thread: 44 
1289662441 -2146867301 72442842 -1586133842 Thread: 28 
1289662441 -2146867301 72442842 -1586133842 Thread: 50 
1289662441 -2146867301 72442842 -1586133842 Thread: 45 
1289662441 -2146867301 72442842 -1586133842 Thread: 9 
1289662441 -2146867301 72442842 -1586133842 Thread: 32 
1289662441 -2146867301 72442842 -1586133842 Thread: 37 
1289662441 -2146867301 72442842 -1586133842 Thread: 39 
1289662441 -2146867301 72442842 -1586133842 Thread: 19 
1289662441 -2146867301 72442842 -1586133842 Thread: 1 
1289662441 -2146867301 72442842 -1586133842 Thread: 6 
1289662441 -2146867301 72442842 -1586133842 Thread: 5 
1289662441 -2146867301 72442842 -1586133842 Thread: 59 
1289662441 -2146867301 72442842 -1586133842 Thread: 54 
1289662441 -2146867301 72442842 -1586133842 Thread: 29 
1289662441 -2146867301 72442842 -1586133842 Thread: 25 
1289662441 -2146867301 72442842 -1586133842 Thread: 26 
1289662441 -2146867301 72442842 -1586133842 Thread: 18 
1289662441 -2146867301 72442842 -1586133842 Thread: 13 
1289662441 -2146867301 72442842 -1586133842 Thread: 10 
1289662441 -2146867301 72442842 -1586133842 Thread: 42 
1289662441 -2146867301 72442842 -1586133842 Thread: 47 
1289662441 -2146867301 72442842 -1586133842 Thread: 48 
1289662441 -2146867301 72442842 -1586133842 Thread: 43 
1289662441 -2146867301 72442842 -1586133842 Thread: 4 
1289662441 -2146867301 72442842 -1586133842 Thread: 35 
1289662441 -2146867301 72442842 -1586133842 Thread: 34 
1289662441 -2146867301 72442842 -1586133842 Thread: 49 
1289662441 -2146867301 72442842 -1586133842 Thread: 24 
1289662441 -2146867301 72442842 -1586133842 Thread: 31 
1289662441 -2146867301 72442842 -1586133842 Thread: 40 
1289662441 -2146867301 72442842 -1586133842 Thread: 41 
1289662441 -2146867301 72442842 -1586133842 Thread: 2 
1289662441 -2146867301 72442842 -1586133842 Thread: 16 
1289662441 -2146867301 72442842 -1586133842 Thread: 60 
1289662441 -2146867301 72442842 -1586133842 Thread: 57 
1289662441 -2146867301 72442842 -1586133842 Thread: 30 


==> Ancillary/Data/5Fields/constMass/Data/_1536_12_50/seedTilt20.txt <==
-836054702 1628453614 -1457137697 -1734947644 Thread: 43 
-836054702 1628453614 -1457137697 -1734947644 Thread: 1 
-836054702 1628453614 -1457137697 -1734947644 Thread: 6 
-836054702 1628453614 -1457137697 -1734947644 Thread: 13 
-836054702 1628453614 -1457137697 -1734947644 Thread: 16 
-836054702 1628453614 -1457137697 -1734947644 Thread: 53 
-836054702 1628453614 -1457137697 -1734947644 Thread: 36 
-836054702 1628453614 -1457137697 -1734947644 Thread: 8 
-836054702 1628453614 -1457137697 -1734947644 Thread: 5 
-836054702 1628453614 -1457137697 -1734947644 Thread: 31 
-836054702 1628453614 -1457137697 -1734947644 Thread: 56 
-836054702 1628453614 -1457137697 -1734947644 Thread: 41 
-836054702 1628453614 -1457137697 -1734947644 Thread: 27 
-836054702 1628453614 -1457137697 -1734947644 Thread: 57 
-836054702 1628453614 -1457137697 -1734947644 Thread: 60 
-836054702 1628453614 -1457137697 -1734947644 Thread: 35 
-836054702 1628453614 -1457137697 -1734947644 Thread: 50 
-836054702 1628453614 -1457137697 -1734947644 Thread: 34 
-836054702 1628453614 -1457137697 -1734947644 Thread: 3 
-836054702 1628453614 -1457137697 -1734947644 Thread: 21 
-836054702 1628453614 -1457137697 -1734947644 Thread: 52 
-836054702 1628453614 -1457137697 -1734947644 Thread: 46 
-836054702 1628453614 -1457137697 -1734947644 Thread: 55 
-836054702 1628453614 -1457137697 -1734947644 Thread: 58 
-836054702 1628453614 -1457137697 -1734947644 Thread: 9 
-836054702 1628453614 -1457137697 -1734947644 Thread: 15 
-836054702 1628453614 -1457137697 -1734947644 Thread: 4 
-836054702 1628453614 -1457137697 -1734947644 Thread: 48 
-836054702 1628453614 -1457137697 -1734947644 Thread: 7 
-836054702 1628453614 -1457137697 -1734947644 Thread: 26 
-836054702 1628453614 -1457137697 -1734947644 Thread: 54 
-836054702 1628453614 -1457137697 -1734947644 Thread: 17 
-836054702 1628453614 -1457137697 -1734947644 Thread: 20 
-836054702 1628453614 -1457137697 -1734947644 Thread: 25 
-836054702 1628453614 -1457137697 -1734947644 Thread: 44 
-836054702 1628453614 -1457137697 -1734947644 Thread: 38 
-836054702 1628453614 -1457137697 -1734947644 Thread: 32 
-836054702 1628453614 -1457137697 -1734947644 Thread: 37 
-836054702 1628453614 -1457137697 -1734947644 Thread: 10 
-836054702 1628453614 -1457137697 -1734947644 Thread: 63 
-836054702 1628453614 -1457137697 -1734947644 Thread: 59 
-836054702 1628453614 -1457137697 -1734947644 Thread: 61 
-836054702 1628453614 -1457137697 -1734947644 Thread: 45 
-836054702 1628453614 -1457137697 -1734947644 Thread: 47 
-836054702 1628453614 -1457137697 -1734947644 Thread: 30 
-836054702 1628453614 -1457137697 -1734947644 Thread: 39 
-836054702 1628453614 -1457137697 -1734947644 Thread: 28 
-836054702 1628453614 -1457137697 -1734947644 Thread: 51 
-836054702 1628453614 -1457137697 -1734947644 Thread: 49 
-836054702 1628453614 -1457137697 -1734947644 Thread: 14 
-836054702 1628453614 -1457137697 -1734947644 Thread: 0 
-836054702 1628453614 -1457137697 -1734947644 Thread: 2 
-836054702 1628453614 -1457137697 -1734947644 Thread: 42 
-836054702 1628453614 -1457137697 -1734947644 Thread: 62 
-836054702 1628453614 -1457137697 -1734947644 Thread: 33 
-836054702 1628453614 -1457137697 -1734947644 Thread: 40 
-836054702 1628453614 -1457137697 -1734947644 Thread: 22 
-836054702 1628453614 -1457137697 -1734947644 Thread: 12 
-836054702 1628453614 -1457137697 -1734947644 Thread: 11 
-836054702 1628453614 -1457137697 -1734947644 Thread: 29 
-836054702 1628453614 -1457137697 -1734947644 Thread: 18 
-836054702 1628453614 -1457137697 -1734947644 Thread: 23 
-836054702 1628453614 -1457137697 -1734947644 Thread: 19 
-836054702 1628453614 -1457137697 -1734947644 Thread: 24 


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/axionNumTilt11.txt <==
27,2.70015e+06,2.55538e+09
81,8.29924e+06,3.01908e+10
135,2.31072e+07,2.21314e+10
189,2.61907e+07,1.52462e+10
243,2.98805e+07,1.0137e+10
297,3.44501e+07,6.75569e+09
351,3.94325e+07,4.64789e+09
405,4.45083e+07,3.36627e+09
459,4.95226e+07,2.56693e+09
513,5.44374e+07,2.03258e+09
567,5.93022e+07,1.64271e+09
621,6.42064e+07,1.33928e+09
675,6.92327e+07,1.1004e+09
729,7.44208e+07,9.16191e+08
783,7.97517e+07,7.74398e+08
837,8.51306e+07,6.63203e+08
891,9.03784e+07,5.72257e+08
945,9.52238e+07,4.96221e+08
999,9.93324e+07,4.32723e+08
1053,1.02333e+08,3.80763e+08
1107,1.03844e+08,3.39768e+08
1161,1.03514e+08,3.07788e+08
1215,1.0104e+08,2.8363e+08
1269,9.61773e+07,2.67059e+08
1323,8.87928e+07,2.58232e+08
1377,7.90055e+07,2.56436e+08
1431,6.73346e+07,2.58777e+08
1485,5.48274e+07,2.6059e+08
1539,4.30459e+07,2.5758e+08
1593,3.38249e+07,2.47194e+08
1647,2.8794e+07,2.28848e+08
1701,2.87459e+07,2.03877e+08
1755,3.31907e+07,1.75507e+08
1809,4.04743e+07,1.47146e+08
1863,4.83072e+07,1.22165e+08
1917,5.44791e+07,1.03696e+08
1971,5.74928e+07,9.25678e+07
2025,5.67344e+07,8.78823e+07
2079,5.23393e+07,8.81612e+07
2133,4.5089e+07,9.15116e+07
2187,3.63896e+07,9.56723e+07
2241,2.81655e+07,9.82006e+07
2295,2.24544e+07,9.69597e+07
2349,2.06851e+07,9.08822e+07
2403,2.29604e+07,8.06711e+07
2457,2.78816e+07,6.86736e+07
2511,3.31167e+07,5.78627e+07
2565,3.63797e+07,5.06223e+07
2619,3.62827e+07,4.79647e+07
2673,3.27299e+07,4.93571e+07
2727,2.68901e+07,5.30645e+07
2781,2.08483e+07,5.6458e+07
2835,1.68705e+07,5.69574e+07
2889,1.63861e+07,5.33279e+07
2943,1.91649e+07,4.65354e+07
2997,2.33367e+07,3.9172e+07
3051,2.63843e+07,3.39073e+07
3105,2.64827e+07,3.21521e+07
3159,2.33994e+07,3.37153e+07
3213,1.85927e+07,3.69447e+07
3267,1.44966e+07,3.92349e+07
3321,1.31883e+07,3.83199e+07
3375,1.50591e+07,3.3984e+07
3429,1.84716e+07,2.84625e+07
3483,2.08377e+07,2.47173e+07
3537,2.03565e+07,2.42767e+07
3591,1.71804e+07,2.64658e+07
3645,1.33099e+07,2.90313e+07
3699,1.1256e+07,2.94969e+07
3753,1.21967e+07,2.68975e+07
3807,1.50003e+07,2.267e+07
3861,1.71051e+07,1.95193e+07
3915,1.65867e+07,1.92357e+07
3969,1.36841e+07,2.13658e+07
4023,1.06193e+07,2.34989e+07
4077,9.76821e+06,2.31645e+07
4131,1.15422e+07,2.01622e+07
4185,1.39636e+07,1.68321e+07
4239,1.45111e+07,1.57007e+07
4293,1.24863e+07,1.71525e+07
4347,9.67225e+06,1.91989e+07
4401,8.63058e+06,1.93103e+07
4455,1.01114e+07,1.69196e+07
4509,1.22273e+07,1.41116e+07
4563,1.24696e+07,1.33589e+07
4617,1.04055e+07,1.4918e+07
4671,8.13439e+06,1.65678e+07
4725,7.97012e+06,1.59925e+07
4779,9.78911e+06,1.3493e+07
4833,1.11618e+07,1.16517e+07
4887,1.02453e+07,1.21971e+07
4941,7.99894e+06,1.39639e+07
4995,7.02553e+06,1.43155e+07
5049,8.30261e+06,1.24406e+07
5103,9.89097e+06,1.04332e+07
5157,9.48215e+06,1.05083e+07
5211,7.47068e+06,1.21119e+07
5265,6.42173e+06,1.2669e+07
5319,7.54189e+06,1.107e+07
5373,8.96815e+06,9.28139e+06
5427,8.44448e+06,9.50766e+06
5481,6.58518e+06,1.10158e+07
5535,5.97465e+06,1.11969e+07
5589,7.29916e+06,9.46782e+06
5643,8.27604e+06,8.21867e+06
5697,7.20594e+06,9.03698e+06
5751,5.64664e+06,1.02438e+07
5805,5.92852e+06,9.57284e+06
5859,7.35175e+06,7.86138e+06
5913,7.34276e+06,7.64947e+06
5967,5.77372e+06,8.93945e+06
6021,5.17669e+06,9.20925e+06
6075,6.37317e+06,7.72855e+06
6129,7.02835e+06,6.85854e+06
6183,5.81243e+06,7.84723e+06
6237,4.79148e+06,8.58864e+06
6291,5.6535e+06,7.4552e+06
6345,6.57352e+06,6.33971e+06
6399,5.64978e+06,7.07566e+06
6453,4.52525e+06,7.94424e+06
6507,5.21472e+06,7.00068e+06
6561,6.15767e+06,5.88918e+06
6615,5.31871e+06,6.55498e+06
6669,4.26871e+06,7.368e+06
6723,4.99212e+06,6.42652e+06
6777,5.79523e+06,5.4716e+06
6831,4.84519e+06,6.25031e+06
6885,4.03577e+06,6.84692e+06
6939,4.93579e+06,5.76539e+06
6993,5.40104e+06,5.16141e+06
7047,4.27536e+06,6.11859e+06
7101,3.93587e+06,6.26606e+06
7155,4.97146e+06,5.07929e+06
7209,4.85971e+06,5.06626e+06
7263,3.74273e+06,6.01304e+06
7317,4.08333e+06,5.49925e+06
7371,4.90921e+06,4.55809e+06
7425,4.12368e+06,5.21473e+06
7479,3.50441e+06,5.6597e+06
7533,4.40342e+06,4.63027e+06
7587,4.46289e+06,4.46931e+06
7641,3.4267e+06,5.3535e+06
7695,3.76161e+06,4.87586e+06
7749,4.46258e+06,4.07997e+06
7803,3.61828e+06,4.79893e+06
7857,3.29462e+06,4.9799e+06
7911,4.18243e+06,3.99455e+06
7965,3.81483e+06,4.25854e+06
8019,3.06365e+06,4.8741e+06
8073,3.80119e+06,4.03381e+06
8127,3.89556e+06,3.85293e+06
8181,2.98951e+06,4.63368e+06
8235,3.44955e+06,4.06584e+06
8289,3.86104e+06,3.57977e+06
8343,2.97424e+06,4.35294e+06
8397,3.17746e+06,4.03951e+06
8451,3.75805e+06,3.39172e+06
8505,2.95328e+06,4.09327e+06
8559,2.98451e+06,3.95274e+06
8613,3.62963e+06,3.24636e+06
8667,2.89811e+06,3.88064e+06
8721,2.85331e+06,3.82197e+06
8775,3.50108e+06,3.11695e+06
8829,2.80149e+06,3.72243e+06
8883,2.77139e+06,3.65753e+06
8937,3.37743e+06,2.99763e+06
8991,2.66869e+06,3.61319e+06
9045,2.73489e+06,3.46216e+06
9099,3.24897e+06,2.89647e+06
9153,2.5142e+06,3.53844e+06
9207,2.7449e+06,3.2341e+06
9261,3.0944e+06,2.8331e+06
9315,2.36456e+06,3.47098e+06
9369,2.79634e+06,2.97743e+06
9423,2.88828e+06,2.83142e+06
9477,2.26238e+06,3.36794e+06
9531,2.86092e+06,2.71981e+06
9585,2.61952e+06,2.90054e+06
9639,2.25886e+06,3.17829e+06
9693,2.87373e+06,2.5247e+06
9747,2.32383e+06,3.00299e+06
9801,2.37727e+06,2.88106e+06
9855,2.752e+06,2.4705e+06
9909,2.10127e+06,3.03992e+06
9933,2.16693e+06,2.94686e+06
9963,2.55914e+06,2.53577e+06
9999,2.67364e+06,2.39562e+06


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/axionNumTilt12.txt <==
27,2.70016e+06,2.55544e+09
81,8.30339e+06,3.0202e+10
135,2.31135e+07,2.21357e+10
189,2.61813e+07,1.52516e+10
243,2.9873e+07,1.0136e+10
297,3.4453e+07,6.75764e+09
351,3.94555e+07,4.65049e+09
405,4.45485e+07,3.36681e+09
459,4.95601e+07,2.56789e+09
513,5.44571e+07,2.03255e+09
567,5.92905e+07,1.64283e+09
621,6.41566e+07,1.34071e+09
675,6.9149e+07,1.10258e+09
729,7.43154e+07,9.188e+08
783,7.96473e+07,7.76357e+08
837,8.50565e+07,6.64396e+08
891,9.03694e+07,5.72824e+08
945,9.53184e+07,4.95434e+08
999,9.95667e+07,4.30629e+08
1053,1.0274e+08,3.77908e+08
1107,1.04462e+08,3.36295e+08
1161,1.04368e+08,3.04289e+08
1215,1.02121e+08,2.80648e+08
1269,9.74825e+07,2.64763e+08
1323,9.03622e+07,2.56401e+08
1377,8.08956e+07,2.54174e+08
1431,6.95475e+07,2.55695e+08
1485,5.72333e+07,2.57242e+08
1539,4.53747e+07,2.54561e+08
1593,3.57039e+07,2.45589e+08
1647,2.98527e+07,2.29617e+08
1701,2.87977e+07,2.07393e+08
1755,3.24097e+07,1.8079e+08
1809,3.9356e+07,1.5256e+08
1863,4.74406e+07,1.26128e+08
1917,5.42789e+07,1.05444e+08
1971,5.80558e+07,9.25766e+07
2025,5.792e+07,8.72064e+07
2079,5.3947e+07,8.72878e+07
2133,4.69304e+07,9.05643e+07
2187,3.82566e+07,9.47379e+07
2241,2.97763e+07,9.75613e+07
2295,2.34818e+07,9.72216e+07
2349,2.09386e+07,9.24211e+07
2403,2.25807e+07,8.30757e+07
2457,2.73027e+07,7.10548e+07
2511,3.28172e+07,5.94711e+07
2565,3.6645e+07,5.13001e+07
2619,3.7145e+07,4.79017e+07
2673,3.40232e+07,4.88556e+07
2727,2.83069e+07,5.24753e+07
2781,2.2005e+07,5.62657e+07
2835,1.74622e+07,5.75259e+07
2889,1.63705e+07,5.4616e+07
2943,1.88201e+07,4.80681e+07
2997,2.31022e+07,4.0359e+07
3051,2.65954e+07,3.44562e+07
3105,2.72081e+07,3.21328e+07
3159,2.44433e+07,3.33965e+07
3213,1.95974e+07,3.66951e+07
3267,1.51133e+07,3.94262e+07
3321,1.32837e+07,3.9099e+07
3375,1.48286e+07,3.50831e+07
3429,1.83236e+07,2.93621e+07
3483,2.11022e+07,2.50746e+07
3537,2.10614e+07,2.41519e+07
3591,1.80487e+07,2.62044e+07
3645,1.3947e+07,2.90548e+07
3699,1.14325e+07,3.00304e+07
3753,1.20399e+07,2.77492e+07
3807,1.48966e+07,2.33825e+07
3861,1.73685e+07,1.97909e+07
3915,1.72086e+07,1.91362e+07
3969,1.43656e+07,2.12206e+07
4023,1.10136e+07,2.3664e+07
4077,9.771e+06,2.37447e+07
4131,1.1407e+07,2.085e+07
4185,1.4067e+07,1.72054e+07
4239,1.49775e+07,1.5675e+07
4293,1.30782e+07,1.70235e+07
4347,1.00353e+07,1.93263e+07
4401,8.64244e+06,1.97951e+07
4455,1.0015e+07,1.74857e+07
4509,1.23727e+07,1.43848e+07
4563,1.29204e+07,1.33059e+07
4617,1.08795e+07,1.48537e+07
4671,8.32959e+06,1.68046e+07
4725,7.91284e+06,1.64833e+07
4779,9.80288e+06,1.38652e+07
4833,1.14574e+07,1.17086e+07
4887,1.06718e+07,1.21386e+07
4941,8.25493e+06,1.40947e+07
4995,7.03179e+06,1.46922e+07
5049,8.29945e+06,1.27975e+07
5103,1.01148e+07,1.05331e+07
5157,9.84531e+06,1.04767e+07
5211,7.70287e+06,1.22251e+07
5265,6.44367e+06,1.29877e+07
5319,7.56676e+06,1.13625e+07
5373,9.18604e+06,9.36135e+06
5427,8.74908e+06,9.50887e+06
5481,6.75215e+06,1.11632e+07
5535,5.99229e+06,1.14821e+07
5589,7.37352e+06,9.67707e+06
5643,8.50989e+06,8.26078e+06
5697,7.44593e+06,9.08038e+06
5751,5.73545e+06,1.04402e+07
5805,5.95542e+06,9.81664e+06
5859,7.49785e+06,7.97039e+06
5913,7.5751e+06,7.67645e+06
5967,5.91622e+06,9.05905e+06
6021,5.2121e+06,9.42995e+06
6075,6.46713e+06,7.87495e+06
6129,7.22643e+06,6.89912e+06
6183,5.97023e+06,7.93301e+06
6237,4.84574e+06,8.77376e+06
6291,5.72905e+06,7.60538e+06
6345,6.73933e+06,6.39655e+06
6399,5.80041e+06,7.1527e+06
6453,4.592e+06,8.10036e+06
6507,5.28752e+06,7.13928e+06
6561,6.30166e+06,5.95433e+06
6615,5.45466e+06,6.63251e+06
6669,4.33922e+06,7.50501e+06
6723,5.0678e+06,6.54898e+06
6777,5.92553e+06,5.53986e+06
6831,4.96535e+06,6.32924e+06
6885,4.10404e+06,6.97234e+06
6939,5.01593e+06,5.87234e+06
6993,5.52305e+06,5.22712e+06
7047,4.37806e+06,6.20233e+06
7101,4.0007e+06,6.38237e+06
7155,5.05815e+06,5.1695e+06
7209,4.97288e+06,5.13062e+06
7263,3.82791e+06,6.10302e+06
7317,4.14829e+06,5.60377e+06
7371,5.00172e+06,4.63374e+06
7425,4.22506e+06,5.28154e+06
7479,3.57514e+06,5.75274e+06
7533,4.47213e+06,4.72154e+06
7587,4.55919e+06,4.53372e+06
7641,3.51285e+06,5.42538e+06
7695,3.82141e+06,4.96942e+06
7749,4.54114e+06,4.15473e+06
7803,3.71287e+06,4.85598e+06
7857,3.35851e+06,5.06416e+06
7911,4.24444e+06,4.07851e+06
7965,3.90682e+06,4.31207e+06
8019,3.13613e+06,4.94469e+06
8073,3.85361e+06,4.12147e+06
8127,3.97829e+06,3.90963e+06
8181,3.06899e+06,4.69196e+06
8235,3.4984e+06,4.15194e+06
8289,3.93352e+06,3.64098e+06
8343,3.05676e+06,4.40307e+06
8397,3.22602e+06,4.12084e+06
8451,3.82218e+06,3.45597e+06
8505,3.03555e+06,4.13865e+06
8559,3.03348e+06,4.02919e+06
8613,3.68819e+06,3.31091e+06
8667,2.97803e+06,3.92396e+06
8721,2.90243e+06,3.89355e+06
8775,3.55595e+06,3.18076e+06
8829,2.87856e+06,3.76431e+06
8883,2.81949e+06,3.7255e+06
8937,3.43027e+06,3.05942e+06
8991,2.7431e+06,3.65353e+06
9045,2.78029e+06,3.52859e+06
9099,3.30165e+06,2.95474e+06
9153,2.58568e+06,3.57749e+06
9207,2.78636e+06,3.30066e+06
9261,3.14921e+06,2.88532e+06
9315,2.43144e+06,3.5111e+06
9369,2.83444e+06,3.04325e+06
9423,2.9461e+06,2.87752e+06
9477,2.3235e+06,3.40975e+06
9531,2.89619e+06,2.78507e+06
9585,2.68201e+06,2.93869e+06
9639,2.31081e+06,3.22565e+06
9693,2.91011e+06,2.58555e+06
9747,2.38944e+06,3.03511e+06
9801,2.41775e+06,2.93617e+06
9855,2.7953e+06,2.52169e+06
9909,2.16426e+06,3.07152e+06
9933,2.21556e+06,2.99151e+06
9963,2.59017e+06,2.59673e+06
9999,2.71521e+06,2.44601e+06


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/axionNumTilt13.txt <==
27,2.70012e+06,2.55549e+09
81,8.30385e+06,3.01984e+10
135,2.31229e+07,2.21303e+10
189,2.61963e+07,1.52516e+10
243,2.9879e+07,1.01392e+10
297,3.44486e+07,6.75464e+09
351,3.94342e+07,4.64736e+09
405,4.45015e+07,3.36532e+09
459,4.94899e+07,2.56821e+09
513,5.4371e+07,2.03477e+09
567,5.91934e+07,1.64474e+09
621,6.40367e+07,1.3422e+09
675,6.89912e+07,1.10431e+09
729,7.41168e+07,9.19367e+08
783,7.93989e+07,7.77066e+08
837,8.47418e+07,6.6539e+08
891,8.99534e+07,5.73914e+08
945,9.47535e+07,4.97899e+08
999,9.88144e+07,4.3381e+08
1053,1.01786e+08,3.81341e+08
1107,1.03297e+08,3.39689e+08
1161,1.02992e+08,3.07584e+08
1215,1.00569e+08,2.83539e+08
1269,9.5791e+07,2.66936e+08
1323,8.85259e+07,2.5803e+08
1377,7.88778e+07,2.5623e+08
1431,6.73673e+07,2.58159e+08
1485,5.50275e+07,2.59368e+08
1539,4.3369e+07,2.55749e+08
1593,3.41564e+07,2.45351e+08
1647,2.89862e+07,2.27486e+08
1701,2.86845e+07,2.03265e+08
1755,3.28498e+07,1.75438e+08
1809,3.98871e+07,1.47746e+08
1863,4.75804e+07,1.23455e+08
1917,5.38209e+07,1.04863e+08
1971,5.71037e+07,9.28857e+07
2025,5.66748e+07,8.73982e+07
2079,5.25355e+07,8.73044e+07
2133,4.54159e+07,9.05654e+07
2187,3.67236e+07,9.48042e+07
2241,2.84027e+07,9.7487e+07
2295,2.25105e+07,9.64828e+07
2349,2.05043e+07,9.08012e+07
2403,2.25634e+07,8.10243e+07
2457,2.73898e+07,6.92454e+07
2511,3.27074e+07,5.83855e+07
2565,3.62105e+07,5.07305e+07
2619,3.63858e+07,4.75811e+07
2673,3.29939e+07,4.87542e+07
2727,2.71447e+07,5.25182e+07
2781,2.09466e+07,5.61781e+07
2835,1.67525e+07,5.6998e+07
2889,1.60989e+07,5.35988e+07
2943,1.88381e+07,4.6854e+07
2997,2.31206e+07,3.93412e+07
3051,2.63662e+07,3.38059e+07
3105,2.6627e+07,3.18538e+07
3159,2.35785e+07,3.33976e+07
3213,1.86765e+07,3.67562e+07
3267,1.44248e+07,3.92359e+07
3321,1.29921e+07,3.84638e+07
3375,1.4839e+07,3.41823e+07
3429,1.83545e+07,2.85523e+07
3483,2.0887e+07,2.45834e+07
3537,2.05039e+07,2.40263e+07
3591,1.72851e+07,2.6286e+07
3645,1.32761e+07,2.90259e+07
3699,1.11009e+07,2.96264e+07
3753,1.20272e+07,2.70457e+07
3807,1.49341e+07,2.26984e+07
3861,1.71736e+07,1.9391e+07
3915,1.67037e+07,1.90648e+07
3969,1.3731e+07,2.12812e+07
4023,1.05468e+07,2.35347e+07
4077,9.62422e+06,2.32831e+07
4131,1.14408e+07,2.02452e+07
4185,1.39883e+07,1.67753e+07
4239,1.46226e+07,1.55466e+07
4293,1.25542e+07,1.7048e+07
4347,9.611e+06,1.9239e+07
4401,8.48973e+06,1.94352e+07
4455,1.00263e+07,1.6994e+07
4509,1.22819e+07,1.40284e+07
4563,1.25875e+07,1.32042e+07
4617,1.04327e+07,1.48647e+07
4671,8.02502e+06,1.66633e+07
4725,7.84261e+06,1.61127e+07
4779,9.78974e+06,1.34703e+07
4833,1.12753e+07,1.1506e+07
4887,1.03089e+07,1.21147e+07
4941,7.91953e+06,1.40345e+07
4995,6.89771e+06,1.44316e+07
5049,8.28417e+06,1.24402e+07
5103,9.99301e+06,1.03087e+07
5157,9.54987e+06,1.04225e+07
5211,7.39751e+06,1.21728e+07
5265,6.3003e+06,1.27814e+07
5319,7.53742e+06,1.10609e+07
5373,9.07651e+06,9.15245e+06
5427,8.48862e+06,9.44672e+06
5481,6.48491e+06,1.11095e+07
5535,5.87702e+06,1.12835e+07
5589,7.34721e+06,9.40338e+06
5643,8.38003e+06,8.09831e+06
5697,7.18388e+06,9.04982e+06
5751,5.52444e+06,1.03585e+07
5805,5.90153e+06,9.58775e+06
5859,7.45522e+06,7.74062e+06
5913,7.38357e+06,7.59747e+06
5967,5.67007e+06,9.03676e+06
6021,5.10441e+06,9.2721e+06
6075,6.4515e+06,7.63535e+06
6129,7.10066e+06,6.77492e+06
6183,5.73458e+06,7.91803e+06
6237,4.70136e+06,8.67026e+06
6291,5.71224e+06,7.38316e+06
6345,6.65484e+06,6.2485e+06
6399,5.58482e+06,7.13431e+06
6453,4.43413e+06,8.02652e+06
6507,5.26987e+06,6.93319e+06
6561,6.23488e+06,5.80229e+06
6615,5.24882e+06,6.61978e+06
6669,4.19e+06,7.4375e+06
6723,5.0593e+06,6.3474e+06
6777,5.8522e+06,5.40795e+06
6831,4.7617e+06,6.32706e+06
6885,3.98514e+06,6.88859e+06
6939,5.01795e+06,5.67414e+06
6993,5.42219e+06,5.13317e+06
7047,4.17986e+06,6.20744e+06
7101,3.9328e+06,6.25965e+06
7155,5.05588e+06,4.98711e+06
7209,4.82564e+06,5.09495e+06
7263,3.66357e+06,6.08403e+06
7317,4.13642e+06,5.43723e+06
7371,4.95602e+06,4.50644e+06
7425,4.04375e+06,5.28781e+06
7479,3.48439e+06,5.6711e+06
7533,4.48184e+06,4.54589e+06
7587,4.43535e+06,4.4913e+06
7641,3.35489e+06,5.41727e+06
7695,3.81815e+06,4.81277e+06
7749,4.49261e+06,4.04499e+06
7803,3.53627e+06,4.87396e+06
7857,3.30611e+06,4.96178e+06
7911,4.24717e+06,3.92468e+06
7965,3.75225e+06,4.31489e+06
8019,3.03384e+06,4.89722e+06
8073,3.87522e+06,3.95474e+06
8127,3.8625e+06,3.88039e+06
8181,2.93286e+06,4.68358e+06
8235,3.51766e+06,3.99254e+06
8289,3.85406e+06,3.58215e+06
8343,2.90453e+06,4.41578e+06
8397,3.2348e+06,3.97698e+06
8451,3.76894e+06,3.37673e+06
8505,2.87874e+06,4.16109e+06
8559,3.03357e+06,3.89866e+06
8613,3.64925e+06,3.22285e+06
8667,2.82279e+06,3.94949e+06
8721,2.89969e+06,3.77081e+06
8775,3.52092e+06,3.09334e+06
8829,2.7276e+06,3.79003e+06
8883,2.82094e+06,3.60367e+06
8937,3.38978e+06,2.98128e+06
8991,2.59865e+06,3.6772e+06
9045,2.79241e+06,3.40098e+06
9099,3.24549e+06,2.89572e+06
9153,2.45385e+06,3.59301e+06
9207,2.81124e+06,3.16447e+06
9261,3.06744e+06,2.8556e+06
9315,2.32439e+06,3.50584e+06
9369,2.86458e+06,2.90637e+06
9423,2.83534e+06,2.87945e+06
9477,2.25503e+06,3.37044e+06
9531,2.91488e+06,2.66328e+06
9585,2.54934e+06,2.96539e+06
9639,2.29127e+06,3.1419e+06
9693,2.89197e+06,2.50375e+06
9747,2.26038e+06,3.06067e+06
9801,2.43915e+06,2.81672e+06
9855,2.72125e+06,2.4973e+06
9909,2.07686e+06,3.05921e+06
9933,2.20911e+06,2.90184e+06
9963,2.61701e+06,2.47622e+06
9999,2.64007e+06,2.42473e+06


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/axionNumTilt14.txt <==
27,2.70014e+06,2.55536e+09
81,8.30079e+06,3.01828e+10
135,2.31165e+07,2.21349e+10
189,2.61886e+07,1.52397e+10
243,2.98849e+07,1.01305e+10
297,3.44774e+07,6.75509e+09
351,3.94895e+07,4.64991e+09
405,4.45776e+07,3.37359e+09
459,4.95957e+07,2.57485e+09
513,5.45152e+07,2.038e+09
567,5.93783e+07,1.64647e+09
621,6.42543e+07,1.34217e+09
675,6.92096e+07,1.10371e+09
729,7.42955e+07,9.19705e+08
783,7.95063e+07,7.77564e+08
837,8.47539e+07,6.65995e+08
891,8.98721e+07,5.74786e+08
945,9.46148e+07,4.97396e+08
999,9.86664e+07,4.32542e+08
1053,1.01664e+08,3.80146e+08
1107,1.03231e+08,3.3877e+08
1161,1.03027e+08,3.06628e+08
1215,1.00757e+08,2.82253e+08
1269,9.61896e+07,2.65671e+08
1323,8.92107e+07,2.56679e+08
1377,7.9914e+07,2.54281e+08
1431,6.8731e+07,2.55597e+08
1485,5.65505e+07,2.56881e+08
1539,4.47644e+07,2.54618e+08
1593,3.51464e+07,2.45936e+08
1647,2.94102e+07,2.29667e+08
1701,2.85734e+07,2.06687e+08
1755,3.24536e+07,1.7905e+08
1809,3.95702e+07,1.50174e+08
1863,4.76015e+07,1.24287e+08
1917,5.42183e+07,1.04754e+08
1971,5.77777e+07,9.25741e+07
2025,5.75287e+07,8.7109e+07
2079,5.35184e+07,8.70655e+07
2133,4.64919e+07,9.03065e+07
2187,3.78153e+07,9.44804e+07
2241,2.93492e+07,9.73641e+07
2295,2.31269e+07,9.69501e+07
2349,2.07312e+07,9.18774e+07
2403,2.25346e+07,8.22313e+07
2457,2.73269e+07,7.01962e+07
2511,3.27865e+07,5.89286e+07
2565,3.65037e+07,5.10227e+07
2619,3.6903e+07,4.768e+07
2673,3.37037e+07,4.87014e+07
2727,2.79573e+07,5.23423e+07
2781,2.16939e+07,5.60513e+07
2835,1.72461e+07,5.71948e+07
2889,1.62625e+07,5.4204e+07
2943,1.87798e+07,4.76386e+07
2997,2.30592e+07,4.00117e+07
3051,2.64962e+07,3.41946e+07
3105,2.70309e+07,3.193e+07
3159,2.41986e+07,3.32543e+07
3213,1.93353e+07,3.65716e+07
3267,1.49009e+07,3.92625e+07
3321,1.31637e+07,3.88582e+07
3375,1.47882e+07,3.47777e+07
3429,1.82965e+07,2.90784e+07
3483,2.102e+07,2.48664e+07
3537,2.08986e+07,2.40171e+07
3591,1.78325e+07,2.61179e+07
3645,1.37428e+07,2.89685e+07
3699,1.13039e+07,2.98784e+07
3753,1.19979e+07,2.75258e+07
3807,1.48857e+07,2.31381e+07
3861,1.73086e+07,1.96005e+07
3915,1.70616e+07,1.90366e+07
3969,1.41686e+07,2.11779e+07
4023,1.08506e+07,2.35972e+07
4077,9.70338e+06,2.35849e+07
4131,1.14095e+07,2.06252e+07
4185,1.40444e+07,1.70158e+07
4239,1.48609e+07,1.55957e+07
4293,1.28994e+07,1.70064e+07
4347,9.88915e+06,1.92762e+07
4401,8.5921e+06,1.9654e+07
4455,1.00249e+07,1.72864e+07
4509,1.23399e+07,1.42375e+07
4563,1.27933e+07,1.32629e+07
4617,1.07191e+07,1.48464e+07
4671,8.23653e+06,1.67272e+07
4725,7.90756e+06,1.63178e+07
4779,9.7987e+06,1.37105e+07
4833,1.13719e+07,1.16471e+07
4887,1.05312e+07,1.21287e+07
4941,8.15307e+06,1.40444e+07
4995,7.01315e+06,1.45591e+07
5049,8.2975e+06,1.26542e+07
5103,1.00425e+07,1.04748e+07
5157,9.72345e+06,1.04664e+07
5211,7.61938e+06,1.21691e+07
5265,6.42479e+06,1.28722e+07
5319,7.5495e+06,1.12561e+07
5373,9.11428e+06,9.31269e+06
5427,8.65023e+06,9.48412e+06
5481,6.68985e+06,1.11003e+07
5535,5.97334e+06,1.13828e+07
5589,7.34291e+06,9.59606e+06
5643,8.43584e+06,8.22364e+06
5697,7.36584e+06,9.04679e+06
5751,5.69422e+06,1.03703e+07
5805,5.93604e+06,9.73005e+06
5859,7.45055e+06,7.91595e+06
5913,7.50132e+06,7.64575e+06
5967,5.86031e+06,9.0129e+06
6021,5.18779e+06,9.35517e+06
6075,6.435e+06,7.81179e+06
6129,7.1654e+06,6.86531e+06
6183,5.91215e+06,7.8947e+06
6237,4.81425e+06,8.71268e+06
6291,5.70132e+06,7.54495e+06
6345,6.69068e+06,6.35699e+06
6399,5.74575e+06,7.11682e+06
6453,4.55431e+06,8.05216e+06
6507,5.26179e+06,7.08308e+06
6561,6.26295e+06,5.90908e+06
6615,5.4011e+06,6.60272e+06
6669,4.29961e+06,7.46518e+06
6723,5.04679e+06,6.49181e+06
6777,5.8901e+06,5.49658e+06
6831,4.91132e+06,6.30598e+06
6885,4.06879e+06,6.9332e+06
6939,4.99992e+06,5.81464e+06
6993,5.48449e+06,5.19108e+06
7047,4.32403e+06,6.18506e+06
7101,3.97693e+06,6.33612e+06
7155,5.043e+06,5.11404e+06
7209,4.92364e+06,5.1114e+06
7263,3.78361e+06,6.07985e+06
7317,4.13785e+06,5.54753e+06
7371,4.97389e+06,4.59607e+06
7425,4.17143e+06,5.27016e+06
7479,3.55105e+06,5.71338e+06
7533,4.46196e+06,4.66887e+06
7587,4.51303e+06,4.51778e+06
7641,3.47224e+06,5.40494e+06
7695,3.81507e+06,4.91572e+06
7749,4.51085e+06,4.1258e+06
7803,3.66337e+06,4.84688e+06
7857,3.34569e+06,5.01913e+06
7911,4.22823e+06,4.03835e+06
7965,3.85781e+06,4.30456e+06
8019,3.11335e+06,4.91179e+06
8073,3.84579e+06,4.07516e+06
8127,3.93527e+06,3.89849e+06
8181,3.0376e+06,4.6698e+06
8235,3.49405e+06,4.10408e+06
8289,3.89747e+06,3.62524e+06
8343,3.02026e+06,4.38796e+06
8397,3.22211e+06,4.07452e+06
8451,3.79172e+06,3.43697e+06
8505,2.99724e+06,4.12708e+06
8559,3.02871e+06,3.98568e+06
8613,3.66157e+06,3.29001e+06
8667,2.93981e+06,3.91403e+06
8721,2.89696e+06,3.85261e+06
8775,3.53145e+06,3.15929e+06
8829,2.84133e+06,3.755e+06
8883,2.81425e+06,3.68647e+06
8937,3.40619e+06,3.03866e+06
8991,2.70699e+06,3.64547e+06
9045,2.77738e+06,3.4885e+06
9099,3.27469e+06,2.93835e+06
9153,2.55315e+06,3.56761e+06
9207,2.78568e+06,3.25948e+06
9261,3.11666e+06,2.87648e+06
9315,2.40667e+06,3.49461e+06
9369,2.83218e+06,3.00548e+06
9423,2.90921e+06,2.87411e+06
9477,2.30857e+06,3.38496e+06
9531,2.88795e+06,2.75475e+06
9585,2.64448e+06,2.93705e+06
9639,2.30539e+06,3.19304e+06
9693,2.89181e+06,2.56629e+06
9747,2.35754e+06,3.02903e+06
9801,2.41754e+06,2.8999e+06
9855,2.7656e+06,2.51461e+06
9909,2.14513e+06,3.0542e+06
9933,2.21264e+06,2.95871e+06
9963,2.58564e+06,2.56608e+06
9999,2.68552e+06,2.43986e+06


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 10000


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/seedTilt11.txt <==
-1708273148 1974583835 -966866178 -626323060 Thread: 0 
-1708273148 1974583835 -966866178 -626323060 Thread: 33 
-1708273148 1974583835 -966866178 -626323060 Thread: 62 
-1708273148 1974583835 -966866178 -626323060 Thread: 12 
-1708273148 1974583835 -966866178 -626323060 Thread: 15 
-1708273148 1974583835 -966866178 -626323060 Thread: 31 
-1708273148 1974583835 -966866178 -626323060 Thread: 18 
-1708273148 1974583835 -966866178 -626323060 Thread: 52 
-1708273148 1974583835 -966866178 -626323060 Thread: 58 
-1708273148 1974583835 -966866178 -626323060 Thread: 32 
-1708273148 1974583835 -966866178 -626323060 Thread: 53 
-1708273148 1974583835 -966866178 -626323060 Thread: 22 
-1708273148 1974583835 -966866178 -626323060 Thread: 54 
-1708273148 1974583835 -966866178 -626323060 Thread: 45 
-1708273148 1974583835 -966866178 -626323060 Thread: 46 
-1708273148 1974583835 -966866178 -626323060 Thread: 51 
-1708273148 1974583835 -966866178 -626323060 Thread: 6 
-1708273148 1974583835 -966866178 -626323060 Thread: 2 
-1708273148 1974583835 -966866178 -626323060 Thread: 63 
-1708273148 1974583835 -966866178 -626323060 Thread: 48 
-1708273148 1974583835 -966866178 -626323060 Thread: 3 
-1708273148 1974583835 -966866178 -626323060 Thread: 14 
-1708273148 1974583835 -966866178 -626323060 Thread: 7 
-1708273148 1974583835 -966866178 -626323060 Thread: 41 
-1708273148 1974583835 -966866178 -626323060 Thread: 38 
-1708273148 1974583835 -966866178 -626323060 Thread: 28 
-1708273148 1974583835 -966866178 -626323060 Thread: 9 
-1708273148 1974583835 -966866178 -626323060 Thread: 55 
-1708273148 1974583835 -966866178 -626323060 Thread: 59 
-1708273148 1974583835 -966866178 -626323060 Thread: 23 
-1708273148 1974583835 -966866178 -626323060 Thread: 44 
-1708273148 1974583835 -966866178 -626323060 Thread: 43 
-1708273148 1974583835 -966866178 -626323060 Thread: 21 
-1708273148 1974583835 -966866178 -626323060 Thread: 61 
-1708273148 1974583835 -966866178 -626323060 Thread: 37 
-1708273148 1974583835 -966866178 -626323060 Thread: 36 
-1708273148 1974583835 -966866178 -626323060 Thread: 29 
-1708273148 1974583835 -966866178 -626323060 Thread: 60 
-1708273148 1974583835 -966866178 -626323060 Thread: 19 
-1708273148 1974583835 -966866178 -626323060 Thread: 47 
-1708273148 1974583835 -966866178 -626323060 Thread: 11 
-1708273148 1974583835 -966866178 -626323060 Thread: 20 
-1708273148 1974583835 -966866178 -626323060 Thread: 25 
-1708273148 1974583835 -966866178 -626323060 Thread: 39 
-1708273148 1974583835 -966866178 -626323060 Thread: 16 
-1708273148 1974583835 -966866178 -626323060 Thread: 17 
-1708273148 1974583835 -966866178 -626323060 Thread: 49 
-1708273148 1974583835 -966866178 -626323060 Thread: 27 
-1708273148 1974583835 -966866178 -626323060 Thread: 5 
-1708273148 1974583835 -966866178 -626323060 Thread: 10 
-1708273148 1974583835 -966866178 -626323060 Thread: 13 
-1708273148 1974583835 -966866178 -626323060 Thread: 57 
-1708273148 1974583835 -966866178 -626323060 Thread: 26 
-1708273148 1974583835 -966866178 -626323060 Thread: 34 
-1708273148 1974583835 -966866178 -626323060 Thread: 4 
-1708273148 1974583835 -966866178 -626323060 Thread: 8 
-1708273148 1974583835 -966866178 -626323060 Thread: 40 
-1708273148 1974583835 -966866178 -626323060 Thread: 50 
-1708273148 1974583835 -966866178 -626323060 Thread: 42 
-1708273148 1974583835 -966866178 -626323060 Thread: 30 
-1708273148 1974583835 -966866178 -626323060 Thread: 35 
-1708273148 1974583835 -966866178 -626323060 Thread: 1 
-1708273148 1974583835 -966866178 -626323060 Thread: 24 
-1708273148 1974583835 -966866178 -626323060 Thread: 56 


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/seedTilt12.txt <==
104656549 -1700655610 1764513804 -284364371 Thread: 59 
104656549 -1700655610 1764513804 -284364371 Thread: 38 
104656549 -1700655610 1764513804 -284364371 Thread: 63 
104656549 -1700655610 1764513804 -284364371 Thread: 27 
104656549 -1700655610 1764513804 -284364371 Thread: 35 
104656549 -1700655610 1764513804 -284364371 Thread: 56 
104656549 -1700655610 1764513804 -284364371 Thread: 24 
104656549 -1700655610 1764513804 -284364371 Thread: 28 
104656549 -1700655610 1764513804 -284364371 Thread: 25 
104656549 -1700655610 1764513804 -284364371 Thread: 2 
104656549 -1700655610 1764513804 -284364371 Thread: 55 
104656549 -1700655610 1764513804 -284364371 Thread: 43 
104656549 -1700655610 1764513804 -284364371 Thread: 61 
104656549 -1700655610 1764513804 -284364371 Thread: 49 
104656549 -1700655610 1764513804 -284364371 Thread: 33 
104656549 -1700655610 1764513804 -284364371 Thread: 17 
104656549 -1700655610 1764513804 -284364371 Thread: 50 
104656549 -1700655610 1764513804 -284364371 Thread: 45 
104656549 -1700655610 1764513804 -284364371 Thread: 29 
104656549 -1700655610 1764513804 -284364371 Thread: 36 
104656549 -1700655610 1764513804 -284364371 Thread: 10 
104656549 -1700655610 1764513804 -284364371 Thread: 31 
104656549 -1700655610 1764513804 -284364371 Thread: 58 
104656549 -1700655610 1764513804 -284364371 Thread: 7 
104656549 -1700655610 1764513804 -284364371 Thread: 6 
104656549 -1700655610 1764513804 -284364371 Thread: 23 
104656549 -1700655610 1764513804 -284364371 Thread: 30 
104656549 -1700655610 1764513804 -284364371 Thread: 22 
104656549 -1700655610 1764513804 -284364371 Thread: 34 
104656549 -1700655610 1764513804 -284364371 Thread: 1 
104656549 -1700655610 1764513804 -284364371 Thread: 52 
104656549 -1700655610 1764513804 -284364371 Thread: 39 
104656549 -1700655610 1764513804 -284364371 Thread: 40 
104656549 -1700655610 1764513804 -284364371 Thread: 16 
104656549 -1700655610 1764513804 -284364371 Thread: 57 
104656549 -1700655610 1764513804 -284364371 Thread: 8 
104656549 -1700655610 1764513804 -284364371 Thread: 44 
104656549 -1700655610 1764513804 -284364371 Thread: 54 
104656549 -1700655610 1764513804 -284364371 Thread: 42 
104656549 -1700655610 1764513804 -284364371 Thread: 47 
104656549 -1700655610 1764513804 -284364371 Thread: 0 
104656549 -1700655610 1764513804 -284364371 Thread: 9 
104656549 -1700655610 1764513804 -284364371 Thread: 41 
104656549 -1700655610 1764513804 -284364371 Thread: 26 
104656549 -1700655610 1764513804 -284364371 Thread: 21 
104656549 -1700655610 1764513804 -284364371 Thread: 46 
104656549 -1700655610 1764513804 -284364371 Thread: 18 
104656549 -1700655610 1764513804 -284364371 Thread: 15 
104656549 -1700655610 1764513804 -284364371 Thread: 20 
104656549 -1700655610 1764513804 -284364371 Thread: 12 
104656549 -1700655610 1764513804 -284364371 Thread: 13 
104656549 -1700655610 1764513804 -284364371 Thread: 48 
104656549 -1700655610 1764513804 -284364371 Thread: 51 
104656549 -1700655610 1764513804 -284364371 Thread: 4 
104656549 -1700655610 1764513804 -284364371 Thread: 5 
104656549 -1700655610 1764513804 -284364371 Thread: 37 
104656549 -1700655610 1764513804 -284364371 Thread: 60 
104656549 -1700655610 1764513804 -284364371 Thread: 32 
104656549 -1700655610 1764513804 -284364371 Thread: 14 
104656549 -1700655610 1764513804 -284364371 Thread: 11 
104656549 -1700655610 1764513804 -284364371 Thread: 19 
104656549 -1700655610 1764513804 -284364371 Thread: 3 
104656549 -1700655610 1764513804 -284364371 Thread: 62 
104656549 -1700655610 1764513804 -284364371 Thread: 53 


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/seedTilt13.txt <==
-1277950332 1113328506 -1111723466 1251799579 Thread: 37 
-1277950332 1113328506 -1111723466 1251799579 Thread: 31 
-1277950332 1113328506 -1111723466 1251799579 Thread: 43 
-1277950332 1113328506 -1111723466 1251799579 Thread: 35 
-1277950332 1113328506 -1111723466 1251799579 Thread: 60 
-1277950332 1113328506 -1111723466 1251799579 Thread: 1 
-1277950332 1113328506 -1111723466 1251799579 Thread: 48 
-1277950332 1113328506 -1111723466 1251799579 Thread: 54 
-1277950332 1113328506 -1111723466 1251799579 Thread: 55 
-1277950332 1113328506 -1111723466 1251799579 Thread: 34 
-1277950332 1113328506 -1111723466 1251799579 Thread: 63 
-1277950332 1113328506 -1111723466 1251799579 Thread: 58 
-1277950332 1113328506 -1111723466 1251799579 Thread: 59 
-1277950332 1113328506 -1111723466 1251799579 Thread: 23 
-1277950332 1113328506 -1111723466 1251799579 Thread: 17 
-1277950332 1113328506 -1111723466 1251799579 Thread: 0 
-1277950332 1113328506 -1111723466 1251799579 Thread: 61 
-1277950332 1113328506 -1111723466 1251799579 Thread: 47 
-1277950332 1113328506 -1111723466 1251799579 Thread: 46 
-1277950332 1113328506 -1111723466 1251799579 Thread: 30 
-1277950332 1113328506 -1111723466 1251799579 Thread: 57 
-1277950332 1113328506 -1111723466 1251799579 Thread: 29 
-1277950332 1113328506 -1111723466 1251799579 Thread: 27 
-1277950332 1113328506 -1111723466 1251799579 Thread: 9 
-1277950332 1113328506 -1111723466 1251799579 Thread: 26 
-1277950332 1113328506 -1111723466 1251799579 Thread: 62 
-1277950332 1113328506 -1111723466 1251799579 Thread: 36 
-1277950332 1113328506 -1111723466 1251799579 Thread: 32 
-1277950332 1113328506 -1111723466 1251799579 Thread: 39 
-1277950332 1113328506 -1111723466 1251799579 Thread: 28 
-1277950332 1113328506 -1111723466 1251799579 Thread: 6 
-1277950332 1113328506 -1111723466 1251799579 Thread: 52 
-1277950332 1113328506 -1111723466 1251799579 Thread: 42 
-1277950332 1113328506 -1111723466 1251799579 Thread: 5 
-1277950332 1113328506 -1111723466 1251799579 Thread: 21 
-1277950332 1113328506 -1111723466 1251799579 Thread: 51 
-1277950332 1113328506 -1111723466 1251799579 Thread: 53 
-1277950332 1113328506 -1111723466 1251799579 Thread: 14 
-1277950332 1113328506 -1111723466 1251799579 Thread: 41 
-1277950332 1113328506 -1111723466 1251799579 Thread: 33 
-1277950332 1113328506 -1111723466 1251799579 Thread: 25 
-1277950332 1113328506 -1111723466 1251799579 Thread: 40 
-1277950332 1113328506 -1111723466 1251799579 Thread: 45 
-1277950332 1113328506 -1111723466 1251799579 Thread: 24 
-1277950332 1113328506 -1111723466 1251799579 Thread: 56 
-1277950332 1113328506 -1111723466 1251799579 Thread: 2 
-1277950332 1113328506 -1111723466 1251799579 Thread: 18 
-1277950332 1113328506 -1111723466 1251799579 Thread: 19 
-1277950332 1113328506 -1111723466 1251799579 Thread: 11 
-1277950332 1113328506 -1111723466 1251799579 Thread: 12 
-1277950332 1113328506 -1111723466 1251799579 Thread: 8 
-1277950332 1113328506 -1111723466 1251799579 Thread: 15 
-1277950332 1113328506 -1111723466 1251799579 Thread: 10 
-1277950332 1113328506 -1111723466 1251799579 Thread: 20 
-1277950332 1113328506 -1111723466 1251799579 Thread: 50 
-1277950332 1113328506 -1111723466 1251799579 Thread: 38 
-1277950332 1113328506 -1111723466 1251799579 Thread: 3 
-1277950332 1113328506 -1111723466 1251799579 Thread: 4 
-1277950332 1113328506 -1111723466 1251799579 Thread: 16 
-1277950332 1113328506 -1111723466 1251799579 Thread: 7 
-1277950332 1113328506 -1111723466 1251799579 Thread: 13 
-1277950332 1113328506 -1111723466 1251799579 Thread: 49 
-1277950332 1113328506 -1111723466 1251799579 Thread: 22 
-1277950332 1113328506 -1111723466 1251799579 Thread: 44 


==> Ancillary/Data/5Fields/constMass/Data/_2048_10_100/seedTilt14.txt <==
253953419 1053605030 1341049186 1639400383 Thread: 62 
253953419 1053605030 1341049186 1639400383 Thread: 37 
253953419 1053605030 1341049186 1639400383 Thread: 43 
253953419 1053605030 1341049186 1639400383 Thread: 1 
253953419 1053605030 1341049186 1639400383 Thread: 38 
253953419 1053605030 1341049186 1639400383 Thread: 44 
253953419 1053605030 1341049186 1639400383 Thread: 48 
253953419 1053605030 1341049186 1639400383 Thread: 36 
253953419 1053605030 1341049186 1639400383 Thread: 41 
253953419 1053605030 1341049186 1639400383 Thread: 13 
253953419 1053605030 1341049186 1639400383 Thread: 6 
253953419 1053605030 1341049186 1639400383 Thread: 53 
253953419 1053605030 1341049186 1639400383 Thread: 46 
253953419 1053605030 1341049186 1639400383 Thread: 34 
253953419 1053605030 1341049186 1639400383 Thread: 32 
253953419 1053605030 1341049186 1639400383 Thread: 10 
253953419 1053605030 1341049186 1639400383 Thread: 40 
253953419 1053605030 1341049186 1639400383 Thread: 39 
253953419 1053605030 1341049186 1639400383 Thread: 45 
253953419 1053605030 1341049186 1639400383 Thread: 3 
253953419 1053605030 1341049186 1639400383 Thread: 2 
253953419 1053605030 1341049186 1639400383 Thread: 9 
253953419 1053605030 1341049186 1639400383 Thread: 49 
253953419 1053605030 1341049186 1639400383 Thread: 0 
253953419 1053605030 1341049186 1639400383 Thread: 26 
253953419 1053605030 1341049186 1639400383 Thread: 27 
253953419 1053605030 1341049186 1639400383 Thread: 47 
253953419 1053605030 1341049186 1639400383 Thread: 50 
253953419 1053605030 1341049186 1639400383 Thread: 35 
253953419 1053605030 1341049186 1639400383 Thread: 29 
253953419 1053605030 1341049186 1639400383 Thread: 12 
253953419 1053605030 1341049186 1639400383 Thread: 55 
253953419 1053605030 1341049186 1639400383 Thread: 42 
253953419 1053605030 1341049186 1639400383 Thread: 25 
253953419 1053605030 1341049186 1639400383 Thread: 15 
253953419 1053605030 1341049186 1639400383 Thread: 23 
253953419 1053605030 1341049186 1639400383 Thread: 33 
253953419 1053605030 1341049186 1639400383 Thread: 20 
253953419 1053605030 1341049186 1639400383 Thread: 30 
253953419 1053605030 1341049186 1639400383 Thread: 18 
253953419 1053605030 1341049186 1639400383 Thread: 24 
253953419 1053605030 1341049186 1639400383 Thread: 16 
253953419 1053605030 1341049186 1639400383 Thread: 56 
253953419 1053605030 1341049186 1639400383 Thread: 28 
253953419 1053605030 1341049186 1639400383 Thread: 7 
253953419 1053605030 1341049186 1639400383 Thread: 19 
253953419 1053605030 1341049186 1639400383 Thread: 57 
253953419 1053605030 1341049186 1639400383 Thread: 63 
253953419 1053605030 1341049186 1639400383 Thread: 60 
253953419 1053605030 1341049186 1639400383 Thread: 61 
253953419 1053605030 1341049186 1639400383 Thread: 54 
253953419 1053605030 1341049186 1639400383 Thread: 21 
253953419 1053605030 1341049186 1639400383 Thread: 31 
253953419 1053605030 1341049186 1639400383 Thread: 11 
253953419 1053605030 1341049186 1639400383 Thread: 5 
253953419 1053605030 1341049186 1639400383 Thread: 8 
253953419 1053605030 1341049186 1639400383 Thread: 51 
253953419 1053605030 1341049186 1639400383 Thread: 59 
253953419 1053605030 1341049186 1639400383 Thread: 22 
253953419 1053605030 1341049186 1639400383 Thread: 4 
253953419 1053605030 1341049186 1639400383 Thread: 14 
253953419 1053605030 1341049186 1639400383 Thread: 17 
253953419 1053605030 1341049186 1639400383 Thread: 52 
253953419 1053605030 1341049186 1639400383 Thread: 58 


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/axionNumTilt11.txt <==
27,3.04178e+06,2.73449e+09
81,4.00328e+07,5.60492e+10
135,3.55532e+07,1.72162e+10
189,3.12417e+07,1.16098e+10
243,3.12485e+07,9.11287e+09
297,3.37596e+07,6.58961e+09
351,3.76661e+07,4.70262e+09
405,4.24531e+07,3.46026e+09
459,4.78201e+07,2.64495e+09
513,5.35247e+07,2.06843e+09
567,5.93443e+07,1.6384e+09
621,6.50688e+07,1.3167e+09
675,7.05419e+07,1.08379e+09
729,7.5707e+07,9.11478e+08
783,8.0588e+07,7.76313e+08
837,8.52342e+07,6.63914e+08
891,8.96667e+07,5.69425e+08
945,9.38284e+07,4.92125e+08
999,9.75465e+07,4.29889e+08
1053,1.00511e+08,3.7995e+08
1107,1.02292e+08,3.3983e+08
1161,1.02385e+08,3.09097e+08
1215,1.00288e+08,2.88281e+08
1269,9.56312e+07,2.76348e+08
1323,8.82963e+07,2.70272e+08
1377,7.85227e+07,2.66353e+08
1431,6.69739e+07,2.62436e+08
1485,5.47739e+07,2.57542e+08
1539,4.34359e+07,2.50802e+08
1593,3.46142e+07,2.41031e+08
1647,2.97332e+07,2.25891e+08
1701,2.94906e+07,2.03789e+08
1755,3.34757e+07,1.76326e+08
1809,4.02145e+07,1.47935e+08
1863,4.76252e+07,1.23431e+08
1917,5.36454e+07,1.05544e+08
1971,5.67356e+07,9.45415e+07
2025,5.61384e+07,8.93261e+07
2079,5.19333e+07,8.83282e+07
2133,4.49456e+07,9.01648e+07
2187,3.66136e+07,9.34405e+07
2241,2.8784e+07,9.60436e+07
2295,2.33007e+07,9.55897e+07
2349,2.14149e+07,9.03888e+07
2403,2.32361e+07,8.09062e+07
2457,2.75927e+07,6.95033e+07
2511,3.24329e+07,5.91202e+07
2565,3.56066e+07,5.20401e+07
2619,3.56997e+07,4.90699e+07
2673,3.25255e+07,4.96462e+07
2727,2.71338e+07,5.24469e+07
2781,2.14463e+07,5.53824e+07
2835,1.75525e+07,5.61511e+07
2889,1.68116e+07,5.32534e+07
2943,1.91237e+07,4.71239e+07
2997,2.28756e+07,4.00909e+07
3051,2.57531e+07,3.48825e+07
3105,2.59828e+07,3.30087e+07
3159,2.32601e+07,3.42128e+07
3213,1.88723e+07,3.68956e+07
3267,1.50196e+07,3.88292e+07
3321,1.36206e+07,3.80531e+07
3375,1.51302e+07,3.42313e+07
3429,1.81734e+07,2.91135e+07
3483,2.04019e+07,2.54028e+07
3537,2.00751e+07,2.47094e+07
3591,1.72292e+07,2.65482e+07
3645,1.36381e+07,2.88546e+07
3699,1.15929e+07,2.93728e+07
3753,1.22583e+07,2.71166e+07
3807,1.47442e+07,2.31737e+07
3861,1.67467e+07,2.00519e+07
3915,1.64055e+07,1.95922e+07
3969,1.38248e+07,2.14113e+07
4023,1.09701e+07,2.32981e+07
4077,1.00222e+07,2.30587e+07
4131,1.14755e+07,2.04309e+07
4185,1.36541e+07,1.73262e+07
4239,1.42464e+07,1.60509e+07
4293,1.24936e+07,1.71699e+07
4347,9.91574e+06,1.90177e+07
4401,8.83823e+06,1.92394e+07
4455,1.00597e+07,1.71208e+07
4509,1.19827e+07,1.44711e+07
4563,1.22912e+07,1.36657e+07
4617,1.04656e+07,1.50089e+07
4671,8.3484e+06,1.64796e+07
4725,8.08733e+06,1.59985e+07
4779,9.68121e+06,1.37325e+07
4833,1.09621e+07,1.1939e+07
4887,1.01829e+07,1.23025e+07
4941,8.14186e+06,1.38735e+07
4995,7.18823e+06,1.42455e+07
5049,8.26907e+06,1.25777e+07
5103,9.69715e+06,1.07088e+07
5157,9.35933e+06,1.07132e+07
5211,7.54922e+06,1.21242e+07
5265,6.56247e+06,1.26181e+07
5319,7.52842e+06,1.11712e+07
5373,8.81542e+06,9.50656e+06
5427,8.36473e+06,9.65207e+06
5481,6.68633e+06,1.09829e+07
5535,6.10493e+06,1.11357e+07
5589,7.26233e+06,9.57584e+06
5643,8.1232e+06,8.42996e+06
5697,7.15582e+06,9.1302e+06
5751,5.75303e+06,1.0192e+07
5805,5.99277e+06,9.58589e+06
5859,7.2478e+06,8.02719e+06
5913,7.22075e+06,7.81715e+06
5967,5.81281e+06,8.96045e+06
6021,5.28624e+06,9.15909e+06
6075,6.3438e+06,7.80608e+06
6129,6.89266e+06,7.04455e+06
6183,5.78588e+06,7.92653e+06
6237,4.897e+06,8.5355e+06
6291,5.68113e+06,7.48199e+06
6345,6.46077e+06,6.49411e+06
6399,5.59566e+06,7.16343e+06
6453,4.62072e+06,7.89193e+06
6507,5.26195e+06,7.00166e+06
6561,6.04447e+06,6.03907e+06
6615,5.23888e+06,6.66942e+06
6669,4.34866e+06,7.33302e+06
6723,5.03336e+06,6.43198e+06
6777,5.67755e+06,5.6204e+06
6831,4.77893e+06,6.35164e+06
6885,4.13229e+06,6.79159e+06
6939,4.96455e+06,5.76866e+06
6993,5.27224e+06,5.32541e+06
7047,4.24313e+06,6.19173e+06
7101,4.04692e+06,6.19148e+06
7155,4.94876e+06,5.13377e+06
7209,4.72611e+06,5.22511e+06
7263,3.78341e+06,6.00071e+06
7317,4.18492e+06,5.4316e+06
7371,4.81052e+06,4.68472e+06
7425,4.0349e+06,5.32965e+06
7479,3.61176e+06,5.58487e+06
7533,4.4102e+06,4.65303e+06
7587,4.30979e+06,4.64194e+06
7641,3.45145e+06,5.35544e+06
7695,3.86248e+06,4.80607e+06
7749,4.34522e+06,4.21968e+06
7803,3.54607e+06,4.89798e+06
7857,3.41955e+06,4.882e+06
7911,4.14088e+06,4.05814e+06
7965,3.67585e+06,4.42119e+06
8019,3.15728e+06,4.80671e+06
8073,3.83937e+06,4.01993e+06
8127,3.74177e+06,4.02438e+06
8181,3.0338e+06,4.6111e+06
8235,3.54401e+06,3.99475e+06
8289,3.71543e+06,3.74376e+06
8343,2.96442e+06,4.38262e+06
8397,3.29634e+06,3.9455e+06
8451,3.62792e+06,3.53665e+06
8505,2.90666e+06,4.15423e+06
8559,3.11731e+06,3.84526e+06
8613,3.5171e+06,3.37361e+06
8667,2.83107e+06,3.96362e+06
8721,2.98856e+06,3.70958e+06
8775,3.3888e+06,3.24296e+06
8829,2.72752e+06,3.8121e+06
8883,2.90864e+06,3.54314e+06
8937,3.25886e+06,3.12832e+06
8991,2.61149e+06,3.68587e+06
9045,2.87319e+06,3.34362e+06
9099,3.11077e+06,3.04722e+06
9153,2.48794e+06,3.58186e+06
9207,2.86864e+06,3.12898e+06
9261,2.92936e+06,3.00763e+06
9315,2.39254e+06,3.45929e+06
9369,2.88801e+06,2.90286e+06
9423,2.70976e+06,3.0191e+06
9477,2.35838e+06,3.28869e+06
9531,2.87983e+06,2.71516e+06
9585,2.45694e+06,3.07142e+06
9639,2.40949e+06,3.04672e+06
9693,2.79186e+06,2.61638e+06
9747,2.24048e+06,3.09451e+06
9801,2.53238e+06,2.74474e+06
9855,2.57956e+06,2.64907e+06
9909,2.14406e+06,3.01107e+06
9933,2.33109e+06,2.80104e+06
9963,2.62312e+06,2.48643e+06
9999,2.4939e+06,2.58162e+06


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/axionNumTilt12.txt <==
27,3.04197e+06,2.73468e+09
81,4.00418e+07,5.60538e+10
135,3.55536e+07,1.72147e+10
189,3.12479e+07,1.16126e+10
243,3.12559e+07,9.11615e+09
297,3.37616e+07,6.59255e+09
351,3.7668e+07,4.69993e+09
405,4.24511e+07,3.45959e+09
459,4.78e+07,2.64335e+09
513,5.34799e+07,2.06784e+09
567,5.9273e+07,1.63857e+09
621,6.4979e+07,1.31887e+09
675,7.04534e+07,1.08474e+09
729,7.56444e+07,9.12931e+08
783,8.05654e+07,7.76819e+08
837,8.52558e+07,6.63438e+08
891,8.97365e+07,5.68391e+08
945,9.39529e+07,4.90769e+08
999,9.77157e+07,4.28581e+08
1053,1.00694e+08,3.7859e+08
1107,1.0244e+08,3.38526e+08
1161,1.02452e+08,3.08205e+08
1215,1.00242e+08,2.87678e+08
1269,9.54454e+07,2.75906e+08
1323,8.79431e+07,2.6963e+08
1377,7.79611e+07,2.65615e+08
1431,6.61497e+07,2.61766e+08
1485,5.36349e+07,2.57445e+08
1539,4.19979e+07,2.51521e+08
1593,3.30206e+07,2.42259e+08
1647,2.82373e+07,2.26861e+08
1701,2.83688e+07,2.03903e+08
1755,3.29278e+07,1.75233e+08
1809,4.02784e+07,1.45479e+08
1863,4.81227e+07,1.20235e+08
1917,5.42502e+07,1.02659e+08
1971,5.71482e+07,9.26383e+07
2025,5.62128e+07,8.82065e+07
2079,5.1641e+07,8.76908e+07
2133,4.42928e+07,8.98589e+07
2187,3.56074e+07,9.34983e+07
2241,2.74804e+07,9.66135e+07
2295,2.18962e+07,9.64699e+07
2349,2.02522e+07,9.09836e+07
2403,2.26534e+07,8.0498e+07
2457,2.76869e+07,6.80355e+07
2511,3.29839e+07,5.71877e+07
2565,3.62164e+07,5.0289e+07
2619,3.59879e+07,4.79258e+07
2673,3.22687e+07,4.92491e+07
2727,2.63151e+07,5.26861e+07
2781,2.02573e+07,5.60788e+07
2835,1.63767e+07,5.68296e+07
2889,1.60791e+07,5.33127e+07
2943,1.90546e+07,4.63199e+07
2997,2.33228e+07,3.87536e+07
3051,2.6298e+07,3.36154e+07
3105,2.61955e+07,3.22399e+07
3159,2.29078e+07,3.40796e+07
3213,1.80109e+07,3.73131e+07
3267,1.39945e+07,3.94253e+07
3321,1.29097e+07,3.82804e+07
3375,1.5041e+07,3.37208e+07
3429,1.85953e+07,2.80561e+07
3483,2.0874e+07,2.44017e+07
3537,2.01279e+07,2.42448e+07
3591,1.6694e+07,2.67166e+07
3645,1.27508e+07,2.93894e+07
3699,1.08658e+07,2.97134e+07
3753,1.21048e+07,2.67973e+07
3807,1.51134e+07,2.23116e+07
3861,1.71635e+07,1.92154e+07
3915,1.63809e+07,1.92677e+07
3969,1.3242e+07,2.16754e+07
4023,1.01827e+07,2.37707e+07
4077,9.58684e+06,2.31247e+07
4131,1.16362e+07,1.98474e+07
4185,1.40817e+07,1.65116e+07
4239,1.43678e+07,1.56186e+07
4293,1.20549e+07,1.73293e+07
4347,9.21501e+06,1.94392e+07
4401,8.44374e+06,1.93193e+07
4455,1.0225e+07,1.66056e+07
4509,1.23566e+07,1.37835e+07
4563,1.23107e+07,1.33929e+07
4617,9.97558e+06,1.52575e+07
4671,7.76255e+06,1.68086e+07
4725,7.9348e+06,1.58617e+07
4779,9.9781e+06,1.31424e+07
4833,1.11846e+07,1.14665e+07
4887,9.91811e+06,1.23397e+07
4941,7.58166e+06,1.42043e+07
4995,6.89985e+06,1.42852e+07
5049,8.47324e+06,1.21084e+07
5103,9.95724e+06,1.02201e+07
5157,9.1795e+06,1.06925e+07
5211,7.04055e+06,1.24268e+07
5265,6.28994e+06,1.26724e+07
5319,7.7284e+06,1.07418e+07
5373,9.0383e+06,9.07575e+06
5427,8.13628e+06,9.69559e+06
5481,6.21221e+06,1.12676e+07
5535,5.9648e+06,1.10661e+07
5589,7.51768e+06,9.11279e+06
5643,8.21568e+06,8.16038e+06
5697,6.80044e+06,9.31541e+06
5751,5.38941e+06,1.03774e+07
5805,6.07626e+06,9.31269e+06
5859,7.4825e+06,7.61458e+06
5913,7.06081e+06,7.819e+06
5967,5.40109e+06,9.21053e+06
6021,5.20538e+06,9.06213e+06
6075,6.5846e+06,7.39432e+06
6129,6.87029e+06,6.91969e+06
6183,5.40911e+06,8.15596e+06
6237,4.7302e+06,8.54274e+06
6291,5.88935e+06,7.11396e+06
6345,6.49655e+06,6.3173e+06
6399,5.25783e+06,7.36276e+06
6453,4.43826e+06,7.92333e+06
6507,5.44993e+06,6.66343e+06
6561,6.07653e+06,5.87779e+06
6615,4.92037e+06,6.8579e+06
6669,4.20452e+06,7.33654e+06
6723,5.21841e+06,6.10923e+06
6777,5.65677e+06,5.5186e+06
6831,4.47016e+06,6.53462e+06
6885,4.07055e+06,6.71826e+06
6939,5.1382e+06,5.47124e+06
6993,5.16068e+06,5.32372e+06
7047,3.97151e+06,6.341e+06
7101,4.0938e+06,6.0194e+06
7155,5.06408e+06,4.90577e+06
7209,4.51454e+06,5.32434e+06
7263,3.61251e+06,6.05376e+06
7317,4.32051e+06,5.18243e+06
7371,4.79297e+06,4.59857e+06
7425,3.78233e+06,5.47277e+06
7479,3.60989e+06,5.47438e+06
7533,4.5263e+06,4.43456e+06
7587,4.12764e+06,4.72241e+06
7641,3.30454e+06,5.39645e+06
7695,3.98993e+06,4.57754e+06
7749,4.29e+06,4.17945e+06
7803,3.32907e+06,5.01363e+06
7857,3.47856e+06,4.72301e+06
7911,4.18917e+06,3.91861e+06
7965,3.46268e+06,4.53951e+06
8019,3.13084e+06,4.73757e+06
8073,3.94174e+06,3.82797e+06
8127,3.56971e+06,4.10614e+06
8181,2.94092e+06,4.61134e+06
8235,3.66091e+06,3.7912e+06
8289,3.59064e+06,3.78377e+06
8343,2.83294e+06,4.4248e+06
8397,3.40766e+06,3.74973e+06
8451,3.53913e+06,3.54342e+06
8505,2.75869e+06,4.21663e+06
8559,3.21894e+06,3.66277e+06
8613,3.44788e+06,3.36446e+06
8667,2.68112e+06,4.03057e+06
8721,3.08449e+06,3.53517e+06
8775,3.32224e+06,3.23394e+06
8829,2.58653e+06,3.87355e+06
8883,3.00428e+06,3.37285e+06
8937,3.17964e+06,3.13318e+06
8991,2.48972e+06,3.73115e+06
9045,2.97093e+06,3.17399e+06
9099,3.00546e+06,3.08139e+06
9153,2.4015e+06,3.5942e+06
9207,2.95931e+06,2.96936e+06
9261,2.7939e+06,3.07299e+06
9315,2.35765e+06,3.42322e+06
9369,2.95103e+06,2.77453e+06
9423,2.55577e+06,3.10383e+06
9477,2.38265e+06,3.19628e+06
9531,2.88883e+06,2.64306e+06
9585,2.31435e+06,3.1462e+06
9639,2.48108e+06,2.91154e+06
9693,2.72743e+06,2.61763e+06
9747,2.15253e+06,3.11699e+06
9801,2.60923e+06,2.60806e+06
9855,2.45301e+06,2.71277e+06
9909,2.14355e+06,2.94908e+06
9933,2.40596e+06,2.66715e+06
9963,2.64189e+06,2.40974e+06
9999,2.36799e+06,2.64621e+06


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/axionNumTilt13.txt <==
27,3.04182e+06,2.73469e+09
81,4.0032e+07,5.61188e+10
135,3.55509e+07,1.72168e+10
189,3.12566e+07,1.16084e+10
243,3.12857e+07,9.10876e+09
297,3.38126e+07,6.58326e+09
351,3.77237e+07,4.69128e+09
405,4.25018e+07,3.45457e+09
459,4.78531e+07,2.64275e+09
513,5.35362e+07,2.06982e+09
567,5.93247e+07,1.64272e+09
621,6.50335e+07,1.32235e+09
675,7.05169e+07,1.08653e+09
729,7.56979e+07,9.14061e+08
783,8.0601e+07,7.78452e+08
837,8.52886e+07,6.64599e+08
891,8.97812e+07,5.69135e+08
945,9.40192e+07,4.91337e+08
999,9.78291e+07,4.2859e+08
1053,1.00895e+08,3.77947e+08
1107,1.02779e+08,3.37444e+08
1161,1.02989e+08,3.0672e+08
1215,1.01045e+08,2.86073e+08
1269,9.65766e+07,2.73986e+08
1323,8.94204e+07,2.67564e+08
1377,7.97495e+07,2.63411e+08
1431,6.81532e+07,2.59476e+08
1485,5.56888e+07,2.55273e+08
1539,4.38689e+07,2.5002e+08
1593,3.44587e+07,2.41641e+08
1647,2.90212e+07,2.27899e+08
1701,2.84177e+07,2.0703e+08
1755,3.24131e+07,1.79351e+08
1809,3.95465e+07,1.49375e+08
1863,4.75421e+07,1.22976e+08
1917,5.40811e+07,1.0428e+08
1971,5.75187e+07,9.3247e+07
2025,5.71188e+07,8.81571e+07
2079,5.29703e+07,8.7204e+07
2133,4.58507e+07,8.9287e+07
2187,3.71628e+07,9.30385e+07
2241,2.87936e+07,9.64695e+07
2295,2.27574e+07,9.69116e+07
2349,2.05665e+07,9.21296e+07
2403,2.25073e+07,8.21721e+07
2457,2.73337e+07,6.97928e+07
2511,3.27354e+07,5.86773e+07
2565,3.63395e+07,5.12724e+07
2619,3.66207e+07,4.82034e+07
2673,3.3334e+07,4.89515e+07
2727,2.75333e+07,5.22262e+07
2781,2.12716e+07,5.58975e+07
2835,1.69208e+07,5.72601e+07
2889,1.61224e+07,5.43164e+07
2943,1.88125e+07,4.75467e+07
2997,2.31276e+07,3.98071e+07
3051,2.64337e+07,3.4232e+07
3105,2.67656e+07,3.23405e+07
3159,2.37721e+07,3.38396e+07
3213,1.88503e+07,3.71277e+07
3267,1.45104e+07,3.96353e+07
3321,1.30189e+07,3.89151e+07
3375,1.49065e+07,3.45514e+07
3429,1.85047e+07,2.87844e+07
3483,2.1069e+07,2.47964e+07
3537,2.06584e+07,2.4267e+07
3591,1.73721e+07,2.65781e+07
3645,1.32774e+07,2.94285e+07
3699,1.10627e+07,3.01001e+07
3753,1.2046e+07,2.74217e+07
3807,1.50538e+07,2.28972e+07
3861,1.73368e+07,1.95414e+07
3915,1.6829e+07,1.92932e+07
3969,1.37748e+07,2.16101e+07
4023,1.05369e+07,2.38987e+07
4077,9.66457e+06,2.35308e+07
4131,1.15822e+07,2.03512e+07
4185,1.41377e+07,1.68903e+07
4239,1.46687e+07,1.5737e+07
4293,1.24981e+07,1.72886e+07
4347,9.55308e+06,1.95116e+07
4401,8.54525e+06,1.962e+07
4455,1.01919e+07,1.70246e+07
4509,1.24147e+07,1.41103e+07
4563,1.25924e+07,1.34761e+07
4617,1.03605e+07,1.52222e+07
4671,8.00672e+06,1.6923e+07
4725,7.96439e+06,1.61865e+07
4779,9.96269e+06,1.34996e+07
4833,1.13354e+07,1.16469e+07
4887,1.02398e+07,1.23341e+07
4941,7.86181e+06,1.42448e+07
4995,6.98651e+06,1.45158e+07
5049,8.45849e+06,1.24273e+07
5103,1.00514e+07,1.04239e+07
5157,9.44494e+06,1.07153e+07
5211,7.30452e+06,1.2452e+07
5265,6.38602e+06,1.28579e+07
5319,7.71766e+06,1.10286e+07
5373,9.1264e+06,9.26209e+06
5427,8.38635e+06,9.70707e+06
5481,6.44076e+06,1.13011e+07
5535,6.02209e+06,1.12664e+07
5589,7.50966e+06,9.37284e+06
5643,8.34486e+06,8.27731e+06
5697,7.05043e+06,9.30516e+06
5751,5.54624e+06,1.04585e+07
5805,6.07561e+06,9.54681e+06
5859,7.51503e+06,7.8156e+06
5913,7.26225e+06,7.84135e+06
5967,5.61214e+06,9.21944e+06
6021,5.24661e+06,9.24038e+06
6075,6.57344e+06,7.6213e+06
6129,7.01615e+06,6.98304e+06
6183,5.63201e+06,8.13679e+06
6237,4.80255e+06,8.67462e+06
6291,5.86449e+06,7.34175e+06
6345,6.61085e+06,6.39895e+06
6399,5.47449e+06,7.33702e+06
6453,4.51647e+06,8.03745e+06
6507,5.4227e+06,6.88001e+06
6561,6.18526e+06,5.95099e+06
6615,5.12467e+06,6.83309e+06
6669,4.26516e+06,7.45548e+06
6723,5.19446e+06,6.31118e+06
6777,5.78322e+06,5.56384e+06
6831,4.65507e+06,6.51837e+06
6885,4.09356e+06,6.86563e+06
6939,5.13401e+06,5.64017e+06
6993,5.31838e+06,5.3259e+06
7047,4.11308e+06,6.36045e+06
7101,4.07861e+06,6.19421e+06
7155,5.10847e+06,5.01604e+06
7209,4.69098e+06,5.29966e+06
7263,3.68208e+06,6.1366e+06
7317,4.29806e+06,5.35432e+06
7371,4.90921e+06,4.62662e+06
7425,3.92725e+06,5.47321e+06
7479,3.60466e+06,5.62375e+06
7533,4.56098e+06,4.53907e+06
7587,4.28633e+06,4.70118e+06
7641,3.35808e+06,5.48119e+06
7695,3.97771e+06,4.72387e+06
7749,4.41386e+06,4.1873e+06
7803,3.43564e+06,5.03997e+06
7857,3.46119e+06,4.86959e+06
7911,4.26365e+06,3.97044e+06
7965,3.5965e+06,4.53195e+06
8019,3.13213e+06,4.86122e+06
8073,3.97618e+06,3.91521e+06
8127,3.70752e+06,4.08951e+06
8181,2.96659e+06,4.70602e+06
8235,3.67023e+06,3.89868e+06
8289,3.72052e+06,3.77012e+06
8343,2.87757e+06,4.49634e+06
8397,3.40478e+06,3.86536e+06
8451,3.65854e+06,3.53553e+06
8505,2.81336e+06,4.27377e+06
8559,3.21224e+06,3.77763e+06
8613,3.55879e+06,3.36111e+06
8667,2.73792e+06,4.08187e+06
8721,3.07828e+06,3.64521e+06
8775,3.42828e+06,3.23202e+06
8829,2.63893e+06,3.9247e+06
8883,3.00095e+06,3.47656e+06
8937,3.28535e+06,3.12831e+06
8991,2.53117e+06,3.78914e+06
9045,2.97405e+06,3.26775e+06
9099,3.11297e+06,3.07117e+06
9153,2.42543e+06,3.66615e+06
9207,2.97642e+06,3.04618e+06
9261,2.89958e+06,3.06116e+06
9315,2.36105e+06,3.51219e+06
9369,2.99194e+06,2.82438e+06
9423,2.64807e+06,3.1027e+06
9477,2.3718e+06,3.29593e+06
9531,2.95859e+06,2.66116e+06
9585,2.37797e+06,3.17073e+06
9639,2.47276e+06,3.00541e+06
9693,2.81992e+06,2.6109e+06
9747,2.17663e+06,3.17753e+06
9801,2.62785e+06,2.67207e+06
9855,2.54418e+06,2.70517e+06
9909,2.13632e+06,3.03768e+06
9933,2.40533e+06,2.74814e+06
9963,2.70312e+06,2.42899e+06
9999,2.45443e+06,2.64117e+06


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/axionNumTilt14.txt <==
27,3.04183e+06,2.73461e+09
81,4.00451e+07,5.60842e+10
135,3.55669e+07,1.72194e+10
189,3.12692e+07,1.1612e+10
243,3.1289e+07,9.11437e+09
297,3.38038e+07,6.58743e+09
351,3.7708e+07,4.69725e+09
405,4.2482e+07,3.45993e+09
459,4.78179e+07,2.6457e+09
513,5.34764e+07,2.06912e+09
567,5.92351e+07,1.63972e+09
621,6.48999e+07,1.31876e+09
675,7.03312e+07,1.08483e+09
729,7.54655e+07,9.12698e+08
783,8.03127e+07,7.77659e+08
837,8.49176e+07,6.6546e+08
891,8.92997e+07,5.71417e+08
945,9.3409e+07,4.94002e+08
999,9.70782e+07,4.3147e+08
1053,9.99904e+07,3.81087e+08
1107,1.01687e+08,3.40705e+08
1161,1.01632e+08,3.09751e+08
1215,9.93043e+07,2.89042e+08
1269,9.43303e+07,2.77218e+08
1323,8.65921e+07,2.7144e+08
1377,7.63516e+07,2.68275e+08
1431,6.43653e+07,2.64886e+08
1485,5.18968e+07,2.59961e+08
1539,4.059e+07,2.52695e+08
1593,3.21921e+07,2.41498e+08
1647,2.80787e+07,2.24213e+08
1701,2.87295e+07,2.00211e+08
1755,3.34773e+07,1.71519e+08
1809,4.06391e+07,1.43037e+08
1863,4.80552e+07,1.19407e+08
1917,5.37302e+07,1.02654e+08
1971,5.62703e+07,9.29378e+07
2025,5.51012e+07,8.86073e+07
2079,5.04194e+07,8.80406e+07
2133,4.30898e+07,9.01334e+07
2187,3.45787e+07,9.35843e+07
2241,2.6787e+07,9.62343e+07
2295,2.16133e+07,9.54728e+07
2349,2.02926e+07,8.95994e+07
2403,2.27963e+07,7.91826e+07
2457,2.76937e+07,6.70953e+07
2511,3.26997e+07,5.67563e+07
2565,3.56227e+07,5.02962e+07
2619,3.51937e+07,4.81141e+07
2673,3.14404e+07,4.94023e+07
2727,2.56203e+07,5.26937e+07
2781,1.98301e+07,5.57778e+07
2835,1.62508e+07,5.61574e+07
2889,1.61393e+07,5.24437e+07
2943,1.90832e+07,4.55851e+07
2997,2.31314e+07,3.83749e+07
3051,2.58387e+07,3.35703e+07
3105,2.55677e+07,3.23667e+07
3159,2.22974e+07,3.41644e+07
3213,1.75992e+07,3.71803e+07
3267,1.38619e+07,3.8976e+07
3321,1.29681e+07,3.7618e+07
3375,1.50669e+07,3.31301e+07
3429,1.83861e+07,2.78088e+07
3483,2.04133e+07,2.44566e+07
3537,1.95846e+07,2.43695e+07
3591,1.62904e+07,2.6668e+07
3645,1.26112e+07,2.90461e+07
3699,1.09194e+07,2.91647e+07
3753,1.21226e+07,2.63227e+07
3807,1.49008e+07,2.21421e+07
3861,1.67394e+07,1.92838e+07
3915,1.59439e+07,1.93284e+07
3969,1.29929e+07,2.15307e+07
4023,1.01664e+07,2.33796e+07
4077,9.64104e+06,2.2672e+07
4131,1.15275e+07,1.9606e+07
4185,1.37446e+07,1.65385e+07
4239,1.3974e+07,1.56959e+07
4293,1.18284e+07,1.72206e+07
4347,9.21023e+06,1.90932e+07
4401,8.48557e+06,1.89372e+07
4455,1.00888e+07,1.64447e+07
4509,1.20279e+07,1.38393e+07
4563,1.19982e+07,1.34127e+07
4617,9.85898e+06,1.50658e+07
4671,7.79669e+06,1.64702e+07
4725,7.90329e+06,1.56146e+07
4779,9.75378e+06,1.31103e+07
4833,1.08838e+07,1.15073e+07
4887,9.74547e+06,1.22469e+07
4941,7.58315e+06,1.3937e+07
4995,6.90358e+06,1.40225e+07
5049,8.30387e+06,1.20442e+07
5103,9.68253e+06,1.02627e+07
5157,9.0106e+06,1.06208e+07
5211,7.04153e+06,1.21869e+07
5265,6.2917e+06,1.24367e+07
5319,7.56004e+06,1.06945e+07
5373,8.78638e+06,9.11615e+06
5427,8.0139e+06,9.59909e+06
5481,6.23675e+06,1.10256e+07
5535,5.93128e+06,1.08916e+07
5589,7.31385e+06,9.12373e+06
5643,8.00878e+06,8.16915e+06
5697,6.76141e+06,9.15506e+06
5751,5.41792e+06,1.01496e+07
5805,5.95808e+06,9.2452e+06
5859,7.25903e+06,7.66092e+06
5913,6.96101e+06,7.73312e+06
5967,5.43395e+06,8.99176e+06
6021,5.14712e+06,8.94839e+06
6075,6.38343e+06,7.42938e+06
6129,6.73858e+06,6.87912e+06
6183,5.42839e+06,7.96461e+06
6237,4.70202e+06,8.40626e+06
6291,5.71026e+06,7.13765e+06
6345,6.35972e+06,6.29457e+06
6399,5.27086e+06,7.18885e+06
6453,4.41433e+06,7.79467e+06
6507,5.28301e+06,6.68493e+06
6561,5.95526e+06,5.84737e+06
6615,4.93534e+06,6.69309e+06
6669,4.16729e+06,7.23125e+06
6723,5.05686e+06,6.13225e+06
6777,5.56503e+06,5.46892e+06
6831,4.48975e+06,6.37545e+06
6885,4.00504e+06,6.65121e+06
6939,4.98438e+06,5.49331e+06
6993,5.11213e+06,5.23775e+06
7047,3.98386e+06,6.19901e+06
7101,3.98965e+06,5.99867e+06
7155,4.93832e+06,4.90581e+06
7209,4.511e+06,5.20253e+06
7263,3.58896e+06,5.95658e+06
7317,4.18794e+06,5.19694e+06
7371,4.72611e+06,4.54465e+06
7425,3.79443e+06,5.34376e+06
7479,3.52569e+06,5.44586e+06
7533,4.41347e+06,4.43324e+06
7587,4.12342e+06,4.61358e+06
7641,3.274e+06,5.31815e+06
7695,3.87108e+06,4.58823e+06
7749,4.2473e+06,4.11327e+06
7803,3.32934e+06,4.90876e+06
7857,3.38177e+06,4.71646e+06
7911,4.11268e+06,3.89084e+06
7965,3.46962e+06,4.43136e+06
8019,3.06374e+06,4.70516e+06
8073,3.8462e+06,3.82392e+06
8127,3.56948e+06,4.00895e+06
8181,2.89881e+06,4.55775e+06
8235,3.55894e+06,3.79815e+06
8289,3.58028e+06,3.6996e+06
8343,2.80672e+06,4.35927e+06
8397,3.30735e+06,3.75876e+06
8451,3.52076e+06,3.47086e+06
8505,2.74046e+06,4.14667e+06
8559,3.12298e+06,3.67054e+06
8613,3.42564e+06,3.29908e+06
8667,2.66563e+06,3.96133e+06
8721,2.9929e+06,3.54159e+06
8775,3.30078e+06,3.17126e+06
8829,2.56999e+06,3.80814e+06
8883,2.91559e+06,3.37927e+06
8937,3.16385e+06,3.0684e+06
8991,2.4678e+06,3.6735e+06
9045,2.8849e+06,3.18095e+06
9099,3.00005e+06,3.0087e+06
9153,2.36724e+06,3.55191e+06
9207,2.88142e+06,2.97081e+06
9261,2.79812e+06,2.99347e+06
9315,2.30562e+06,3.40142e+06
9369,2.89017e+06,2.76113e+06
9423,2.56178e+06,3.02557e+06
9477,2.31373e+06,3.19386e+06
9531,2.85304e+06,2.60681e+06
9585,2.30902e+06,3.08212e+06
9639,2.40506e+06,2.9178e+06
9693,2.7177e+06,2.5585e+06
9747,2.12234e+06,3.07988e+06
9801,2.54474e+06,2.60447e+06
9855,2.4568e+06,2.64305e+06
9909,2.08586e+06,2.94129e+06
9933,2.33661e+06,2.67035e+06
9963,2.60723e+06,2.37843e+06
9999,2.37073e+06,2.57984e+06


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 100
t_max: 10000


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/seedTilt11.txt <==
-707334400 -1200137819 -351854094 614962745 Thread: 58 
-707334400 -1200137819 -351854094 614962745 Thread: 21 
-707334400 -1200137819 -351854094 614962745 Thread: 22 
-707334400 -1200137819 -351854094 614962745 Thread: 49 
-707334400 -1200137819 -351854094 614962745 Thread: 0 
-707334400 -1200137819 -351854094 614962745 Thread: 39 
-707334400 -1200137819 -351854094 614962745 Thread: 27 
-707334400 -1200137819 -351854094 614962745 Thread: 36 
-707334400 -1200137819 -351854094 614962745 Thread: 16 
-707334400 -1200137819 -351854094 614962745 Thread: 34 
-707334400 -1200137819 -351854094 614962745 Thread: 20 
-707334400 -1200137819 -351854094 614962745 Thread: 29 
-707334400 -1200137819 -351854094 614962745 Thread: 60 
-707334400 -1200137819 -351854094 614962745 Thread: 19 
-707334400 -1200137819 -351854094 614962745 Thread: 61 
-707334400 -1200137819 -351854094 614962745 Thread: 55 
-707334400 -1200137819 -351854094 614962745 Thread: 57 
-707334400 -1200137819 -351854094 614962745 Thread: 51 
-707334400 -1200137819 -351854094 614962745 Thread: 35 
-707334400 -1200137819 -351854094 614962745 Thread: 45 
-707334400 -1200137819 -351854094 614962745 Thread: 25 
-707334400 -1200137819 -351854094 614962745 Thread: 26 
-707334400 -1200137819 -351854094 614962745 Thread: 12 
-707334400 -1200137819 -351854094 614962745 Thread: 62 
-707334400 -1200137819 -351854094 614962745 Thread: 56 
-707334400 -1200137819 -351854094 614962745 Thread: 24 
-707334400 -1200137819 -351854094 614962745 Thread: 3 
-707334400 -1200137819 -351854094 614962745 Thread: 38 
-707334400 -1200137819 -351854094 614962745 Thread: 8 
-707334400 -1200137819 -351854094 614962745 Thread: 37 
-707334400 -1200137819 -351854094 614962745 Thread: 4 
-707334400 -1200137819 -351854094 614962745 Thread: 5 
-707334400 -1200137819 -351854094 614962745 Thread: 7 
-707334400 -1200137819 -351854094 614962745 Thread: 2 
-707334400 -1200137819 -351854094 614962745 Thread: 11 
-707334400 -1200137819 -351854094 614962745 Thread: 14 
-707334400 -1200137819 -351854094 614962745 Thread: 31 
-707334400 -1200137819 -351854094 614962745 Thread: 32 
-707334400 -1200137819 -351854094 614962745 Thread: 42 
-707334400 -1200137819 -351854094 614962745 Thread: 28 
-707334400 -1200137819 -351854094 614962745 Thread: 47 
-707334400 -1200137819 -351854094 614962745 Thread: 50 
-707334400 -1200137819 -351854094 614962745 Thread: 41 
-707334400 -1200137819 -351854094 614962745 Thread: 44 
-707334400 -1200137819 -351854094 614962745 Thread: 54 
-707334400 -1200137819 -351854094 614962745 Thread: 40 
-707334400 -1200137819 -351854094 614962745 Thread: 59 
-707334400 -1200137819 -351854094 614962745 Thread: 1 
-707334400 -1200137819 -351854094 614962745 Thread: 13 
-707334400 -1200137819 -351854094 614962745 Thread: 17 
-707334400 -1200137819 -351854094 614962745 Thread: 23 
-707334400 -1200137819 -351854094 614962745 Thread: 33 
-707334400 -1200137819 -351854094 614962745 Thread: 43 
-707334400 -1200137819 -351854094 614962745 Thread: 46 
-707334400 -1200137819 -351854094 614962745 Thread: 48 
-707334400 -1200137819 -351854094 614962745 Thread: 6 
-707334400 -1200137819 -351854094 614962745 Thread: 63 
-707334400 -1200137819 -351854094 614962745 Thread: 53 
-707334400 -1200137819 -351854094 614962745 Thread: 30 
-707334400 -1200137819 -351854094 614962745 Thread: 9 
-707334400 -1200137819 -351854094 614962745 Thread: 18 
-707334400 -1200137819 -351854094 614962745 Thread: 15 
-707334400 -1200137819 -351854094 614962745 Thread: 10 
-707334400 -1200137819 -351854094 614962745 Thread: 52 


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/seedTilt12.txt <==
703682358 -1595397018 514434124 239004032 Thread: 0 
703682358 -1595397018 514434124 239004032 Thread: 26 
703682358 -1595397018 514434124 239004032 Thread: 57 
703682358 -1595397018 514434124 239004032 Thread: 53 
703682358 -1595397018 514434124 239004032 Thread: 43 
703682358 -1595397018 514434124 239004032 Thread: 3 
703682358 -1595397018 514434124 239004032 Thread: 17 
703682358 -1595397018 514434124 239004032 Thread: 18 
703682358 -1595397018 514434124 239004032 Thread: 51 
703682358 -1595397018 514434124 239004032 Thread: 23 
703682358 -1595397018 514434124 239004032 Thread: 37 
703682358 -1595397018 514434124 239004032 Thread: 22 
703682358 -1595397018 514434124 239004032 Thread: 63 
703682358 -1595397018 514434124 239004032 Thread: 38 
703682358 -1595397018 514434124 239004032 Thread: 25 
703682358 -1595397018 514434124 239004032 Thread: 44 
703682358 -1595397018 514434124 239004032 Thread: 8 
703682358 -1595397018 514434124 239004032 Thread: 62 
703682358 -1595397018 514434124 239004032 Thread: 42 
703682358 -1595397018 514434124 239004032 Thread: 2 
703682358 -1595397018 514434124 239004032 Thread: 19 
703682358 -1595397018 514434124 239004032 Thread: 13 
703682358 -1595397018 514434124 239004032 Thread: 41 
703682358 -1595397018 514434124 239004032 Thread: 58 
703682358 -1595397018 514434124 239004032 Thread: 32 
703682358 -1595397018 514434124 239004032 Thread: 45 
703682358 -1595397018 514434124 239004032 Thread: 47 
703682358 -1595397018 514434124 239004032 Thread: 40 
703682358 -1595397018 514434124 239004032 Thread: 49 
703682358 -1595397018 514434124 239004032 Thread: 21 
703682358 -1595397018 514434124 239004032 Thread: 46 
703682358 -1595397018 514434124 239004032 Thread: 54 
703682358 -1595397018 514434124 239004032 Thread: 28 
703682358 -1595397018 514434124 239004032 Thread: 39 
703682358 -1595397018 514434124 239004032 Thread: 50 
703682358 -1595397018 514434124 239004032 Thread: 36 
703682358 -1595397018 514434124 239004032 Thread: 56 
703682358 -1595397018 514434124 239004032 Thread: 31 
703682358 -1595397018 514434124 239004032 Thread: 30 
703682358 -1595397018 514434124 239004032 Thread: 12 
703682358 -1595397018 514434124 239004032 Thread: 20 
703682358 -1595397018 514434124 239004032 Thread: 11 
703682358 -1595397018 514434124 239004032 Thread: 10 
703682358 -1595397018 514434124 239004032 Thread: 27 
703682358 -1595397018 514434124 239004032 Thread: 35 
703682358 -1595397018 514434124 239004032 Thread: 33 
703682358 -1595397018 514434124 239004032 Thread: 14 
703682358 -1595397018 514434124 239004032 Thread: 15 
703682358 -1595397018 514434124 239004032 Thread: 9 
703682358 -1595397018 514434124 239004032 Thread: 48 
703682358 -1595397018 514434124 239004032 Thread: 16 
703682358 -1595397018 514434124 239004032 Thread: 52 
703682358 -1595397018 514434124 239004032 Thread: 24 
703682358 -1595397018 514434124 239004032 Thread: 6 
703682358 -1595397018 514434124 239004032 Thread: 7 
703682358 -1595397018 514434124 239004032 Thread: 59 
703682358 -1595397018 514434124 239004032 Thread: 55 
703682358 -1595397018 514434124 239004032 Thread: 29 
703682358 -1595397018 514434124 239004032 Thread: 5 
703682358 -1595397018 514434124 239004032 Thread: 1 
703682358 -1595397018 514434124 239004032 Thread: 61 
703682358 -1595397018 514434124 239004032 Thread: 4 
703682358 -1595397018 514434124 239004032 Thread: 60 
703682358 -1595397018 514434124 239004032 Thread: 34 


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/seedTilt13.txt <==
825999070 573655926 2147339615 -863506307 Thread: 53 
825999070 573655926 2147339615 -863506307 Thread: 45 
825999070 573655926 2147339615 -863506307 Thread: 8 
825999070 573655926 2147339615 -863506307 Thread: 9 
825999070 573655926 2147339615 -863506307 Thread: 21 
825999070 573655926 2147339615 -863506307 Thread: 23 
825999070 573655926 2147339615 -863506307 Thread: 6 
825999070 573655926 2147339615 -863506307 Thread: 0 
825999070 573655926 2147339615 -863506307 Thread: 58 
825999070 573655926 2147339615 -863506307 Thread: 19 
825999070 573655926 2147339615 -863506307 Thread: 3 
825999070 573655926 2147339615 -863506307 Thread: 7 
825999070 573655926 2147339615 -863506307 Thread: 5 
825999070 573655926 2147339615 -863506307 Thread: 32 
825999070 573655926 2147339615 -863506307 Thread: 34 
825999070 573655926 2147339615 -863506307 Thread: 62 
825999070 573655926 2147339615 -863506307 Thread: 26 
825999070 573655926 2147339615 -863506307 Thread: 61 
825999070 573655926 2147339615 -863506307 Thread: 31 
825999070 573655926 2147339615 -863506307 Thread: 11 
825999070 573655926 2147339615 -863506307 Thread: 12 
825999070 573655926 2147339615 -863506307 Thread: 63 
825999070 573655926 2147339615 -863506307 Thread: 51 
825999070 573655926 2147339615 -863506307 Thread: 57 
825999070 573655926 2147339615 -863506307 Thread: 56 
825999070 573655926 2147339615 -863506307 Thread: 33 
825999070 573655926 2147339615 -863506307 Thread: 17 
825999070 573655926 2147339615 -863506307 Thread: 10 
825999070 573655926 2147339615 -863506307 Thread: 37 
825999070 573655926 2147339615 -863506307 Thread: 22 
825999070 573655926 2147339615 -863506307 Thread: 59 
825999070 573655926 2147339615 -863506307 Thread: 38 
825999070 573655926 2147339615 -863506307 Thread: 15 
825999070 573655926 2147339615 -863506307 Thread: 20 
825999070 573655926 2147339615 -863506307 Thread: 46 
825999070 573655926 2147339615 -863506307 Thread: 49 
825999070 573655926 2147339615 -863506307 Thread: 13 
825999070 573655926 2147339615 -863506307 Thread: 35 
825999070 573655926 2147339615 -863506307 Thread: 2 
825999070 573655926 2147339615 -863506307 Thread: 18 
825999070 573655926 2147339615 -863506307 Thread: 50 
825999070 573655926 2147339615 -863506307 Thread: 60 
825999070 573655926 2147339615 -863506307 Thread: 14 
825999070 573655926 2147339615 -863506307 Thread: 30 
825999070 573655926 2147339615 -863506307 Thread: 27 
825999070 573655926 2147339615 -863506307 Thread: 25 
825999070 573655926 2147339615 -863506307 Thread: 4 
825999070 573655926 2147339615 -863506307 Thread: 28 
825999070 573655926 2147339615 -863506307 Thread: 52 
825999070 573655926 2147339615 -863506307 Thread: 42 
825999070 573655926 2147339615 -863506307 Thread: 41 
825999070 573655926 2147339615 -863506307 Thread: 24 
825999070 573655926 2147339615 -863506307 Thread: 36 
825999070 573655926 2147339615 -863506307 Thread: 40 
825999070 573655926 2147339615 -863506307 Thread: 1 
825999070 573655926 2147339615 -863506307 Thread: 48 
825999070 573655926 2147339615 -863506307 Thread: 43 
825999070 573655926 2147339615 -863506307 Thread: 29 
825999070 573655926 2147339615 -863506307 Thread: 55 
825999070 573655926 2147339615 -863506307 Thread: 47 
825999070 573655926 2147339615 -863506307 Thread: 54 
825999070 573655926 2147339615 -863506307 Thread: 16 
825999070 573655926 2147339615 -863506307 Thread: 44 
825999070 573655926 2147339615 -863506307 Thread: 39 


==> Ancillary/Data/5Fields/constMass/Data/_2048_12_100/seedTilt14.txt <==
2077164983 -1972985960 1555744713 1868927141 Thread: 0 
2077164983 -1972985960 1555744713 1868927141 Thread: 13 
2077164983 -1972985960 1555744713 1868927141 Thread: 31 
2077164983 -1972985960 1555744713 1868927141 Thread: 14 
2077164983 -1972985960 1555744713 1868927141 Thread: 28 
2077164983 -1972985960 1555744713 1868927141 Thread: 46 
2077164983 -1972985960 1555744713 1868927141 Thread: 21 
2077164983 -1972985960 1555744713 1868927141 Thread: 8 
2077164983 -1972985960 1555744713 1868927141 Thread: 20 
2077164983 -1972985960 1555744713 1868927141 Thread: 44 
2077164983 -1972985960 1555744713 1868927141 Thread: 50 
2077164983 -1972985960 1555744713 1868927141 Thread: 38 
2077164983 -1972985960 1555744713 1868927141 Thread: 27 
2077164983 -1972985960 1555744713 1868927141 Thread: 24 
2077164983 -1972985960 1555744713 1868927141 Thread: 11 
2077164983 -1972985960 1555744713 1868927141 Thread: 35 
2077164983 -1972985960 1555744713 1868927141 Thread: 53 
2077164983 -1972985960 1555744713 1868927141 Thread: 41 
2077164983 -1972985960 1555744713 1868927141 Thread: 52 
2077164983 -1972985960 1555744713 1868927141 Thread: 33 
2077164983 -1972985960 1555744713 1868927141 Thread: 42 
2077164983 -1972985960 1555744713 1868927141 Thread: 5 
2077164983 -1972985960 1555744713 1868927141 Thread: 36 
2077164983 -1972985960 1555744713 1868927141 Thread: 19 
2077164983 -1972985960 1555744713 1868927141 Thread: 61 
2077164983 -1972985960 1555744713 1868927141 Thread: 26 
2077164983 -1972985960 1555744713 1868927141 Thread: 51 
2077164983 -1972985960 1555744713 1868927141 Thread: 39 
2077164983 -1972985960 1555744713 1868927141 Thread: 62 
2077164983 -1972985960 1555744713 1868927141 Thread: 48 
2077164983 -1972985960 1555744713 1868927141 Thread: 54 
2077164983 -1972985960 1555744713 1868927141 Thread: 15 
2077164983 -1972985960 1555744713 1868927141 Thread: 23 
2077164983 -1972985960 1555744713 1868927141 Thread: 22 
2077164983 -1972985960 1555744713 1868927141 Thread: 63 
2077164983 -1972985960 1555744713 1868927141 Thread: 45 
2077164983 -1972985960 1555744713 1868927141 Thread: 18 
2077164983 -1972985960 1555744713 1868927141 Thread: 32 
2077164983 -1972985960 1555744713 1868927141 Thread: 57 
2077164983 -1972985960 1555744713 1868927141 Thread: 34 
2077164983 -1972985960 1555744713 1868927141 Thread: 12 
2077164983 -1972985960 1555744713 1868927141 Thread: 17 
2077164983 -1972985960 1555744713 1868927141 Thread: 40 
2077164983 -1972985960 1555744713 1868927141 Thread: 37 
2077164983 -1972985960 1555744713 1868927141 Thread: 25 
2077164983 -1972985960 1555744713 1868927141 Thread: 49 
2077164983 -1972985960 1555744713 1868927141 Thread: 43 
2077164983 -1972985960 1555744713 1868927141 Thread: 47 
2077164983 -1972985960 1555744713 1868927141 Thread: 56 
2077164983 -1972985960 1555744713 1868927141 Thread: 2 
2077164983 -1972985960 1555744713 1868927141 Thread: 30 
2077164983 -1972985960 1555744713 1868927141 Thread: 3 
2077164983 -1972985960 1555744713 1868927141 Thread: 6 
2077164983 -1972985960 1555744713 1868927141 Thread: 7 
2077164983 -1972985960 1555744713 1868927141 Thread: 4 
2077164983 -1972985960 1555744713 1868927141 Thread: 16 
2077164983 -1972985960 1555744713 1868927141 Thread: 55 
2077164983 -1972985960 1555744713 1868927141 Thread: 1 
2077164983 -1972985960 1555744713 1868927141 Thread: 58 
2077164983 -1972985960 1555744713 1868927141 Thread: 10 
2077164983 -1972985960 1555744713 1868927141 Thread: 59 
2077164983 -1972985960 1555744713 1868927141 Thread: 60 
2077164983 -1972985960 1555744713 1868927141 Thread: 9 
2077164983 -1972985960 1555744713 1868927141 Thread: 29 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt11.txt <==
27,1.13895e+06,1.53408e+10
81,3.41208e+06,8.03371e+10
135,8.56222e+06,1.226e+10
189,7.79659e+06,7.69118e+09
243,6.70886e+06,5.7847e+09
297,5.78265e+06,4.51687e+09
351,5.03101e+06,3.70184e+09
405,4.41636e+06,3.27244e+09
459,3.90555e+06,3.10447e+09
513,3.48141e+06,3.01644e+09
567,3.1297e+06,2.87523e+09
621,2.84008e+06,2.62671e+09
675,2.60446e+06,2.31167e+09
729,2.4151e+06,2.00104e+09
783,2.2654e+06,1.7563e+09
837,2.14891e+06,1.58864e+09
891,2.06376e+06,1.46666e+09
945,2.01105e+06,1.35965e+09
999,1.99535e+06,1.25599e+09
1053,2.02357e+06,1.1594e+09
1107,2.10249e+06,1.07131e+09
1161,2.23942e+06,9.83436e+08
1215,2.44078e+06,8.88619e+08
1269,2.71398e+06,7.8765e+08
1323,3.06564e+06,6.90213e+08
1377,3.50294e+06,6.03137e+08
1431,4.03322e+06,5.27107e+08
1485,4.66313e+06,4.59458e+08
1539,5.39801e+06,3.97883e+08
1593,6.24213e+06,3.42701e+08
1647,7.1994e+06,2.94873e+08
1701,8.27416e+06,2.54646e+08
1755,9.47219e+06,2.20959e+08
1809,1.08011e+07,1.92273e+08
1863,1.2272e+07,1.67158e+08
1917,1.3899e+07,1.45275e+08
1971,1.56981e+07,1.26401e+08
2025,1.76841e+07,1.10222e+08
2079,1.98685e+07,9.64073e+07
2133,2.22565e+07,8.4429e+07
2187,2.48431e+07,7.40122e+07
2241,2.76124e+07,6.49628e+07
2295,3.05345e+07,5.71813e+07
2349,3.35611e+07,5.0662e+07
2403,3.66191e+07,4.52453e+07
2457,3.95963e+07,4.08553e+07
2511,4.23183e+07,3.75095e+07
2565,4.45152e+07,3.55278e+07
2619,4.5789e+07,3.52471e+07
2673,4.56025e+07,3.70494e+07
2727,4.33346e+07,4.12877e+07
2781,3.8476e+07,4.81542e+07
2835,3.10381e+07,5.72791e+07
2889,2.21328e+07,6.69776e+07
2943,1.43805e+07,7.36116e+07
2997,1.14139e+07,7.22696e+07
3051,1.59253e+07,6.05629e+07
3105,2.71931e+07,4.21113e+07
3159,4.03854e+07,2.49203e+07
3213,4.86897e+07,1.60299e+07
3267,4.67513e+07,1.89368e+07
3321,3.40761e+07,3.21994e+07
3375,1.7905e+07,4.78907e+07
3429,1.20428e+07,5.05932e+07
3483,2.3818e+07,3.39346e+07
3537,4.0174e+07,1.61231e+07
3591,3.97385e+07,1.7086e+07
3645,2.10479e+07,3.51878e+07
3699,1.22069e+07,4.15461e+07
3753,2.91165e+07,2.18166e+07
3807,3.73823e+07,1.36503e+07
3861,1.78405e+07,3.222e+07
3915,1.56582e+07,3.20003e+07
3969,3.47683e+07,1.21447e+07
4023,1.99689e+07,2.62796e+07
4077,1.57012e+07,2.83508e+07
4131,3.25045e+07,1.1413e+07
4185,1.19455e+07,3.0447e+07
4239,2.71549e+07,1.41305e+07
4293,1.74173e+07,2.31555e+07
4347,2.16551e+07,1.74692e+07
4401,1.8398e+07,2.027e+07
4455,2.21111e+07,1.53611e+07
4509,1.38228e+07,2.26433e+07
4563,2.63792e+07,1.00558e+07
4617,1.03689e+07,2.38595e+07
4671,2.12991e+07,1.341e+07
4725,2.24143e+07,1.14367e+07
4779,1.02891e+07,2.14359e+07
4833,1.51677e+07,1.6745e+07
4887,2.33567e+07,8.88521e+06
4941,2.11717e+07,1.00498e+07
4995,1.44507e+07,1.50963e+07
5040,1.00382e+07,1.83471e+07
5049,1.03012e+07,1.79319e+07
5067,2.07625e+07,9.09819e+06
5103,9.41896e+06,1.81079e+07
5157,9.71195e+06,1.72682e+07
5211,9.75912e+06,1.6582e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt12.txt <==
27,1.13896e+06,2.01896e+10
81,3.41544e+06,1.00484e+11
135,8.5673e+06,1.22117e+10
189,7.80187e+06,7.72468e+09
243,6.7234e+06,5.78422e+09
297,5.79662e+06,4.55039e+09
351,5.03816e+06,3.74802e+09
405,4.41562e+06,3.31916e+09
459,3.90252e+06,3.1467e+09
513,3.47649e+06,3.06115e+09
567,3.12358e+06,2.92541e+09
621,2.83183e+06,2.67909e+09
675,2.59378e+06,2.35798e+09
729,2.40149e+06,2.04374e+09
783,2.24736e+06,1.79466e+09
837,2.129e+06,1.61783e+09
891,2.04463e+06,1.48678e+09
945,1.99529e+06,1.37112e+09
999,1.98511e+06,1.26046e+09
1053,2.01912e+06,1.16146e+09
1107,2.10523e+06,1.07241e+09
1161,2.25067e+06,9.83133e+08
1215,2.46245e+06,8.85767e+08
1269,2.74659e+06,7.8336e+08
1323,3.11048e+06,6.84474e+08
1377,3.56103e+06,5.97005e+08
1431,4.10568e+06,5.21854e+08
1485,4.75206e+06,4.55281e+08
1539,5.50707e+06,3.94366e+08
1593,6.37598e+06,3.3924e+08
1647,7.36284e+06,2.9133e+08
1701,8.4715e+06,2.51533e+08
1755,9.70798e+06,2.18506e+08
1809,1.10817e+07,1.90045e+08
1863,1.26058e+07,1.65095e+08
1917,1.42978e+07,1.43298e+08
1971,1.61778e+07,1.24488e+08
2025,1.82665e+07,1.08373e+08
2079,2.0582e+07,9.46473e+07
2133,2.31374e+07,8.28217e+07
2187,2.59393e+07,7.23579e+07
2241,2.89865e+07,6.31929e+07
2295,3.22679e+07,5.53456e+07
2349,3.57613e+07,4.87843e+07
2403,3.94293e+07,4.33212e+07
2457,4.32053e+07,3.88331e+07
2511,4.69666e+07,3.52633e+07
2565,5.04925e+07,3.28104e+07
2619,5.34126e+07,3.18533e+07
2673,5.51512e+07,3.29004e+07
2727,5.49116e+07,3.65206e+07
2781,5.17774e+07,4.33441e+07
2835,4.50601e+07,5.37244e+07
2889,3.49834e+07,6.71884e+07
2943,2.35781e+07,8.1017e+07
2997,1.51205e+07,8.93537e+07
3051,1.49029e+07,8.46659e+07
3105,2.56082e+07,6.43303e+07
3159,4.34308e+07,3.75161e+07
3213,5.8846e+07,1.9345e+07
3267,6.26729e+07,1.72583e+07
3321,5.14491e+07,3.00467e+07
3375,3.03549e+07,5.15574e+07
3429,1.50741e+07,6.5358e+07
3483,2.2363e+07,5.25637e+07
3537,4.57707e+07,2.44339e+07
3591,5.47755e+07,1.61478e+07
3645,3.50727e+07,3.60721e+07
3699,1.48207e+07,5.44097e+07
3753,2.94201e+07,3.57986e+07
3807,4.95902e+07,1.45674e+07
3861,3.02003e+07,3.3735e+07
3915,1.54972e+07,4.60906e+07
3969,4.13153e+07,1.80927e+07
4023,3.30089e+07,2.61651e+07
4077,1.55467e+07,4.13249e+07
4131,4.14757e+07,1.43727e+07
4185,1.99133e+07,3.4734e+07
4239,2.87258e+07,2.39966e+07
4293,2.91028e+07,2.32379e+07
4347,2.14975e+07,2.8599e+07
4401,3.00001e+07,1.99924e+07
4455,2.2296e+07,2.55965e+07
4509,2.36825e+07,2.36654e+07
4563,2.98235e+07,1.65883e+07
4617,1.40937e+07,3.01527e+07
4671,3.13408e+07,1.36318e+07
4725,2.36083e+07,1.9385e+07
4779,1.36907e+07,2.73327e+07
4833,2.47823e+07,1.7036e+07
4887,2.98616e+07,1.15027e+07
4941,2.25347e+07,1.69542e+07
4995,1.51426e+07,2.24428e+07
5040,1.67871e+07,2.04614e+07
5049,1.32513e+07,2.31626e+07
5067,2.23138e+07,1.53172e+07
5103,1.46397e+07,2.1342e+07
5157,1.609e+07,1.94295e+07
5211,1.62667e+07,1.84445e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt13.txt <==
27,1.13902e+06,9.26459e+09
81,3.4152e+06,5.20603e+10
135,8.56962e+06,1.19506e+10
189,7.79975e+06,7.72661e+09
243,6.70885e+06,5.81084e+09
297,5.78055e+06,4.54494e+09
351,5.02631e+06,3.68006e+09
405,4.41064e+06,3.23111e+09
459,3.89978e+06,3.07069e+09
513,3.47218e+06,3.00159e+09
567,3.11875e+06,2.8705e+09
621,2.8306e+06,2.62739e+09
675,2.59464e+06,2.31419e+09
729,2.4042e+06,2.00559e+09
783,2.2545e+06,1.75978e+09
837,2.13993e+06,1.58812e+09
891,2.05728e+06,1.46227e+09
945,2.00723e+06,1.35186e+09
999,1.9942e+06,1.24652e+09
1053,2.02441e+06,1.15104e+09
1107,2.10439e+06,1.0663e+09
1161,2.24164e+06,9.81426e+08
1215,2.44376e+06,8.87157e+08
1269,2.71793e+06,7.85546e+08
1323,3.06971e+06,6.88256e+08
1377,3.50619e+06,6.02069e+08
1431,4.03469e+06,5.2746e+08
1485,4.66182e+06,4.60968e+08
1539,5.39309e+06,4.00323e+08
1593,6.23286e+06,3.45372e+08
1647,7.18471e+06,2.97418e+08
1701,8.25282e+06,2.56881e+08
1755,9.44254e+06,2.22925e+08
1809,1.07618e+07,1.94093e+08
1863,1.22215e+07,1.69077e+08
1917,1.3835e+07,1.46999e+08
1971,1.56174e+07,1.27908e+08
2025,1.75831e+07,1.11688e+08
2079,1.97419e+07,9.78124e+07
2133,2.20951e+07,8.57842e+07
2187,2.46331e+07,7.51775e+07
2241,2.73326e+07,6.59751e+07
2295,3.01545e+07,5.81183e+07
2349,3.30396e+07,5.15108e+07
2403,3.59004e+07,4.60362e+07
2457,3.86065e+07,4.16317e+07
2511,4.09631e+07,3.83985e+07
2565,4.26836e+07,3.65735e+07
2619,4.33665e+07,3.65431e+07
2673,4.25037e+07,3.86913e+07
2727,3.95636e+07,4.32278e+07
2781,3.422e+07,5.00767e+07
2835,2.6764e+07,5.85452e+07
2889,1.86031e+07,6.64613e+07
2943,1.24164e+07,6.99301e+07
2997,1.13055e+07,6.53068e+07
3051,1.69091e+07,5.24013e+07
3105,2.76851e+07,3.56876e+07
3159,3.89627e+07,2.18301e+07
3213,4.49566e+07,1.58924e+07
3267,4.148e+07,2.01276e+07
3321,2.88892e+07,3.30755e+07
3375,1.48904e+07,4.61107e+07
3429,1.20088e+07,4.51442e+07
3483,2.42982e+07,2.84395e+07
3537,3.78277e+07,1.42537e+07
3591,3.47348e+07,1.79277e+07
3645,1.72766e+07,3.45826e+07
3699,1.21309e+07,3.69369e+07
3753,2.86402e+07,1.80697e+07
3807,3.31918e+07,1.3779e+07
3861,1.45935e+07,3.13723e+07
3915,1.59829e+07,2.75386e+07
3969,3.2168e+07,1.0914e+07
4023,1.63776e+07,2.59992e+07
4077,1.59119e+07,2.43523e+07
4131,2.93073e+07,1.09627e+07
4185,1.01628e+07,2.85863e+07
4239,2.61441e+07,1.17378e+07
4293,1.43214e+07,2.27622e+07
4347,2.13989e+07,1.44776e+07
4401,1.52463e+07,2.00488e+07
4455,2.16779e+07,1.27481e+07
4509,1.13975e+07,2.18785e+07
4563,2.47673e+07,8.67732e+06
4617,9.79561e+06,2.15304e+07
4671,1.82474e+07,1.34244e+07
4725,2.16682e+07,9.45242e+06
4779,9.80065e+06,1.92965e+07
4833,1.25836e+07,1.64588e+07
4887,2.10541e+07,8.47544e+06
4941,2.0439e+07,8.3343e+06
4995,1.43697e+07,1.28736e+07
5040,8.53291e+06,1.73576e+07
5049,9.85962e+06,1.60758e+07
5067,1.99812e+07,7.57804e+06
5103,8.38246e+06,1.67807e+07
5157,8.31768e+06,1.62875e+07
5211,8.31578e+06,1.57015e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt14.txt <==
27,1.13898e+06,1.06573e+10
81,3.41497e+06,6.17389e+10
135,8.57926e+06,1.15415e+10
189,7.81471e+06,7.6834e+09
243,6.72836e+06,5.77018e+09
297,5.80077e+06,4.51333e+09
351,5.04335e+06,3.70799e+09
405,4.42078e+06,3.28272e+09
459,3.90619e+06,3.11386e+09
513,3.48082e+06,3.03044e+09
567,3.12994e+06,2.8962e+09
621,2.84243e+06,2.64876e+09
675,2.60918e+06,2.32243e+09
729,2.42084e+06,2.00799e+09
783,2.26961e+06,1.76529e+09
837,2.15158e+06,1.59864e+09
891,2.06568e+06,1.47578e+09
945,2.01504e+06,1.36362e+09
999,2.00173e+06,1.25739e+09
1053,2.03165e+06,1.16251e+09
1107,2.11306e+06,1.07682e+09
1161,2.25374e+06,9.90538e+08
1215,2.46207e+06,8.93834e+08
1269,2.7452e+06,7.89778e+08
1323,3.11031e+06,6.88451e+08
1377,3.56481e+06,5.9813e+08
1431,4.11581e+06,5.21173e+08
1485,4.77061e+06,4.54272e+08
1539,5.53591e+06,3.946e+08
1593,6.41769e+06,3.4112e+08
1647,7.42129e+06,2.94273e+08
1701,8.55219e+06,2.5436e+08
1755,9.81735e+06,2.20956e+08
1809,1.12266e+07,1.92225e+08
1863,1.27935e+07,1.66804e+08
1917,1.45354e+07,1.4465e+08
1971,1.6473e+07,1.2542e+08
2025,1.86269e+07,1.09029e+08
2079,2.10159e+07,9.50154e+07
2133,2.36534e+07,8.28956e+07
2187,2.65452e+07,7.2313e+07
2241,2.96894e+07,6.32714e+07
2295,3.30744e+07,5.54993e+07
2349,3.66752e+07,4.89953e+07
2403,4.04459e+07,4.35757e+07
2457,4.43033e+07,3.90208e+07
2511,4.80971e+07,3.53826e+07
2565,5.15624e+07,3.29108e+07
2619,5.42619e+07,3.20687e+07
2673,5.55291e+07,3.34498e+07
2727,5.44671e+07,3.77618e+07
2781,5.01059e+07,4.57243e+07
2835,4.18764e+07,5.76951e+07
2889,3.04742e+07,7.25082e+07
2943,1.87944e+07,8.58711e+07
2997,1.18969e+07,9.01557e+07
3051,1.46958e+07,7.90629e+07
3105,2.79001e+07,5.51556e+07
3159,4.58326e+07,3.04534e+07
3213,5.91719e+07,1.65945e+07
3267,6.01828e+07,1.76132e+07
3321,4.64398e+07,3.25234e+07
3375,2.44829e+07,5.49589e+07
3429,1.21211e+07,6.47912e+07
3483,2.41851e+07,4.5731e+07
3537,4.77797e+07,1.89755e+07
3591,5.22316e+07,1.6042e+07
3645,2.91323e+07,3.90848e+07
3699,1.20911e+07,5.37414e+07
3753,3.19401e+07,2.93943e+07
3807,4.85803e+07,1.28237e+07
3861,2.45096e+07,3.64477e+07
3915,1.49518e+07,4.32347e+07
3969,4.27869e+07,1.37154e+07
4023,2.7897e+07,2.83702e+07
4077,1.50631e+07,3.86536e+07
4131,4.1736e+07,1.14762e+07
4185,1.5094e+07,3.6664e+07
4239,3.08778e+07,1.90707e+07
4293,2.45205e+07,2.50658e+07
4347,2.2934e+07,2.44852e+07
4401,2.6001e+07,2.13309e+07
4455,2.38485e+07,2.15401e+07
4509,1.92558e+07,2.54295e+07
4563,3.16129e+07,1.26315e+07
4617,1.0958e+07,3.07278e+07
4671,2.95177e+07,1.31925e+07
4725,2.51902e+07,1.57682e+07
4779,1.07688e+07,2.78319e+07
4833,2.15974e+07,1.78021e+07
4887,3.03998e+07,9.14436e+06
4941,2.38521e+07,1.38959e+07
4995,1.44426e+07,2.11196e+07
5040,1.31905e+07,2.16508e+07
5049,1.06662e+07,2.34922e+07
5067,2.35384e+07,1.25238e+07
5103,1.12815e+07,2.23233e+07
5157,1.26665e+07,2.04752e+07
5211,1.29679e+07,1.94263e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt15.txt <==
27,1.13898e+06,1.08461e+10
81,3.41215e+06,5.86762e+10
135,8.57468e+06,1.13017e+10
189,7.8145e+06,7.71605e+09
243,6.72852e+06,5.79898e+09
297,5.80152e+06,4.53066e+09
351,5.04784e+06,3.70599e+09
405,4.43045e+06,3.26629e+09
459,3.91907e+06,3.10072e+09
513,3.49282e+06,3.03061e+09
567,3.13926e+06,2.8968e+09
621,2.84776e+06,2.65609e+09
675,2.6094e+06,2.34449e+09
729,2.41631e+06,2.03587e+09
783,2.26153e+06,1.79164e+09
837,2.14048e+06,1.62011e+09
891,2.05238e+06,1.49159e+09
945,1.99855e+06,1.3776e+09
999,1.9832e+06,1.26837e+09
1053,2.01247e+06,1.16842e+09
1107,2.09314e+06,1.07894e+09
1161,2.23253e+06,9.89188e+08
1215,2.43769e+06,8.911e+08
1269,2.71584e+06,7.86564e+08
1323,3.07373e+06,6.8568e+08
1377,3.51838e+06,5.96476e+08
1431,4.05732e+06,5.19902e+08
1485,4.69781e+06,4.52667e+08
1539,5.44572e+06,3.91922e+08
1593,6.30518e+06,3.3804e+08
1647,7.28015e+06,2.91726e+08
1701,8.37533e+06,2.52247e+08
1755,9.59637e+06,2.18931e+08
1809,1.09516e+07,1.90638e+08
1863,1.24526e+07,1.65727e+08
1917,1.41142e+07,1.43932e+08
1971,1.59528e+07,1.25134e+08
2025,1.7984e+07,1.09066e+08
2079,2.02186e+07,9.54905e+07
2133,2.26596e+07,8.38027e+07
2187,2.52997e+07,7.34494e+07
2241,2.81167e+07,6.43994e+07
2295,3.10724e+07,5.6694e+07
2349,3.41084e+07,5.02065e+07
2403,3.71394e+07,4.48768e+07
2457,4.00389e+07,4.06204e+07
2511,4.26177e+07,3.75317e+07
2565,4.45926e+07,3.58491e+07
2619,4.55605e+07,3.59531e+07
2673,4.49973e+07,3.81838e+07
2727,4.23248e+07,4.27746e+07
2781,3.71112e+07,4.97753e+07
2835,2.94724e+07,5.87609e+07
2889,2.06357e+07,6.80461e+07
2943,1.33135e+07,7.38414e+07
2997,1.11118e+07,7.12173e+07
3051,1.64625e+07,5.81679e+07
3105,2.81757e+07,3.90949e+07
3159,4.103e+07,2.2601e+07
3213,4.82918e+07,1.54571e+07
3267,4.52455e+07,1.97126e+07
3321,3.2077e+07,3.33295e+07
3375,1.63924e+07,4.83589e+07
3429,1.18126e+07,4.95342e+07
3483,2.45542e+07,3.17043e+07
3537,4.02951e+07,1.46969e+07
3591,3.82918e+07,1.75334e+07
3645,1.93305e+07,3.5832e+07
3699,1.19782e+07,4.05872e+07
3753,2.96264e+07,2.00591e+07
3807,3.64095e+07,1.34771e+07
3861,1.63435e+07,3.26627e+07
3915,1.58253e+07,3.07303e+07
3969,3.44962e+07,1.132e+07
4023,1.8544e+07,2.66123e+07
4077,1.58053e+07,2.72484e+07
4131,3.18587e+07,1.10694e+07
4185,1.10848e+07,3.02878e+07
4239,2.72267e+07,1.31071e+07
4293,1.62899e+07,2.33157e+07
4347,2.18192e+07,1.6444e+07
4401,1.73318e+07,2.04053e+07
4455,2.22002e+07,1.44608e+07
4509,1.29636e+07,2.26377e+07
4563,2.61425e+07,9.51676e+06
4617,1.0141e+07,2.33154e+07
4671,2.0448e+07,1.34759e+07
4725,2.23825e+07,1.07702e+07
4779,1.01475e+07,2.09319e+07
4833,1.44338e+07,1.67354e+07
4887,2.28041e+07,8.76557e+06
4941,2.10522e+07,9.57e+06
4995,1.44753e+07,1.45056e+07
5040,9.69833e+06,1.80656e+07
5049,1.02524e+07,1.74223e+07
5067,2.05674e+07,8.72539e+06
5103,9.23714e+06,1.77143e+07
5157,9.45226e+06,1.69495e+07
5211,9.50887e+06,1.62741e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt16.txt <==
27,1.13898e+06,3.56532e+09
81,3.41464e+06,2.59775e+10
135,8.57901e+06,1.07784e+10
189,7.81385e+06,7.74029e+09
243,6.72363e+06,5.76432e+09
297,5.7967e+06,4.49145e+09
351,5.04609e+06,3.66414e+09
405,4.43156e+06,3.22645e+09
459,3.92146e+06,3.05974e+09
513,3.49779e+06,2.9835e+09
567,3.14822e+06,2.85606e+09
621,2.8621e+06,2.61772e+09
675,2.62904e+06,2.30358e+09
729,2.44048e+06,1.99894e+09
783,2.28894e+06,1.76205e+09
837,2.17222e+06,1.59403e+09
891,2.08845e+06,1.46768e+09
945,2.03807e+06,1.35575e+09
999,2.0252e+06,1.24947e+09
1053,2.05604e+06,1.15455e+09
1107,2.1384e+06,1.06937e+09
1161,2.28e+06,9.83866e+08
1215,2.48867e+06,8.89526e+08
1269,2.77172e+06,7.88581e+08
1323,3.13715e+06,6.89933e+08
1377,3.59269e+06,6.01218e+08
1431,4.1458e+06,5.248e+08
1485,4.80377e+06,4.58523e+08
1539,5.57398e+06,3.98598e+08
1593,6.46254e+06,3.44015e+08
1647,7.47403e+06,2.96185e+08
1701,8.61291e+06,2.56002e+08
1755,9.88566e+06,2.2261e+08
1809,1.13022e+07,1.93872e+08
1863,1.28767e+07,1.68639e+08
1917,1.46279e+07,1.4628e+08
1971,1.65776e+07,1.2683e+08
2025,1.8747e+07,1.10198e+08
2079,2.11535e+07,9.60469e+07
2133,2.38085e+07,8.3909e+07
2187,2.67154e+07,7.34196e+07
2241,2.98671e+07,6.42018e+07
2295,3.32456e+07,5.63381e+07
2349,3.68167e+07,4.97335e+07
2403,4.05231e+07,4.4185e+07
2457,4.42666e+07,3.95551e+07
2511,4.7878e+07,3.59126e+07
2565,5.10731e+07,3.35248e+07
2619,5.33956e+07,3.28325e+07
2673,5.41707e+07,3.4436e+07
2727,5.25204e+07,3.89787e+07
2781,4.7542e+07,4.71593e+07
2835,3.88055e+07,5.92394e+07
2889,2.72351e+07,7.37889e+07
2943,1.5995e+07,8.60289e+07
2997,1.02307e+07,8.8158e+07
3051,1.44577e+07,7.46643e+07
3105,2.85202e+07,4.98789e+07
3159,4.60855e+07,2.6389e+07
3213,5.79824e+07,1.45582e+07
3267,5.71997e+07,1.74864e+07
3321,4.22592e+07,3.35328e+07
3375,2.0737e+07,5.53948e+07
3429,1.0693e+07,6.23925e+07
3483,2.47679e+07,4.12583e+07
3537,4.74544e+07,1.62118e+07
3591,4.92698e+07,1.58527e+07
3645,2.52501e+07,3.97028e+07
3699,1.09121e+07,5.14745e+07
3753,3.25143e+07,2.5594e+07
3807,4.62948e+07,1.226e+07
3861,2.10052e+07,3.68507e+07
3915,1.49378e+07,4.0042e+07
3969,4.20013e+07,1.17493e+07
4023,2.43498e+07,2.90532e+07
4077,1.51596e+07,3.56213e+07
4131,4.01505e+07,1.03978e+07
4185,1.25853e+07,3.64124e+07
4239,3.12252e+07,1.61596e+07
4293,2.12537e+07,2.56733e+07
4347,2.35036e+07,2.14582e+07
4401,2.28362e+07,2.19127e+07
4455,2.43692e+07,1.86951e+07
4509,1.6364e+07,2.58103e+07
4563,3.14146e+07,1.06362e+07
4617,9.78641e+06,2.95808e+07
4671,2.70186e+07,1.33482e+07
4725,2.55159e+07,1.34506e+07
4779,9.77262e+06,2.66969e+07
4833,1.88955e+07,1.82093e+07
4887,2.91146e+07,8.42605e+06
4941,2.41366e+07,1.18506e+07
4995,1.4624e+07,1.91834e+07
5040,1.11429e+07,2.16158e+07
5049,9.89945e+06,2.24009e+07
5067,2.37785e+07,1.06606e+07
5103,9.72083e+06,2.19201e+07
5157,1.07325e+07,2.04039e+07
5211,1.09834e+07,1.94402e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt17.txt <==
27,1.13897e+06,1.03278e+10
81,3.41609e+06,5.6017e+10
135,8.57484e+06,1.10809e+10
189,7.81195e+06,7.71458e+09
243,6.7248e+06,5.78799e+09
297,5.79971e+06,4.52964e+09
351,5.04414e+06,3.68868e+09
405,4.42709e+06,3.24103e+09
459,3.91385e+06,3.0779e+09
513,3.48556e+06,3.01112e+09
567,3.13071e+06,2.88081e+09
621,2.84044e+06,2.63348e+09
675,2.60589e+06,2.31299e+09
729,2.41747e+06,2.00369e+09
783,2.26694e+06,1.76316e+09
837,2.14938e+06,1.59717e+09
891,2.06407e+06,1.47407e+09
945,2.01303e+06,1.36244e+09
999,1.99967e+06,1.25661e+09
1053,2.02996e+06,1.16196e+09
1107,2.11127e+06,1.07718e+09
1161,2.25278e+06,9.89444e+08
1215,2.46216e+06,8.90999e+08
1269,2.74585e+06,7.86645e+08
1323,3.11095e+06,6.85989e+08
1377,3.56468e+06,5.96861e+08
1431,4.11456e+06,5.20699e+08
1485,4.76806e+06,4.54045e+08
1539,5.53136e+06,3.93905e+08
1593,6.40905e+06,3.39808e+08
1647,7.40491e+06,2.92736e+08
1701,8.52278e+06,2.53157e+08
1755,9.76866e+06,2.20048e+08
1809,1.11525e+07,1.92021e+08
1863,1.26894e+07,1.67365e+08
1917,1.4399e+07,1.45358e+08
1971,1.63032e+07,1.26065e+08
2025,1.8425e+07,1.09397e+08
2079,2.0785e+07,9.51963e+07
2133,2.34e+07,8.30743e+07
2187,2.62818e+07,7.25211e+07
2241,2.94366e+07,6.3295e+07
2295,3.28653e+07,5.54195e+07
2349,3.65611e+07,4.87896e+07
2403,4.05037e+07,4.31881e+07
2457,4.46442e+07,3.84682e+07
2511,4.88764e+07,3.46198e+07
2565,5.29939e+07,3.18573e+07
2619,5.66274e+07,3.05944e+07
2673,5.91698e+07,3.12979e+07
2727,5.97331e+07,3.47057e+07
2781,5.72266e+07,4.16676e+07
2835,5.0701e+07,5.28217e+07
2889,4.00972e+07,6.79764e+07
2943,2.73191e+07,8.46183e+07
2997,1.69487e+07,9.62885e+07
3051,1.5131e+07,9.38725e+07
3105,2.55567e+07,7.32897e+07
3159,4.48255e+07,4.38786e+07
3213,6.28267e+07,2.231e+07
3267,6.90921e+07,1.75311e+07
3321,5.8662e+07,2.95952e+07
3375,3.57569e+07,5.33819e+07
3429,1.70849e+07,7.11207e+07
3483,2.27346e+07,5.97478e+07
3537,4.83458e+07,2.86367e+07
3591,6.06723e+07,1.69376e+07
3645,4.08511e+07,3.7112e+07
3699,1.67967e+07,5.93638e+07
3753,3.04548e+07,4.13576e+07
3807,5.44404e+07,1.59888e+07
3861,3.52319e+07,3.51111e+07
3915,1.65146e+07,5.13858e+07
3969,4.4339e+07,2.09787e+07
4023,3.8119e+07,2.70119e+07
4077,1.64953e+07,4.62264e+07
4131,4.52298e+07,1.61869e+07
4185,2.33156e+07,3.6863e+07
4239,3.01456e+07,2.79016e+07
4293,3.35753e+07,2.41547e+07
4347,2.23742e+07,3.28445e+07
4401,3.4384e+07,2.07837e+07
4455,2.32847e+07,2.94217e+07
4509,2.74681e+07,2.4855e+07
4563,3.1806e+07,1.92507e+07
4617,1.59794e+07,3.28795e+07
4671,3.51712e+07,1.4466e+07
4725,2.48875e+07,2.23924e+07
4779,1.54025e+07,2.9881e+07
4833,2.8351e+07,1.79093e+07
4887,3.26771e+07,1.28605e+07
4941,2.38332e+07,1.95448e+07
4995,1.61181e+07,2.52395e+07
5040,1.93402e+07,2.18704e+07
5049,1.47485e+07,2.54181e+07
5067,2.36772e+07,1.76298e+07
5103,1.67196e+07,2.3064e+07
5157,1.84751e+07,2.0832e+07
5211,1.86832e+07,1.9732e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt18.txt <==
27,1.13891e+06,4.46271e+09
81,3.4123e+06,3.15967e+10
135,8.5676e+06,1.07959e+10
189,7.79916e+06,7.71442e+09
243,6.71311e+06,5.81724e+09
297,5.79263e+06,4.5939e+09
351,5.03825e+06,3.73736e+09
405,4.41785e+06,3.28049e+09
459,3.90534e+06,3.09759e+09
513,3.47947e+06,3.02197e+09
567,3.12407e+06,2.89895e+09
621,2.83205e+06,2.65478e+09
675,2.59575e+06,2.33532e+09
729,2.4066e+06,2.02038e+09
783,2.25783e+06,1.76851e+09
837,2.14486e+06,1.58915e+09
891,2.0633e+06,1.46039e+09
945,2.01393e+06,1.34963e+09
999,2.0027e+06,1.2435e+09
1053,2.03572e+06,1.14728e+09
1107,2.12068e+06,1.06006e+09
1161,2.26563e+06,9.72178e+08
1215,2.47679e+06,8.76755e+08
1269,2.76106e+06,7.75519e+08
1323,3.12553e+06,6.77814e+08
1377,3.57723e+06,5.91462e+08
1431,4.12321e+06,5.17368e+08
1485,4.7704e+06,4.51918e+08
1539,5.52442e+06,3.92414e+08
1593,6.39008e+06,3.38142e+08
1647,7.37103e+06,2.91042e+08
1701,8.4719e+06,2.51502e+08
1755,9.69909e+06,2.18416e+08
1809,1.1062e+07,1.89921e+08
1863,1.25734e+07,1.64763e+08
1917,1.42487e+07,1.42863e+08
1971,1.61053e+07,1.24196e+08
2025,1.81602e+07,1.08506e+08
2079,2.04278e+07,9.50943e+07
2133,2.29167e+07,8.33696e+07
2187,2.56279e+07,7.29557e+07
2241,2.85532e+07,6.38454e+07
2295,3.16725e+07,5.60551e+07
2349,3.49502e+07,4.95749e+07
2403,3.833e+07,4.41718e+07
2457,4.17197e+07,3.96963e+07
2511,4.49644e+07,3.62728e+07
2565,4.78095e+07,3.41713e+07
2619,4.98615e+07,3.37239e+07
2673,5.05599e+07,3.5391e+07
2727,4.92036e+07,3.96014e+07
2781,4.5111e+07,4.67007e+07
2835,3.80002e+07,5.66038e+07
2889,2.85967e+07,6.81015e+07
2943,1.9218e+07,7.80591e+07
2997,1.37042e+07,8.14963e+07
3051,1.59464e+07,7.36377e+07
3105,2.70108e+07,5.43777e+07
3159,4.26945e+07,3.17827e+07
3213,5.46335e+07,1.78454e+07
3267,5.53513e+07,1.85339e+07
3321,4.30961e+07,3.19847e+07
3375,2.45149e+07,5.04809e+07
3429,1.42705e+07,5.83216e+07
3483,2.38382e+07,4.39104e+07
3537,4.36298e+07,2.08561e+07
3591,4.76919e+07,1.72096e+07
3645,2.84081e+07,3.64642e+07
3699,1.4358e+07,4.81508e+07
3753,2.9936e+07,2.9429e+07
3807,4.38095e+07,1.47235e+07
3861,2.44254e+07,3.36313e+07
3915,1.64891e+07,3.91872e+07
3969,3.83395e+07,1.58903e+07
4023,2.68013e+07,2.68731e+07
4077,1.65591e+07,3.48913e+07
4131,3.70613e+07,1.37511e+07
4185,1.66368e+07,3.28173e+07
4239,2.83717e+07,1.96642e+07
4293,2.3554e+07,2.37783e+07
4347,2.2307e+07,2.32795e+07
4401,2.43552e+07,2.08138e+07
4455,2.28864e+07,2.07171e+07
4509,1.9168e+07,2.35862e+07
4563,2.82299e+07,1.40456e+07
4617,1.33441e+07,2.67797e+07
4671,2.60447e+07,1.45164e+07
4725,2.35521e+07,1.57231e+07
4779,1.31442e+07,2.40825e+07
4833,1.99482e+07,1.76246e+07
4887,2.62752e+07,1.11749e+07
4941,2.24077e+07,1.37331e+07
4995,1.60225e+07,1.83957e+07
5040,1.39885e+07,1.95402e+07
5049,1.29812e+07,2.01669e+07
5067,2.20494e+07,1.24305e+07
5103,1.28995e+07,1.96185e+07
5157,1.34832e+07,1.84587e+07
5211,1.3495e+07,1.76919e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt19.txt <==
27,1.13901e+06,1.09076e+10
81,3.41363e+06,6.14167e+10
135,8.57131e+06,1.18839e+10
189,7.80396e+06,7.71863e+09
243,6.72153e+06,5.81484e+09
297,5.79415e+06,4.54707e+09
351,5.03743e+06,3.75032e+09
405,4.41373e+06,3.31279e+09
459,3.89886e+06,3.13558e+09
513,3.4734e+06,3.04892e+09
567,3.12125e+06,2.90244e+09
621,2.83132e+06,2.65202e+09
675,2.59473e+06,2.33038e+09
729,2.40347e+06,2.01568e+09
783,2.2521e+06,1.76742e+09
837,2.13605e+06,1.59529e+09
891,2.05267e+06,1.46891e+09
945,2.00339e+06,1.35585e+09
999,1.9919e+06,1.24815e+09
1053,2.02401e+06,1.151e+09
1107,2.10678e+06,1.06383e+09
1161,2.24759e+06,9.77404e+08
1215,2.45348e+06,8.83495e+08
1269,2.73206e+06,7.82675e+08
1323,3.0904e+06,6.84364e+08
1377,3.53516e+06,5.9689e+08
1431,4.07309e+06,5.22111e+08
1485,4.71112e+06,4.56627e+08
1539,5.4553e+06,3.97472e+08
1593,6.3101e+06,3.44018e+08
1647,7.27942e+06,2.96457e+08
1701,8.36627e+06,2.55834e+08
1755,9.57505e+06,2.21798e+08
1809,1.09137e+07,1.92865e+08
1863,1.23943e+07,1.6783e+08
1917,1.40332e+07,1.46031e+08
1971,1.58499e+07,1.27055e+08
2025,1.7864e+07,1.10754e+08
2079,2.00932e+07,9.67112e+07
2133,2.25515e+07,8.45075e+07
2187,2.52475e+07,7.37359e+07
2241,2.8184e+07,6.43193e+07
2295,3.13575e+07,5.64117e+07
2349,3.47595e+07,4.97323e+07
2403,3.83713e+07,4.4114e+07
2457,4.2154e+07,3.94344e+07
2511,4.60271e+07,3.56468e+07
2565,4.98337e+07,3.28815e+07
2619,5.32861e+07,3.14367e+07
2673,5.58988e+07,3.16939e+07
2727,5.69344e+07,3.42138e+07
2781,5.54333e+07,3.96822e+07
2835,5.04471e+07,4.88906e+07
2889,4.1647e+07,6.22214e+07
2943,3.03477e+07,7.79883e+07
2997,2.03695e+07,9.04475e+07
3051,1.72823e+07,9.10429e+07
3105,2.49545e+07,7.54666e+07
3159,4.14155e+07,5.05103e+07
3213,5.86401e+07,2.91012e+07
3267,6.69714e+07,2.01138e+07
3321,6.00862e+07,2.76902e+07
3375,4.004e+07,4.87789e+07
3429,2.13701e+07,6.71037e+07
3483,2.33308e+07,6.03672e+07
3537,4.48309e+07,3.42656e+07
3591,5.84206e+07,2.05708e+07
3645,4.40206e+07,3.43118e+07
3699,2.10476e+07,5.60386e+07
3753,2.96466e+07,4.34978e+07
3807,5.1577e+07,2.04498e+07
3861,3.80832e+07,3.32055e+07
3915,1.94291e+07,4.96023e+07
3969,4.1848e+07,2.47501e+07
4023,3.94527e+07,2.69946e+07
4077,1.91418e+07,4.47669e+07
4131,4.31225e+07,1.93897e+07
4185,2.6187e+07,3.53052e+07
4239,2.96101e+07,2.9518e+07
4293,3.46982e+07,2.41243e+07
4347,2.28692e+07,3.34513e+07
4401,3.51171e+07,2.10485e+07
4455,2.3378e+07,3.03602e+07
4509,2.9031e+07,2.42694e+07
4563,3.07392e+07,2.11157e+07
4617,1.80723e+07,3.18171e+07
4671,3.49803e+07,1.53696e+07
4725,2.42778e+07,2.36923e+07
4779,1.71692e+07,2.90265e+07
4833,2.92458e+07,1.77557e+07
4887,3.17489e+07,1.42766e+07
4941,2.30411e+07,2.08178e+07
4995,1.66471e+07,2.54478e+07
5040,2.1068e+07,2.10004e+07
5049,1.62191e+07,2.47836e+07
5067,2.27726e+07,1.89235e+07
5103,1.84503e+07,2.21626e+07
5157,2.01815e+07,1.99847e+07
5211,2.03844e+07,1.88402e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt20.txt <==
27,1.13901e+06,1.31704e+10
81,3.41449e+06,7.29903e+10
135,8.56581e+06,1.16174e+10
189,7.80107e+06,7.69825e+09
243,6.71381e+06,5.78647e+09
297,5.78726e+06,4.50365e+09
351,5.03212e+06,3.6784e+09
405,4.41189e+06,3.26001e+09
459,3.90256e+06,3.08674e+09
513,3.48138e+06,3.00329e+09
567,3.13313e+06,2.86587e+09
621,2.84761e+06,2.62295e+09
675,2.61558e+06,2.30528e+09
729,2.42911e+06,1.99504e+09
783,2.281e+06,1.75354e+09
837,2.16594e+06,1.58758e+09
891,2.08131e+06,1.46754e+09
945,2.02952e+06,1.36184e+09
999,2.01561e+06,1.26051e+09
1053,2.04717e+06,1.16611e+09
1107,2.13191e+06,1.07895e+09
1161,2.27661e+06,9.91356e+08
1215,2.48897e+06,8.94767e+08
1269,2.77661e+06,7.90909e+08
1323,3.14699e+06,6.89317e+08
1377,3.60668e+06,5.9939e+08
1431,4.16307e+06,5.22265e+08
1485,4.82264e+06,4.55205e+08
1539,5.59067e+06,3.95383e+08
1593,6.47161e+06,3.41227e+08
1647,7.46882e+06,2.93823e+08
1701,8.58603e+06,2.53836e+08
1755,9.82885e+06,2.20402e+08
1809,1.12062e+07,1.91917e+08
1863,1.27309e+07,1.66936e+08
1917,1.44192e+07,1.44985e+08
1971,1.62911e+07,1.26117e+08
2025,1.83679e+07,1.09942e+08
2079,2.06692e+07,9.59616e+07
2133,2.32095e+07,8.38612e+07
2187,2.59979e+07,7.32559e+07
2241,2.90375e+07,6.39532e+07
2295,3.2323e+07,5.58996e+07
2349,3.58408e+07,4.9162e+07
2403,3.95633e+07,4.35856e+07
2457,4.34348e+07,3.89512e+07
2511,4.73428e+07,3.51947e+07
2565,5.1075e+07,3.25299e+07
2619,5.42588e+07,3.1333e+07
2673,5.62979e+07,3.2155e+07
2727,5.63453e+07,3.56423e+07
2781,5.34025e+07,4.2592e+07
2835,4.66996e+07,5.36447e+07
2889,3.64835e+07,6.82347e+07
2943,2.49962e+07,8.28744e+07
2997,1.67304e+07,9.06613e+07
3051,1.67062e+07,8.506e+07
3105,2.69563e+07,6.62019e+07
3159,4.39383e+07,4.21116e+07
3213,5.94124e+07,2.3737e+07
3267,6.43919e+07,1.92591e+07
3321,5.41311e+07,3.0608e+07
3375,3.3051e+07,5.26058e+07
3429,1.76526e+07,6.62681e+07
3483,2.45348e+07,5.34673e+07
3537,4.66807e+07,2.78971e+07
3591,5.59654e+07,1.871e+07
3645,3.72242e+07,3.75425e+07
3699,1.74914e+07,5.51767e+07
3753,3.14406e+07,3.71052e+07
3807,5.04339e+07,1.74858e+07
3861,3.19556e+07,3.53328e+07
3915,1.81063e+07,4.66462e+07
3969,4.25703e+07,2.03458e+07
4023,3.42244e+07,2.8051e+07
4077,1.80325e+07,4.18571e+07
4131,4.25144e+07,1.66147e+07
4185,2.13911e+07,3.62681e+07
4239,3.08214e+07,2.4806e+07
4293,2.98673e+07,2.53271e+07
4347,2.38649e+07,2.89782e+07
4401,3.05999e+07,2.21118e+07
4455,2.46112e+07,2.58974e+07
4509,2.42947e+07,2.56613e+07
4563,3.17957e+07,1.72189e+07
4617,1.52957e+07,3.14974e+07
4671,3.21182e+07,1.52728e+07
4725,2.57804e+07,1.9686e+07
4779,1.46642e+07,2.86554e+07
4833,2.52258e+07,1.87608e+07
4887,3.13832e+07,1.2297e+07
4941,2.45607e+07,1.71773e+07
4995,1.66321e+07,2.31253e+07
5040,1.7066e+07,2.21145e+07
5049,1.39808e+07,2.44237e+07
5067,2.42941e+07,1.54983e+07
5103,1.49261e+07,2.29018e+07
5157,1.62685e+07,2.10576e+07
5211,1.64479e+07,2.00029e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt21.txt <==
27,1.13895e+06,1.82984e+10
81,3.41494e+06,9.4496e+10
135,8.57144e+06,1.37985e+10
189,7.80169e+06,7.88318e+09
243,6.71225e+06,5.79203e+09
297,5.7872e+06,4.51068e+09
351,5.02907e+06,3.69109e+09
405,4.40666e+06,3.26456e+09
459,3.89273e+06,3.11179e+09
513,3.4697e+06,3.03844e+09
567,3.12004e+06,2.90267e+09
621,2.83518e+06,2.6468e+09
675,2.60183e+06,2.32527e+09
729,2.41142e+06,2.01089e+09
783,2.25868e+06,1.766e+09
837,2.14195e+06,1.59447e+09
891,2.05832e+06,1.46851e+09
945,2.00854e+06,1.35659e+09
999,1.99786e+06,1.24769e+09
1053,2.0321e+06,1.14933e+09
1107,2.11842e+06,1.06108e+09
1161,2.26405e+06,9.7381e+08
1215,2.47662e+06,8.78832e+08
1269,2.76353e+06,7.78162e+08
1323,3.13208e+06,6.81195e+08
1377,3.59125e+06,5.93967e+08
1431,4.14852e+06,5.18634e+08
1485,4.81076e+06,4.52972e+08
1539,5.58432e+06,3.93951e+08
1593,6.47488e+06,3.40566e+08
1647,7.48739e+06,2.93773e+08
1701,8.6271e+06,2.53741e+08
1755,9.90014e+06,2.2017e+08
1809,1.13156e+07,1.91747e+08
1863,1.28867e+07,1.66648e+08
1917,1.46305e+07,1.44329e+08
1971,1.65654e+07,1.25046e+08
2025,1.87097e+07,1.08825e+08
2079,2.10774e+07,9.49555e+07
2133,2.36752e+07,8.29375e+07
2187,2.6499e+07,7.24862e+07
2241,2.95327e+07,6.34162e+07
2295,3.27464e+07,5.56272e+07
2349,3.60923e+07,4.9106e+07
2403,3.94965e+07,4.37115e+07
2457,4.28452e+07,3.93075e+07
2511,4.59569e+07,3.59734e+07
2565,4.85442e+07,3.40071e+07
2619,5.01717e+07,3.38019e+07
2673,5.02346e+07,3.58636e+07
2727,4.80055e+07,4.06102e+07
2781,4.28344e+07,4.83438e+07
2835,3.45978e+07,5.88952e+07
2889,2.4393e+07,7.06214e+07
2943,1.51068e+07,7.94408e+07
2997,1.09972e+07,7.94499e+07
3051,1.55211e+07,6.69346e+07
3105,2.82117e+07,4.54243e+07
3159,4.34671e+07,2.51427e+07
3213,5.32358e+07,1.52928e+07
3267,5.14944e+07,1.87124e+07
3321,3.75415e+07,3.34089e+07
3375,1.89141e+07,5.18094e+07
3429,1.13548e+07,5.62252e+07
3483,2.45528e+07,3.71075e+07
3537,4.40012e+07,1.55852e+07
3591,4.41165e+07,1.6683e+07
3645,2.25776e+07,3.78184e+07
3699,1.1417e+07,4.63875e+07
3753,3.10183e+07,2.32268e+07
3807,4.17393e+07,1.26948e+07
3861,1.89021e+07,3.48118e+07
3915,1.51933e+07,3.59267e+07
3969,3.84992e+07,1.15137e+07
4023,2.1751e+07,2.77998e+07
4077,1.527e+07,3.19346e+07
4131,3.63636e+07,1.06027e+07
4185,1.19127e+07,3.35525e+07
4239,2.92059e+07,1.49093e+07
4293,1.91001e+07,2.43922e+07
4347,2.25124e+07,1.93245e+07
4401,2.04484e+07,2.10214e+07
4455,2.31703e+07,1.6917e+07
4509,1.49071e+07,2.41876e+07
4563,2.88832e+07,1.01693e+07
4617,9.89483e+06,2.66922e+07
4671,2.40838e+07,1.3295e+07
4725,2.39322e+07,1.22948e+07
4779,9.8668e+06,2.40667e+07
4833,1.69074e+07,1.74211e+07
4887,2.62572e+07,8.48002e+06
4941,2.26316e+07,1.08238e+07
4995,1.43885e+07,1.70994e+07
5040,1.04246e+07,1.9972e+07
5049,9.91722e+06,2.01645e+07
5067,2.22255e+07,9.77323e+06
5103,9.40548e+06,1.99961e+07
5157,1.00751e+07,1.87925e+07
5211,1.02485e+07,1.79672e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt22.txt <==
27,1.13898e+06,1.14605e+10
81,3.41689e+06,6.41234e+10
135,8.56856e+06,1.09771e+10
189,7.80276e+06,7.68304e+09
243,6.71493e+06,5.84298e+09
297,5.78866e+06,4.58319e+09
351,5.03448e+06,3.73473e+09
405,4.41562e+06,3.27936e+09
459,3.90408e+06,3.09769e+09
513,3.47945e+06,3.01721e+09
567,3.12716e+06,2.88791e+09
621,2.8389e+06,2.64195e+09
675,2.60333e+06,2.32339e+09
729,2.41318e+06,2.00867e+09
783,2.26317e+06,1.76227e+09
837,2.14737e+06,1.59312e+09
891,2.06466e+06,1.46727e+09
945,2.01578e+06,1.35547e+09
999,2.00381e+06,1.25041e+09
1053,2.03563e+06,1.15548e+09
1107,2.11981e+06,1.06808e+09
1161,2.26433e+06,9.78854e+08
1215,2.47581e+06,8.80895e+08
1269,2.76101e+06,7.77959e+08
1323,3.12713e+06,6.79133e+08
1377,3.58169e+06,5.91298e+08
1431,4.13144e+06,5.16351e+08
1485,4.78256e+06,4.51707e+08
1539,5.54083e+06,3.93292e+08
1593,6.41041e+06,3.40046e+08
1647,7.39478e+06,2.92839e+08
1701,8.49769e+06,2.52492e+08
1755,9.72408e+06,2.18994e+08
1809,1.1082e+07,1.90767e+08
1863,1.25837e+07,1.66049e+08
1917,1.42456e+07,1.44428e+08
1971,1.60874e+07,1.25634e+08
2025,1.81287e+07,1.09659e+08
2079,2.03867e+07,9.61226e+07
2133,2.28742e+07,8.42117e+07
2187,2.55966e+07,7.36462e+07
2241,2.85512e+07,6.44197e+07
2295,3.17262e+07,5.64932e+07
2349,3.50998e+07,4.98394e+07
2403,3.86329e+07,4.43181e+07
2457,4.22557e+07,3.97655e+07
2511,4.58417e+07,3.61795e+07
2565,4.91686e+07,3.3704e+07
2619,5.18638e+07,3.26688e+07
2673,5.33446e+07,3.35474e+07
2727,5.27914e+07,3.68879e+07
2781,4.92368e+07,4.34684e+07
2835,4.1934e+07,5.40605e+07
2889,3.11715e+07,6.83789e+07
2943,1.93884e+07,8.29823e+07
2997,1.15848e+07,8.98779e+07
3051,1.33062e+07,8.06083e+07
3105,2.60466e+07,5.60598e+07
3159,4.41216e+07,2.97861e+07
3213,5.77063e+07,1.57028e+07
3267,5.92315e+07,1.66235e+07
3321,4.64838e+07,3.04983e+07
3375,2.49667e+07,5.2568e+07
3429,1.13468e+07,6.47229e+07
3483,2.21366e+07,4.69865e+07
3537,4.62974e+07,1.84749e+07
3591,5.20314e+07,1.4651e+07
3645,2.98171e+07,3.68146e+07
3699,1.11513e+07,5.37756e+07
3753,2.98685e+07,3.02697e+07
3807,4.83185e+07,1.15983e+07
3861,2.52691e+07,3.43941e+07
3915,1.32853e+07,4.40447e+07
3969,4.16552e+07,1.34623e+07
4023,2.88468e+07,2.62727e+07
4077,1.33842e+07,3.94656e+07
4131,4.12229e+07,1.07515e+07
4185,1.55545e+07,3.51907e+07
4239,2.89223e+07,1.99744e+07
4293,2.56101e+07,2.30302e+07
4347,2.08353e+07,2.56555e+07
4401,2.71017e+07,1.93539e+07
4455,2.17617e+07,2.26757e+07
4509,2.03552e+07,2.35412e+07
4563,2.99986e+07,1.32713e+07
4617,1.07865e+07,3.01138e+07
4671,3.00974e+07,1.18869e+07
4725,2.3201e+07,1.67868e+07
4779,1.06538e+07,2.72695e+07
4833,2.26901e+07,1.61298e+07
4887,2.96847e+07,9.05038e+06
4941,2.19857e+07,1.48386e+07
4995,1.31935e+07,2.15738e+07
5040,1.41331e+07,2.0247e+07
5049,1.05719e+07,2.29869e+07
5067,2.1761e+07,1.33818e+07
5103,1.19351e+07,2.12262e+07
5157,1.35774e+07,1.91803e+07
5211,1.39027e+07,1.81392e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt23.txt <==
27,1.13901e+06,3.00304e+09
81,3.41415e+06,2.37373e+10
135,8.57246e+06,1.06065e+10
189,7.80866e+06,7.63593e+09
243,6.72565e+06,5.79237e+09
297,5.80441e+06,4.52153e+09
351,5.05357e+06,3.69286e+09
405,4.43221e+06,3.24776e+09
459,3.91648e+06,3.07419e+09
513,3.48979e+06,2.99886e+09
567,3.13645e+06,2.87136e+09
621,2.84739e+06,2.62967e+09
675,2.61305e+06,2.31495e+09
729,2.42497e+06,2.00496e+09
783,2.27617e+06,1.7609e+09
837,2.16122e+06,1.59145e+09
891,2.07778e+06,1.46668e+09
945,2.02608e+06,1.35682e+09
999,2.01098e+06,1.25215e+09
1053,2.0397e+06,1.15681e+09
1107,2.12032e+06,1.07008e+09
1161,2.25993e+06,9.83336e+08
1215,2.46609e+06,8.88445e+08
1269,2.74597e+06,7.88001e+08
1323,3.1076e+06,6.90191e+08
1377,3.55878e+06,6.025e+08
1431,4.10739e+06,5.26054e+08
1485,4.76024e+06,4.58595e+08
1539,5.52317e+06,3.97999e+08
1593,6.40098e+06,3.43694e+08
1647,7.39784e+06,2.95875e+08
1701,8.51777e+06,2.55466e+08
1755,9.76589e+06,2.21669e+08
1809,1.11502e+07,1.9296e+08
1863,1.26831e+07,1.67816e+08
1917,1.43815e+07,1.4549e+08
1971,1.62652e+07,1.26019e+08
2025,1.83543e+07,1.09599e+08
2079,2.06669e+07,9.57495e+07
2133,2.3216e+07,8.37665e+07
2187,2.60052e+07,7.32593e+07
2241,2.9029e+07,6.41586e+07
2295,3.22707e+07,5.63986e+07
2349,3.57006e+07,4.99256e+07
2403,3.92704e+07,4.45009e+07
2457,4.2896e+07,3.99257e+07
2511,4.64307e+07,3.63264e+07
2565,4.96268e+07,3.39321e+07
2619,5.20845e+07,3.31459e+07
2673,5.32016e+07,3.44315e+07
2727,5.21718e+07,3.83439e+07
2781,4.81162e+07,4.54935e+07
2835,4.04831e+07,5.62178e+07
2889,2.98155e+07,6.98141e+07
2943,1.86831e+07,8.27145e+07
2997,1.18525e+07,8.77569e+07
3051,1.42979e+07,7.78383e+07
3105,2.70627e+07,5.41226e+07
3159,4.45182e+07,2.93114e+07
3213,5.72477e+07,1.62556e+07
3267,5.79973e+07,1.77561e+07
3321,4.49103e+07,3.17949e+07
3375,2.40981e+07,5.28049e+07
3429,1.19921e+07,6.28424e+07
3483,2.32409e+07,4.50375e+07
3537,4.61324e+07,1.84203e+07
3591,5.04934e+07,1.57989e+07
3645,2.857e+07,3.76226e+07
3699,1.19461e+07,5.20452e+07
3753,3.05441e+07,2.91155e+07
3807,4.69524e+07,1.24932e+07
3861,2.42485e+07,3.48248e+07
3915,1.4379e+07,4.22744e+07
3969,4.10443e+07,1.36908e+07
4023,2.75437e+07,2.70439e+07
4077,1.44644e+07,3.7789e+07
4131,4.01098e+07,1.14169e+07
4185,1.53169e+07,3.48857e+07
4239,2.92125e+07,1.93197e+07
4293,2.44069e+07,2.37201e+07
4347,2.16456e+07,2.44393e+07
4401,2.57648e+07,2.01911e+07
4455,2.2467e+07,2.16213e+07
4509,1.94495e+07,2.39676e+07
4563,2.9813e+07,1.30716e+07
4617,1.12642e+07,2.92496e+07
4671,2.86636e+07,1.27744e+07
4725,2.36426e+07,1.60485e+07
4779,1.11393e+07,2.6415e+07
4833,2.14789e+07,1.68261e+07
4887,2.87868e+07,9.47994e+06
4941,2.23952e+07,1.41642e+07
4995,1.40842e+07,2.04712e+07
5040,1.36775e+07,2.02799e+07
5049,1.10654e+07,2.22241e+07
5067,2.21155e+07,1.27781e+07
5103,1.18632e+07,2.09356e+07
5157,1.31585e+07,1.91833e+07
5211,1.33986e+07,1.82207e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/axionNumTilt24.txt <==
27,1.13898e+06,8.93431e+09
81,3.41343e+06,4.95794e+10
135,8.57201e+06,1.18008e+10
189,7.81053e+06,7.72714e+09
243,6.72453e+06,5.81115e+09
297,5.79574e+06,4.53335e+09
351,5.03943e+06,3.70007e+09
405,4.42117e+06,3.26498e+09
459,3.90962e+06,3.09376e+09
513,3.48535e+06,3.01618e+09
567,3.13483e+06,2.88265e+09
621,2.84824e+06,2.64145e+09
675,2.61477e+06,2.33099e+09
729,2.42516e+06,2.02624e+09
783,2.27368e+06,1.78175e+09
837,2.15485e+06,1.61145e+09
891,2.0685e+06,1.48443e+09
945,2.01742e+06,1.37078e+09
999,2.00571e+06,1.26159e+09
1053,2.0397e+06,1.1606e+09
1107,2.12654e+06,1.0686e+09
1161,2.27257e+06,9.77852e+08
1215,2.48478e+06,8.80216e+08
1269,2.77032e+06,7.77192e+08
1323,3.13595e+06,6.78582e+08
1377,3.58868e+06,5.91543e+08
1431,4.13541e+06,5.16639e+08
1485,4.78185e+06,4.51768e+08
1539,5.53381e+06,3.93581e+08
1593,6.39674e+06,3.40811e+08
1647,7.37541e+06,2.94364e+08
1701,8.47498e+06,2.54726e+08
1755,9.7021e+06,2.21362e+08
1809,1.10663e+07,1.92907e+08
1863,1.25809e+07,1.6789e+08
1917,1.4263e+07,1.45794e+08
1971,1.61321e+07,1.26634e+08
2025,1.82083e+07,1.10174e+08
2079,2.05081e+07,9.61509e+07
2133,2.30435e+07,8.40586e+07
2187,2.58197e+07,7.34552e+07
2241,2.88349e+07,6.41322e+07
2295,3.20799e+07,5.61125e+07
2349,3.55358e+07,4.94349e+07
2403,3.91683e+07,4.38913e+07
2457,4.2915e+07,3.92715e+07
2511,4.66576e+07,3.56113e+07
2565,5.01809e+07,3.30577e+07
2619,5.31157e+07,3.19269e+07
2673,5.48744e+07,3.26865e+07
2727,5.46184e+07,3.60155e+07
2781,5.13504e+07,4.26844e+07
2835,4.42825e+07,5.34296e+07
2889,3.36366e+07,6.79428e+07
2943,2.17267e+07,8.28708e+07
2997,1.33776e+07,9.06962e+07
3051,1.41009e+07,8.33464e+07
3105,2.58442e+07,6.1003e+07
3159,4.38555e+07,3.50315e+07
3213,5.8735e+07,1.83165e+07
3267,6.1907e+07,1.67017e+07
3321,4.99529e+07,3.00084e+07
3375,2.81872e+07,5.24444e+07
3429,1.33999e+07,6.56754e+07
3483,2.24826e+07,5.02026e+07
3537,4.63317e+07,2.23678e+07
3591,5.40664e+07,1.57319e+07
3645,3.30922e+07,3.65692e+07
3699,1.32671e+07,5.45781e+07
3753,3.00348e+07,3.33636e+07
3807,4.94157e+07,1.36786e+07
3861,2.81762e+07,3.44276e+07
3915,1.47163e+07,4.53881e+07
3969,4.20084e+07,1.6021e+07
4023,3.12294e+07,2.67324e+07
4077,1.47526e+07,4.07668e+07
4131,4.19202e+07,1.26695e+07
4185,1.77757e+07,3.55813e+07
4239,2.93753e+07,2.20247e+07
4293,2.75217e+07,2.3599e+07
4347,2.14992e+07,2.73426e+07
4401,2.87858e+07,1.99883e+07
4455,2.23419e+07,2.43577e+07
4509,2.20727e+07,2.40564e+07
4563,3.04725e+07,1.49021e+07
4617,1.22095e+07,3.08055e+07
4671,3.12473e+07,1.27312e+07
4725,2.3721e+07,1.82273e+07
4779,1.19212e+07,2.79166e+07
4833,2.40311e+07,1.67418e+07
4887,3.03847e+07,1.01231e+07
4941,2.2511e+07,1.60309e+07
4995,1.4026e+07,2.24578e+07
5040,1.54085e+07,2.07334e+07
5049,1.16664e+07,2.36093e+07
5067,2.22963e+07,1.44431e+07
5103,1.31097e+07,2.17407e+07
5157,1.47564e+07,1.96733e+07
5211,1.50447e+07,1.8616e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt20.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt21.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt22.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt23.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/runParamsTilt24.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt11.txt <==
2041040703 97993533 856842169 183572432 Thread: 41 
2041040703 97993533 856842169 183572432 Thread: 29 
2041040703 97993533 856842169 183572432 Thread: 31 
2041040703 97993533 856842169 183572432 Thread: 47 
2041040703 97993533 856842169 183572432 Thread: 3 
2041040703 97993533 856842169 183572432 Thread: 13 
2041040703 97993533 856842169 183572432 Thread: 38 
2041040703 97993533 856842169 183572432 Thread: 33 
2041040703 97993533 856842169 183572432 Thread: 53 
2041040703 97993533 856842169 183572432 Thread: 44 
2041040703 97993533 856842169 183572432 Thread: 30 
2041040703 97993533 856842169 183572432 Thread: 27 
2041040703 97993533 856842169 183572432 Thread: 39 
2041040703 97993533 856842169 183572432 Thread: 36 
2041040703 97993533 856842169 183572432 Thread: 34 
2041040703 97993533 856842169 183572432 Thread: 40 
2041040703 97993533 856842169 183572432 Thread: 18 
2041040703 97993533 856842169 183572432 Thread: 61 
2041040703 97993533 856842169 183572432 Thread: 43 
2041040703 97993533 856842169 183572432 Thread: 28 
2041040703 97993533 856842169 183572432 Thread: 4 
2041040703 97993533 856842169 183572432 Thread: 1 
2041040703 97993533 856842169 183572432 Thread: 32 
2041040703 97993533 856842169 183572432 Thread: 57 
2041040703 97993533 856842169 183572432 Thread: 37 
2041040703 97993533 856842169 183572432 Thread: 35 
2041040703 97993533 856842169 183572432 Thread: 0 
2041040703 97993533 856842169 183572432 Thread: 2 
2041040703 97993533 856842169 183572432 Thread: 19 
2041040703 97993533 856842169 183572432 Thread: 25 
2041040703 97993533 856842169 183572432 Thread: 62 
2041040703 97993533 856842169 183572432 Thread: 9 
2041040703 97993533 856842169 183572432 Thread: 46 
2041040703 97993533 856842169 183572432 Thread: 58 
2041040703 97993533 856842169 183572432 Thread: 15 
2041040703 97993533 856842169 183572432 Thread: 52 
2041040703 97993533 856842169 183572432 Thread: 24 
2041040703 97993533 856842169 183572432 Thread: 60 
2041040703 97993533 856842169 183572432 Thread: 8 
2041040703 97993533 856842169 183572432 Thread: 17 
2041040703 97993533 856842169 183572432 Thread: 55 
2041040703 97993533 856842169 183572432 Thread: 12 
2041040703 97993533 856842169 183572432 Thread: 50 
2041040703 97993533 856842169 183572432 Thread: 11 
2041040703 97993533 856842169 183572432 Thread: 10 
2041040703 97993533 856842169 183572432 Thread: 56 
2041040703 97993533 856842169 183572432 Thread: 48 
2041040703 97993533 856842169 183572432 Thread: 5 
2041040703 97993533 856842169 183572432 Thread: 49 
2041040703 97993533 856842169 183572432 Thread: 59 
2041040703 97993533 856842169 183572432 Thread: 63 
2041040703 97993533 856842169 183572432 Thread: 54 
2041040703 97993533 856842169 183572432 Thread: 20 
2041040703 97993533 856842169 183572432 Thread: 42 
2041040703 97993533 856842169 183572432 Thread: 21 
2041040703 97993533 856842169 183572432 Thread: 26 
2041040703 97993533 856842169 183572432 Thread: 6 
2041040703 97993533 856842169 183572432 Thread: 14 
2041040703 97993533 856842169 183572432 Thread: 51 
2041040703 97993533 856842169 183572432 Thread: 45 
2041040703 97993533 856842169 183572432 Thread: 7 
2041040703 97993533 856842169 183572432 Thread: 22 
2041040703 97993533 856842169 183572432 Thread: 16 
2041040703 97993533 856842169 183572432 Thread: 23 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt12.txt <==
-1494296091 -210012468 1535922170 -1758880158 Thread: 37 
-1494296091 -210012468 1535922170 -1758880158 Thread: 2 
-1494296091 -210012468 1535922170 -1758880158 Thread: 1 
-1494296091 -210012468 1535922170 -1758880158 Thread: 18 
-1494296091 -210012468 1535922170 -1758880158 Thread: 7 
-1494296091 -210012468 1535922170 -1758880158 Thread: 29 
-1494296091 -210012468 1535922170 -1758880158 Thread: 50 
-1494296091 -210012468 1535922170 -1758880158 Thread: 36 
-1494296091 -210012468 1535922170 -1758880158 Thread: 43 
-1494296091 -210012468 1535922170 -1758880158 Thread: 4 
-1494296091 -210012468 1535922170 -1758880158 Thread: 31 
-1494296091 -210012468 1535922170 -1758880158 Thread: 32 
-1494296091 -210012468 1535922170 -1758880158 Thread: 21 
-1494296091 -210012468 1535922170 -1758880158 Thread: 3 
-1494296091 -210012468 1535922170 -1758880158 Thread: 0 
-1494296091 -210012468 1535922170 -1758880158 Thread: 39 
-1494296091 -210012468 1535922170 -1758880158 Thread: 46 
-1494296091 -210012468 1535922170 -1758880158 Thread: 44 
-1494296091 -210012468 1535922170 -1758880158 Thread: 47 
-1494296091 -210012468 1535922170 -1758880158 Thread: 45 
-1494296091 -210012468 1535922170 -1758880158 Thread: 15 
-1494296091 -210012468 1535922170 -1758880158 Thread: 16 
-1494296091 -210012468 1535922170 -1758880158 Thread: 11 
-1494296091 -210012468 1535922170 -1758880158 Thread: 57 
-1494296091 -210012468 1535922170 -1758880158 Thread: 19 
-1494296091 -210012468 1535922170 -1758880158 Thread: 48 
-1494296091 -210012468 1535922170 -1758880158 Thread: 10 
-1494296091 -210012468 1535922170 -1758880158 Thread: 42 
-1494296091 -210012468 1535922170 -1758880158 Thread: 24 
-1494296091 -210012468 1535922170 -1758880158 Thread: 61 
-1494296091 -210012468 1535922170 -1758880158 Thread: 23 
-1494296091 -210012468 1535922170 -1758880158 Thread: 13 
-1494296091 -210012468 1535922170 -1758880158 Thread: 20 
-1494296091 -210012468 1535922170 -1758880158 Thread: 26 
-1494296091 -210012468 1535922170 -1758880158 Thread: 6 
-1494296091 -210012468 1535922170 -1758880158 Thread: 41 
-1494296091 -210012468 1535922170 -1758880158 Thread: 5 
-1494296091 -210012468 1535922170 -1758880158 Thread: 38 
-1494296091 -210012468 1535922170 -1758880158 Thread: 62 
-1494296091 -210012468 1535922170 -1758880158 Thread: 33 
-1494296091 -210012468 1535922170 -1758880158 Thread: 51 
-1494296091 -210012468 1535922170 -1758880158 Thread: 30 
-1494296091 -210012468 1535922170 -1758880158 Thread: 25 
-1494296091 -210012468 1535922170 -1758880158 Thread: 27 
-1494296091 -210012468 1535922170 -1758880158 Thread: 14 
-1494296091 -210012468 1535922170 -1758880158 Thread: 52 
-1494296091 -210012468 1535922170 -1758880158 Thread: 63 
-1494296091 -210012468 1535922170 -1758880158 Thread: 40 
-1494296091 -210012468 1535922170 -1758880158 Thread: 53 
-1494296091 -210012468 1535922170 -1758880158 Thread: 9 
-1494296091 -210012468 1535922170 -1758880158 Thread: 8 
-1494296091 -210012468 1535922170 -1758880158 Thread: 28 
-1494296091 -210012468 1535922170 -1758880158 Thread: 56 
-1494296091 -210012468 1535922170 -1758880158 Thread: 54 
-1494296091 -210012468 1535922170 -1758880158 Thread: 34 
-1494296091 -210012468 1535922170 -1758880158 Thread: 49 
-1494296091 -210012468 1535922170 -1758880158 Thread: 60 
-1494296091 -210012468 1535922170 -1758880158 Thread: 55 
-1494296091 -210012468 1535922170 -1758880158 Thread: 22 
-1494296091 -210012468 1535922170 -1758880158 Thread: 12 
-1494296091 -210012468 1535922170 -1758880158 Thread: 17 
-1494296091 -210012468 1535922170 -1758880158 Thread: 59 
-1494296091 -210012468 1535922170 -1758880158 Thread: 35 
-1494296091 -210012468 1535922170 -1758880158 Thread: 58 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt13.txt <==
1086019754 1367760550 617372568 904896302 Thread: 41 
1086019754 1367760550 617372568 904896302 Thread: 14 
1086019754 1367760550 617372568 904896302 Thread: 26 
1086019754 1367760550 617372568 904896302 Thread: 56 
1086019754 1367760550 617372568 904896302 Thread: 50 
1086019754 1367760550 617372568 904896302 Thread: 4 
1086019754 1367760550 617372568 904896302 Thread: 19 
1086019754 1367760550 617372568 904896302 Thread: 2 
1086019754 1367760550 617372568 904896302 Thread: 1 
1086019754 1367760550 617372568 904896302 Thread: 35 
1086019754 1367760550 617372568 904896302 Thread: 33 
1086019754 1367760550 617372568 904896302 Thread: 36 
1086019754 1367760550 617372568 904896302 Thread: 42 
1086019754 1367760550 617372568 904896302 Thread: 34 
1086019754 1367760550 617372568 904896302 Thread: 54 
1086019754 1367760550 617372568 904896302 Thread: 61 
1086019754 1367760550 617372568 904896302 Thread: 55 
1086019754 1367760550 617372568 904896302 Thread: 22 
1086019754 1367760550 617372568 904896302 Thread: 6 
1086019754 1367760550 617372568 904896302 Thread: 23 
1086019754 1367760550 617372568 904896302 Thread: 12 
1086019754 1367760550 617372568 904896302 Thread: 11 
1086019754 1367760550 617372568 904896302 Thread: 0 
1086019754 1367760550 617372568 904896302 Thread: 9 
1086019754 1367760550 617372568 904896302 Thread: 59 
1086019754 1367760550 617372568 904896302 Thread: 57 
1086019754 1367760550 617372568 904896302 Thread: 21 
1086019754 1367760550 617372568 904896302 Thread: 20 
1086019754 1367760550 617372568 904896302 Thread: 15 
1086019754 1367760550 617372568 904896302 Thread: 24 
1086019754 1367760550 617372568 904896302 Thread: 40 
1086019754 1367760550 617372568 904896302 Thread: 32 
1086019754 1367760550 617372568 904896302 Thread: 31 
1086019754 1367760550 617372568 904896302 Thread: 52 
1086019754 1367760550 617372568 904896302 Thread: 53 
1086019754 1367760550 617372568 904896302 Thread: 44 
1086019754 1367760550 617372568 904896302 Thread: 60 
1086019754 1367760550 617372568 904896302 Thread: 13 
1086019754 1367760550 617372568 904896302 Thread: 58 
1086019754 1367760550 617372568 904896302 Thread: 39 
1086019754 1367760550 617372568 904896302 Thread: 43 
1086019754 1367760550 617372568 904896302 Thread: 48 
1086019754 1367760550 617372568 904896302 Thread: 28 
1086019754 1367760550 617372568 904896302 Thread: 49 
1086019754 1367760550 617372568 904896302 Thread: 10 
1086019754 1367760550 617372568 904896302 Thread: 8 
1086019754 1367760550 617372568 904896302 Thread: 45 
1086019754 1367760550 617372568 904896302 Thread: 27 
1086019754 1367760550 617372568 904896302 Thread: 29 
1086019754 1367760550 617372568 904896302 Thread: 30 
1086019754 1367760550 617372568 904896302 Thread: 5 
1086019754 1367760550 617372568 904896302 Thread: 17 
1086019754 1367760550 617372568 904896302 Thread: 51 
1086019754 1367760550 617372568 904896302 Thread: 25 
1086019754 1367760550 617372568 904896302 Thread: 16 
1086019754 1367760550 617372568 904896302 Thread: 38 
1086019754 1367760550 617372568 904896302 Thread: 62 
1086019754 1367760550 617372568 904896302 Thread: 47 
1086019754 1367760550 617372568 904896302 Thread: 63 
1086019754 1367760550 617372568 904896302 Thread: 18 
1086019754 1367760550 617372568 904896302 Thread: 3 
1086019754 1367760550 617372568 904896302 Thread: 7 
1086019754 1367760550 617372568 904896302 Thread: 37 
1086019754 1367760550 617372568 904896302 Thread: 46 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt14.txt <==
-2114652316 1879062123 -60051611 793740364 Thread: 38 
-2114652316 1879062123 -60051611 793740364 Thread: 28 
-2114652316 1879062123 -60051611 793740364 Thread: 45 
-2114652316 1879062123 -60051611 793740364 Thread: 36 
-2114652316 1879062123 -60051611 793740364 Thread: 25 
-2114652316 1879062123 -60051611 793740364 Thread: 24 
-2114652316 1879062123 -60051611 793740364 Thread: 23 
-2114652316 1879062123 -60051611 793740364 Thread: 34 
-2114652316 1879062123 -60051611 793740364 Thread: 32 
-2114652316 1879062123 -60051611 793740364 Thread: 46 
-2114652316 1879062123 -60051611 793740364 Thread: 26 
-2114652316 1879062123 -60051611 793740364 Thread: 35 
-2114652316 1879062123 -60051611 793740364 Thread: 58 
-2114652316 1879062123 -60051611 793740364 Thread: 16 
-2114652316 1879062123 -60051611 793740364 Thread: 56 
-2114652316 1879062123 -60051611 793740364 Thread: 60 
-2114652316 1879062123 -60051611 793740364 Thread: 19 
-2114652316 1879062123 -60051611 793740364 Thread: 21 
-2114652316 1879062123 -60051611 793740364 Thread: 39 
-2114652316 1879062123 -60051611 793740364 Thread: 14 
-2114652316 1879062123 -60051611 793740364 Thread: 29 
-2114652316 1879062123 -60051611 793740364 Thread: 15 
-2114652316 1879062123 -60051611 793740364 Thread: 61 
-2114652316 1879062123 -60051611 793740364 Thread: 51 
-2114652316 1879062123 -60051611 793740364 Thread: 44 
-2114652316 1879062123 -60051611 793740364 Thread: 2 
-2114652316 1879062123 -60051611 793740364 Thread: 50 
-2114652316 1879062123 -60051611 793740364 Thread: 0 
-2114652316 1879062123 -60051611 793740364 Thread: 17 
-2114652316 1879062123 -60051611 793740364 Thread: 59 
-2114652316 1879062123 -60051611 793740364 Thread: 3 
-2114652316 1879062123 -60051611 793740364 Thread: 27 
-2114652316 1879062123 -60051611 793740364 Thread: 22 
-2114652316 1879062123 -60051611 793740364 Thread: 57 
-2114652316 1879062123 -60051611 793740364 Thread: 63 
-2114652316 1879062123 -60051611 793740364 Thread: 62 
-2114652316 1879062123 -60051611 793740364 Thread: 54 
-2114652316 1879062123 -60051611 793740364 Thread: 4 
-2114652316 1879062123 -60051611 793740364 Thread: 11 
-2114652316 1879062123 -60051611 793740364 Thread: 20 
-2114652316 1879062123 -60051611 793740364 Thread: 18 
-2114652316 1879062123 -60051611 793740364 Thread: 7 
-2114652316 1879062123 -60051611 793740364 Thread: 1 
-2114652316 1879062123 -60051611 793740364 Thread: 10 
-2114652316 1879062123 -60051611 793740364 Thread: 52 
-2114652316 1879062123 -60051611 793740364 Thread: 49 
-2114652316 1879062123 -60051611 793740364 Thread: 47 
-2114652316 1879062123 -60051611 793740364 Thread: 13 
-2114652316 1879062123 -60051611 793740364 Thread: 12 
-2114652316 1879062123 -60051611 793740364 Thread: 30 
-2114652316 1879062123 -60051611 793740364 Thread: 40 
-2114652316 1879062123 -60051611 793740364 Thread: 41 
-2114652316 1879062123 -60051611 793740364 Thread: 53 
-2114652316 1879062123 -60051611 793740364 Thread: 31 
-2114652316 1879062123 -60051611 793740364 Thread: 48 
-2114652316 1879062123 -60051611 793740364 Thread: 33 
-2114652316 1879062123 -60051611 793740364 Thread: 37 
-2114652316 1879062123 -60051611 793740364 Thread: 55 
-2114652316 1879062123 -60051611 793740364 Thread: 8 
-2114652316 1879062123 -60051611 793740364 Thread: 43 
-2114652316 1879062123 -60051611 793740364 Thread: 5 
-2114652316 1879062123 -60051611 793740364 Thread: 6 
-2114652316 1879062123 -60051611 793740364 Thread: 42 
-2114652316 1879062123 -60051611 793740364 Thread: 9 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt15.txt <==
4274752 1524201662 -2133727057 778680357 Thread: 48 
4274752 1524201662 -2133727057 778680357 Thread: 29 
4274752 1524201662 -2133727057 778680357 Thread: 30 
4274752 1524201662 -2133727057 778680357 Thread: 57 
4274752 1524201662 -2133727057 778680357 Thread: 15 
4274752 1524201662 -2133727057 778680357 Thread: 45 
4274752 1524201662 -2133727057 778680357 Thread: 59 
4274752 1524201662 -2133727057 778680357 Thread: 35 
4274752 1524201662 -2133727057 778680357 Thread: 23 
4274752 1524201662 -2133727057 778680357 Thread: 31 
4274752 1524201662 -2133727057 778680357 Thread: 40 
4274752 1524201662 -2133727057 778680357 Thread: 21 
4274752 1524201662 -2133727057 778680357 Thread: 16 
4274752 1524201662 -2133727057 778680357 Thread: 46 
4274752 1524201662 -2133727057 778680357 Thread: 6 
4274752 1524201662 -2133727057 778680357 Thread: 34 
4274752 1524201662 -2133727057 778680357 Thread: 17 
4274752 1524201662 -2133727057 778680357 Thread: 19 
4274752 1524201662 -2133727057 778680357 Thread: 28 
4274752 1524201662 -2133727057 778680357 Thread: 3 
4274752 1524201662 -2133727057 778680357 Thread: 63 
4274752 1524201662 -2133727057 778680357 Thread: 0 
4274752 1524201662 -2133727057 778680357 Thread: 33 
4274752 1524201662 -2133727057 778680357 Thread: 27 
4274752 1524201662 -2133727057 778680357 Thread: 9 
4274752 1524201662 -2133727057 778680357 Thread: 36 
4274752 1524201662 -2133727057 778680357 Thread: 8 
4274752 1524201662 -2133727057 778680357 Thread: 58 
4274752 1524201662 -2133727057 778680357 Thread: 26 
4274752 1524201662 -2133727057 778680357 Thread: 4 
4274752 1524201662 -2133727057 778680357 Thread: 18 
4274752 1524201662 -2133727057 778680357 Thread: 24 
4274752 1524201662 -2133727057 778680357 Thread: 20 
4274752 1524201662 -2133727057 778680357 Thread: 22 
4274752 1524201662 -2133727057 778680357 Thread: 42 
4274752 1524201662 -2133727057 778680357 Thread: 49 
4274752 1524201662 -2133727057 778680357 Thread: 56 
4274752 1524201662 -2133727057 778680357 Thread: 51 
4274752 1524201662 -2133727057 778680357 Thread: 12 
4274752 1524201662 -2133727057 778680357 Thread: 47 
4274752 1524201662 -2133727057 778680357 Thread: 11 
4274752 1524201662 -2133727057 778680357 Thread: 1 
4274752 1524201662 -2133727057 778680357 Thread: 32 
4274752 1524201662 -2133727057 778680357 Thread: 25 
4274752 1524201662 -2133727057 778680357 Thread: 53 
4274752 1524201662 -2133727057 778680357 Thread: 7 
4274752 1524201662 -2133727057 778680357 Thread: 43 
4274752 1524201662 -2133727057 778680357 Thread: 41 
4274752 1524201662 -2133727057 778680357 Thread: 54 
4274752 1524201662 -2133727057 778680357 Thread: 52 
4274752 1524201662 -2133727057 778680357 Thread: 44 
4274752 1524201662 -2133727057 778680357 Thread: 62 
4274752 1524201662 -2133727057 778680357 Thread: 61 
4274752 1524201662 -2133727057 778680357 Thread: 2 
4274752 1524201662 -2133727057 778680357 Thread: 10 
4274752 1524201662 -2133727057 778680357 Thread: 5 
4274752 1524201662 -2133727057 778680357 Thread: 60 
4274752 1524201662 -2133727057 778680357 Thread: 13 
4274752 1524201662 -2133727057 778680357 Thread: 55 
4274752 1524201662 -2133727057 778680357 Thread: 39 
4274752 1524201662 -2133727057 778680357 Thread: 50 
4274752 1524201662 -2133727057 778680357 Thread: 38 
4274752 1524201662 -2133727057 778680357 Thread: 37 
4274752 1524201662 -2133727057 778680357 Thread: 14 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt16.txt <==
-1839189736 41647539 1937223741 -1958484473 Thread: 62 
-1839189736 41647539 1937223741 -1958484473 Thread: 25 
-1839189736 41647539 1937223741 -1958484473 Thread: 40 
-1839189736 41647539 1937223741 -1958484473 Thread: 56 
-1839189736 41647539 1937223741 -1958484473 Thread: 49 
-1839189736 41647539 1937223741 -1958484473 Thread: 51 
-1839189736 41647539 1937223741 -1958484473 Thread: 55 
-1839189736 41647539 1937223741 -1958484473 Thread: 26 
-1839189736 41647539 1937223741 -1958484473 Thread: 28 
-1839189736 41647539 1937223741 -1958484473 Thread: 50 
-1839189736 41647539 1937223741 -1958484473 Thread: 41 
-1839189736 41647539 1937223741 -1958484473 Thread: 1 
-1839189736 41647539 1937223741 -1958484473 Thread: 44 
-1839189736 41647539 1937223741 -1958484473 Thread: 46 
-1839189736 41647539 1937223741 -1958484473 Thread: 43 
-1839189736 41647539 1937223741 -1958484473 Thread: 15 
-1839189736 41647539 1937223741 -1958484473 Thread: 6 
-1839189736 41647539 1937223741 -1958484473 Thread: 60 
-1839189736 41647539 1937223741 -1958484473 Thread: 57 
-1839189736 41647539 1937223741 -1958484473 Thread: 47 
-1839189736 41647539 1937223741 -1958484473 Thread: 48 
-1839189736 41647539 1937223741 -1958484473 Thread: 30 
-1839189736 41647539 1937223741 -1958484473 Thread: 11 
-1839189736 41647539 1937223741 -1958484473 Thread: 39 
-1839189736 41647539 1937223741 -1958484473 Thread: 20 
-1839189736 41647539 1937223741 -1958484473 Thread: 54 
-1839189736 41647539 1937223741 -1958484473 Thread: 42 
-1839189736 41647539 1937223741 -1958484473 Thread: 12 
-1839189736 41647539 1937223741 -1958484473 Thread: 53 
-1839189736 41647539 1937223741 -1958484473 Thread: 36 
-1839189736 41647539 1937223741 -1958484473 Thread: 45 
-1839189736 41647539 1937223741 -1958484473 Thread: 52 
-1839189736 41647539 1937223741 -1958484473 Thread: 18 
-1839189736 41647539 1937223741 -1958484473 Thread: 37 
-1839189736 41647539 1937223741 -1958484473 Thread: 35 
-1839189736 41647539 1937223741 -1958484473 Thread: 4 
-1839189736 41647539 1937223741 -1958484473 Thread: 32 
-1839189736 41647539 1937223741 -1958484473 Thread: 9 
-1839189736 41647539 1937223741 -1958484473 Thread: 63 
-1839189736 41647539 1937223741 -1958484473 Thread: 13 
-1839189736 41647539 1937223741 -1958484473 Thread: 10 
-1839189736 41647539 1937223741 -1958484473 Thread: 8 
-1839189736 41647539 1937223741 -1958484473 Thread: 3 
-1839189736 41647539 1937223741 -1958484473 Thread: 59 
-1839189736 41647539 1937223741 -1958484473 Thread: 2 
-1839189736 41647539 1937223741 -1958484473 Thread: 14 
-1839189736 41647539 1937223741 -1958484473 Thread: 22 
-1839189736 41647539 1937223741 -1958484473 Thread: 21 
-1839189736 41647539 1937223741 -1958484473 Thread: 16 
-1839189736 41647539 1937223741 -1958484473 Thread: 24 
-1839189736 41647539 1937223741 -1958484473 Thread: 58 
-1839189736 41647539 1937223741 -1958484473 Thread: 38 
-1839189736 41647539 1937223741 -1958484473 Thread: 33 
-1839189736 41647539 1937223741 -1958484473 Thread: 34 
-1839189736 41647539 1937223741 -1958484473 Thread: 0 
-1839189736 41647539 1937223741 -1958484473 Thread: 29 
-1839189736 41647539 1937223741 -1958484473 Thread: 31 
-1839189736 41647539 1937223741 -1958484473 Thread: 27 
-1839189736 41647539 1937223741 -1958484473 Thread: 19 
-1839189736 41647539 1937223741 -1958484473 Thread: 5 
-1839189736 41647539 1937223741 -1958484473 Thread: 61 
-1839189736 41647539 1937223741 -1958484473 Thread: 7 
-1839189736 41647539 1937223741 -1958484473 Thread: 23 
-1839189736 41647539 1937223741 -1958484473 Thread: 17 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt17.txt <==
-1548924741 379287875 1449282134 1159624960 Thread: 41 
-1548924741 379287875 1449282134 1159624960 Thread: 48 
-1548924741 379287875 1449282134 1159624960 Thread: 43 
-1548924741 379287875 1449282134 1159624960 Thread: 16 
-1548924741 379287875 1449282134 1159624960 Thread: 12 
-1548924741 379287875 1449282134 1159624960 Thread: 50 
-1548924741 379287875 1449282134 1159624960 Thread: 53 
-1548924741 379287875 1449282134 1159624960 Thread: 28 
-1548924741 379287875 1449282134 1159624960 Thread: 55 
-1548924741 379287875 1449282134 1159624960 Thread: 33 
-1548924741 379287875 1449282134 1159624960 Thread: 34 
-1548924741 379287875 1449282134 1159624960 Thread: 49 
-1548924741 379287875 1449282134 1159624960 Thread: 14 
-1548924741 379287875 1449282134 1159624960 Thread: 63 
-1548924741 379287875 1449282134 1159624960 Thread: 13 
-1548924741 379287875 1449282134 1159624960 Thread: 25 
-1548924741 379287875 1449282134 1159624960 Thread: 24 
-1548924741 379287875 1449282134 1159624960 Thread: 20 
-1548924741 379287875 1449282134 1159624960 Thread: 22 
-1548924741 379287875 1449282134 1159624960 Thread: 21 
-1548924741 379287875 1449282134 1159624960 Thread: 26 
-1548924741 379287875 1449282134 1159624960 Thread: 57 
-1548924741 379287875 1449282134 1159624960 Thread: 58 
-1548924741 379287875 1449282134 1159624960 Thread: 27 
-1548924741 379287875 1449282134 1159624960 Thread: 47 
-1548924741 379287875 1449282134 1159624960 Thread: 2 
-1548924741 379287875 1449282134 1159624960 Thread: 38 
-1548924741 379287875 1449282134 1159624960 Thread: 36 
-1548924741 379287875 1449282134 1159624960 Thread: 1 
-1548924741 379287875 1449282134 1159624960 Thread: 31 
-1548924741 379287875 1449282134 1159624960 Thread: 37 
-1548924741 379287875 1449282134 1159624960 Thread: 29 
-1548924741 379287875 1449282134 1159624960 Thread: 5 
-1548924741 379287875 1449282134 1159624960 Thread: 40 
-1548924741 379287875 1449282134 1159624960 Thread: 3 
-1548924741 379287875 1449282134 1159624960 Thread: 56 
-1548924741 379287875 1449282134 1159624960 Thread: 39 
-1548924741 379287875 1449282134 1159624960 Thread: 45 
-1548924741 379287875 1449282134 1159624960 Thread: 44 
-1548924741 379287875 1449282134 1159624960 Thread: 19 
-1548924741 379287875 1449282134 1159624960 Thread: 18 
-1548924741 379287875 1449282134 1159624960 Thread: 17 
-1548924741 379287875 1449282134 1159624960 Thread: 30 
-1548924741 379287875 1449282134 1159624960 Thread: 62 
-1548924741 379287875 1449282134 1159624960 Thread: 4 
-1548924741 379287875 1449282134 1159624960 Thread: 8 
-1548924741 379287875 1449282134 1159624960 Thread: 61 
-1548924741 379287875 1449282134 1159624960 Thread: 0 
-1548924741 379287875 1449282134 1159624960 Thread: 6 
-1548924741 379287875 1449282134 1159624960 Thread: 7 
-1548924741 379287875 1449282134 1159624960 Thread: 9 
-1548924741 379287875 1449282134 1159624960 Thread: 11 
-1548924741 379287875 1449282134 1159624960 Thread: 15 
-1548924741 379287875 1449282134 1159624960 Thread: 35 
-1548924741 379287875 1449282134 1159624960 Thread: 32 
-1548924741 379287875 1449282134 1159624960 Thread: 46 
-1548924741 379287875 1449282134 1159624960 Thread: 23 
-1548924741 379287875 1449282134 1159624960 Thread: 10 
-1548924741 379287875 1449282134 1159624960 Thread: 60 
-1548924741 379287875 1449282134 1159624960 Thread: 59 
-1548924741 379287875 1449282134 1159624960 Thread: 42 
-1548924741 379287875 1449282134 1159624960 Thread: 54 
-1548924741 379287875 1449282134 1159624960 Thread: 51 
-1548924741 379287875 1449282134 1159624960 Thread: 52 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt18.txt <==
-169230786 -153424833 1294713737 -1662386225 Thread: 9 
-169230786 -153424833 1294713737 -1662386225 Thread: 32 
-169230786 -153424833 1294713737 -1662386225 Thread: 5 
-169230786 -153424833 1294713737 -1662386225 Thread: 44 
-169230786 -153424833 1294713737 -1662386225 Thread: 40 
-169230786 -153424833 1294713737 -1662386225 Thread: 22 
-169230786 -153424833 1294713737 -1662386225 Thread: 51 
-169230786 -153424833 1294713737 -1662386225 Thread: 15 
-169230786 -153424833 1294713737 -1662386225 Thread: 37 
-169230786 -153424833 1294713737 -1662386225 Thread: 50 
-169230786 -153424833 1294713737 -1662386225 Thread: 24 
-169230786 -153424833 1294713737 -1662386225 Thread: 34 
-169230786 -153424833 1294713737 -1662386225 Thread: 13 
-169230786 -153424833 1294713737 -1662386225 Thread: 16 
-169230786 -153424833 1294713737 -1662386225 Thread: 38 
-169230786 -153424833 1294713737 -1662386225 Thread: 2 
-169230786 -153424833 1294713737 -1662386225 Thread: 43 
-169230786 -153424833 1294713737 -1662386225 Thread: 29 
-169230786 -153424833 1294713737 -1662386225 Thread: 14 
-169230786 -153424833 1294713737 -1662386225 Thread: 12 
-169230786 -153424833 1294713737 -1662386225 Thread: 10 
-169230786 -153424833 1294713737 -1662386225 Thread: 45 
-169230786 -153424833 1294713737 -1662386225 Thread: 48 
-169230786 -153424833 1294713737 -1662386225 Thread: 56 
-169230786 -153424833 1294713737 -1662386225 Thread: 6 
-169230786 -153424833 1294713737 -1662386225 Thread: 4 
-169230786 -153424833 1294713737 -1662386225 Thread: 19 
-169230786 -153424833 1294713737 -1662386225 Thread: 54 
-169230786 -153424833 1294713737 -1662386225 Thread: 35 
-169230786 -153424833 1294713737 -1662386225 Thread: 49 
-169230786 -153424833 1294713737 -1662386225 Thread: 62 
-169230786 -153424833 1294713737 -1662386225 Thread: 28 
-169230786 -153424833 1294713737 -1662386225 Thread: 21 
-169230786 -153424833 1294713737 -1662386225 Thread: 58 
-169230786 -153424833 1294713737 -1662386225 Thread: 23 
-169230786 -153424833 1294713737 -1662386225 Thread: 39 
-169230786 -153424833 1294713737 -1662386225 Thread: 55 
-169230786 -153424833 1294713737 -1662386225 Thread: 36 
-169230786 -153424833 1294713737 -1662386225 Thread: 47 
-169230786 -153424833 1294713737 -1662386225 Thread: 25 
-169230786 -153424833 1294713737 -1662386225 Thread: 27 
-169230786 -153424833 1294713737 -1662386225 Thread: 1 
-169230786 -153424833 1294713737 -1662386225 Thread: 3 
-169230786 -153424833 1294713737 -1662386225 Thread: 63 
-169230786 -153424833 1294713737 -1662386225 Thread: 31 
-169230786 -153424833 1294713737 -1662386225 Thread: 57 
-169230786 -153424833 1294713737 -1662386225 Thread: 17 
-169230786 -153424833 1294713737 -1662386225 Thread: 0 
-169230786 -153424833 1294713737 -1662386225 Thread: 20 
-169230786 -153424833 1294713737 -1662386225 Thread: 59 
-169230786 -153424833 1294713737 -1662386225 Thread: 61 
-169230786 -153424833 1294713737 -1662386225 Thread: 42 
-169230786 -153424833 1294713737 -1662386225 Thread: 53 
-169230786 -153424833 1294713737 -1662386225 Thread: 8 
-169230786 -153424833 1294713737 -1662386225 Thread: 18 
-169230786 -153424833 1294713737 -1662386225 Thread: 30 
-169230786 -153424833 1294713737 -1662386225 Thread: 26 
-169230786 -153424833 1294713737 -1662386225 Thread: 7 
-169230786 -153424833 1294713737 -1662386225 Thread: 11 
-169230786 -153424833 1294713737 -1662386225 Thread: 41 
-169230786 -153424833 1294713737 -1662386225 Thread: 33 
-169230786 -153424833 1294713737 -1662386225 Thread: 60 
-169230786 -153424833 1294713737 -1662386225 Thread: 46 
-169230786 -153424833 1294713737 -1662386225 Thread: 52 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt19.txt <==
1620988781 1221704157 26478773 -1519928552 Thread: 30 
1620988781 1221704157 26478773 -1519928552 Thread: 46 
1620988781 1221704157 26478773 -1519928552 Thread: 54 
1620988781 1221704157 26478773 -1519928552 Thread: 20 
1620988781 1221704157 26478773 -1519928552 Thread: 24 
1620988781 1221704157 26478773 -1519928552 Thread: 13 
1620988781 1221704157 26478773 -1519928552 Thread: 34 
1620988781 1221704157 26478773 -1519928552 Thread: 48 
1620988781 1221704157 26478773 -1519928552 Thread: 56 
1620988781 1221704157 26478773 -1519928552 Thread: 44 
1620988781 1221704157 26478773 -1519928552 Thread: 3 
1620988781 1221704157 26478773 -1519928552 Thread: 22 
1620988781 1221704157 26478773 -1519928552 Thread: 43 
1620988781 1221704157 26478773 -1519928552 Thread: 7 
1620988781 1221704157 26478773 -1519928552 Thread: 62 
1620988781 1221704157 26478773 -1519928552 Thread: 49 
1620988781 1221704157 26478773 -1519928552 Thread: 50 
1620988781 1221704157 26478773 -1519928552 Thread: 61 
1620988781 1221704157 26478773 -1519928552 Thread: 55 
1620988781 1221704157 26478773 -1519928552 Thread: 16 
1620988781 1221704157 26478773 -1519928552 Thread: 31 
1620988781 1221704157 26478773 -1519928552 Thread: 53 
1620988781 1221704157 26478773 -1519928552 Thread: 18 
1620988781 1221704157 26478773 -1519928552 Thread: 21 
1620988781 1221704157 26478773 -1519928552 Thread: 23 
1620988781 1221704157 26478773 -1519928552 Thread: 40 
1620988781 1221704157 26478773 -1519928552 Thread: 0 
1620988781 1221704157 26478773 -1519928552 Thread: 33 
1620988781 1221704157 26478773 -1519928552 Thread: 36 
1620988781 1221704157 26478773 -1519928552 Thread: 37 
1620988781 1221704157 26478773 -1519928552 Thread: 60 
1620988781 1221704157 26478773 -1519928552 Thread: 45 
1620988781 1221704157 26478773 -1519928552 Thread: 59 
1620988781 1221704157 26478773 -1519928552 Thread: 19 
1620988781 1221704157 26478773 -1519928552 Thread: 47 
1620988781 1221704157 26478773 -1519928552 Thread: 10 
1620988781 1221704157 26478773 -1519928552 Thread: 57 
1620988781 1221704157 26478773 -1519928552 Thread: 63 
1620988781 1221704157 26478773 -1519928552 Thread: 58 
1620988781 1221704157 26478773 -1519928552 Thread: 52 
1620988781 1221704157 26478773 -1519928552 Thread: 51 
1620988781 1221704157 26478773 -1519928552 Thread: 6 
1620988781 1221704157 26478773 -1519928552 Thread: 14 
1620988781 1221704157 26478773 -1519928552 Thread: 8 
1620988781 1221704157 26478773 -1519928552 Thread: 11 
1620988781 1221704157 26478773 -1519928552 Thread: 9 
1620988781 1221704157 26478773 -1519928552 Thread: 12 
1620988781 1221704157 26478773 -1519928552 Thread: 4 
1620988781 1221704157 26478773 -1519928552 Thread: 26 
1620988781 1221704157 26478773 -1519928552 Thread: 27 
1620988781 1221704157 26478773 -1519928552 Thread: 39 
1620988781 1221704157 26478773 -1519928552 Thread: 38 
1620988781 1221704157 26478773 -1519928552 Thread: 42 
1620988781 1221704157 26478773 -1519928552 Thread: 2 
1620988781 1221704157 26478773 -1519928552 Thread: 1 
1620988781 1221704157 26478773 -1519928552 Thread: 29 
1620988781 1221704157 26478773 -1519928552 Thread: 25 
1620988781 1221704157 26478773 -1519928552 Thread: 35 
1620988781 1221704157 26478773 -1519928552 Thread: 28 
1620988781 1221704157 26478773 -1519928552 Thread: 41 
1620988781 1221704157 26478773 -1519928552 Thread: 17 
1620988781 1221704157 26478773 -1519928552 Thread: 15 
1620988781 1221704157 26478773 -1519928552 Thread: 32 
1620988781 1221704157 26478773 -1519928552 Thread: 5 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt20.txt <==
1325674790 -970292527 -1936966312 1639199673 Thread: 57 
1325674790 -970292527 -1936966312 1639199673 Thread: 8 
1325674790 -970292527 -1936966312 1639199673 Thread: 32 
1325674790 -970292527 -1936966312 1639199673 Thread: 56 
1325674790 -970292527 -1936966312 1639199673 Thread: 41 
1325674790 -970292527 -1936966312 1639199673 Thread: 3 
1325674790 -970292527 -1936966312 1639199673 Thread: 58 
1325674790 -970292527 -1936966312 1639199673 Thread: 25 
1325674790 -970292527 -1936966312 1639199673 Thread: 54 
1325674790 -970292527 -1936966312 1639199673 Thread: 21 
1325674790 -970292527 -1936966312 1639199673 Thread: 5 
1325674790 -970292527 -1936966312 1639199673 Thread: 7 
1325674790 -970292527 -1936966312 1639199673 Thread: 38 
1325674790 -970292527 -1936966312 1639199673 Thread: 26 
1325674790 -970292527 -1936966312 1639199673 Thread: 23 
1325674790 -970292527 -1936966312 1639199673 Thread: 36 
1325674790 -970292527 -1936966312 1639199673 Thread: 48 
1325674790 -970292527 -1936966312 1639199673 Thread: 43 
1325674790 -970292527 -1936966312 1639199673 Thread: 33 
1325674790 -970292527 -1936966312 1639199673 Thread: 11 
1325674790 -970292527 -1936966312 1639199673 Thread: 0 
1325674790 -970292527 -1936966312 1639199673 Thread: 27 
1325674790 -970292527 -1936966312 1639199673 Thread: 34 
1325674790 -970292527 -1936966312 1639199673 Thread: 10 
1325674790 -970292527 -1936966312 1639199673 Thread: 12 
1325674790 -970292527 -1936966312 1639199673 Thread: 9 
1325674790 -970292527 -1936966312 1639199673 Thread: 37 
1325674790 -970292527 -1936966312 1639199673 Thread: 42 
1325674790 -970292527 -1936966312 1639199673 Thread: 30 
1325674790 -970292527 -1936966312 1639199673 Thread: 1 
1325674790 -970292527 -1936966312 1639199673 Thread: 13 
1325674790 -970292527 -1936966312 1639199673 Thread: 22 
1325674790 -970292527 -1936966312 1639199673 Thread: 44 
1325674790 -970292527 -1936966312 1639199673 Thread: 50 
1325674790 -970292527 -1936966312 1639199673 Thread: 53 
1325674790 -970292527 -1936966312 1639199673 Thread: 52 
1325674790 -970292527 -1936966312 1639199673 Thread: 51 
1325674790 -970292527 -1936966312 1639199673 Thread: 46 
1325674790 -970292527 -1936966312 1639199673 Thread: 28 
1325674790 -970292527 -1936966312 1639199673 Thread: 24 
1325674790 -970292527 -1936966312 1639199673 Thread: 19 
1325674790 -970292527 -1936966312 1639199673 Thread: 35 
1325674790 -970292527 -1936966312 1639199673 Thread: 47 
1325674790 -970292527 -1936966312 1639199673 Thread: 59 
1325674790 -970292527 -1936966312 1639199673 Thread: 49 
1325674790 -970292527 -1936966312 1639199673 Thread: 2 
1325674790 -970292527 -1936966312 1639199673 Thread: 4 
1325674790 -970292527 -1936966312 1639199673 Thread: 18 
1325674790 -970292527 -1936966312 1639199673 Thread: 55 
1325674790 -970292527 -1936966312 1639199673 Thread: 15 
1325674790 -970292527 -1936966312 1639199673 Thread: 61 
1325674790 -970292527 -1936966312 1639199673 Thread: 60 
1325674790 -970292527 -1936966312 1639199673 Thread: 17 
1325674790 -970292527 -1936966312 1639199673 Thread: 62 
1325674790 -970292527 -1936966312 1639199673 Thread: 14 
1325674790 -970292527 -1936966312 1639199673 Thread: 6 
1325674790 -970292527 -1936966312 1639199673 Thread: 16 
1325674790 -970292527 -1936966312 1639199673 Thread: 39 
1325674790 -970292527 -1936966312 1639199673 Thread: 20 
1325674790 -970292527 -1936966312 1639199673 Thread: 40 
1325674790 -970292527 -1936966312 1639199673 Thread: 45 
1325674790 -970292527 -1936966312 1639199673 Thread: 29 
1325674790 -970292527 -1936966312 1639199673 Thread: 63 
1325674790 -970292527 -1936966312 1639199673 Thread: 31 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt21.txt <==
-1350324150 -2090447174 2063718683 1070650670 Thread: 57 
-1350324150 -2090447174 2063718683 1070650670 Thread: 61 
-1350324150 -2090447174 2063718683 1070650670 Thread: 36 
-1350324150 -2090447174 2063718683 1070650670 Thread: 37 
-1350324150 -2090447174 2063718683 1070650670 Thread: 38 
-1350324150 -2090447174 2063718683 1070650670 Thread: 22 
-1350324150 -2090447174 2063718683 1070650670 Thread: 56 
-1350324150 -2090447174 2063718683 1070650670 Thread: 46 
-1350324150 -2090447174 2063718683 1070650670 Thread: 62 
-1350324150 -2090447174 2063718683 1070650670 Thread: 14 
-1350324150 -2090447174 2063718683 1070650670 Thread: 50 
-1350324150 -2090447174 2063718683 1070650670 Thread: 30 
-1350324150 -2090447174 2063718683 1070650670 Thread: 23 
-1350324150 -2090447174 2063718683 1070650670 Thread: 49 
-1350324150 -2090447174 2063718683 1070650670 Thread: 51 
-1350324150 -2090447174 2063718683 1070650670 Thread: 59 
-1350324150 -2090447174 2063718683 1070650670 Thread: 28 
-1350324150 -2090447174 2063718683 1070650670 Thread: 42 
-1350324150 -2090447174 2063718683 1070650670 Thread: 16 
-1350324150 -2090447174 2063718683 1070650670 Thread: 58 
-1350324150 -2090447174 2063718683 1070650670 Thread: 21 
-1350324150 -2090447174 2063718683 1070650670 Thread: 63 
-1350324150 -2090447174 2063718683 1070650670 Thread: 34 
-1350324150 -2090447174 2063718683 1070650670 Thread: 32 
-1350324150 -2090447174 2063718683 1070650670 Thread: 24 
-1350324150 -2090447174 2063718683 1070650670 Thread: 13 
-1350324150 -2090447174 2063718683 1070650670 Thread: 35 
-1350324150 -2090447174 2063718683 1070650670 Thread: 41 
-1350324150 -2090447174 2063718683 1070650670 Thread: 26 
-1350324150 -2090447174 2063718683 1070650670 Thread: 45 
-1350324150 -2090447174 2063718683 1070650670 Thread: 48 
-1350324150 -2090447174 2063718683 1070650670 Thread: 52 
-1350324150 -2090447174 2063718683 1070650670 Thread: 53 
-1350324150 -2090447174 2063718683 1070650670 Thread: 44 
-1350324150 -2090447174 2063718683 1070650670 Thread: 55 
-1350324150 -2090447174 2063718683 1070650670 Thread: 27 
-1350324150 -2090447174 2063718683 1070650670 Thread: 47 
-1350324150 -2090447174 2063718683 1070650670 Thread: 29 
-1350324150 -2090447174 2063718683 1070650670 Thread: 11 
-1350324150 -2090447174 2063718683 1070650670 Thread: 18 
-1350324150 -2090447174 2063718683 1070650670 Thread: 12 
-1350324150 -2090447174 2063718683 1070650670 Thread: 2 
-1350324150 -2090447174 2063718683 1070650670 Thread: 20 
-1350324150 -2090447174 2063718683 1070650670 Thread: 3 
-1350324150 -2090447174 2063718683 1070650670 Thread: 1 
-1350324150 -2090447174 2063718683 1070650670 Thread: 9 
-1350324150 -2090447174 2063718683 1070650670 Thread: 25 
-1350324150 -2090447174 2063718683 1070650670 Thread: 40 
-1350324150 -2090447174 2063718683 1070650670 Thread: 33 
-1350324150 -2090447174 2063718683 1070650670 Thread: 31 
-1350324150 -2090447174 2063718683 1070650670 Thread: 4 
-1350324150 -2090447174 2063718683 1070650670 Thread: 5 
-1350324150 -2090447174 2063718683 1070650670 Thread: 17 
-1350324150 -2090447174 2063718683 1070650670 Thread: 43 
-1350324150 -2090447174 2063718683 1070650670 Thread: 60 
-1350324150 -2090447174 2063718683 1070650670 Thread: 7 
-1350324150 -2090447174 2063718683 1070650670 Thread: 6 
-1350324150 -2090447174 2063718683 1070650670 Thread: 10 
-1350324150 -2090447174 2063718683 1070650670 Thread: 19 
-1350324150 -2090447174 2063718683 1070650670 Thread: 0 
-1350324150 -2090447174 2063718683 1070650670 Thread: 54 
-1350324150 -2090447174 2063718683 1070650670 Thread: 8 
-1350324150 -2090447174 2063718683 1070650670 Thread: 39 
-1350324150 -2090447174 2063718683 1070650670 Thread: 15 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt22.txt <==
733611930 1493497957 -615993198 -491019348 Thread: 32 
733611930 1493497957 -615993198 -491019348 Thread: 31 
733611930 1493497957 -615993198 -491019348 Thread: 20 
733611930 1493497957 -615993198 -491019348 Thread: 2 
733611930 1493497957 -615993198 -491019348 Thread: 63 
733611930 1493497957 -615993198 -491019348 Thread: 51 
733611930 1493497957 -615993198 -491019348 Thread: 46 
733611930 1493497957 -615993198 -491019348 Thread: 56 
733611930 1493497957 -615993198 -491019348 Thread: 26 
733611930 1493497957 -615993198 -491019348 Thread: 33 
733611930 1493497957 -615993198 -491019348 Thread: 55 
733611930 1493497957 -615993198 -491019348 Thread: 52 
733611930 1493497957 -615993198 -491019348 Thread: 36 
733611930 1493497957 -615993198 -491019348 Thread: 24 
733611930 1493497957 -615993198 -491019348 Thread: 54 
733611930 1493497957 -615993198 -491019348 Thread: 0 
733611930 1493497957 -615993198 -491019348 Thread: 62 
733611930 1493497957 -615993198 -491019348 Thread: 61 
733611930 1493497957 -615993198 -491019348 Thread: 12 
733611930 1493497957 -615993198 -491019348 Thread: 9 
733611930 1493497957 -615993198 -491019348 Thread: 7 
733611930 1493497957 -615993198 -491019348 Thread: 50 
733611930 1493497957 -615993198 -491019348 Thread: 5 
733611930 1493497957 -615993198 -491019348 Thread: 53 
733611930 1493497957 -615993198 -491019348 Thread: 35 
733611930 1493497957 -615993198 -491019348 Thread: 17 
733611930 1493497957 -615993198 -491019348 Thread: 8 
733611930 1493497957 -615993198 -491019348 Thread: 27 
733611930 1493497957 -615993198 -491019348 Thread: 18 
733611930 1493497957 -615993198 -491019348 Thread: 16 
733611930 1493497957 -615993198 -491019348 Thread: 14 
733611930 1493497957 -615993198 -491019348 Thread: 22 
733611930 1493497957 -615993198 -491019348 Thread: 21 
733611930 1493497957 -615993198 -491019348 Thread: 39 
733611930 1493497957 -615993198 -491019348 Thread: 37 
733611930 1493497957 -615993198 -491019348 Thread: 60 
733611930 1493497957 -615993198 -491019348 Thread: 34 
733611930 1493497957 -615993198 -491019348 Thread: 19 
733611930 1493497957 -615993198 -491019348 Thread: 59 
733611930 1493497957 -615993198 -491019348 Thread: 57 
733611930 1493497957 -615993198 -491019348 Thread: 44 
733611930 1493497957 -615993198 -491019348 Thread: 28 
733611930 1493497957 -615993198 -491019348 Thread: 48 
733611930 1493497957 -615993198 -491019348 Thread: 3 
733611930 1493497957 -615993198 -491019348 Thread: 23 
733611930 1493497957 -615993198 -491019348 Thread: 1 
733611930 1493497957 -615993198 -491019348 Thread: 49 
733611930 1493497957 -615993198 -491019348 Thread: 11 
733611930 1493497957 -615993198 -491019348 Thread: 42 
733611930 1493497957 -615993198 -491019348 Thread: 40 
733611930 1493497957 -615993198 -491019348 Thread: 43 
733611930 1493497957 -615993198 -491019348 Thread: 15 
733611930 1493497957 -615993198 -491019348 Thread: 41 
733611930 1493497957 -615993198 -491019348 Thread: 47 
733611930 1493497957 -615993198 -491019348 Thread: 45 
733611930 1493497957 -615993198 -491019348 Thread: 25 
733611930 1493497957 -615993198 -491019348 Thread: 6 
733611930 1493497957 -615993198 -491019348 Thread: 4 
733611930 1493497957 -615993198 -491019348 Thread: 58 
733611930 1493497957 -615993198 -491019348 Thread: 13 
733611930 1493497957 -615993198 -491019348 Thread: 38 
733611930 1493497957 -615993198 -491019348 Thread: 29 
733611930 1493497957 -615993198 -491019348 Thread: 10 
733611930 1493497957 -615993198 -491019348 Thread: 30 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt23.txt <==
-100053542 1848572430 -647037672 -187375478 Thread: 58 
-100053542 1848572430 -647037672 -187375478 Thread: 57 
-100053542 1848572430 -647037672 -187375478 Thread: 56 
-100053542 1848572430 -647037672 -187375478 Thread: 18 
-100053542 1848572430 -647037672 -187375478 Thread: 26 
-100053542 1848572430 -647037672 -187375478 Thread: 41 
-100053542 1848572430 -647037672 -187375478 Thread: 14 
-100053542 1848572430 -647037672 -187375478 Thread: 22 
-100053542 1848572430 -647037672 -187375478 Thread: 36 
-100053542 1848572430 -647037672 -187375478 Thread: 29 
-100053542 1848572430 -647037672 -187375478 Thread: 23 
-100053542 1848572430 -647037672 -187375478 Thread: 63 
-100053542 1848572430 -647037672 -187375478 Thread: 12 
-100053542 1848572430 -647037672 -187375478 Thread: 40 
-100053542 1848572430 -647037672 -187375478 Thread: 44 
-100053542 1848572430 -647037672 -187375478 Thread: 28 
-100053542 1848572430 -647037672 -187375478 Thread: 42 
-100053542 1848572430 -647037672 -187375478 Thread: 37 
-100053542 1848572430 -647037672 -187375478 Thread: 15 
-100053542 1848572430 -647037672 -187375478 Thread: 13 
-100053542 1848572430 -647037672 -187375478 Thread: 20 
-100053542 1848572430 -647037672 -187375478 Thread: 51 
-100053542 1848572430 -647037672 -187375478 Thread: 55 
-100053542 1848572430 -647037672 -187375478 Thread: 8 
-100053542 1848572430 -647037672 -187375478 Thread: 24 
-100053542 1848572430 -647037672 -187375478 Thread: 17 
-100053542 1848572430 -647037672 -187375478 Thread: 43 
-100053542 1848572430 -647037672 -187375478 Thread: 31 
-100053542 1848572430 -647037672 -187375478 Thread: 32 
-100053542 1848572430 -647037672 -187375478 Thread: 0 
-100053542 1848572430 -647037672 -187375478 Thread: 4 
-100053542 1848572430 -647037672 -187375478 Thread: 47 
-100053542 1848572430 -647037672 -187375478 Thread: 5 
-100053542 1848572430 -647037672 -187375478 Thread: 3 
-100053542 1848572430 -647037672 -187375478 Thread: 48 
-100053542 1848572430 -647037672 -187375478 Thread: 35 
-100053542 1848572430 -647037672 -187375478 Thread: 34 
-100053542 1848572430 -647037672 -187375478 Thread: 2 
-100053542 1848572430 -647037672 -187375478 Thread: 25 
-100053542 1848572430 -647037672 -187375478 Thread: 27 
-100053542 1848572430 -647037672 -187375478 Thread: 21 
-100053542 1848572430 -647037672 -187375478 Thread: 16 
-100053542 1848572430 -647037672 -187375478 Thread: 11 
-100053542 1848572430 -647037672 -187375478 Thread: 52 
-100053542 1848572430 -647037672 -187375478 Thread: 10 
-100053542 1848572430 -647037672 -187375478 Thread: 7 
-100053542 1848572430 -647037672 -187375478 Thread: 49 
-100053542 1848572430 -647037672 -187375478 Thread: 33 
-100053542 1848572430 -647037672 -187375478 Thread: 50 
-100053542 1848572430 -647037672 -187375478 Thread: 19 
-100053542 1848572430 -647037672 -187375478 Thread: 46 
-100053542 1848572430 -647037672 -187375478 Thread: 38 
-100053542 1848572430 -647037672 -187375478 Thread: 9 
-100053542 1848572430 -647037672 -187375478 Thread: 45 
-100053542 1848572430 -647037672 -187375478 Thread: 60 
-100053542 1848572430 -647037672 -187375478 Thread: 59 
-100053542 1848572430 -647037672 -187375478 Thread: 39 
-100053542 1848572430 -647037672 -187375478 Thread: 62 
-100053542 1848572430 -647037672 -187375478 Thread: 61 
-100053542 1848572430 -647037672 -187375478 Thread: 1 
-100053542 1848572430 -647037672 -187375478 Thread: 6 
-100053542 1848572430 -647037672 -187375478 Thread: 30 
-100053542 1848572430 -647037672 -187375478 Thread: 54 
-100053542 1848572430 -647037672 -187375478 Thread: 53 


==> Ancillary/Data/5Fields/growMass/Data/_1536_10_270/seedTilt24.txt <==
-2070292367 -752566192 42594040 -1918161 Thread: 48 
-2070292367 -752566192 42594040 -1918161 Thread: 33 
-2070292367 -752566192 42594040 -1918161 Thread: 13 
-2070292367 -752566192 42594040 -1918161 Thread: 10 
-2070292367 -752566192 42594040 -1918161 Thread: 11 
-2070292367 -752566192 42594040 -1918161 Thread: 5 
-2070292367 -752566192 42594040 -1918161 Thread: 43 
-2070292367 -752566192 42594040 -1918161 Thread: 2 
-2070292367 -752566192 42594040 -1918161 Thread: 37 
-2070292367 -752566192 42594040 -1918161 Thread: 34 
-2070292367 -752566192 42594040 -1918161 Thread: 42 
-2070292367 -752566192 42594040 -1918161 Thread: 14 
-2070292367 -752566192 42594040 -1918161 Thread: 40 
-2070292367 -752566192 42594040 -1918161 Thread: 57 
-2070292367 -752566192 42594040 -1918161 Thread: 39 
-2070292367 -752566192 42594040 -1918161 Thread: 28 
-2070292367 -752566192 42594040 -1918161 Thread: 49 
-2070292367 -752566192 42594040 -1918161 Thread: 0 
-2070292367 -752566192 42594040 -1918161 Thread: 19 
-2070292367 -752566192 42594040 -1918161 Thread: 16 
-2070292367 -752566192 42594040 -1918161 Thread: 12 
-2070292367 -752566192 42594040 -1918161 Thread: 3 
-2070292367 -752566192 42594040 -1918161 Thread: 44 
-2070292367 -752566192 42594040 -1918161 Thread: 30 
-2070292367 -752566192 42594040 -1918161 Thread: 58 
-2070292367 -752566192 42594040 -1918161 Thread: 21 
-2070292367 -752566192 42594040 -1918161 Thread: 60 
-2070292367 -752566192 42594040 -1918161 Thread: 35 
-2070292367 -752566192 42594040 -1918161 Thread: 50 
-2070292367 -752566192 42594040 -1918161 Thread: 31 
-2070292367 -752566192 42594040 -1918161 Thread: 6 
-2070292367 -752566192 42594040 -1918161 Thread: 9 
-2070292367 -752566192 42594040 -1918161 Thread: 1 
-2070292367 -752566192 42594040 -1918161 Thread: 36 
-2070292367 -752566192 42594040 -1918161 Thread: 61 
-2070292367 -752566192 42594040 -1918161 Thread: 23 
-2070292367 -752566192 42594040 -1918161 Thread: 56 
-2070292367 -752566192 42594040 -1918161 Thread: 20 
-2070292367 -752566192 42594040 -1918161 Thread: 22 
-2070292367 -752566192 42594040 -1918161 Thread: 27 
-2070292367 -752566192 42594040 -1918161 Thread: 18 
-2070292367 -752566192 42594040 -1918161 Thread: 51 
-2070292367 -752566192 42594040 -1918161 Thread: 24 
-2070292367 -752566192 42594040 -1918161 Thread: 7 
-2070292367 -752566192 42594040 -1918161 Thread: 59 
-2070292367 -752566192 42594040 -1918161 Thread: 38 
-2070292367 -752566192 42594040 -1918161 Thread: 32 
-2070292367 -752566192 42594040 -1918161 Thread: 26 
-2070292367 -752566192 42594040 -1918161 Thread: 47 
-2070292367 -752566192 42594040 -1918161 Thread: 53 
-2070292367 -752566192 42594040 -1918161 Thread: 55 
-2070292367 -752566192 42594040 -1918161 Thread: 52 
-2070292367 -752566192 42594040 -1918161 Thread: 45 
-2070292367 -752566192 42594040 -1918161 Thread: 4 
-2070292367 -752566192 42594040 -1918161 Thread: 8 
-2070292367 -752566192 42594040 -1918161 Thread: 62 
-2070292367 -752566192 42594040 -1918161 Thread: 46 
-2070292367 -752566192 42594040 -1918161 Thread: 63 
-2070292367 -752566192 42594040 -1918161 Thread: 17 
-2070292367 -752566192 42594040 -1918161 Thread: 15 
-2070292367 -752566192 42594040 -1918161 Thread: 54 
-2070292367 -752566192 42594040 -1918161 Thread: 25 
-2070292367 -752566192 42594040 -1918161 Thread: 29 
-2070292367 -752566192 42594040 -1918161 Thread: 41 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt11.txt <==
27,1.28299e+06,1.04726e+10
81,1.65167e+07,6.34987e+10
135,1.32224e+07,1.13172e+10
189,9.33546e+06,6.2055e+09
243,7.01965e+06,5.25625e+09
297,5.65385e+06,4.41489e+09
351,4.78221e+06,3.8008e+09
405,4.1828e+06,3.49047e+09
459,3.74252e+06,3.33897e+09
513,3.39449e+06,3.13585e+09
567,3.1054e+06,2.7912e+09
621,2.85817e+06,2.38338e+09
675,2.6492e+06,2.03367e+09
729,2.4794e+06,1.79944e+09
783,2.35738e+06,1.6434e+09
837,2.29693e+06,1.5078e+09
891,2.31374e+06,1.37161e+09
945,2.42365e+06,1.24007e+09
999,2.63957e+06,1.11482e+09
1053,2.97463e+06,9.84397e+08
1107,3.43933e+06,8.47173e+08
1161,4.04057e+06,7.16806e+08
1215,4.78481e+06,6.05392e+08
1269,5.68057e+06,5.13912e+08
1323,6.73911e+06,4.37551e+08
1377,7.97628e+06,3.71299e+08
1431,9.41288e+06,3.1331e+08
1485,1.10748e+07,2.63532e+08
1539,1.29909e+07,2.2191e+08
1593,1.51878e+07,1.87372e+08
1647,1.76868e+07,1.5829e+08
1701,2.05034e+07,1.33546e+08
1755,2.36494e+07,1.13066e+08
1809,2.71365e+07,9.64148e+07
1863,3.09792e+07,8.27654e+07
1917,3.51963e+07,7.13179e+07
1971,3.97997e+07,6.1442e+07
2025,4.47741e+07,5.31557e+07
2079,5.00372e+07,4.64406e+07
2133,5.53702e+07,4.11483e+07
2187,6.03056e+07,3.74269e+07
2241,6.39852e+07,3.59286e+07
2295,6.50426e+07,3.8084e+07
2349,6.1678e+07,4.59613e+07
2403,5.22999e+07,6.12739e+07
2457,3.72108e+07,8.27935e+07
2511,2.10679e+07,1.02231e+08
2565,1.33392e+07,1.04464e+08
2619,2.23184e+07,8.11029e+07
2673,4.51573e+07,4.56194e+07
2727,6.67932e+07,2.14414e+07
2781,7.11376e+07,1.93946e+07
2835,5.18113e+07,3.99438e+07
2889,2.21244e+07,7.01252e+07
2943,1.71172e+07,6.91182e+07
2997,4.68271e+07,3.13352e+07
3051,6.28928e+07,1.65755e+07
3105,3.43597e+07,4.52498e+07
3159,1.4992e+07,6.12245e+07
3213,4.84215e+07,2.27684e+07
3267,4.65594e+07,2.53199e+07
3321,1.37743e+07,5.56574e+07
3375,4.6989e+07,1.87888e+07
3429,3.10038e+07,3.49957e+07
3483,2.47569e+07,3.73106e+07
3537,4.22618e+07,1.98524e+07
3591,1.81007e+07,4.06986e+07
3645,4.01414e+07,1.87015e+07
3699,2.29033e+07,3.2471e+07
3753,2.60111e+07,2.90946e+07
3807,3.91554e+07,1.45938e+07
3861,1.36327e+07,3.70836e+07
3915,2.59755e+07,2.48248e+07
3969,3.89532e+07,1.14265e+07
4023,2.7718e+07,2.00428e+07
4077,1.52027e+07,3.00885e+07
4131,1.24601e+07,3.14427e+07
4185,1.45041e+07,2.85475e+07
4239,1.58233e+07,2.63e+07
4293,1.47773e+07,2.60015e+07
4316,2.83989e+07,1.40518e+07
4347,1.26094e+07,2.67175e+07
4401,1.33804e+07,2.4842e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt12.txt <==
27,1.28305e+06,3.95107e+09
81,1.65206e+07,3.6042e+10
135,1.32255e+07,9.85585e+09
189,9.33488e+06,6.07172e+09
243,7.01918e+06,5.22458e+09
297,5.65168e+06,4.40985e+09
351,4.78325e+06,3.77952e+09
405,4.18679e+06,3.46445e+09
459,3.74716e+06,3.3092e+09
513,3.39788e+06,3.10436e+09
567,3.10895e+06,2.75809e+09
621,2.86472e+06,2.35227e+09
675,2.65905e+06,2.00907e+09
729,2.49468e+06,1.77626e+09
783,2.37777e+06,1.6201e+09
837,2.31941e+06,1.48701e+09
891,2.33503e+06,1.35661e+09
945,2.44201e+06,1.23095e+09
999,2.65669e+06,1.10745e+09
1053,2.9918e+06,9.77082e+08
1107,3.45585e+06,8.42321e+08
1161,4.05584e+06,7.14774e+08
1215,4.79895e+06,6.04241e+08
1269,5.6929e+06,5.12699e+08
1323,6.748e+06,4.36038e+08
1377,7.98029e+06,3.69184e+08
1431,9.41102e+06,3.10892e+08
1485,1.10659e+07,2.61255e+08
1539,1.29717e+07,2.20456e+08
1593,1.51535e+07,1.86527e+08
1647,1.76323e+07,1.57797e+08
1701,2.04239e+07,1.33275e+08
1755,2.35394e+07,1.1288e+08
1809,2.69879e+07,9.61138e+07
1863,3.07795e+07,8.23658e+07
1917,3.49242e+07,7.09914e+07
1971,3.94245e+07,6.13534e+07
2025,4.42547e+07,5.32696e+07
2079,4.93189e+07,4.66612e+07
2133,5.43804e+07,4.15204e+07
2187,5.89601e+07,3.80689e+07
2241,6.22089e+07,3.67888e+07
2295,6.28025e+07,3.91159e+07
2349,5.90385e+07,4.70666e+07
2403,4.95048e+07,6.21261e+07
2457,3.47419e+07,8.26687e+07
2511,1.95228e+07,1.00327e+08
2565,1.30044e+07,1.00754e+08
2619,2.26986e+07,7.67256e+07
2673,4.50276e+07,4.22961e+07
2727,6.50204e+07,2.03746e+07
2781,6.77423e+07,1.99897e+07
2835,4.81796e+07,4.04984e+07
2889,2.01579e+07,6.87847e+07
2943,1.72376e+07,6.55744e+07
2997,4.6479e+07,2.87059e+07
3051,6.00215e+07,1.67061e+07
3105,3.14359e+07,4.52093e+07
3159,1.48341e+07,5.83458e+07
3213,4.77012e+07,2.07526e+07
3267,4.34254e+07,2.57676e+07
3321,1.31727e+07,5.34624e+07
3375,4.61111e+07,1.71103e+07
3429,2.83697e+07,3.50177e+07
3483,2.48804e+07,3.46852e+07
3537,3.96188e+07,1.99959e+07
3591,1.80637e+07,3.83381e+07
3645,3.76619e+07,1.87591e+07
3699,2.28845e+07,3.02615e+07
3753,2.38289e+07,2.89324e+07
3807,3.82108e+07,1.33941e+07
3861,1.32079e+07,3.53884e+07
3915,2.39299e+07,2.46469e+07
3969,3.74264e+07,1.09101e+07
4023,2.73473e+07,1.84881e+07
4077,1.4961e+07,2.84682e+07
4131,1.17135e+07,3.02872e+07
4185,1.33542e+07,2.78021e+07
4239,1.45257e+07,2.57044e+07
4293,1.35983e+07,2.53631e+07
4316,2.78187e+07,1.29495e+07
4347,1.17882e+07,2.58019e+07
4401,1.30678e+07,2.35736e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt13.txt <==
27,1.28306e+06,1.44737e+09
81,1.65158e+07,2.8636e+10
135,1.3226e+07,9.25862e+09
189,9.34185e+06,6.00488e+09
243,7.02457e+06,5.20301e+09
297,5.65794e+06,4.39052e+09
351,4.78911e+06,3.76646e+09
405,4.19372e+06,3.45172e+09
459,3.75456e+06,3.30434e+09
513,3.40808e+06,3.10258e+09
567,3.12294e+06,2.76018e+09
621,2.87927e+06,2.35775e+09
675,2.67088e+06,2.01729e+09
729,2.50121e+06,1.79042e+09
783,2.3779e+06,1.64046e+09
837,2.31443e+06,1.51017e+09
891,2.32852e+06,1.37689e+09
945,2.4366e+06,1.24616e+09
999,2.65148e+06,1.12034e+09
1053,2.98655e+06,9.88539e+08
1107,3.45212e+06,8.5006e+08
1161,4.05538e+06,7.18314e+08
1215,4.80356e+06,6.04878e+08
1269,5.70454e+06,5.12165e+08
1323,6.76858e+06,4.35456e+08
1377,8.01063e+06,3.68866e+08
1431,9.44993e+06,3.10912e+08
1485,1.11097e+07,2.61528e+08
1539,1.30138e+07,2.20485e+08
1593,1.51833e+07,1.86415e+08
1647,1.76347e+07,1.57817e+08
1701,2.03777e+07,1.33603e+08
1755,2.3415e+07,1.13309e+08
1809,2.67445e+07,9.68621e+07
1863,3.03598e+07,8.33922e+07
1917,3.42473e+07,7.20018e+07
1971,3.8375e+07,6.23835e+07
2025,4.26707e+07,5.43797e+07
2079,4.69789e+07,4.79083e+07
2133,5.09955e+07,4.30194e+07
2187,5.41833e+07,3.99901e+07
2241,5.56961e+07,3.9534e+07
2295,5.43766e+07,4.28687e+07
2349,4.89971e+07,5.134e+07
2403,3.90233e+07,6.51621e+07
2457,2.60375e+07,8.10398e+07
2511,1.50322e+07,9.05724e+07
2565,1.31975e+07,8.40628e+07
2619,2.4455e+07,6.06341e+07
2673,4.36173e+07,3.33368e+07
2727,5.79907e+07,1.80417e+07
2781,5.61527e+07,2.15306e+07
2835,3.66611e+07,4.15938e+07
2889,1.53396e+07,6.18455e+07
2943,1.86729e+07,5.21231e+07
2997,4.37093e+07,2.2191e+07
3051,4.94886e+07,1.76228e+07
3105,2.3086e+07,4.35038e+07
3159,1.57197e+07,4.6974e+07
3213,4.3364e+07,1.63609e+07
3267,3.31935e+07,2.67078e+07
3321,1.30974e+07,4.40423e+07
3375,4.1211e+07,1.3861e+07
3429,2.08783e+07,3.37649e+07
3483,2.5356e+07,2.60991e+07
3537,3.03881e+07,2.10354e+07
3591,1.91434e+07,2.95166e+07
3645,2.8829e+07,1.97426e+07
3699,2.33951e+07,2.26107e+07
3753,1.75018e+07,2.78151e+07
3807,3.3667e+07,1.10444e+07
3861,1.38861e+07,2.81131e+07
3915,1.75485e+07,2.40696e+07
3969,3.09074e+07,1.07303e+07
4023,2.62557e+07,1.36352e+07
4077,1.58365e+07,2.19139e+07
4131,1.1084e+07,2.51856e+07
4185,1.09035e+07,2.44777e+07
4239,1.13344e+07,2.31279e+07
4293,1.08893e+07,2.25575e+07
4316,2.56955e+07,9.84327e+06
4347,1.0647e+07,2.18255e+07
4401,1.36484e+07,1.83935e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt14.txt <==
27,1.28298e+06,1.39981e+10
81,1.65139e+07,6.66587e+10
135,1.32223e+07,1.08493e+10
189,9.33906e+06,6.19308e+09
243,7.02328e+06,5.23769e+09
297,5.65446e+06,4.40613e+09
351,4.78691e+06,3.78023e+09
405,4.18973e+06,3.47371e+09
459,3.74881e+06,3.32612e+09
513,3.40408e+06,3.12043e+09
567,3.11782e+06,2.77777e+09
621,2.87271e+06,2.37371e+09
675,2.66365e+06,2.0305e+09
729,2.49479e+06,1.79864e+09
783,2.37361e+06,1.64253e+09
837,2.31359e+06,1.50753e+09
891,2.33131e+06,1.37042e+09
945,2.44181e+06,1.23785e+09
999,2.65809e+06,1.11127e+09
1053,2.99243e+06,9.81559e+08
1107,3.45474e+06,8.47064e+08
1161,4.05332e+06,7.1796e+08
1215,4.79445e+06,6.06564e+08
1269,5.68655e+06,5.14245e+08
1323,6.74038e+06,4.37127e+08
1377,7.972e+06,3.70386e+08
1431,9.40276e+06,3.1218e+08
1485,1.10584e+07,2.62932e+08
1539,1.29668e+07,2.21629e+08
1593,1.51533e+07,1.87289e+08
1647,1.76391e+07,1.58534e+08
1701,2.044e+07,1.34031e+08
1755,2.3566e+07,1.13416e+08
1809,2.70224e+07,9.64877e+07
1863,3.08143e+07,8.26689e+07
1917,3.4944e+07,7.11766e+07
1971,3.94011e+07,6.14177e+07
2025,4.41406e+07,5.32154e+07
2079,4.9039e+07,4.66228e+07
2133,5.38261e+07,4.16357e+07
2187,5.7989e+07,3.8435e+07
2241,6.06657e+07,3.75926e+07
2295,6.05762e+07,4.04875e+07
2349,5.61799e+07,4.88488e+07
2403,4.63908e+07,6.36918e+07
2457,3.21463e+07,8.2751e+07
2511,1.83155e+07,9.76482e+07
2565,1.33577e+07,9.57201e+07
2619,2.35275e+07,7.21818e+07
2673,4.4842e+07,4.03852e+07
2727,6.32777e+07,2.00341e+07
2781,6.47429e+07,2.05009e+07
2835,4.51217e+07,4.1058e+07
2889,1.91583e+07,6.67782e+07
2943,1.81062e+07,6.16259e+07
2997,4.5793e+07,2.74478e+07
3051,5.71042e+07,1.73003e+07
3105,2.93776e+07,4.48248e+07
3159,1.5632e+07,5.49158e+07
3213,4.64744e+07,2.00911e+07
3267,4.0624e+07,2.63228e+07
3321,1.3762e+07,5.05252e+07
3375,4.4683e+07,1.67521e+07
3429,2.64975e+07,3.48134e+07
3483,2.54368e+07,3.22441e+07
3537,3.69373e+07,2.07423e+07
3591,1.89466e+07,3.56512e+07
3645,3.50497e+07,1.95448e+07
3699,2.35185e+07,2.7992e+07
3753,2.21622e+07,2.88727e+07
3807,3.69252e+07,1.31071e+07
3861,1.4038e+07,3.30939e+07
3915,2.21361e+07,2.48091e+07
3969,3.54305e+07,1.13199e+07
4023,2.74049e+07,1.71357e+07
4077,1.58066e+07,2.63839e+07
4131,1.20065e+07,2.87271e+07
4185,1.29319e+07,2.69062e+07
4239,1.38068e+07,2.5094e+07
4293,1.30444e+07,2.46556e+07
4316,2.74781e+07,1.21358e+07
4347,1.18277e+07,2.46407e+07
4401,1.37447e+07,2.19442e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt15.txt <==
27,1.28294e+06,2.21575e+09
81,1.65136e+07,3.19554e+10
135,1.32236e+07,9.44179e+09
189,9.34256e+06,6.02634e+09
243,7.03033e+06,5.21964e+09
297,5.66288e+06,4.40047e+09
351,4.79348e+06,3.77713e+09
405,4.19624e+06,3.46992e+09
459,3.75294e+06,3.3251e+09
513,3.40291e+06,3.12106e+09
567,3.11582e+06,2.7749e+09
621,2.87227e+06,2.36893e+09
675,2.66565e+06,2.02274e+09
729,2.49763e+06,1.79168e+09
783,2.37676e+06,1.63852e+09
837,2.31677e+06,1.50536e+09
891,2.33362e+06,1.37106e+09
945,2.4436e+06,1.23978e+09
999,2.66133e+06,1.11168e+09
1053,2.99749e+06,9.80327e+08
1107,3.4609e+06,8.44827e+08
1161,4.05914e+06,7.1564e+08
1215,4.79813e+06,6.04118e+08
1269,5.68423e+06,5.12549e+08
1323,6.72619e+06,4.37026e+08
1377,7.93792e+06,3.7122e+08
1431,9.33815e+06,3.13306e+08
1485,1.09496e+07,2.63868e+08
1539,1.2797e+07,2.2274e+08
1593,1.49045e+07,1.8866e+08
1647,1.7292e+07,1.59891e+08
1701,1.99728e+07,1.354e+08
1755,2.29567e+07,1.14801e+08
1809,2.62511e+07,9.78322e+07
1863,2.98655e+07,8.39246e+07
1917,3.38116e+07,7.22656e+07
1971,3.80967e+07,6.23368e+07
2025,4.27052e+07,5.3868e+07
2079,4.75633e+07,4.69831e+07
2133,5.24829e+07,4.16988e+07
2187,5.70762e+07,3.80247e+07
2241,6.0646e+07,3.64642e+07
2295,6.20877e+07,3.80804e+07
2349,5.9915e+07,4.43777e+07
2403,5.26772e+07,5.67864e+07
2457,4.01718e+07,7.49604e+07
2511,2.55097e+07,9.37048e+07
2565,1.63414e+07,1.01105e+08
2619,2.1286e+07,8.61748e+07
2673,4.09228e+07,5.41282e+07
2727,6.2951e+07,2.62173e+07
2781,7.03412e+07,1.96242e+07
2835,5.49632e+07,3.65674e+07
2889,2.74687e+07,6.44808e+07
2943,1.83028e+07,6.98061e+07
2997,4.26255e+07,3.81009e+07
3051,6.14959e+07,1.84724e+07
3105,3.9124e+07,4.10365e+07
3159,1.74226e+07,6.01191e+07
3213,4.43619e+07,2.85844e+07
3267,4.8539e+07,2.42193e+07
3321,1.75263e+07,5.30969e+07
3375,4.31867e+07,2.39977e+07
3429,3.49393e+07,3.21042e+07
3483,2.38372e+07,3.97502e+07
3537,4.30748e+07,2.00211e+07
3591,1.90341e+07,4.1141e+07
3645,4.07132e+07,1.90655e+07
3699,2.23575e+07,3.43046e+07
3753,2.92425e+07,2.69843e+07
3807,3.60385e+07,1.85578e+07
3861,1.62268e+07,3.57026e+07
3915,2.85391e+07,2.33643e+07
3969,3.6556e+07,1.44153e+07
4023,2.59266e+07,2.26487e+07
4077,1.68014e+07,2.95441e+07
4131,1.5864e+07,2.92672e+07
4185,1.80478e+07,2.62381e+07
4239,1.91429e+07,2.42026e+07
4293,1.80964e+07,2.38918e+07
4316,2.63024e+07,1.64999e+07
4347,1.59422e+07,2.4658e+07
4401,1.55581e+07,2.37169e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt16.txt <==
27,1.28307e+06,9.0167e+09
81,1.65199e+07,5.84244e+10
135,1.32285e+07,1.16451e+10
189,9.3485e+06,6.31473e+09
243,7.03669e+06,5.26531e+09
297,5.66705e+06,4.4407e+09
351,4.79888e+06,3.82639e+09
405,4.20439e+06,3.50887e+09
459,3.76615e+06,3.3467e+09
513,3.41951e+06,3.13125e+09
567,3.13291e+06,2.77675e+09
621,2.88906e+06,2.36713e+09
675,2.68254e+06,2.02151e+09
729,2.51426e+06,1.7922e+09
783,2.39342e+06,1.63852e+09
837,2.33378e+06,1.50269e+09
891,2.35006e+06,1.36669e+09
945,2.45765e+06,1.23495e+09
999,2.67112e+06,1.10714e+09
1053,3.00109e+06,9.76451e+08
1107,3.45558e+06,8.42564e+08
1161,4.04102e+06,7.15895e+08
1215,4.76264e+06,6.06348e+08
1269,5.62583e+06,5.1651e+08
1323,6.63952e+06,4.41434e+08
1377,7.81746e+06,3.75398e+08
1431,9.1775e+06,3.17203e+08
1485,1.07418e+07,2.67484e+08
1539,1.25351e+07,2.25647e+08
1593,1.45817e+07,1.90849e+08
1647,1.69023e+07,1.61412e+08
1701,1.95154e+07,1.36467e+08
1755,2.2438e+07,1.15516e+08
1809,2.56903e+07,9.82829e+07
1863,2.92998e+07,8.41423e+07
1917,3.3304e+07,7.22165e+07
1971,3.77448e+07,6.20467e+07
2025,4.26566e+07,5.35043e+07
2079,4.80367e+07,4.6622e+07
2133,5.37913e+07,4.12485e+07
2187,5.96466e+07,3.72898e+07
2241,6.50116e+07,3.50307e+07
2295,6.87963e+07,3.54659e+07
2349,6.92798e+07,4.04081e+07
2403,6.43111e+07,5.22384e+07
2457,5.24234e+07,7.25008e+07
2511,3.54197e+07,9.78791e+07
2565,2.11681e+07,1.15248e+08
2619,2.14219e+07,1.06951e+08
2673,4.08886e+07,7.26091e+07
2727,6.80881e+07,3.6646e+07
2781,8.28171e+07,2.18453e+07
2835,7.17203e+07,3.43487e+07
2889,4.00896e+07,6.74603e+07
2943,2.09709e+07,8.46281e+07
2997,4.36139e+07,5.27569e+07
3051,7.1981e+07,2.25074e+07
3105,5.39936e+07,4.09662e+07
3159,2.17471e+07,7.12913e+07
3213,4.67252e+07,4.03761e+07
3267,6.20401e+07,2.46334e+07
3321,2.36887e+07,6.13172e+07
3375,4.62219e+07,3.40519e+07
3429,4.77837e+07,3.24969e+07
3483,2.47197e+07,5.19346e+07
3537,5.43626e+07,2.1344e+07
3591,2.11117e+07,5.14092e+07
3645,5.13794e+07,2.04723e+07
3699,2.34239e+07,4.47802e+07
3753,4.013e+07,2.77789e+07
3807,3.91944e+07,2.61755e+07
3861,1.99531e+07,4.27639e+07
3915,3.87386e+07,2.40968e+07
3969,4.21537e+07,1.89177e+07
4023,2.70109e+07,3.10937e+07
4077,1.92e+07,3.6554e+07
4131,2.13611e+07,3.34591e+07
4185,2.52974e+07,2.85138e+07
4239,2.68597e+07,2.60222e+07
4293,2.52876e+07,2.58499e+07
4316,2.79506e+07,2.29125e+07
4347,2.15908e+07,2.77996e+07
4401,1.8457e+07,2.88324e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt17.txt <==
27,1.28305e+06,4.80007e+09
81,1.65264e+07,3.11746e+10
135,1.32331e+07,9.05242e+09
189,9.34264e+06,6.03446e+09
243,7.023e+06,5.2063e+09
297,5.65728e+06,4.38998e+09
351,4.79145e+06,3.77121e+09
405,4.19729e+06,3.45838e+09
459,3.75917e+06,3.29969e+09
513,3.41553e+06,3.08514e+09
567,3.13259e+06,2.73852e+09
621,2.88925e+06,2.34244e+09
675,2.68099e+06,2.00825e+09
729,2.51127e+06,1.78423e+09
783,2.38989e+06,1.63323e+09
837,2.32925e+06,1.4996e+09
891,2.34478e+06,1.36484e+09
945,2.45263e+06,1.23484e+09
999,2.66672e+06,1.11119e+09
1053,2.99995e+06,9.83613e+08
1107,3.46316e+06,8.49577e+08
1161,4.06432e+06,7.19944e+08
1215,4.80931e+06,6.08052e+08
1269,5.70489e+06,5.17094e+08
1323,6.7612e+06,4.41646e+08
1377,7.99302e+06,3.75424e+08
1431,9.42024e+06,3.16974e+08
1485,1.10679e+07,2.6706e+08
1539,1.29638e+07,2.25416e+08
1593,1.51339e+07,1.90693e+08
1647,1.75986e+07,1.61244e+08
1701,2.03711e+07,1.36084e+08
1755,2.34569e+07,1.1506e+08
1809,2.6857e+07,9.78285e+07
1863,3.05693e+07,8.37478e+07
1917,3.45882e+07,7.20297e+07
1971,3.88963e+07,6.21084e+07
2025,4.34404e+07,5.38859e+07
2079,4.80912e+07,4.72907e+07
2133,5.25818e+07,4.23107e+07
2187,5.64201e+07,3.91319e+07
2241,5.87954e+07,3.82954e+07
2295,5.85308e+07,4.10282e+07
2349,5.42373e+07,4.88588e+07
2403,4.49555e+07,6.25334e+07
2457,3.15664e+07,8.00109e+07
2511,1.85454e+07,9.37865e+07
2565,1.37352e+07,9.22959e+07
2619,2.31293e+07,7.05927e+07
2673,4.32655e+07,4.03004e+07
2727,6.08697e+07,2.04e+07
2781,6.23015e+07,2.06541e+07
2835,4.37232e+07,4.00495e+07
2889,1.91929e+07,6.41399e+07
2943,1.79849e+07,5.96275e+07
2997,4.40631e+07,2.73409e+07
3051,5.49011e+07,1.74325e+07
3105,2.87741e+07,4.32242e+07
3159,1.56097e+07,5.29209e+07
3213,4.46396e+07,2.00809e+07
3267,3.92761e+07,2.57281e+07
3321,1.38368e+07,4.8578e+07
3375,4.28916e+07,1.67858e+07
3429,2.58761e+07,3.36077e+07
3483,2.46903e+07,3.13423e+07
3537,3.56514e+07,2.03207e+07
3591,1.85621e+07,3.44782e+07
3645,3.38138e+07,1.91265e+07
3699,2.28124e+07,2.72044e+07
3753,2.1654e+07,2.78287e+07
3807,3.54234e+07,1.30717e+07
3861,1.38797e+07,3.18384e+07
3915,2.15617e+07,2.39565e+07
3969,3.39841e+07,1.12964e+07
4023,2.63618e+07,1.68008e+07
4077,1.54847e+07,2.54367e+07
4131,1.19516e+07,2.75662e+07
4185,1.2836e+07,2.58174e+07
4239,1.36554e+07,2.40831e+07
4293,1.29191e+07,2.36542e+07
4316,2.63674e+07,1.19685e+07
4347,1.17655e+07,2.36241e+07
4401,1.35351e+07,2.10892e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt18.txt <==
27,1.28302e+06,4.50638e+09
81,1.65123e+07,4.14609e+10
135,1.32209e+07,9.84909e+09
189,9.34504e+06,6.01985e+09
243,7.02882e+06,5.20617e+09
297,5.66091e+06,4.3864e+09
351,4.78767e+06,3.77166e+09
405,4.18669e+06,3.46014e+09
459,3.74524e+06,3.29177e+09
513,3.401e+06,3.06688e+09
567,3.11641e+06,2.71431e+09
621,2.87498e+06,2.31623e+09
675,2.66976e+06,1.98794e+09
729,2.50301e+06,1.76865e+09
783,2.3827e+06,1.61913e+09
837,2.32173e+06,1.48799e+09
891,2.33582e+06,1.3563e+09
945,2.44085e+06,1.22915e+09
999,2.65175e+06,1.10484e+09
1053,2.98054e+06,9.75238e+08
1107,3.43602e+06,8.40581e+08
1161,4.02397e+06,7.13433e+08
1215,4.75102e+06,6.03464e+08
1269,5.62388e+06,5.13514e+08
1323,6.65259e+06,4.38249e+08
1377,7.85162e+06,3.72283e+08
1431,9.24005e+06,3.14107e+08
1485,1.08414e+07,2.63978e+08
1539,1.268e+07,2.22596e+08
1593,1.47797e+07,1.8869e+08
1647,1.71608e+07,1.60012e+08
1701,1.98376e+07,1.35454e+08
1755,2.28194e+07,1.1491e+08
1809,2.61109e+07,9.80432e+07
1863,2.97157e+07,8.42134e+07
1917,3.36363e+07,7.25549e+07
1971,3.78646e+07,6.26648e+07
2025,4.23594e+07,5.44539e+07
2079,4.70093e+07,4.77296e+07
2133,5.15681e+07,4.25837e+07
2187,5.55664e+07,3.91646e+07
2241,5.82116e+07,3.80625e+07
2295,5.83214e+07,4.04504e+07
2349,5.44531e+07,4.80023e+07
2403,4.55375e+07,6.16609e+07
2457,3.23079e+07,7.94466e+07
2511,1.90956e+07,9.39609e+07
2565,1.37535e+07,9.36312e+07
2619,2.26854e+07,7.26047e+07
2673,4.29615e+07,4.14543e+07
2727,6.11585e+07,2.04678e+07
2781,6.31606e+07,2.03225e+07
2835,4.48854e+07,3.95652e+07
2889,1.99851e+07,6.41693e+07
2943,1.77741e+07,6.09987e+07
2997,4.37985e+07,2.84333e+07
3051,5.57128e+07,1.72273e+07
3105,2.99334e+07,4.28852e+07
3159,1.56095e+07,5.38804e+07
3213,4.449e+07,2.09756e+07
3267,4.04278e+07,2.53054e+07
3321,1.41277e+07,4.91512e+07
3375,4.27648e+07,1.76445e+07
3429,2.70456e+07,3.31794e+07
3483,2.43025e+07,3.25715e+07
3537,3.66277e+07,2.00551e+07
3591,1.84245e+07,3.53642e+07
3645,3.47214e+07,1.89149e+07
3699,2.25151e+07,2.8228e+07
3753,2.27544e+07,2.747e+07
3807,3.52171e+07,1.39263e+07
3861,1.41988e+07,3.21946e+07
3915,2.26153e+07,2.36326e+07
3969,3.40964e+07,1.17745e+07
4023,2.60335e+07,1.77129e+07
4077,1.56592e+07,2.58748e+07
4131,1.26416e+07,2.75279e+07
4185,1.37431e+07,2.55901e+07
4239,1.46013e+07,2.38184e+07
4293,1.38373e+07,2.34012e+07
4316,2.60634e+07,1.27445e+07
4347,1.25745e+07,2.34715e+07
4401,1.39543e+07,2.12269e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt19.txt <==
27,1.28306e+06,1.40783e+10
81,1.65163e+07,6.12772e+10
135,1.32245e+07,1.10132e+10
189,9.3412e+06,6.1651e+09
243,7.0289e+06,5.23956e+09
297,5.66407e+06,4.4059e+09
351,4.79834e+06,3.77597e+09
405,4.203e+06,3.46099e+09
459,3.76374e+06,3.3021e+09
513,3.41867e+06,3.09568e+09
567,3.1335e+06,2.75788e+09
621,2.8901e+06,2.35985e+09
675,2.68267e+06,2.02129e+09
729,2.51469e+06,1.79325e+09
783,2.39544e+06,1.638e+09
837,2.33748e+06,1.50264e+09
891,2.35543e+06,1.36838e+09
945,2.46584e+06,1.24012e+09
999,2.6838e+06,1.11652e+09
1053,3.02289e+06,9.86555e+08
1107,3.49254e+06,8.504e+08
1161,4.1003e+06,7.19888e+08
1215,4.85275e+06,6.07454e+08
1269,5.75779e+06,5.15555e+08
1323,6.82601e+06,4.39705e+08
1377,8.0737e+06,3.73772e+08
1431,9.52227e+06,3.1577e+08
1485,1.1197e+07,2.6615e+08
1539,1.31263e+07,2.24819e+08
1593,1.53371e+07,1.90387e+08
1647,1.78519e+07,1.61197e+08
1701,2.06871e+07,1.36282e+08
1755,2.38546e+07,1.15341e+08
1809,2.73635e+07,9.80852e+07
1863,3.12221e+07,8.40088e+07
1917,3.5436e+07,7.22294e+07
1971,3.99987e+07,6.22572e+07
2025,4.48702e+07,5.39352e+07
2079,4.99336e+07,4.71685e+07
2133,5.4925e+07,4.1958e+07
2187,5.93304e+07,3.84326e+07
2241,6.2261e+07,3.72832e+07
2295,6.23737e+07,3.9998e+07
2349,5.80265e+07,4.85138e+07
2403,4.8022e+07,6.39529e+07
2457,3.32567e+07,8.39004e+07
2511,1.87031e+07,9.97195e+07
2565,1.31225e+07,9.8559e+07
2619,2.32803e+07,7.4786e+07
2673,4.54412e+07,4.12883e+07
2727,6.49233e+07,1.95443e+07
2781,6.67339e+07,2.0073e+07
2835,4.6522e+07,4.14291e+07
2889,1.93649e+07,6.84082e+07
2943,1.77547e+07,6.37894e+07
2997,4.66412e+07,2.79328e+07
3051,5.89877e+07,1.67622e+07
3105,3.01526e+07,4.56182e+07
3159,1.52861e+07,5.67784e+07
3213,4.75461e+07,2.02885e+07
3267,4.201e+07,2.62808e+07
3321,1.34893e+07,5.21414e+07
3375,4.57809e+07,1.68636e+07
3429,2.72645e+07,3.53168e+07
3483,2.55453e+07,3.33258e+07
3537,3.81723e+07,2.07206e+07
3591,1.88993e+07,3.68241e+07
3645,3.61951e+07,1.95753e+07
3699,2.37155e+07,2.8858e+07
3753,2.27456e+07,2.93863e+07
3807,3.79274e+07,1.31513e+07
3861,1.39906e+07,3.40811e+07
3915,2.27122e+07,2.52814e+07
3969,3.65555e+07,1.11983e+07
4023,2.79936e+07,1.74896e+07
4077,1.58252e+07,2.72252e+07
4131,1.19217e+07,2.96216e+07
4185,1.29884e+07,2.76779e+07
4239,1.39406e+07,2.57624e+07
4293,1.31315e+07,2.53331e+07
4316,2.81683e+07,1.22853e+07
4347,1.1788e+07,2.53948e+07
4401,1.3712e+07,2.26462e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt20.txt <==
27,1.2831e+06,2.03356e+10
81,1.65176e+07,8.83517e+10
135,1.32361e+07,1.33276e+10
189,9.35386e+06,6.38736e+09
243,7.04297e+06,5.26983e+09
297,5.6793e+06,4.43966e+09
351,4.80675e+06,3.83759e+09
405,4.20289e+06,3.54207e+09
459,3.75624e+06,3.39082e+09
513,3.40544e+06,3.17917e+09
567,3.11443e+06,2.82509e+09
621,2.86661e+06,2.40537e+09
675,2.65708e+06,2.04892e+09
729,2.48717e+06,1.81261e+09
783,2.36565e+06,1.65504e+09
837,2.30592e+06,1.51859e+09
891,2.32386e+06,1.38259e+09
945,2.436e+06,1.24937e+09
999,2.65619e+06,1.11977e+09
1053,2.99578e+06,9.8665e+08
1107,3.46418e+06,8.49636e+08
1161,4.06856e+06,7.20059e+08
1215,4.81506e+06,6.09535e+08
1269,5.71177e+06,5.18918e+08
1323,6.76948e+06,4.42539e+08
1377,8.00343e+06,3.74912e+08
1431,9.43291e+06,3.15198e+08
1485,1.10816e+07,2.64411e+08
1539,1.29759e+07,2.22718e+08
1593,1.51406e+07,1.88463e+08
1647,1.75961e+07,1.59476e+08
1701,2.03573e+07,1.34921e+08
1755,2.34355e+07,1.14368e+08
1809,2.68404e+07,9.73308e+07
1863,3.05826e+07,8.32697e+07
1917,3.46743e+07,7.16444e+07
1971,3.91245e+07,6.179e+07
2025,4.39159e+07,5.34166e+07
2079,4.89638e+07,4.66044e+07
2133,5.40539e+07,4.13404e+07
2187,5.87458e+07,3.7699e+07
2241,6.22456e+07,3.62094e+07
2295,6.33021e+07,3.82039e+07
2349,6.02811e+07,4.55401e+07
2403,5.17533e+07,5.96781e+07
2457,3.79837e+07,7.93266e+07
2511,2.30552e+07,9.72909e+07
2565,1.53351e+07,1.0076e+08
2619,2.2593e+07,8.16648e+07
2673,4.32444e+07,4.97415e+07
2727,6.41782e+07,2.5291e+07
2781,6.97162e+07,2.08573e+07
2835,5.26821e+07,3.87109e+07
2889,2.48895e+07,6.67396e+07
2943,1.86376e+07,6.78181e+07
2997,4.49521e+07,3.44346e+07
3051,6.1115e+07,1.88308e+07
3105,3.61159e+07,4.36078e+07
3159,1.70747e+07,5.93862e+07
3213,4.65151e+07,2.54741e+07
3267,4.64437e+07,2.58027e+07
3321,1.61608e+07,5.36254e+07
3375,4.52314e+07,2.11569e+07
3429,3.20931e+07,3.42752e+07
3483,2.51294e+07,3.75465e+07
3537,4.1711e+07,2.07715e+07
3591,1.92459e+07,4.00472e+07
3645,3.95593e+07,1.96049e+07
3699,2.33389e+07,3.24948e+07
3753,2.6772e+07,2.86893e+07
3807,3.78638e+07,1.61608e+07
3861,1.51093e+07,3.60583e+07
3915,2.64337e+07,2.46585e+07
3969,3.76282e+07,1.28754e+07
4023,2.73285e+07,2.07057e+07
4077,1.622e+07,2.93807e+07
4131,1.38819e+07,3.04042e+07
4185,1.57164e+07,2.76621e+07
4239,1.68376e+07,2.55898e+07
4293,1.58315e+07,2.5248e+07
4316,2.77548e+07,1.47325e+07
4347,1.3843e+07,2.58189e+07
4401,1.44752e+07,2.40684e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt21.txt <==
27,1.28299e+06,5.60963e+09
81,1.65187e+07,3.73371e+10
135,1.32328e+07,1.00544e+10
189,9.3485e+06,6.20446e+09
243,7.03304e+06,5.24938e+09
297,5.66376e+06,4.41594e+09
351,4.79095e+06,3.79122e+09
405,4.18564e+06,3.48249e+09
459,3.74037e+06,3.32322e+09
513,3.39195e+06,3.11041e+09
567,3.10508e+06,2.76668e+09
621,2.86175e+06,2.36193e+09
675,2.65487e+06,2.01964e+09
729,2.48604e+06,1.79155e+09
783,2.36486e+06,1.63972e+09
837,2.30592e+06,1.50479e+09
891,2.32495e+06,1.36744e+09
945,2.437e+06,1.23508e+09
999,2.65676e+06,1.10727e+09
1053,2.9955e+06,9.75838e+08
1107,3.46267e+06,8.39962e+08
1161,4.06543e+06,7.1169e+08
1215,4.81001e+06,6.02249e+08
1269,5.70462e+06,5.12164e+08
1323,6.76002e+06,4.35537e+08
1377,7.99021e+06,3.68321e+08
1431,9.41391e+06,3.10167e+08
1485,1.10551e+07,2.61476e+08
1539,1.29407e+07,2.21534e+08
1593,1.50967e+07,1.88098e+08
1647,1.75447e+07,1.59369e+08
1701,2.03004e+07,1.34688e+08
1755,2.33766e+07,1.14022e+08
1809,2.67857e+07,9.70693e+07
1863,3.05409e+07,8.31242e+07
1917,3.46576e+07,7.1515e+07
1971,3.91474e+07,6.16078e+07
2025,4.39958e+07,5.32748e+07
2079,4.91238e+07,4.65085e+07
2133,5.43246e+07,4.12614e+07
2187,5.91631e+07,3.76074e+07
2241,6.28448e+07,3.60867e+07
2295,6.4095e+07,3.79441e+07
2349,6.12083e+07,4.51319e+07
2403,5.26043e+07,5.94146e+07
2457,3.83728e+07,7.98917e+07
2511,2.26215e+07,9.92523e+07
2565,1.42014e+07,1.0365e+08
2619,2.16549e+07,8.35162e+07
2673,4.34941e+07,4.87814e+07
2727,6.54025e+07,2.30839e+07
2781,7.08227e+07,1.94971e+07
2835,5.28832e+07,3.86312e+07
2889,2.38865e+07,6.80678e+07
2943,1.7296e+07,6.96062e+07
2997,4.53275e+07,3.36754e+07
3051,6.24755e+07,1.71633e+07
3105,3.59263e+07,4.37918e+07
3159,1.56569e+07,6.09419e+07
3213,4.70684e+07,2.46718e+07
3267,4.72385e+07,2.4945e+07
3321,1.4898e+07,5.48627e+07
3375,4.57625e+07,2.04517e+07
3429,3.22551e+07,3.40755e+07
3483,2.43529e+07,3.82498e+07
3537,4.25771e+07,1.98648e+07
3591,1.83159e+07,4.09074e+07
3645,4.03662e+07,1.87792e+07
3699,2.26852e+07,3.30984e+07
3753,2.69984e+07,2.84756e+07
3807,3.82196e+07,1.5788e+07
3861,1.43541e+07,3.67255e+07
3915,2.67642e+07,2.43469e+07
3969,3.82287e+07,1.23018e+07
4023,2.7118e+07,2.08659e+07
4077,1.56521e+07,2.98963e+07
4131,1.34593e+07,3.07581e+07
4185,1.55339e+07,2.78378e+07
4239,1.67682e+07,2.56546e+07
4293,1.57066e+07,2.53689e+07
4316,2.7775e+07,1.47305e+07
4347,1.35706e+07,2.60623e+07
4401,1.40627e+07,2.44006e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt22.txt <==
27,1.28293e+06,6.39104e+09
81,1.65188e+07,4.34961e+10
135,1.32315e+07,9.58492e+09
189,9.34271e+06,6.07691e+09
243,7.03178e+06,5.22893e+09
297,5.66535e+06,4.41132e+09
351,4.7916e+06,3.80521e+09
405,4.18651e+06,3.50405e+09
459,3.74032e+06,3.35033e+09
513,3.3941e+06,3.13232e+09
567,3.10968e+06,2.77439e+09
621,2.86724e+06,2.35982e+09
675,2.6621e+06,2.01178e+09
729,2.49602e+06,1.782e+09
783,2.37794e+06,1.62694e+09
837,2.3208e+06,1.49057e+09
891,2.3408e+06,1.35466e+09
945,2.45435e+06,1.22312e+09
999,2.6749e+06,1.09683e+09
1053,3.01344e+06,9.68594e+08
1107,3.47872e+06,8.37756e+08
1161,4.07871e+06,7.128e+08
1215,4.82007e+06,6.04492e+08
1269,5.70876e+06,5.15797e+08
1323,6.75488e+06,4.40806e+08
1377,7.97408e+06,3.74339e+08
1431,9.38733e+06,3.15589e+08
1485,1.10187e+07,2.65524e+08
1539,1.28935e+07,2.24129e+08
1593,1.50345e+07,1.89802e+08
1647,1.74591e+07,1.60694e+08
1701,2.01808e+07,1.35874e+08
1755,2.32092e+07,1.14984e+08
1809,2.6551e+07,9.76482e+07
1863,3.02131e+07,8.35e+07
1917,3.42039e+07,7.18416e+07
1971,3.85274e+07,6.20139e+07
2025,4.31617e+07,5.36858e+07
2079,4.80217e+07,4.69115e+07
2133,5.28992e+07,4.16971e+07
2187,5.73724e+07,3.81656e+07
2241,6.06989e+07,3.68179e+07
2295,6.17343e+07,3.88654e+07
2349,5.90072e+07,4.58745e+07
2403,5.12279e+07,5.89523e+07
2457,3.85582e+07,7.69328e+07
2511,2.44626e+07,9.39954e+07
2565,1.64265e+07,9.9169e+07
2619,2.22583e+07,8.34892e+07
2673,4.19059e+07,5.21393e+07
2727,6.30722e+07,2.54582e+07
2781,6.91818e+07,2.04836e+07
2835,5.31372e+07,3.78878e+07
2889,2.64545e+07,6.46591e+07
2943,1.89326e+07,6.79872e+07
2997,4.332e+07,3.66257e+07
3051,6.05352e+07,1.87339e+07
3105,3.75082e+07,4.20485e+07
3159,1.77982e+07,5.87823e+07
3213,4.47008e+07,2.75707e+07
3267,4.70625e+07,2.49248e+07
3321,1.74868e+07,5.23453e+07
3375,4.33293e+07,2.32714e+07
3429,3.36178e+07,3.26623e+07
3483,2.44799e+07,3.84616e+07
3537,4.18356e+07,2.05806e+07
3591,1.95837e+07,3.98964e+07
3645,3.95121e+07,1.96337e+07
3699,2.30113e+07,3.30598e+07
3753,2.81249e+07,2.74802e+07
3807,3.60349e+07,1.80628e+07
3861,1.65155e+07,3.48856e+07
3915,2.74245e+07,2.38714e+07
3969,3.60433e+07,1.44106e+07
4023,2.64309e+07,2.17095e+07
4077,1.72478e+07,2.86624e+07
4131,1.57256e+07,2.89251e+07
4185,1.74644e+07,2.62734e+07
4239,1.8425e+07,2.4379e+07
4293,1.74388e+07,2.40322e+07
4316,2.66791e+07,1.58024e+07
4347,1.56039e+07,2.45369e+07
4401,1.57796e+07,2.31732e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt23.txt <==
27,1.28303e+06,4.40755e+09
81,1.65198e+07,3.49329e+10
135,1.32327e+07,1.00269e+10
189,9.34555e+06,6.13878e+09
243,7.03268e+06,5.2268e+09
297,5.66851e+06,4.39356e+09
351,4.7993e+06,3.77354e+09
405,4.19888e+06,3.46251e+09
459,3.75415e+06,3.3077e+09
513,3.40765e+06,3.09859e+09
567,3.12174e+06,2.76085e+09
621,2.87619e+06,2.36636e+09
675,2.66585e+06,2.0297e+09
729,2.4951e+06,1.80155e+09
783,2.37254e+06,1.64694e+09
837,2.31151e+06,1.51107e+09
891,2.32728e+06,1.37433e+09
945,2.43607e+06,1.24167e+09
999,2.6517e+06,1.11298e+09
1053,2.98461e+06,9.81996e+08
1107,3.44495e+06,8.46453e+08
1161,4.03963e+06,7.1732e+08
1215,4.7745e+06,6.05667e+08
1269,5.65635e+06,5.13941e+08
1323,6.69504e+06,4.37402e+08
1377,7.90537e+06,3.709e+08
1431,9.30633e+06,3.13222e+08
1485,1.09208e+07,2.63789e+08
1539,1.27718e+07,2.22566e+08
1593,1.48805e+07,1.88195e+08
1647,1.7264e+07,1.59242e+08
1701,1.99326e+07,1.34669e+08
1755,2.28905e+07,1.14162e+08
1809,2.61389e+07,9.75461e+07
1863,2.96766e+07,8.38945e+07
1917,3.34983e+07,7.23702e+07
1971,3.75869e+07,6.26221e+07
2025,4.18941e+07,5.4394e+07
2079,4.63017e+07,4.7776e+07
2133,5.0561e+07,4.2797e+07
2187,5.42123e+07,3.9557e+07
2241,5.6501e+07,3.86066e+07
2295,5.63336e+07,4.10524e+07
2349,5.24187e+07,4.82589e+07
2403,4.3854e+07,6.09689e+07
2457,3.14189e+07,7.72809e+07
2511,1.91908e+07,9.04223e+07
2565,1.44284e+07,8.97247e+07
2619,2.29002e+07,7.01294e+07
2673,4.18026e+07,4.1575e+07
2727,5.89008e+07,2.14319e+07
2781,6.08305e+07,2.07075e+07
2835,4.35685e+07,3.87925e+07
2889,2.02663e+07,6.16849e+07
2943,1.82982e+07,5.85588e+07
2997,4.23509e+07,2.87238e+07
3051,5.34637e+07,1.78223e+07
3105,2.94953e+07,4.15106e+07
3159,1.62586e+07,5.15847e+07
3213,4.28014e+07,2.14985e+07
3267,3.90644e+07,2.5084e+07
3321,1.4856e+07,4.6971e+07
3375,4.10863e+07,1.81573e+07
3429,2.65588e+07,3.22437e+07
3483,2.42519e+07,3.13927e+07
3537,3.51258e+07,2.03001e+07
3591,1.88407e+07,3.38032e+07
3645,3.32346e+07,1.92156e+07
3699,2.26022e+07,2.70522e+07
3753,2.21655e+07,2.69274e+07
3807,3.40064e+07,1.4067e+07
3861,1.47139e+07,3.07432e+07
3915,2.18195e+07,2.33846e+07
3969,3.2702e+07,1.21161e+07
4023,2.57264e+07,1.70952e+07
4077,1.59706e+07,2.47354e+07
4131,1.28353e+07,2.65155e+07
4185,1.3615e+07,2.4855e+07
4239,1.43256e+07,2.32452e+07
4293,1.36175e+07,2.27938e+07
4316,2.55807e+07,1.23824e+07
4347,1.25376e+07,2.27476e+07
4401,1.40381e+07,2.04363e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/axionNumTilt24.txt <==
27,1.28301e+06,9.78559e+09
81,1.65177e+07,5.06593e+10
135,1.32263e+07,1.01815e+10
189,9.33705e+06,6.02623e+09
243,7.01809e+06,5.21594e+09
297,5.64732e+06,4.40187e+09
351,4.7771e+06,3.77105e+09
405,4.18133e+06,3.44911e+09
459,3.74413e+06,3.28226e+09
513,3.40189e+06,3.06593e+09
567,3.1194e+06,2.72286e+09
621,2.87782e+06,2.33202e+09
675,2.66974e+06,2.00734e+09
729,2.49885e+06,1.79077e+09
783,2.37558e+06,1.64201e+09
837,2.31359e+06,1.50761e+09
891,2.32769e+06,1.37276e+09
945,2.43588e+06,1.23907e+09
999,2.65101e+06,1.10896e+09
1053,2.98388e+06,9.75549e+08
1107,3.44392e+06,8.38252e+08
1161,4.03744e+06,7.09022e+08
1215,4.77041e+06,5.99087e+08
1269,5.65028e+06,5.09387e+08
1323,6.68687e+06,4.34766e+08
1377,7.8947e+06,3.6952e+08
1431,9.29271e+06,3.1208e+08
1485,1.09041e+07,2.63139e+08
1539,1.27548e+07,2.22321e+08
1593,1.48701e+07,1.88296e+08
1647,1.72706e+07,1.59654e+08
1701,1.99712e+07,1.35261e+08
1755,2.29824e+07,1.14665e+08
1809,2.63121e+07,9.76458e+07
1863,2.99682e+07,8.36696e+07
1917,3.39599e+07,7.20207e+07
1971,3.82893e+07,6.21557e+07
2025,4.29309e+07,5.39194e+07
2079,4.77934e+07,4.71668e+07
2133,5.26576e+07,4.19518e+07
2187,5.7087e+07,3.83605e+07
2241,6.03176e+07,3.69357e+07
2295,6.11709e+07,3.89339e+07
2349,5.81396e+07,4.60625e+07
2403,4.99542e+07,5.95341e+07
2457,3.69616e+07,7.79166e+07
2511,2.30324e+07,9.44144e+07
2565,1.58909e+07,9.74981e+07
2619,2.27241e+07,7.99808e+07
2673,4.23255e+07,4.95609e+07
2727,6.23761e+07,2.53745e+07
2781,6.75058e+07,2.10384e+07
2835,5.09899e+07,3.84617e+07
2889,2.4739e+07,6.48132e+07
2943,1.90338e+07,6.56705e+07
2997,4.38515e+07,3.43194e+07
3051,5.90864e+07,1.91577e+07
3105,3.52755e+07,4.27566e+07
3159,1.75504e+07,5.72474e+07
3213,4.51586e+07,2.55349e+07
3267,4.49075e+07,2.5843e+07
3321,1.66739e+07,5.16072e+07
3375,4.37655e+07,2.13728e+07
3429,3.13063e+07,3.36364e+07
3483,2.50354e+07,3.64004e+07
3537,4.01961e+07,2.08809e+07
3591,1.95335e+07,3.85486e+07
3645,3.80365e+07,1.97804e+07
3699,2.32719e+07,3.14823e+07
3753,2.61277e+07,2.80926e+07
3807,3.6408e+07,1.65338e+07
3861,1.56691e+07,3.44063e+07
3915,2.56479e+07,2.43048e+07
3969,3.59052e+07,1.34652e+07
4023,2.68134e+07,2.02192e+07
4077,1.67336e+07,2.80284e+07
4131,1.43945e+07,2.9033e+07
4185,1.58705e+07,2.66701e+07
4239,1.67915e+07,2.47786e+07
4293,1.58746e+07,2.44058e+07
4316,2.7055e+07,1.4556e+07
4347,1.42253e+07,2.4732e+07
4401,1.50263e+07,2.28753e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt20.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt21.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt22.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt23.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/runParamsTilt24.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 230
t_max: 4446


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt11.txt <==
-175748300 -860618550 1969578833 -481795005 Thread: 57 
-175748300 -860618550 1969578833 -481795005 Thread: 23 
-175748300 -860618550 1969578833 -481795005 Thread: 58 
-175748300 -860618550 1969578833 -481795005 Thread: 24 
-175748300 -860618550 1969578833 -481795005 Thread: 49 
-175748300 -860618550 1969578833 -481795005 Thread: 9 
-175748300 -860618550 1969578833 -481795005 Thread: 16 
-175748300 -860618550 1969578833 -481795005 Thread: 31 
-175748300 -860618550 1969578833 -481795005 Thread: 17 
-175748300 -860618550 1969578833 -481795005 Thread: 18 
-175748300 -860618550 1969578833 -481795005 Thread: 27 
-175748300 -860618550 1969578833 -481795005 Thread: 2 
-175748300 -860618550 1969578833 -481795005 Thread: 29 
-175748300 -860618550 1969578833 -481795005 Thread: 3 
-175748300 -860618550 1969578833 -481795005 Thread: 28 
-175748300 -860618550 1969578833 -481795005 Thread: 53 
-175748300 -860618550 1969578833 -481795005 Thread: 35 
-175748300 -860618550 1969578833 -481795005 Thread: 36 
-175748300 -860618550 1969578833 -481795005 Thread: 30 
-175748300 -860618550 1969578833 -481795005 Thread: 20 
-175748300 -860618550 1969578833 -481795005 Thread: 8 
-175748300 -860618550 1969578833 -481795005 Thread: 4 
-175748300 -860618550 1969578833 -481795005 Thread: 26 
-175748300 -860618550 1969578833 -481795005 Thread: 25 
-175748300 -860618550 1969578833 -481795005 Thread: 37 
-175748300 -860618550 1969578833 -481795005 Thread: 11 
-175748300 -860618550 1969578833 -481795005 Thread: 15 
-175748300 -860618550 1969578833 -481795005 Thread: 10 
-175748300 -860618550 1969578833 -481795005 Thread: 12 
-175748300 -860618550 1969578833 -481795005 Thread: 52 
-175748300 -860618550 1969578833 -481795005 Thread: 60 
-175748300 -860618550 1969578833 -481795005 Thread: 40 
-175748300 -860618550 1969578833 -481795005 Thread: 34 
-175748300 -860618550 1969578833 -481795005 Thread: 41 
-175748300 -860618550 1969578833 -481795005 Thread: 39 
-175748300 -860618550 1969578833 -481795005 Thread: 62 
-175748300 -860618550 1969578833 -481795005 Thread: 48 
-175748300 -860618550 1969578833 -481795005 Thread: 43 
-175748300 -860618550 1969578833 -481795005 Thread: 47 
-175748300 -860618550 1969578833 -481795005 Thread: 0 
-175748300 -860618550 1969578833 -481795005 Thread: 50 
-175748300 -860618550 1969578833 -481795005 Thread: 59 
-175748300 -860618550 1969578833 -481795005 Thread: 63 
-175748300 -860618550 1969578833 -481795005 Thread: 61 
-175748300 -860618550 1969578833 -481795005 Thread: 54 
-175748300 -860618550 1969578833 -481795005 Thread: 5 
-175748300 -860618550 1969578833 -481795005 Thread: 38 
-175748300 -860618550 1969578833 -481795005 Thread: 42 
-175748300 -860618550 1969578833 -481795005 Thread: 45 
-175748300 -860618550 1969578833 -481795005 Thread: 46 
-175748300 -860618550 1969578833 -481795005 Thread: 44 
-175748300 -860618550 1969578833 -481795005 Thread: 7 
-175748300 -860618550 1969578833 -481795005 Thread: 6 
-175748300 -860618550 1969578833 -481795005 Thread: 21 
-175748300 -860618550 1969578833 -481795005 Thread: 22 
-175748300 -860618550 1969578833 -481795005 Thread: 19 
-175748300 -860618550 1969578833 -481795005 Thread: 55 
-175748300 -860618550 1969578833 -481795005 Thread: 51 
-175748300 -860618550 1969578833 -481795005 Thread: 1 
-175748300 -860618550 1969578833 -481795005 Thread: 33 
-175748300 -860618550 1969578833 -481795005 Thread: 13 
-175748300 -860618550 1969578833 -481795005 Thread: 32 
-175748300 -860618550 1969578833 -481795005 Thread: 14 
-175748300 -860618550 1969578833 -481795005 Thread: 56 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt12.txt <==
1515705449 -976496378 1599622122 2098528624 Thread: 0 
1515705449 -976496378 1599622122 2098528624 Thread: 13 
1515705449 -976496378 1599622122 2098528624 Thread: 22 
1515705449 -976496378 1599622122 2098528624 Thread: 9 
1515705449 -976496378 1599622122 2098528624 Thread: 48 
1515705449 -976496378 1599622122 2098528624 Thread: 21 
1515705449 -976496378 1599622122 2098528624 Thread: 25 
1515705449 -976496378 1599622122 2098528624 Thread: 49 
1515705449 -976496378 1599622122 2098528624 Thread: 8 
1515705449 -976496378 1599622122 2098528624 Thread: 17 
1515705449 -976496378 1599622122 2098528624 Thread: 3 
1515705449 -976496378 1599622122 2098528624 Thread: 26 
1515705449 -976496378 1599622122 2098528624 Thread: 12 
1515705449 -976496378 1599622122 2098528624 Thread: 31 
1515705449 -976496378 1599622122 2098528624 Thread: 4 
1515705449 -976496378 1599622122 2098528624 Thread: 52 
1515705449 -976496378 1599622122 2098528624 Thread: 58 
1515705449 -976496378 1599622122 2098528624 Thread: 57 
1515705449 -976496378 1599622122 2098528624 Thread: 44 
1515705449 -976496378 1599622122 2098528624 Thread: 36 
1515705449 -976496378 1599622122 2098528624 Thread: 29 
1515705449 -976496378 1599622122 2098528624 Thread: 41 
1515705449 -976496378 1599622122 2098528624 Thread: 56 
1515705449 -976496378 1599622122 2098528624 Thread: 55 
1515705449 -976496378 1599622122 2098528624 Thread: 63 
1515705449 -976496378 1599622122 2098528624 Thread: 38 
1515705449 -976496378 1599622122 2098528624 Thread: 32 
1515705449 -976496378 1599622122 2098528624 Thread: 59 
1515705449 -976496378 1599622122 2098528624 Thread: 10 
1515705449 -976496378 1599622122 2098528624 Thread: 45 
1515705449 -976496378 1599622122 2098528624 Thread: 6 
1515705449 -976496378 1599622122 2098528624 Thread: 16 
1515705449 -976496378 1599622122 2098528624 Thread: 39 
1515705449 -976496378 1599622122 2098528624 Thread: 30 
1515705449 -976496378 1599622122 2098528624 Thread: 43 
1515705449 -976496378 1599622122 2098528624 Thread: 51 
1515705449 -976496378 1599622122 2098528624 Thread: 47 
1515705449 -976496378 1599622122 2098528624 Thread: 53 
1515705449 -976496378 1599622122 2098528624 Thread: 15 
1515705449 -976496378 1599622122 2098528624 Thread: 34 
1515705449 -976496378 1599622122 2098528624 Thread: 33 
1515705449 -976496378 1599622122 2098528624 Thread: 5 
1515705449 -976496378 1599622122 2098528624 Thread: 23 
1515705449 -976496378 1599622122 2098528624 Thread: 24 
1515705449 -976496378 1599622122 2098528624 Thread: 50 
1515705449 -976496378 1599622122 2098528624 Thread: 14 
1515705449 -976496378 1599622122 2098528624 Thread: 7 
1515705449 -976496378 1599622122 2098528624 Thread: 42 
1515705449 -976496378 1599622122 2098528624 Thread: 60 
1515705449 -976496378 1599622122 2098528624 Thread: 18 
1515705449 -976496378 1599622122 2098528624 Thread: 46 
1515705449 -976496378 1599622122 2098528624 Thread: 54 
1515705449 -976496378 1599622122 2098528624 Thread: 11 
1515705449 -976496378 1599622122 2098528624 Thread: 19 
1515705449 -976496378 1599622122 2098528624 Thread: 40 
1515705449 -976496378 1599622122 2098528624 Thread: 27 
1515705449 -976496378 1599622122 2098528624 Thread: 28 
1515705449 -976496378 1599622122 2098528624 Thread: 37 
1515705449 -976496378 1599622122 2098528624 Thread: 20 
1515705449 -976496378 1599622122 2098528624 Thread: 35 
1515705449 -976496378 1599622122 2098528624 Thread: 62 
1515705449 -976496378 1599622122 2098528624 Thread: 2 
1515705449 -976496378 1599622122 2098528624 Thread: 1 
1515705449 -976496378 1599622122 2098528624 Thread: 61 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt13.txt <==
236114899 -433192731 -391501099 -1157344727 Thread: 16 
236114899 -433192731 -391501099 -1157344727 Thread: 22 
236114899 -433192731 -391501099 -1157344727 Thread: 63 
236114899 -433192731 -391501099 -1157344727 Thread: 8 
236114899 -433192731 -391501099 -1157344727 Thread: 41 
236114899 -433192731 -391501099 -1157344727 Thread: 18 
236114899 -433192731 -391501099 -1157344727 Thread: 50 
236114899 -433192731 -391501099 -1157344727 Thread: 58 
236114899 -433192731 -391501099 -1157344727 Thread: 4 
236114899 -433192731 -391501099 -1157344727 Thread: 5 
236114899 -433192731 -391501099 -1157344727 Thread: 60 
236114899 -433192731 -391501099 -1157344727 Thread: 32 
236114899 -433192731 -391501099 -1157344727 Thread: 57 
236114899 -433192731 -391501099 -1157344727 Thread: 28 
236114899 -433192731 -391501099 -1157344727 Thread: 9 
236114899 -433192731 -391501099 -1157344727 Thread: 53 
236114899 -433192731 -391501099 -1157344727 Thread: 24 
236114899 -433192731 -391501099 -1157344727 Thread: 0 
236114899 -433192731 -391501099 -1157344727 Thread: 12 
236114899 -433192731 -391501099 -1157344727 Thread: 3 
236114899 -433192731 -391501099 -1157344727 Thread: 10 
236114899 -433192731 -391501099 -1157344727 Thread: 1 
236114899 -433192731 -391501099 -1157344727 Thread: 49 
236114899 -433192731 -391501099 -1157344727 Thread: 44 
236114899 -433192731 -391501099 -1157344727 Thread: 43 
236114899 -433192731 -391501099 -1157344727 Thread: 11 
236114899 -433192731 -391501099 -1157344727 Thread: 40 
236114899 -433192731 -391501099 -1157344727 Thread: 26 
236114899 -433192731 -391501099 -1157344727 Thread: 34 
236114899 -433192731 -391501099 -1157344727 Thread: 33 
236114899 -433192731 -391501099 -1157344727 Thread: 6 
236114899 -433192731 -391501099 -1157344727 Thread: 61 
236114899 -433192731 -391501099 -1157344727 Thread: 27 
236114899 -433192731 -391501099 -1157344727 Thread: 30 
236114899 -433192731 -391501099 -1157344727 Thread: 2 
236114899 -433192731 -391501099 -1157344727 Thread: 46 
236114899 -433192731 -391501099 -1157344727 Thread: 59 
236114899 -433192731 -391501099 -1157344727 Thread: 37 
236114899 -433192731 -391501099 -1157344727 Thread: 23 
236114899 -433192731 -391501099 -1157344727 Thread: 45 
236114899 -433192731 -391501099 -1157344727 Thread: 36 
236114899 -433192731 -391501099 -1157344727 Thread: 25 
236114899 -433192731 -391501099 -1157344727 Thread: 7 
236114899 -433192731 -391501099 -1157344727 Thread: 39 
236114899 -433192731 -391501099 -1157344727 Thread: 55 
236114899 -433192731 -391501099 -1157344727 Thread: 48 
236114899 -433192731 -391501099 -1157344727 Thread: 20 
236114899 -433192731 -391501099 -1157344727 Thread: 47 
236114899 -433192731 -391501099 -1157344727 Thread: 54 
236114899 -433192731 -391501099 -1157344727 Thread: 21 
236114899 -433192731 -391501099 -1157344727 Thread: 42 
236114899 -433192731 -391501099 -1157344727 Thread: 52 
236114899 -433192731 -391501099 -1157344727 Thread: 29 
236114899 -433192731 -391501099 -1157344727 Thread: 35 
236114899 -433192731 -391501099 -1157344727 Thread: 38 
236114899 -433192731 -391501099 -1157344727 Thread: 14 
236114899 -433192731 -391501099 -1157344727 Thread: 31 
236114899 -433192731 -391501099 -1157344727 Thread: 17 
236114899 -433192731 -391501099 -1157344727 Thread: 19 
236114899 -433192731 -391501099 -1157344727 Thread: 13 
236114899 -433192731 -391501099 -1157344727 Thread: 62 
236114899 -433192731 -391501099 -1157344727 Thread: 51 
236114899 -433192731 -391501099 -1157344727 Thread: 15 
236114899 -433192731 -391501099 -1157344727 Thread: 56 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt14.txt <==
217800502 247938897 1216212990 1572185696 Thread: 0 
217800502 247938897 1216212990 1572185696 Thread: 10 
217800502 247938897 1216212990 1572185696 Thread: 59 
217800502 247938897 1216212990 1572185696 Thread: 18 
217800502 247938897 1216212990 1572185696 Thread: 9 
217800502 247938897 1216212990 1572185696 Thread: 1 
217800502 247938897 1216212990 1572185696 Thread: 22 
217800502 247938897 1216212990 1572185696 Thread: 23 
217800502 247938897 1216212990 1572185696 Thread: 39 
217800502 247938897 1216212990 1572185696 Thread: 57 
217800502 247938897 1216212990 1572185696 Thread: 26 
217800502 247938897 1216212990 1572185696 Thread: 14 
217800502 247938897 1216212990 1572185696 Thread: 49 
217800502 247938897 1216212990 1572185696 Thread: 48 
217800502 247938897 1216212990 1572185696 Thread: 8 
217800502 247938897 1216212990 1572185696 Thread: 38 
217800502 247938897 1216212990 1572185696 Thread: 15 
217800502 247938897 1216212990 1572185696 Thread: 30 
217800502 247938897 1216212990 1572185696 Thread: 58 
217800502 247938897 1216212990 1572185696 Thread: 5 
217800502 247938897 1216212990 1572185696 Thread: 13 
217800502 247938897 1216212990 1572185696 Thread: 37 
217800502 247938897 1216212990 1572185696 Thread: 56 
217800502 247938897 1216212990 1572185696 Thread: 54 
217800502 247938897 1216212990 1572185696 Thread: 61 
217800502 247938897 1216212990 1572185696 Thread: 46 
217800502 247938897 1216212990 1572185696 Thread: 11 
217800502 247938897 1216212990 1572185696 Thread: 16 
217800502 247938897 1216212990 1572185696 Thread: 47 
217800502 247938897 1216212990 1572185696 Thread: 25 
217800502 247938897 1216212990 1572185696 Thread: 52 
217800502 247938897 1216212990 1572185696 Thread: 42 
217800502 247938897 1216212990 1572185696 Thread: 7 
217800502 247938897 1216212990 1572185696 Thread: 31 
217800502 247938897 1216212990 1572185696 Thread: 33 
217800502 247938897 1216212990 1572185696 Thread: 32 
217800502 247938897 1216212990 1572185696 Thread: 4 
217800502 247938897 1216212990 1572185696 Thread: 44 
217800502 247938897 1216212990 1572185696 Thread: 53 
217800502 247938897 1216212990 1572185696 Thread: 41 
217800502 247938897 1216212990 1572185696 Thread: 62 
217800502 247938897 1216212990 1572185696 Thread: 43 
217800502 247938897 1216212990 1572185696 Thread: 21 
217800502 247938897 1216212990 1572185696 Thread: 20 
217800502 247938897 1216212990 1572185696 Thread: 24 
217800502 247938897 1216212990 1572185696 Thread: 45 
217800502 247938897 1216212990 1572185696 Thread: 17 
217800502 247938897 1216212990 1572185696 Thread: 28 
217800502 247938897 1216212990 1572185696 Thread: 36 
217800502 247938897 1216212990 1572185696 Thread: 29 
217800502 247938897 1216212990 1572185696 Thread: 19 
217800502 247938897 1216212990 1572185696 Thread: 60 
217800502 247938897 1216212990 1572185696 Thread: 2 
217800502 247938897 1216212990 1572185696 Thread: 34 
217800502 247938897 1216212990 1572185696 Thread: 55 
217800502 247938897 1216212990 1572185696 Thread: 12 
217800502 247938897 1216212990 1572185696 Thread: 50 
217800502 247938897 1216212990 1572185696 Thread: 40 
217800502 247938897 1216212990 1572185696 Thread: 3 
217800502 247938897 1216212990 1572185696 Thread: 63 
217800502 247938897 1216212990 1572185696 Thread: 51 
217800502 247938897 1216212990 1572185696 Thread: 35 
217800502 247938897 1216212990 1572185696 Thread: 6 
217800502 247938897 1216212990 1572185696 Thread: 27 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt15.txt <==
-403756328 -1360500709 -1267678758 -778028195 Thread: 0 
-403756328 -1360500709 -1267678758 -778028195 Thread: 30 
-403756328 -1360500709 -1267678758 -778028195 Thread: 9 
-403756328 -1360500709 -1267678758 -778028195 Thread: 50 
-403756328 -1360500709 -1267678758 -778028195 Thread: 13 
-403756328 -1360500709 -1267678758 -778028195 Thread: 11 
-403756328 -1360500709 -1267678758 -778028195 Thread: 42 
-403756328 -1360500709 -1267678758 -778028195 Thread: 8 
-403756328 -1360500709 -1267678758 -778028195 Thread: 24 
-403756328 -1360500709 -1267678758 -778028195 Thread: 18 
-403756328 -1360500709 -1267678758 -778028195 Thread: 21 
-403756328 -1360500709 -1267678758 -778028195 Thread: 43 
-403756328 -1360500709 -1267678758 -778028195 Thread: 20 
-403756328 -1360500709 -1267678758 -778028195 Thread: 12 
-403756328 -1360500709 -1267678758 -778028195 Thread: 17 
-403756328 -1360500709 -1267678758 -778028195 Thread: 16 
-403756328 -1360500709 -1267678758 -778028195 Thread: 41 
-403756328 -1360500709 -1267678758 -778028195 Thread: 63 
-403756328 -1360500709 -1267678758 -778028195 Thread: 62 
-403756328 -1360500709 -1267678758 -778028195 Thread: 7 
-403756328 -1360500709 -1267678758 -778028195 Thread: 27 
-403756328 -1360500709 -1267678758 -778028195 Thread: 35 
-403756328 -1360500709 -1267678758 -778028195 Thread: 4 
-403756328 -1360500709 -1267678758 -778028195 Thread: 59 
-403756328 -1360500709 -1267678758 -778028195 Thread: 3 
-403756328 -1360500709 -1267678758 -778028195 Thread: 54 
-403756328 -1360500709 -1267678758 -778028195 Thread: 5 
-403756328 -1360500709 -1267678758 -778028195 Thread: 36 
-403756328 -1360500709 -1267678758 -778028195 Thread: 10 
-403756328 -1360500709 -1267678758 -778028195 Thread: 44 
-403756328 -1360500709 -1267678758 -778028195 Thread: 1 
-403756328 -1360500709 -1267678758 -778028195 Thread: 6 
-403756328 -1360500709 -1267678758 -778028195 Thread: 46 
-403756328 -1360500709 -1267678758 -778028195 Thread: 22 
-403756328 -1360500709 -1267678758 -778028195 Thread: 38 
-403756328 -1360500709 -1267678758 -778028195 Thread: 49 
-403756328 -1360500709 -1267678758 -778028195 Thread: 15 
-403756328 -1360500709 -1267678758 -778028195 Thread: 2 
-403756328 -1360500709 -1267678758 -778028195 Thread: 60 
-403756328 -1360500709 -1267678758 -778028195 Thread: 52 
-403756328 -1360500709 -1267678758 -778028195 Thread: 25 
-403756328 -1360500709 -1267678758 -778028195 Thread: 31 
-403756328 -1360500709 -1267678758 -778028195 Thread: 58 
-403756328 -1360500709 -1267678758 -778028195 Thread: 47 
-403756328 -1360500709 -1267678758 -778028195 Thread: 34 
-403756328 -1360500709 -1267678758 -778028195 Thread: 40 
-403756328 -1360500709 -1267678758 -778028195 Thread: 28 
-403756328 -1360500709 -1267678758 -778028195 Thread: 55 
-403756328 -1360500709 -1267678758 -778028195 Thread: 37 
-403756328 -1360500709 -1267678758 -778028195 Thread: 14 
-403756328 -1360500709 -1267678758 -778028195 Thread: 48 
-403756328 -1360500709 -1267678758 -778028195 Thread: 51 
-403756328 -1360500709 -1267678758 -778028195 Thread: 61 
-403756328 -1360500709 -1267678758 -778028195 Thread: 33 
-403756328 -1360500709 -1267678758 -778028195 Thread: 32 
-403756328 -1360500709 -1267678758 -778028195 Thread: 53 
-403756328 -1360500709 -1267678758 -778028195 Thread: 26 
-403756328 -1360500709 -1267678758 -778028195 Thread: 57 
-403756328 -1360500709 -1267678758 -778028195 Thread: 29 
-403756328 -1360500709 -1267678758 -778028195 Thread: 56 
-403756328 -1360500709 -1267678758 -778028195 Thread: 19 
-403756328 -1360500709 -1267678758 -778028195 Thread: 39 
-403756328 -1360500709 -1267678758 -778028195 Thread: 45 
-403756328 -1360500709 -1267678758 -778028195 Thread: 23 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt16.txt <==
-1930363530 -1425866653 764471361 324610451 Thread: 0 
-1930363530 -1425866653 764471361 324610451 Thread: 30 
-1930363530 -1425866653 764471361 324610451 Thread: 6 
-1930363530 -1425866653 764471361 324610451 Thread: 45 
-1930363530 -1425866653 764471361 324610451 Thread: 44 
-1930363530 -1425866653 764471361 324610451 Thread: 27 
-1930363530 -1425866653 764471361 324610451 Thread: 38 
-1930363530 -1425866653 764471361 324610451 Thread: 57 
-1930363530 -1425866653 764471361 324610451 Thread: 25 
-1930363530 -1425866653 764471361 324610451 Thread: 1 
-1930363530 -1425866653 764471361 324610451 Thread: 46 
-1930363530 -1425866653 764471361 324610451 Thread: 19 
-1930363530 -1425866653 764471361 324610451 Thread: 18 
-1930363530 -1425866653 764471361 324610451 Thread: 55 
-1930363530 -1425866653 764471361 324610451 Thread: 31 
-1930363530 -1425866653 764471361 324610451 Thread: 8 
-1930363530 -1425866653 764471361 324610451 Thread: 7 
-1930363530 -1425866653 764471361 324610451 Thread: 53 
-1930363530 -1425866653 764471361 324610451 Thread: 49 
-1930363530 -1425866653 764471361 324610451 Thread: 16 
-1930363530 -1425866653 764471361 324610451 Thread: 48 
-1930363530 -1425866653 764471361 324610451 Thread: 37 
-1930363530 -1425866653 764471361 324610451 Thread: 9 
-1930363530 -1425866653 764471361 324610451 Thread: 2 
-1930363530 -1425866653 764471361 324610451 Thread: 21 
-1930363530 -1425866653 764471361 324610451 Thread: 4 
-1930363530 -1425866653 764471361 324610451 Thread: 41 
-1930363530 -1425866653 764471361 324610451 Thread: 51 
-1930363530 -1425866653 764471361 324610451 Thread: 14 
-1930363530 -1425866653 764471361 324610451 Thread: 36 
-1930363530 -1425866653 764471361 324610451 Thread: 11 
-1930363530 -1425866653 764471361 324610451 Thread: 40 
-1930363530 -1425866653 764471361 324610451 Thread: 59 
-1930363530 -1425866653 764471361 324610451 Thread: 39 
-1930363530 -1425866653 764471361 324610451 Thread: 22 
-1930363530 -1425866653 764471361 324610451 Thread: 24 
-1930363530 -1425866653 764471361 324610451 Thread: 12 
-1930363530 -1425866653 764471361 324610451 Thread: 13 
-1930363530 -1425866653 764471361 324610451 Thread: 33 
-1930363530 -1425866653 764471361 324610451 Thread: 32 
-1930363530 -1425866653 764471361 324610451 Thread: 63 
-1930363530 -1425866653 764471361 324610451 Thread: 3 
-1930363530 -1425866653 764471361 324610451 Thread: 26 
-1930363530 -1425866653 764471361 324610451 Thread: 62 
-1930363530 -1425866653 764471361 324610451 Thread: 56 
-1930363530 -1425866653 764471361 324610451 Thread: 5 
-1930363530 -1425866653 764471361 324610451 Thread: 20 
-1930363530 -1425866653 764471361 324610451 Thread: 28 
-1930363530 -1425866653 764471361 324610451 Thread: 23 
-1930363530 -1425866653 764471361 324610451 Thread: 61 
-1930363530 -1425866653 764471361 324610451 Thread: 54 
-1930363530 -1425866653 764471361 324610451 Thread: 42 
-1930363530 -1425866653 764471361 324610451 Thread: 35 
-1930363530 -1425866653 764471361 324610451 Thread: 43 
-1930363530 -1425866653 764471361 324610451 Thread: 47 
-1930363530 -1425866653 764471361 324610451 Thread: 58 
-1930363530 -1425866653 764471361 324610451 Thread: 10 
-1930363530 -1425866653 764471361 324610451 Thread: 17 
-1930363530 -1425866653 764471361 324610451 Thread: 50 
-1930363530 -1425866653 764471361 324610451 Thread: 34 
-1930363530 -1425866653 764471361 324610451 Thread: 52 
-1930363530 -1425866653 764471361 324610451 Thread: 29 
-1930363530 -1425866653 764471361 324610451 Thread: 15 
-1930363530 -1425866653 764471361 324610451 Thread: 60 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt17.txt <==
-1325112803 -2093413562 -376721276 564007166 Thread: 12 
-1325112803 -2093413562 -376721276 564007166 Thread: 32 
-1325112803 -2093413562 -376721276 564007166 Thread: 3 
-1325112803 -2093413562 -376721276 564007166 Thread: 0 
-1325112803 -2093413562 -376721276 564007166 Thread: 33 
-1325112803 -2093413562 -376721276 564007166 Thread: 49 
-1325112803 -2093413562 -376721276 564007166 Thread: 54 
-1325112803 -2093413562 -376721276 564007166 Thread: 24 
-1325112803 -2093413562 -376721276 564007166 Thread: 25 
-1325112803 -2093413562 -376721276 564007166 Thread: 1 
-1325112803 -2093413562 -376721276 564007166 Thread: 63 
-1325112803 -2093413562 -376721276 564007166 Thread: 52 
-1325112803 -2093413562 -376721276 564007166 Thread: 56 
-1325112803 -2093413562 -376721276 564007166 Thread: 34 
-1325112803 -2093413562 -376721276 564007166 Thread: 20 
-1325112803 -2093413562 -376721276 564007166 Thread: 8 
-1325112803 -2093413562 -376721276 564007166 Thread: 4 
-1325112803 -2093413562 -376721276 564007166 Thread: 53 
-1325112803 -2093413562 -376721276 564007166 Thread: 11 
-1325112803 -2093413562 -376721276 564007166 Thread: 59 
-1325112803 -2093413562 -376721276 564007166 Thread: 16 
-1325112803 -2093413562 -376721276 564007166 Thread: 19 
-1325112803 -2093413562 -376721276 564007166 Thread: 22 
-1325112803 -2093413562 -376721276 564007166 Thread: 31 
-1325112803 -2093413562 -376721276 564007166 Thread: 45 
-1325112803 -2093413562 -376721276 564007166 Thread: 38 
-1325112803 -2093413562 -376721276 564007166 Thread: 51 
-1325112803 -2093413562 -376721276 564007166 Thread: 41 
-1325112803 -2093413562 -376721276 564007166 Thread: 37 
-1325112803 -2093413562 -376721276 564007166 Thread: 13 
-1325112803 -2093413562 -376721276 564007166 Thread: 48 
-1325112803 -2093413562 -376721276 564007166 Thread: 9 
-1325112803 -2093413562 -376721276 564007166 Thread: 60 
-1325112803 -2093413562 -376721276 564007166 Thread: 57 
-1325112803 -2093413562 -376721276 564007166 Thread: 27 
-1325112803 -2093413562 -376721276 564007166 Thread: 7 
-1325112803 -2093413562 -376721276 564007166 Thread: 61 
-1325112803 -2093413562 -376721276 564007166 Thread: 10 
-1325112803 -2093413562 -376721276 564007166 Thread: 21 
-1325112803 -2093413562 -376721276 564007166 Thread: 39 
-1325112803 -2093413562 -376721276 564007166 Thread: 47 
-1325112803 -2093413562 -376721276 564007166 Thread: 55 
-1325112803 -2093413562 -376721276 564007166 Thread: 2 
-1325112803 -2093413562 -376721276 564007166 Thread: 30 
-1325112803 -2093413562 -376721276 564007166 Thread: 46 
-1325112803 -2093413562 -376721276 564007166 Thread: 40 
-1325112803 -2093413562 -376721276 564007166 Thread: 35 
-1325112803 -2093413562 -376721276 564007166 Thread: 5 
-1325112803 -2093413562 -376721276 564007166 Thread: 58 
-1325112803 -2093413562 -376721276 564007166 Thread: 15 
-1325112803 -2093413562 -376721276 564007166 Thread: 36 
-1325112803 -2093413562 -376721276 564007166 Thread: 14 
-1325112803 -2093413562 -376721276 564007166 Thread: 50 
-1325112803 -2093413562 -376721276 564007166 Thread: 29 
-1325112803 -2093413562 -376721276 564007166 Thread: 62 
-1325112803 -2093413562 -376721276 564007166 Thread: 18 
-1325112803 -2093413562 -376721276 564007166 Thread: 17 
-1325112803 -2093413562 -376721276 564007166 Thread: 6 
-1325112803 -2093413562 -376721276 564007166 Thread: 28 
-1325112803 -2093413562 -376721276 564007166 Thread: 26 
-1325112803 -2093413562 -376721276 564007166 Thread: 43 
-1325112803 -2093413562 -376721276 564007166 Thread: 44 
-1325112803 -2093413562 -376721276 564007166 Thread: 42 
-1325112803 -2093413562 -376721276 564007166 Thread: 23 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt18.txt <==
-2039397405 1157449874 -430958392 946823398 Thread: 36 
-2039397405 1157449874 -430958392 946823398 Thread: 0 
-2039397405 1157449874 -430958392 946823398 Thread: 23 
-2039397405 1157449874 -430958392 946823398 Thread: 7 
-2039397405 1157449874 -430958392 946823398 Thread: 46 
-2039397405 1157449874 -430958392 946823398 Thread: 40 
-2039397405 1157449874 -430958392 946823398 Thread: 15 
-2039397405 1157449874 -430958392 946823398 Thread: 28 
-2039397405 1157449874 -430958392 946823398 Thread: 56 
-2039397405 1157449874 -430958392 946823398 Thread: 26 
-2039397405 1157449874 -430958392 946823398 Thread: 53 
-2039397405 1157449874 -430958392 946823398 Thread: 32 
-2039397405 1157449874 -430958392 946823398 Thread: 57 
-2039397405 1157449874 -430958392 946823398 Thread: 17 
-2039397405 1157449874 -430958392 946823398 Thread: 25 
-2039397405 1157449874 -430958392 946823398 Thread: 55 
-2039397405 1157449874 -430958392 946823398 Thread: 63 
-2039397405 1157449874 -430958392 946823398 Thread: 3 
-2039397405 1157449874 -430958392 946823398 Thread: 5 
-2039397405 1157449874 -430958392 946823398 Thread: 39 
-2039397405 1157449874 -430958392 946823398 Thread: 14 
-2039397405 1157449874 -430958392 946823398 Thread: 38 
-2039397405 1157449874 -430958392 946823398 Thread: 6 
-2039397405 1157449874 -430958392 946823398 Thread: 58 
-2039397405 1157449874 -430958392 946823398 Thread: 13 
-2039397405 1157449874 -430958392 946823398 Thread: 54 
-2039397405 1157449874 -430958392 946823398 Thread: 41 
-2039397405 1157449874 -430958392 946823398 Thread: 22 
-2039397405 1157449874 -430958392 946823398 Thread: 35 
-2039397405 1157449874 -430958392 946823398 Thread: 18 
-2039397405 1157449874 -430958392 946823398 Thread: 60 
-2039397405 1157449874 -430958392 946823398 Thread: 51 
-2039397405 1157449874 -430958392 946823398 Thread: 16 
-2039397405 1157449874 -430958392 946823398 Thread: 33 
-2039397405 1157449874 -430958392 946823398 Thread: 44 
-2039397405 1157449874 -430958392 946823398 Thread: 27 
-2039397405 1157449874 -430958392 946823398 Thread: 42 
-2039397405 1157449874 -430958392 946823398 Thread: 19 
-2039397405 1157449874 -430958392 946823398 Thread: 30 
-2039397405 1157449874 -430958392 946823398 Thread: 2 
-2039397405 1157449874 -430958392 946823398 Thread: 50 
-2039397405 1157449874 -430958392 946823398 Thread: 34 
-2039397405 1157449874 -430958392 946823398 Thread: 21 
-2039397405 1157449874 -430958392 946823398 Thread: 52 
-2039397405 1157449874 -430958392 946823398 Thread: 12 
-2039397405 1157449874 -430958392 946823398 Thread: 24 
-2039397405 1157449874 -430958392 946823398 Thread: 37 
-2039397405 1157449874 -430958392 946823398 Thread: 4 
-2039397405 1157449874 -430958392 946823398 Thread: 62 
-2039397405 1157449874 -430958392 946823398 Thread: 20 
-2039397405 1157449874 -430958392 946823398 Thread: 45 
-2039397405 1157449874 -430958392 946823398 Thread: 48 
-2039397405 1157449874 -430958392 946823398 Thread: 49 
-2039397405 1157449874 -430958392 946823398 Thread: 61 
-2039397405 1157449874 -430958392 946823398 Thread: 1 
-2039397405 1157449874 -430958392 946823398 Thread: 59 
-2039397405 1157449874 -430958392 946823398 Thread: 8 
-2039397405 1157449874 -430958392 946823398 Thread: 11 
-2039397405 1157449874 -430958392 946823398 Thread: 43 
-2039397405 1157449874 -430958392 946823398 Thread: 29 
-2039397405 1157449874 -430958392 946823398 Thread: 10 
-2039397405 1157449874 -430958392 946823398 Thread: 47 
-2039397405 1157449874 -430958392 946823398 Thread: 31 
-2039397405 1157449874 -430958392 946823398 Thread: 9 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt19.txt <==
-425010152 -760291620 -1357517081 878302403 Thread: 13 
-425010152 -760291620 -1357517081 878302403 Thread: 15 
-425010152 -760291620 -1357517081 878302403 Thread: 35 
-425010152 -760291620 -1357517081 878302403 Thread: 36 
-425010152 -760291620 -1357517081 878302403 Thread: 58 
-425010152 -760291620 -1357517081 878302403 Thread: 17 
-425010152 -760291620 -1357517081 878302403 Thread: 57 
-425010152 -760291620 -1357517081 878302403 Thread: 12 
-425010152 -760291620 -1357517081 878302403 Thread: 16 
-425010152 -760291620 -1357517081 878302403 Thread: 31 
-425010152 -760291620 -1357517081 878302403 Thread: 23 
-425010152 -760291620 -1357517081 878302403 Thread: 39 
-425010152 -760291620 -1357517081 878302403 Thread: 28 
-425010152 -760291620 -1357517081 878302403 Thread: 33 
-425010152 -760291620 -1357517081 878302403 Thread: 26 
-425010152 -760291620 -1357517081 878302403 Thread: 60 
-425010152 -760291620 -1357517081 878302403 Thread: 19 
-425010152 -760291620 -1357517081 878302403 Thread: 48 
-425010152 -760291620 -1357517081 878302403 Thread: 8 
-425010152 -760291620 -1357517081 878302403 Thread: 14 
-425010152 -760291620 -1357517081 878302403 Thread: 32 
-425010152 -760291620 -1357517081 878302403 Thread: 0 
-425010152 -760291620 -1357517081 878302403 Thread: 49 
-425010152 -760291620 -1357517081 878302403 Thread: 21 
-425010152 -760291620 -1357517081 878302403 Thread: 53 
-425010152 -760291620 -1357517081 878302403 Thread: 27 
-425010152 -760291620 -1357517081 878302403 Thread: 22 
-425010152 -760291620 -1357517081 878302403 Thread: 46 
-425010152 -760291620 -1357517081 878302403 Thread: 37 
-425010152 -760291620 -1357517081 878302403 Thread: 9 
-425010152 -760291620 -1357517081 878302403 Thread: 11 
-425010152 -760291620 -1357517081 878302403 Thread: 38 
-425010152 -760291620 -1357517081 878302403 Thread: 45 
-425010152 -760291620 -1357517081 878302403 Thread: 29 
-425010152 -760291620 -1357517081 878302403 Thread: 56 
-425010152 -760291620 -1357517081 878302403 Thread: 44 
-425010152 -760291620 -1357517081 878302403 Thread: 63 
-425010152 -760291620 -1357517081 878302403 Thread: 62 
-425010152 -760291620 -1357517081 878302403 Thread: 34 
-425010152 -760291620 -1357517081 878302403 Thread: 55 
-425010152 -760291620 -1357517081 878302403 Thread: 50 
-425010152 -760291620 -1357517081 878302403 Thread: 61 
-425010152 -760291620 -1357517081 878302403 Thread: 3 
-425010152 -760291620 -1357517081 878302403 Thread: 43 
-425010152 -760291620 -1357517081 878302403 Thread: 52 
-425010152 -760291620 -1357517081 878302403 Thread: 25 
-425010152 -760291620 -1357517081 878302403 Thread: 5 
-425010152 -760291620 -1357517081 878302403 Thread: 41 
-425010152 -760291620 -1357517081 878302403 Thread: 40 
-425010152 -760291620 -1357517081 878302403 Thread: 54 
-425010152 -760291620 -1357517081 878302403 Thread: 4 
-425010152 -760291620 -1357517081 878302403 Thread: 42 
-425010152 -760291620 -1357517081 878302403 Thread: 10 
-425010152 -760291620 -1357517081 878302403 Thread: 6 
-425010152 -760291620 -1357517081 878302403 Thread: 2 
-425010152 -760291620 -1357517081 878302403 Thread: 1 
-425010152 -760291620 -1357517081 878302403 Thread: 18 
-425010152 -760291620 -1357517081 878302403 Thread: 7 
-425010152 -760291620 -1357517081 878302403 Thread: 59 
-425010152 -760291620 -1357517081 878302403 Thread: 20 
-425010152 -760291620 -1357517081 878302403 Thread: 24 
-425010152 -760291620 -1357517081 878302403 Thread: 51 
-425010152 -760291620 -1357517081 878302403 Thread: 30 
-425010152 -760291620 -1357517081 878302403 Thread: 47 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt20.txt <==
1976181896 1545375872 -887624543 -1646312889 Thread: 0 
1976181896 1545375872 -887624543 -1646312889 Thread: 4 
1976181896 1545375872 -887624543 -1646312889 Thread: 33 
1976181896 1545375872 -887624543 -1646312889 Thread: 46 
1976181896 1545375872 -887624543 -1646312889 Thread: 52 
1976181896 1545375872 -887624543 -1646312889 Thread: 63 
1976181896 1545375872 -887624543 -1646312889 Thread: 3 
1976181896 1545375872 -887624543 -1646312889 Thread: 50 
1976181896 1545375872 -887624543 -1646312889 Thread: 30 
1976181896 1545375872 -887624543 -1646312889 Thread: 39 
1976181896 1545375872 -887624543 -1646312889 Thread: 25 
1976181896 1545375872 -887624543 -1646312889 Thread: 31 
1976181896 1545375872 -887624543 -1646312889 Thread: 56 
1976181896 1545375872 -887624543 -1646312889 Thread: 54 
1976181896 1545375872 -887624543 -1646312889 Thread: 38 
1976181896 1545375872 -887624543 -1646312889 Thread: 43 
1976181896 1545375872 -887624543 -1646312889 Thread: 22 
1976181896 1545375872 -887624543 -1646312889 Thread: 28 
1976181896 1545375872 -887624543 -1646312889 Thread: 40 
1976181896 1545375872 -887624543 -1646312889 Thread: 42 
1976181896 1545375872 -887624543 -1646312889 Thread: 23 
1976181896 1545375872 -887624543 -1646312889 Thread: 60 
1976181896 1545375872 -887624543 -1646312889 Thread: 14 
1976181896 1545375872 -887624543 -1646312889 Thread: 61 
1976181896 1545375872 -887624543 -1646312889 Thread: 34 
1976181896 1545375872 -887624543 -1646312889 Thread: 26 
1976181896 1545375872 -887624543 -1646312889 Thread: 51 
1976181896 1545375872 -887624543 -1646312889 Thread: 9 
1976181896 1545375872 -887624543 -1646312889 Thread: 62 
1976181896 1545375872 -887624543 -1646312889 Thread: 24 
1976181896 1545375872 -887624543 -1646312889 Thread: 11 
1976181896 1545375872 -887624543 -1646312889 Thread: 55 
1976181896 1545375872 -887624543 -1646312889 Thread: 47 
1976181896 1545375872 -887624543 -1646312889 Thread: 27 
1976181896 1545375872 -887624543 -1646312889 Thread: 12 
1976181896 1545375872 -887624543 -1646312889 Thread: 59 
1976181896 1545375872 -887624543 -1646312889 Thread: 19 
1976181896 1545375872 -887624543 -1646312889 Thread: 32 
1976181896 1545375872 -887624543 -1646312889 Thread: 44 
1976181896 1545375872 -887624543 -1646312889 Thread: 35 
1976181896 1545375872 -887624543 -1646312889 Thread: 41 
1976181896 1545375872 -887624543 -1646312889 Thread: 29 
1976181896 1545375872 -887624543 -1646312889 Thread: 48 
1976181896 1545375872 -887624543 -1646312889 Thread: 21 
1976181896 1545375872 -887624543 -1646312889 Thread: 53 
1976181896 1545375872 -887624543 -1646312889 Thread: 2 
1976181896 1545375872 -887624543 -1646312889 Thread: 7 
1976181896 1545375872 -887624543 -1646312889 Thread: 8 
1976181896 1545375872 -887624543 -1646312889 Thread: 6 
1976181896 1545375872 -887624543 -1646312889 Thread: 1 
1976181896 1545375872 -887624543 -1646312889 Thread: 57 
1976181896 1545375872 -887624543 -1646312889 Thread: 37 
1976181896 1545375872 -887624543 -1646312889 Thread: 15 
1976181896 1545375872 -887624543 -1646312889 Thread: 20 
1976181896 1545375872 -887624543 -1646312889 Thread: 58 
1976181896 1545375872 -887624543 -1646312889 Thread: 45 
1976181896 1545375872 -887624543 -1646312889 Thread: 13 
1976181896 1545375872 -887624543 -1646312889 Thread: 10 
1976181896 1545375872 -887624543 -1646312889 Thread: 36 
1976181896 1545375872 -887624543 -1646312889 Thread: 5 
1976181896 1545375872 -887624543 -1646312889 Thread: 16 
1976181896 1545375872 -887624543 -1646312889 Thread: 17 
1976181896 1545375872 -887624543 -1646312889 Thread: 18 
1976181896 1545375872 -887624543 -1646312889 Thread: 49 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt21.txt <==
-906502362 1034264242 13818628 -1595603455 Thread: 0 
-906502362 1034264242 13818628 -1595603455 Thread: 11 
-906502362 1034264242 13818628 -1595603455 Thread: 12 
-906502362 1034264242 13818628 -1595603455 Thread: 46 
-906502362 1034264242 13818628 -1595603455 Thread: 60 
-906502362 1034264242 13818628 -1595603455 Thread: 54 
-906502362 1034264242 13818628 -1595603455 Thread: 48 
-906502362 1034264242 13818628 -1595603455 Thread: 38 
-906502362 1034264242 13818628 -1595603455 Thread: 30 
-906502362 1034264242 13818628 -1595603455 Thread: 14 
-906502362 1034264242 13818628 -1595603455 Thread: 27 
-906502362 1034264242 13818628 -1595603455 Thread: 15 
-906502362 1034264242 13818628 -1595603455 Thread: 33 
-906502362 1034264242 13818628 -1595603455 Thread: 25 
-906502362 1034264242 13818628 -1595603455 Thread: 49 
-906502362 1034264242 13818628 -1595603455 Thread: 28 
-906502362 1034264242 13818628 -1595603455 Thread: 32 
-906502362 1034264242 13818628 -1595603455 Thread: 41 
-906502362 1034264242 13818628 -1595603455 Thread: 4 
-906502362 1034264242 13818628 -1595603455 Thread: 9 
-906502362 1034264242 13818628 -1595603455 Thread: 10 
-906502362 1034264242 13818628 -1595603455 Thread: 22 
-906502362 1034264242 13818628 -1595603455 Thread: 13 
-906502362 1034264242 13818628 -1595603455 Thread: 29 
-906502362 1034264242 13818628 -1595603455 Thread: 24 
-906502362 1034264242 13818628 -1595603455 Thread: 2 
-906502362 1034264242 13818628 -1595603455 Thread: 43 
-906502362 1034264242 13818628 -1595603455 Thread: 26 
-906502362 1034264242 13818628 -1595603455 Thread: 45 
-906502362 1034264242 13818628 -1595603455 Thread: 55 
-906502362 1034264242 13818628 -1595603455 Thread: 50 
-906502362 1034264242 13818628 -1595603455 Thread: 59 
-906502362 1034264242 13818628 -1595603455 Thread: 42 
-906502362 1034264242 13818628 -1595603455 Thread: 58 
-906502362 1034264242 13818628 -1595603455 Thread: 31 
-906502362 1034264242 13818628 -1595603455 Thread: 17 
-906502362 1034264242 13818628 -1595603455 Thread: 52 
-906502362 1034264242 13818628 -1595603455 Thread: 19 
-906502362 1034264242 13818628 -1595603455 Thread: 44 
-906502362 1034264242 13818628 -1595603455 Thread: 7 
-906502362 1034264242 13818628 -1595603455 Thread: 6 
-906502362 1034264242 13818628 -1595603455 Thread: 40 
-906502362 1034264242 13818628 -1595603455 Thread: 16 
-906502362 1034264242 13818628 -1595603455 Thread: 47 
-906502362 1034264242 13818628 -1595603455 Thread: 23 
-906502362 1034264242 13818628 -1595603455 Thread: 8 
-906502362 1034264242 13818628 -1595603455 Thread: 35 
-906502362 1034264242 13818628 -1595603455 Thread: 57 
-906502362 1034264242 13818628 -1595603455 Thread: 56 
-906502362 1034264242 13818628 -1595603455 Thread: 18 
-906502362 1034264242 13818628 -1595603455 Thread: 53 
-906502362 1034264242 13818628 -1595603455 Thread: 3 
-906502362 1034264242 13818628 -1595603455 Thread: 39 
-906502362 1034264242 13818628 -1595603455 Thread: 34 
-906502362 1034264242 13818628 -1595603455 Thread: 21 
-906502362 1034264242 13818628 -1595603455 Thread: 20 
-906502362 1034264242 13818628 -1595603455 Thread: 5 
-906502362 1034264242 13818628 -1595603455 Thread: 51 
-906502362 1034264242 13818628 -1595603455 Thread: 36 
-906502362 1034264242 13818628 -1595603455 Thread: 37 
-906502362 1034264242 13818628 -1595603455 Thread: 1 
-906502362 1034264242 13818628 -1595603455 Thread: 63 
-906502362 1034264242 13818628 -1595603455 Thread: 61 
-906502362 1034264242 13818628 -1595603455 Thread: 62 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt22.txt <==
-127601056 1007537354 -485122864 -684635779 Thread: 58 
-127601056 1007537354 -485122864 -684635779 Thread: 25 
-127601056 1007537354 -485122864 -684635779 Thread: 29 
-127601056 1007537354 -485122864 -684635779 Thread: 2 
-127601056 1007537354 -485122864 -684635779 Thread: 54 
-127601056 1007537354 -485122864 -684635779 Thread: 56 
-127601056 1007537354 -485122864 -684635779 Thread: 63 
-127601056 1007537354 -485122864 -684635779 Thread: 31 
-127601056 1007537354 -485122864 -684635779 Thread: 57 
-127601056 1007537354 -485122864 -684635779 Thread: 5 
-127601056 1007537354 -485122864 -684635779 Thread: 26 
-127601056 1007537354 -485122864 -684635779 Thread: 34 
-127601056 1007537354 -485122864 -684635779 Thread: 35 
-127601056 1007537354 -485122864 -684635779 Thread: 15 
-127601056 1007537354 -485122864 -684635779 Thread: 17 
-127601056 1007537354 -485122864 -684635779 Thread: 10 
-127601056 1007537354 -485122864 -684635779 Thread: 32 
-127601056 1007537354 -485122864 -684635779 Thread: 9 
-127601056 1007537354 -485122864 -684635779 Thread: 41 
-127601056 1007537354 -485122864 -684635779 Thread: 6 
-127601056 1007537354 -485122864 -684635779 Thread: 45 
-127601056 1007537354 -485122864 -684635779 Thread: 19 
-127601056 1007537354 -485122864 -684635779 Thread: 18 
-127601056 1007537354 -485122864 -684635779 Thread: 49 
-127601056 1007537354 -485122864 -684635779 Thread: 52 
-127601056 1007537354 -485122864 -684635779 Thread: 27 
-127601056 1007537354 -485122864 -684635779 Thread: 16 
-127601056 1007537354 -485122864 -684635779 Thread: 61 
-127601056 1007537354 -485122864 -684635779 Thread: 51 
-127601056 1007537354 -485122864 -684635779 Thread: 43 
-127601056 1007537354 -485122864 -684635779 Thread: 48 
-127601056 1007537354 -485122864 -684635779 Thread: 21 
-127601056 1007537354 -485122864 -684635779 Thread: 0 
-127601056 1007537354 -485122864 -684635779 Thread: 24 
-127601056 1007537354 -485122864 -684635779 Thread: 20 
-127601056 1007537354 -485122864 -684635779 Thread: 38 
-127601056 1007537354 -485122864 -684635779 Thread: 8 
-127601056 1007537354 -485122864 -684635779 Thread: 47 
-127601056 1007537354 -485122864 -684635779 Thread: 40 
-127601056 1007537354 -485122864 -684635779 Thread: 46 
-127601056 1007537354 -485122864 -684635779 Thread: 23 
-127601056 1007537354 -485122864 -684635779 Thread: 42 
-127601056 1007537354 -485122864 -684635779 Thread: 28 
-127601056 1007537354 -485122864 -684635779 Thread: 37 
-127601056 1007537354 -485122864 -684635779 Thread: 33 
-127601056 1007537354 -485122864 -684635779 Thread: 44 
-127601056 1007537354 -485122864 -684635779 Thread: 22 
-127601056 1007537354 -485122864 -684635779 Thread: 30 
-127601056 1007537354 -485122864 -684635779 Thread: 1 
-127601056 1007537354 -485122864 -684635779 Thread: 50 
-127601056 1007537354 -485122864 -684635779 Thread: 3 
-127601056 1007537354 -485122864 -684635779 Thread: 55 
-127601056 1007537354 -485122864 -684635779 Thread: 7 
-127601056 1007537354 -485122864 -684635779 Thread: 14 
-127601056 1007537354 -485122864 -684635779 Thread: 13 
-127601056 1007537354 -485122864 -684635779 Thread: 62 
-127601056 1007537354 -485122864 -684635779 Thread: 53 
-127601056 1007537354 -485122864 -684635779 Thread: 11 
-127601056 1007537354 -485122864 -684635779 Thread: 60 
-127601056 1007537354 -485122864 -684635779 Thread: 4 
-127601056 1007537354 -485122864 -684635779 Thread: 36 
-127601056 1007537354 -485122864 -684635779 Thread: 59 
-127601056 1007537354 -485122864 -684635779 Thread: 12 
-127601056 1007537354 -485122864 -684635779 Thread: 39 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt23.txt <==
-868329224 -1121968552 -664194355 715987625 Thread: 0 
-868329224 -1121968552 -664194355 715987625 Thread: 10 
-868329224 -1121968552 -664194355 715987625 Thread: 43 
-868329224 -1121968552 -664194355 715987625 Thread: 54 
-868329224 -1121968552 -664194355 715987625 Thread: 33 
-868329224 -1121968552 -664194355 715987625 Thread: 18 
-868329224 -1121968552 -664194355 715987625 Thread: 31 
-868329224 -1121968552 -664194355 715987625 Thread: 24 
-868329224 -1121968552 -664194355 715987625 Thread: 50 
-868329224 -1121968552 -664194355 715987625 Thread: 39 
-868329224 -1121968552 -664194355 715987625 Thread: 30 
-868329224 -1121968552 -664194355 715987625 Thread: 3 
-868329224 -1121968552 -664194355 715987625 Thread: 13 
-868329224 -1121968552 -664194355 715987625 Thread: 9 
-868329224 -1121968552 -664194355 715987625 Thread: 37 
-868329224 -1121968552 -664194355 715987625 Thread: 61 
-868329224 -1121968552 -664194355 715987625 Thread: 15 
-868329224 -1121968552 -664194355 715987625 Thread: 11 
-868329224 -1121968552 -664194355 715987625 Thread: 25 
-868329224 -1121968552 -664194355 715987625 Thread: 58 
-868329224 -1121968552 -664194355 715987625 Thread: 26 
-868329224 -1121968552 -664194355 715987625 Thread: 49 
-868329224 -1121968552 -664194355 715987625 Thread: 19 
-868329224 -1121968552 -664194355 715987625 Thread: 17 
-868329224 -1121968552 -664194355 715987625 Thread: 47 
-868329224 -1121968552 -664194355 715987625 Thread: 8 
-868329224 -1121968552 -664194355 715987625 Thread: 40 
-868329224 -1121968552 -664194355 715987625 Thread: 1 
-868329224 -1121968552 -664194355 715987625 Thread: 12 
-868329224 -1121968552 -664194355 715987625 Thread: 44 
-868329224 -1121968552 -664194355 715987625 Thread: 5 
-868329224 -1121968552 -664194355 715987625 Thread: 7 
-868329224 -1121968552 -664194355 715987625 Thread: 22 
-868329224 -1121968552 -664194355 715987625 Thread: 16 
-868329224 -1121968552 -664194355 715987625 Thread: 59 
-868329224 -1121968552 -664194355 715987625 Thread: 34 
-868329224 -1121968552 -664194355 715987625 Thread: 55 
-868329224 -1121968552 -664194355 715987625 Thread: 36 
-868329224 -1121968552 -664194355 715987625 Thread: 35 
-868329224 -1121968552 -664194355 715987625 Thread: 21 
-868329224 -1121968552 -664194355 715987625 Thread: 6 
-868329224 -1121968552 -664194355 715987625 Thread: 4 
-868329224 -1121968552 -664194355 715987625 Thread: 41 
-868329224 -1121968552 -664194355 715987625 Thread: 23 
-868329224 -1121968552 -664194355 715987625 Thread: 51 
-868329224 -1121968552 -664194355 715987625 Thread: 48 
-868329224 -1121968552 -664194355 715987625 Thread: 29 
-868329224 -1121968552 -664194355 715987625 Thread: 52 
-868329224 -1121968552 -664194355 715987625 Thread: 63 
-868329224 -1121968552 -664194355 715987625 Thread: 42 
-868329224 -1121968552 -664194355 715987625 Thread: 56 
-868329224 -1121968552 -664194355 715987625 Thread: 57 
-868329224 -1121968552 -664194355 715987625 Thread: 2 
-868329224 -1121968552 -664194355 715987625 Thread: 14 
-868329224 -1121968552 -664194355 715987625 Thread: 45 
-868329224 -1121968552 -664194355 715987625 Thread: 27 
-868329224 -1121968552 -664194355 715987625 Thread: 38 
-868329224 -1121968552 -664194355 715987625 Thread: 60 
-868329224 -1121968552 -664194355 715987625 Thread: 46 
-868329224 -1121968552 -664194355 715987625 Thread: 20 
-868329224 -1121968552 -664194355 715987625 Thread: 32 
-868329224 -1121968552 -664194355 715987625 Thread: 28 
-868329224 -1121968552 -664194355 715987625 Thread: 62 
-868329224 -1121968552 -664194355 715987625 Thread: 53 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_230/seedTilt24.txt <==
846815258 813229039 70611548 1503299904 Thread: 51 
846815258 813229039 70611548 1503299904 Thread: 43 
846815258 813229039 70611548 1503299904 Thread: 29 
846815258 813229039 70611548 1503299904 Thread: 30 
846815258 813229039 70611548 1503299904 Thread: 8 
846815258 813229039 70611548 1503299904 Thread: 4 
846815258 813229039 70611548 1503299904 Thread: 44 
846815258 813229039 70611548 1503299904 Thread: 33 
846815258 813229039 70611548 1503299904 Thread: 7 
846815258 813229039 70611548 1503299904 Thread: 23 
846815258 813229039 70611548 1503299904 Thread: 19 
846815258 813229039 70611548 1503299904 Thread: 1 
846815258 813229039 70611548 1503299904 Thread: 61 
846815258 813229039 70611548 1503299904 Thread: 34 
846815258 813229039 70611548 1503299904 Thread: 37 
846815258 813229039 70611548 1503299904 Thread: 38 
846815258 813229039 70611548 1503299904 Thread: 54 
846815258 813229039 70611548 1503299904 Thread: 0 
846815258 813229039 70611548 1503299904 Thread: 40 
846815258 813229039 70611548 1503299904 Thread: 53 
846815258 813229039 70611548 1503299904 Thread: 6 
846815258 813229039 70611548 1503299904 Thread: 25 
846815258 813229039 70611548 1503299904 Thread: 62 
846815258 813229039 70611548 1503299904 Thread: 35 
846815258 813229039 70611548 1503299904 Thread: 46 
846815258 813229039 70611548 1503299904 Thread: 31 
846815258 813229039 70611548 1503299904 Thread: 22 
846815258 813229039 70611548 1503299904 Thread: 18 
846815258 813229039 70611548 1503299904 Thread: 2 
846815258 813229039 70611548 1503299904 Thread: 52 
846815258 813229039 70611548 1503299904 Thread: 63 
846815258 813229039 70611548 1503299904 Thread: 59 
846815258 813229039 70611548 1503299904 Thread: 24 
846815258 813229039 70611548 1503299904 Thread: 5 
846815258 813229039 70611548 1503299904 Thread: 21 
846815258 813229039 70611548 1503299904 Thread: 47 
846815258 813229039 70611548 1503299904 Thread: 32 
846815258 813229039 70611548 1503299904 Thread: 20 
846815258 813229039 70611548 1503299904 Thread: 26 
846815258 813229039 70611548 1503299904 Thread: 27 
846815258 813229039 70611548 1503299904 Thread: 49 
846815258 813229039 70611548 1503299904 Thread: 28 
846815258 813229039 70611548 1503299904 Thread: 36 
846815258 813229039 70611548 1503299904 Thread: 50 
846815258 813229039 70611548 1503299904 Thread: 3 
846815258 813229039 70611548 1503299904 Thread: 41 
846815258 813229039 70611548 1503299904 Thread: 39 
846815258 813229039 70611548 1503299904 Thread: 55 
846815258 813229039 70611548 1503299904 Thread: 57 
846815258 813229039 70611548 1503299904 Thread: 13 
846815258 813229039 70611548 1503299904 Thread: 12 
846815258 813229039 70611548 1503299904 Thread: 48 
846815258 813229039 70611548 1503299904 Thread: 58 
846815258 813229039 70611548 1503299904 Thread: 60 
846815258 813229039 70611548 1503299904 Thread: 56 
846815258 813229039 70611548 1503299904 Thread: 17 
846815258 813229039 70611548 1503299904 Thread: 16 
846815258 813229039 70611548 1503299904 Thread: 10 
846815258 813229039 70611548 1503299904 Thread: 11 
846815258 813229039 70611548 1503299904 Thread: 15 
846815258 813229039 70611548 1503299904 Thread: 9 
846815258 813229039 70611548 1503299904 Thread: 42 
846815258 813229039 70611548 1503299904 Thread: 14 
846815258 813229039 70611548 1503299904 Thread: 45 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/axionNumTilt11.txt <==
27,1.28304e+06,1.36394e+10
81,1.65171e+07,5.23545e+10
135,1.32319e+07,1.09099e+10
189,9.34864e+06,6.70937e+09
243,7.03025e+06,5.40645e+09
297,5.6608e+06,4.48645e+09
351,4.7895e+06,3.84241e+09
405,4.19111e+06,3.52252e+09
459,3.75021e+06,3.35507e+09
513,3.40324e+06,3.13662e+09
567,3.11559e+06,2.7854e+09
621,2.86797e+06,2.38059e+09
675,2.65033e+06,2.04524e+09
729,2.45796e+06,1.82574e+09
783,2.29342e+06,1.68292e+09
837,2.15949e+06,1.56915e+09
891,2.06048e+06,1.46861e+09
945,1.99905e+06,1.38919e+09
999,1.98196e+06,1.31576e+09
1053,2.01593e+06,1.22244e+09
1107,2.10657e+06,1.1014e+09
1161,2.25941e+06,9.70045e+08
1215,2.4798e+06,8.51453e+08
1269,2.77289e+06,7.53363e+08
1323,3.14344e+06,6.69061e+08
1377,3.59698e+06,5.90416e+08
1431,4.14069e+06,5.15492e+08
1485,4.78256e+06,4.48321e+08
1539,5.53167e+06,3.90384e+08
1593,6.39678e+06,3.39951e+08
1647,7.38495e+06,2.94828e+08
1701,8.50144e+06,2.54693e+08
1755,9.75074e+06,2.19704e+08
1809,1.11374e+07,1.90128e+08
1863,1.26679e+07,1.6541e+08
1917,1.43527e+07,1.44305e+08
1971,1.62067e+07,1.26033e+08
2025,1.82499e+07,1.0986e+08
2079,2.05027e+07,9.57912e+07
2133,2.29819e+07,8.37874e+07
2187,2.56959e+07,7.34496e+07
2241,2.86391e+07,6.44658e+07
2295,3.17895e+07,5.67696e+07
2349,3.51063e+07,5.0337e+07
2403,3.85226e+07,4.51449e+07
2457,4.19334e+07,4.10286e+07
2511,4.51689e+07,3.7826e+07
2565,4.79598e+07,3.5593e+07
2619,4.98911e+07,3.4484e+07
2673,5.03659e+07,3.49987e+07
2727,4.86275e+07,3.80258e+07
2781,4.39299e+07,4.46688e+07
2835,3.598e+07,5.5628e+07
2889,2.56924e+07,6.94618e+07
2943,1.59256e+07,8.08762e+07
2997,1.12035e+07,8.19504e+07
3051,1.53633e+07,6.8425e+07
3105,2.80268e+07,4.59453e+07
3159,4.34773e+07,2.61064e+07
3213,5.37667e+07,1.64919e+07
3267,5.28624e+07,1.87121e+07
3321,3.94073e+07,3.23579e+07
3375,2.02755e+07,5.16142e+07
3429,1.17363e+07,5.77002e+07
3483,2.46431e+07,3.84757e+07
3537,4.43987e+07,1.6607e+07
3591,4.51189e+07,1.72772e+07
3645,2.36756e+07,3.83566e+07
3699,1.18077e+07,4.77533e+07
3753,3.14273e+07,2.40972e+07
3807,4.24574e+07,1.33946e+07
3861,1.9517e+07,3.57725e+07
3915,1.57935e+07,3.66202e+07
3969,3.93022e+07,1.19326e+07
4023,2.19e+07,2.92273e+07
4077,1.61406e+07,3.2348e+07
4131,3.69101e+07,1.1241e+07
4185,1.17746e+07,3.504e+07
4239,3.08366e+07,1.44026e+07
4293,1.80972e+07,2.66843e+07
4347,2.4709e+07,1.82062e+07
4401,1.87506e+07,2.39095e+07
4455,2.58797e+07,1.53512e+07
4509,1.29253e+07,2.72997e+07
4563,3.05824e+07,9.48637e+06
4617,1.11482e+07,2.67615e+07
4671,2.05078e+07,1.75444e+07
4725,2.75538e+07,9.90846e+06
4779,1.24764e+07,2.28636e+07
4833,1.18945e+07,2.29071e+07
4887,2.27967e+07,1.23373e+07
4941,2.65679e+07,8.24044e+06
4995,2.21745e+07,1.12706e+07
5040,1.02568e+07,2.12341e+07
5049,1.66265e+07,1.55341e+07
5067,2.51393e+07,8.16183e+06
5103,1.32351e+07,1.77622e+07
5157,1.20133e+07,1.82017e+07
5211,1.24886e+07,1.71509e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/axionNumTilt12.txt <==
27,1.28301e+06,2.69519e+10
81,1.65099e+07,1.01102e+11
135,1.32186e+07,1.29237e+10
189,9.3333e+06,6.66379e+09
243,7.0191e+06,5.4008e+09
297,5.65558e+06,4.55229e+09
351,4.78962e+06,3.9088e+09
405,4.19236e+06,3.58344e+09
459,3.752e+06,3.41624e+09
513,3.40618e+06,3.18743e+09
567,3.1203e+06,2.81917e+09
621,2.87319e+06,2.39945e+09
675,2.65404e+06,2.05392e+09
729,2.46059e+06,1.83015e+09
783,2.29353e+06,1.68966e+09
837,2.1565e+06,1.57875e+09
891,2.05362e+06,1.48126e+09
945,1.98961e+06,1.40227e+09
999,1.97144e+06,1.32778e+09
1053,2.00486e+06,1.23289e+09
1107,2.09525e+06,1.10938e+09
1161,2.24856e+06,9.74172e+08
1215,2.46935e+06,8.52388e+08
1269,2.76156e+06,7.53232e+08
1323,3.12995e+06,6.68879e+08
1377,3.58085e+06,5.89045e+08
1431,4.12117e+06,5.13039e+08
1485,4.75934e+06,4.44743e+08
1539,5.50472e+06,3.86069e+08
1593,6.36617e+06,3.36102e+08
1647,7.35141e+06,2.92183e+08
1701,8.46662e+06,2.52896e+08
1755,9.71647e+06,2.18694e+08
1809,1.11059e+07,1.89893e+08
1863,1.26415e+07,1.65628e+08
1917,1.4334e+07,1.44589e+08
1971,1.61993e+07,1.2602e+08
2025,1.82571e+07,1.09705e+08
2079,2.05273e+07,9.54992e+07
2133,2.30259e+07,8.34305e+07
2187,2.57607e+07,7.31412e+07
2241,2.87282e+07,6.42265e+07
2295,3.19101e+07,5.64553e+07
2349,3.52685e+07,4.99724e+07
2403,3.8739e+07,4.47401e+07
2457,4.2217e+07,4.06377e+07
2511,4.55346e+07,3.75234e+07
2565,4.84222e+07,3.52582e+07
2619,5.04599e+07,3.41385e+07
2673,5.10386e+07,3.47039e+07
2727,4.93817e+07,3.78383e+07
2781,4.47228e+07,4.46918e+07
2835,3.67588e+07,5.59046e+07
2889,2.63974e+07,6.99038e+07
2943,1.64604e+07,8.14039e+07
2997,1.14054e+07,8.29746e+07
3051,1.51755e+07,7.03726e+07
3105,2.78187e+07,4.77837e+07
3159,4.38339e+07,2.64514e+07
3213,5.47899e+07,1.57825e+07
3267,5.41204e+07,1.81482e+07
3321,4.05171e+07,3.23272e+07
3375,2.10518e+07,5.18338e+07
3429,1.18247e+07,5.86785e+07
3483,2.4193e+07,4.0313e+07
3537,4.47069e+07,1.70387e+07
3591,4.63824e+07,1.66671e+07
3645,2.47882e+07,3.815e+07
3699,1.18456e+07,4.86497e+07
3753,3.09917e+07,2.56125e+07
3807,4.34101e+07,1.31054e+07
3861,2.06711e+07,3.54263e+07
3915,1.54673e+07,3.78709e+07
3969,3.95003e+07,1.24737e+07
4023,2.31697e+07,2.8752e+07
4077,1.5844e+07,3.34617e+07
4131,3.74238e+07,1.14132e+07
4185,1.26212e+07,3.49341e+07
4239,3.04838e+07,1.55041e+07
4293,1.92757e+07,2.6267e+07
4347,2.42574e+07,1.9392e+07
4401,1.98936e+07,2.34879e+07
4455,2.54671e+07,1.64413e+07
4509,1.39366e+07,2.69988e+07
4563,3.05565e+07,1.01206e+07
4617,1.13865e+07,2.71371e+07
4671,2.147e+07,1.72331e+07
4725,2.73151e+07,1.07443e+07
4779,1.25855e+07,2.33227e+07
4833,1.28493e+07,2.26206e+07
4887,2.34149e+07,1.23e+07
4941,2.64927e+07,8.85522e+06
4995,2.18906e+07,1.20507e+07
5040,1.06564e+07,2.14172e+07
5049,1.65165e+07,1.61583e+07
5067,2.5222e+07,8.5974e+06
5103,1.33515e+07,1.81654e+07
5157,1.22504e+07,1.84966e+07
5211,1.26975e+07,1.74534e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/axionNumTilt13.txt <==
27,1.28304e+06,2.43617e+10
81,1.6515e+07,8.83603e+10
135,1.32249e+07,1.44183e+10
189,9.33865e+06,6.64091e+09
243,7.01961e+06,5.3266e+09
297,5.64963e+06,4.45598e+09
351,4.77612e+06,3.83295e+09
405,4.17673e+06,3.5362e+09
459,3.7356e+06,3.38524e+09
513,3.39024e+06,3.16755e+09
567,3.10425e+06,2.81016e+09
621,2.85884e+06,2.39288e+09
675,2.64468e+06,2.04384e+09
729,2.45686e+06,1.81538e+09
783,2.29448e+06,1.67301e+09
837,2.16092e+06,1.56354e+09
891,2.06107e+06,1.46844e+09
945,2.00086e+06,1.39115e+09
999,1.9859e+06,1.31924e+09
1053,2.02294e+06,1.22562e+09
1107,2.1171e+06,1.10319e+09
1161,2.27394e+06,9.69828e+08
1215,2.49825e+06,8.50659e+08
1269,2.79532e+06,7.53071e+08
1323,3.1702e+06,6.69108e+08
1377,3.62906e+06,5.89454e+08
1431,4.17911e+06,5.14094e+08
1485,4.82981e+06,4.46403e+08
1539,5.5914e+06,3.88208e+08
1593,6.47353e+06,3.38085e+08
1647,7.48483e+06,2.92676e+08
1701,8.63091e+06,2.52059e+08
1755,9.9156e+06,2.16972e+08
1809,1.13428e+07,1.87748e+08
1863,1.29186e+07,1.63525e+08
1917,1.4653e+07,1.42455e+08
1971,1.65604e+07,1.23958e+08
2025,1.86594e+07,1.07613e+08
2079,2.09691e+07,9.35302e+07
2133,2.35058e+07,8.17543e+07
2187,2.62779e+07,7.16504e+07
2241,2.92829e+07,6.2838e+07
2295,3.25042e+07,5.53408e+07
2349,3.59086e+07,4.91203e+07
2403,3.9442e+07,4.4172e+07
2457,4.30166e+07,4.0256e+07
2511,4.64882e+07,3.71501e+07
2565,4.9617e+07,3.48931e+07
2619,5.20165e+07,3.36397e+07
2673,5.31002e+07,3.38792e+07
2727,5.20716e+07,3.6476e+07
2781,4.80479e+07,4.26885e+07
2835,4.04584e+07,5.36101e+07
2889,2.98242e+07,6.85196e+07
2943,1.86992e+07,8.28073e+07
2997,1.18411e+07,8.80218e+07
3051,1.42211e+07,7.71769e+07
3105,2.6909e+07,5.29471e+07
3159,4.43449e+07,2.84768e+07
3213,5.70985e+07,1.57553e+07
3267,5.77928e+07,1.72953e+07
3321,4.45876e+07,3.12025e+07
3375,2.37096e+07,5.23616e+07
3429,1.16953e+07,6.28842e+07
3483,2.31928e+07,4.49016e+07
3537,4.61167e+07,1.80389e+07
3591,5.01606e+07,1.56471e+07
3645,2.78569e+07,3.80432e+07
3699,1.14669e+07,5.24562e+07
3753,3.0742e+07,2.86268e+07
3807,4.67251e+07,1.23462e+07
3861,2.32667e+07,3.56215e+07
3915,1.44186e+07,4.18923e+07
3969,4.14365e+07,1.28339e+07
4023,2.61489e+07,2.84072e+07
4077,1.47949e+07,3.71927e+07
4131,4.01483e+07,1.0981e+07
4185,1.37146e+07,3.63349e+07
4239,3.08335e+07,1.73627e+07
4293,2.19145e+07,2.60212e+07
4347,2.37361e+07,2.20737e+07
4401,2.26795e+07,2.29777e+07
4455,2.52027e+07,1.8756e+07
4509,1.57906e+07,2.73222e+07
4563,3.19426e+07,1.07259e+07
4617,1.09157e+07,2.95948e+07
4671,2.43961e+07,1.6402e+07
4725,2.78789e+07,1.20146e+07
4779,1.19225e+07,2.57605e+07
4833,1.4744e+07,2.26864e+07
4887,2.60456e+07,1.16339e+07
4941,2.75706e+07,9.52015e+06
4995,2.15546e+07,1.39374e+07
5040,1.05511e+07,2.31074e+07
5049,1.57883e+07,1.83599e+07
5067,2.6756e+07,8.80466e+06
5103,1.27656e+07,2.02113e+07
5157,1.18261e+07,2.03702e+07
5211,1.22268e+07,1.93124e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/axionNumTilt14.txt <==
27,1.28299e+06,5.70051e+10
81,1.6516e+07,1.64109e+11
135,1.32319e+07,1.98051e+10
189,9.34293e+06,7.26577e+09
243,7.02567e+06,5.53649e+09
297,5.65904e+06,4.60549e+09
351,4.7906e+06,3.94758e+09
405,4.19405e+06,3.63013e+09
459,3.75523e+06,3.46381e+09
513,3.41177e+06,3.21665e+09
567,3.1278e+06,2.828e+09
621,2.88275e+06,2.39824e+09
675,2.66572e+06,2.04967e+09
729,2.47485e+06,1.82102e+09
783,2.31066e+06,1.67845e+09
837,2.17605e+06,1.56879e+09
891,2.07555e+06,1.47281e+09
945,2.01336e+06,1.39646e+09
999,1.99596e+06,1.32609e+09
1053,2.03018e+06,1.23484e+09
1107,2.12233e+06,1.11249e+09
1161,2.27758e+06,9.78196e+08
1215,2.50073e+06,8.57255e+08
1269,2.79701e+06,7.58001e+08
1323,3.17177e+06,6.72768e+08
1377,3.6306e+06,5.92933e+08
1431,4.18116e+06,5.16917e+08
1485,4.83226e+06,4.49115e+08
1539,5.59434e+06,3.91362e+08
1593,6.47746e+06,3.41708e+08
1647,7.49028e+06,2.97357e+08
1701,8.63895e+06,2.57203e+08
1755,9.92731e+06,2.22015e+08
1809,1.13596e+07,1.91993e+08
1863,1.29428e+07,1.66602e+08
1917,1.46881e+07,1.45012e+08
1971,1.6612e+07,1.26017e+08
2025,1.87351e+07,1.09319e+08
2079,2.10789e+07,9.49795e+07
2133,2.36608e+07,8.28938e+07
2187,2.64908e+07,7.26123e+07
2241,2.95668e+07,6.36301e+07
2295,3.28712e+07,5.58885e+07
2349,3.63676e+07,4.94712e+07
2403,3.99956e+07,4.42909e+07
2457,4.36571e+07,4.02268e+07
2511,4.71912e+07,3.70593e+07
2565,5.03311e+07,3.47687e+07
2619,5.26513e+07,3.35654e+07
2673,5.35189e+07,3.39684e+07
2727,5.21028e+07,3.69792e+07
2781,4.75384e+07,4.38996e+07
2835,3.93865e+07,5.56185e+07
2889,2.84485e+07,7.08768e+07
2943,1.76215e+07,8.42939e+07
2997,1.17533e+07,8.72463e+07
3051,1.52616e+07,7.43689e+07
3105,2.8258e+07,5.08344e+07
3159,4.50001e+07,2.8978e+07
3213,5.69588e+07,1.73509e+07
3267,5.72127e+07,1.83221e+07
3321,4.35726e+07,3.2394e+07
3375,2.28143e+07,5.35206e+07
3429,1.23251e+07,6.1788e+07
3483,2.49492e+07,4.25763e+07
3537,4.6555e+07,1.84151e+07
3591,4.8982e+07,1.73906e+07
3645,2.66467e+07,3.94161e+07
3699,1.23758e+07,5.13465e+07
3753,3.2367e+07,2.69972e+07
3807,4.57446e+07,1.38078e+07
3861,2.20017e+07,3.7034e+07
3915,1.61068e+07,4.0042e+07
3969,4.16282e+07,1.30742e+07
4023,2.45239e+07,3.01649e+07
4077,1.65117e+07,3.5417e+07
4131,3.95893e+07,1.18675e+07
4185,1.31375e+07,3.69718e+07
4239,3.2197e+07,1.62284e+07
4293,2.02802e+07,2.77039e+07
4347,2.55674e+07,2.03769e+07
4401,2.09464e+07,2.47637e+07
4455,2.69115e+07,1.72117e+07
4509,1.44933e+07,2.86401e+07
4563,3.24684e+07,1.04037e+07
4617,1.16885e+07,2.88892e+07
4671,2.26891e+07,1.8102e+07
4725,2.90382e+07,1.1032e+07
4779,1.29705e+07,2.48492e+07
4833,1.33013e+07,2.40241e+07
4887,2.48865e+07,1.27644e+07
4941,2.82261e+07,9.01805e+06
4995,2.31678e+07,1.2548e+07
5040,1.08627e+07,2.28476e+07
5049,1.72783e+07,1.70884e+07
5067,2.68926e+07,8.74804e+06
5103,1.38112e+07,1.93098e+07
5157,1.26089e+07,1.96914e+07
5211,1.3105e+07,1.85657e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/axionNumTilt15.txt <==
27,1.28303e+06,1.00507e+10
81,1.65181e+07,6.40191e+10
135,1.32248e+07,1.21687e+10
189,9.34093e+06,6.31053e+09
243,7.02555e+06,5.25978e+09
297,5.65825e+06,4.45025e+09
351,4.78604e+06,3.82246e+09
405,4.1886e+06,3.50235e+09
459,3.74882e+06,3.34956e+09
513,3.40286e+06,3.13571e+09
567,3.11611e+06,2.78489e+09
621,2.86794e+06,2.38372e+09
675,2.65015e+06,2.04741e+09
729,2.45879e+06,1.82358e+09
783,2.29343e+06,1.68158e+09
837,2.15843e+06,1.57021e+09
891,2.05889e+06,1.47072e+09
945,1.99919e+06,1.38796e+09
999,1.9841e+06,1.31256e+09
1053,2.01901e+06,1.22033e+09
1107,2.11027e+06,1.09965e+09
1161,2.26379e+06,9.66838e+08
1215,2.48414e+06,8.47959e+08
1269,2.7762e+06,7.5084e+08
1323,3.14473e+06,6.67373e+08
1377,3.59495e+06,5.88896e+08
1431,4.13394e+06,5.13954e+08
1485,4.76998e+06,4.46716e+08
1539,5.51246e+06,3.89084e+08
1593,6.37089e+06,3.39595e+08
1647,7.35373e+06,2.95331e+08
1701,8.46732e+06,2.55249e+08
1755,9.71697e+06,2.20073e+08
1809,1.11082e+07,1.90572e+08
1863,1.26488e+07,1.658e+08
1917,1.43502e+07,1.44355e+08
1971,1.62282e+07,1.25412e+08
2025,1.83016e+07,1.08929e+08
2079,2.05901e+07,9.48121e+07
2133,2.31095e+07,8.28839e+07
2187,2.5867e+07,7.24935e+07
2241,2.88558e+07,6.35087e+07
2295,3.20529e+07,5.58684e+07
2349,3.54155e+07,4.95549e+07
2403,3.88749e+07,4.44531e+07
2457,4.2324e+07,4.03987e+07
2511,4.55924e+07,3.72693e+07
2565,4.84111e+07,3.50989e+07
2619,5.03693e+07,3.4078e+07
2673,5.08821e+07,3.47712e+07
2727,4.92197e+07,3.80177e+07
2781,4.46878e+07,4.48889e+07
2835,3.70622e+07,5.57996e+07
2889,2.72657e+07,6.89932e+07
2943,1.79256e+07,7.9548e+07
2997,1.30339e+07,8.1246e+07
3051,1.61441e+07,7.08288e+07
3105,2.76838e+07,5.08852e+07
3159,4.31661e+07,2.97033e+07
3213,5.44658e+07,1.74539e+07
3267,5.44552e+07,1.87619e+07
3321,4.15579e+07,3.23287e+07
3375,2.28704e+07,5.09796e+07
3429,1.3724e+07,5.76706e+07
3483,2.46116e+07,4.17828e+07
3537,4.40203e+07,1.95633e+07
3591,4.64535e+07,1.77329e+07
3645,2.63135e+07,3.78377e+07
3699,1.3788e+07,4.77894e+07
3753,3.09165e+07,2.74123e+07
3807,4.30199e+07,1.47067e+07
3861,2.21766e+07,3.51803e+07
3915,1.69389e+07,3.76313e+07
3969,3.88059e+07,1.45598e+07
4023,2.42252e+07,2.88476e+07
4077,1.72504e+07,3.32609e+07
4131,3.67652e+07,1.32607e+07
4185,1.43945e+07,3.43041e+07
4239,3.02722e+07,1.69898e+07
4293,2.0212e+07,2.64132e+07
4347,2.46952e+07,2.01397e+07
4401,2.05681e+07,2.38371e+07
4455,2.57075e+07,1.7314e+07
4509,1.51502e+07,2.68162e+07
4563,2.9959e+07,1.17382e+07
4617,1.31225e+07,2.64451e+07
4671,2.14416e+07,1.817e+07
4725,2.70649e+07,1.18977e+07
4779,1.41996e+07,2.27424e+07
4833,1.37047e+07,2.26683e+07
4887,2.28412e+07,1.36419e+07
4941,2.60347e+07,1.0086e+07
4995,2.23834e+07,1.24136e+07
5040,1.22145e+07,2.081e+07
5049,1.7729e+07,1.58712e+07
5067,2.46297e+07,9.87044e+06
5103,1.48038e+07,1.76542e+07
5157,1.3727e+07,1.79552e+07
5211,1.41212e+07,1.69597e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/axionNumTilt16.txt <==
27,1.28306e+06,2.13484e+10
81,1.65184e+07,6.84283e+10
135,1.32189e+07,1.18358e+10
189,9.32876e+06,6.20529e+09
243,7.01418e+06,5.24762e+09
297,5.64822e+06,4.4171e+09
351,4.78321e+06,3.79561e+09
405,4.18743e+06,3.49157e+09
459,3.74842e+06,3.34042e+09
513,3.40448e+06,3.13387e+09
567,3.11598e+06,2.7994e+09
621,2.8648e+06,2.40191e+09
675,2.64271e+06,2.06445e+09
729,2.44764e+06,1.84073e+09
783,2.28133e+06,1.69624e+09
837,2.14651e+06,1.58159e+09
891,2.04717e+06,1.47957e+09
945,1.98722e+06,1.39526e+09
999,1.97177e+06,1.31886e+09
1053,2.00644e+06,1.22597e+09
1107,2.09748e+06,1.10568e+09
1161,2.2516e+06,9.72714e+08
1215,2.47375e+06,8.52107e+08
1269,2.76762e+06,7.53485e+08
1323,3.13782e+06,6.69094e+08
1377,3.59033e+06,5.89244e+08
1431,4.13227e+06,5.13131e+08
1485,4.77244e+06,4.44756e+08
1539,5.52016e+06,3.86555e+08
1593,6.38462e+06,3.36815e+08
1647,7.37427e+06,2.9248e+08
1701,8.49551e+06,2.52304e+08
1755,9.75236e+06,2.17324e+08
1809,1.11484e+07,1.87904e+08
1863,1.26894e+07,1.6363e+08
1917,1.43859e+07,1.42983e+08
1971,1.62531e+07,1.24822e+08
2025,1.83092e+07,1.08673e+08
2079,2.05711e+07,9.46583e+07
2133,2.30495e+07,8.26274e+07
2187,2.57435e+07,7.23638e+07
2241,2.86371e+07,6.34612e+07
2295,3.16952e+07,5.5973e+07
2349,3.48602e+07,4.9832e+07
2403,3.80447e+07,4.49829e+07
2457,4.11177e+07,4.12541e+07
2511,4.38842e+07,3.84483e+07
2565,4.60558e+07,3.64906e+07
2619,4.7217e+07,3.57115e+07
2673,4.68146e+07,3.66478e+07
2727,4.42179e+07,4.00785e+07
2781,3.8926e+07,4.67994e+07
2835,3.09914e+07,5.68887e+07
2889,2.16232e+07,6.82868e+07
2943,1.36023e+07,7.60982e+07
2997,1.07513e+07,7.43422e+07
3051,1.5878e+07,6.07539e+07
3105,2.80825e+07,4.03885e+07
3159,4.19614e+07,2.27151e+07
3213,5.01472e+07,1.50564e+07
3267,4.73866e+07,1.90507e+07
3321,3.36216e+07,3.29907e+07
3375,1.67093e+07,4.95045e+07
3429,1.13275e+07,5.19333e+07
3483,2.46919e+07,3.33178e+07
3537,4.18309e+07,1.45004e+07
3591,3.99727e+07,1.74291e+07
3645,1.95961e+07,3.7335e+07
3699,1.15254e+07,4.26966e+07
3753,3.05412e+07,2.05376e+07
3807,3.79581e+07,1.32288e+07
3861,1.61591e+07,3.44182e+07
3915,1.60333e+07,3.1764e+07
3969,3.61394e+07,1.09248e+07
4023,1.82095e+07,2.84915e+07
4077,1.63984e+07,2.7847e+07
4131,3.30136e+07,1.10871e+07
4185,1.0307e+07,3.23751e+07
4239,2.92407e+07,1.22531e+07
4293,1.49835e+07,2.58681e+07
4347,2.41307e+07,1.51963e+07
4401,1.55112e+07,2.33665e+07
4455,2.49563e+07,1.28249e+07
4509,1.0873e+07,2.57683e+07
4563,2.78492e+07,8.77966e+06
4617,1.13302e+07,2.32517e+07
4671,1.70412e+07,1.75329e+07
4725,2.55706e+07,8.70961e+06
4779,1.28027e+07,1.9515e+07
4833,1.00288e+07,2.15932e+07
4887,1.92112e+07,1.26524e+07
4941,2.39516e+07,7.80043e+06
4995,2.12924e+07,9.37015e+06
5040,1.04822e+07,1.83431e+07
5049,1.67389e+07,1.27875e+07
5067,2.20832e+07,8.18919e+06
5103,1.36252e+07,1.48497e+07
5157,1.24293e+07,1.53242e+07
5211,1.29084e+07,1.43465e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/axionNumTilt17.txt <==
27,1.28301e+06,2.08903e+10
81,1.65154e+07,9.40231e+10
135,1.32289e+07,1.28304e+10
189,9.34264e+06,6.23939e+09
243,7.03056e+06,5.27697e+09
297,5.66045e+06,4.43164e+09
351,4.79131e+06,3.80537e+09
405,4.19599e+06,3.49413e+09
459,3.75925e+06,3.33598e+09
513,3.4141e+06,3.13059e+09
567,3.12592e+06,2.79317e+09
621,2.87625e+06,2.39287e+09
675,2.65403e+06,2.05733e+09
729,2.45799e+06,1.83542e+09
783,2.28968e+06,1.69415e+09
837,2.15252e+06,1.58124e+09
891,2.05045e+06,1.47972e+09
945,1.98817e+06,1.39462e+09
999,1.97079e+06,1.31633e+09
1053,2.00382e+06,1.22154e+09
1107,2.0934e+06,1.10019e+09
1161,2.2453e+06,9.67585e+08
1215,2.46375e+06,8.48458e+08
1269,2.7531e+06,7.51612e+08
1323,3.11866e+06,6.69244e+08
1377,3.56748e+06,5.90802e+08
1431,4.10647e+06,5.16721e+08
1485,4.74531e+06,4.49884e+08
1539,5.49456e+06,3.9144e+08
1593,6.36375e+06,3.40728e+08
1647,7.36103e+06,2.95713e+08
1701,8.49276e+06,2.55347e+08
1755,9.764e+06,2.19939e+08
1809,1.11802e+07,1.90117e+08
1863,1.27498e+07,1.65018e+08
1917,1.44852e+07,1.4348e+08
1971,1.64034e+07,1.24684e+08
2025,1.85258e+07,1.08306e+08
2079,2.0874e+07,9.43276e+07
2133,2.34658e+07,8.25433e+07
2187,2.63114e+07,7.24312e+07
2241,2.94099e+07,6.35855e+07
2295,3.27441e+07,5.58564e+07
2349,3.6277e+07,4.93624e+07
2403,3.99451e+07,4.40701e+07
2457,4.36454e+07,3.99079e+07
2511,4.721e+07,3.67126e+07
2565,5.03646e+07,3.44569e+07
2619,5.26751e+07,3.33249e+07
2673,5.35e+07,3.38289e+07
2727,5.19972e+07,3.69151e+07
2781,4.72889e+07,4.39221e+07
2835,3.89257e+07,5.57672e+07
2889,2.77174e+07,7.12018e+07
2943,1.6614e+07,8.48737e+07
2997,1.06117e+07,8.79501e+07
3051,1.43513e+07,7.45575e+07
3105,2.79984e+07,4.96474e+07
3159,4.53974e+07,2.64874e+07
3213,5.7368e+07,1.49731e+07
3267,5.69092e+07,1.74254e+07
3321,4.25197e+07,3.23862e+07
3375,2.13496e+07,5.3843e+07
3429,1.08787e+07,6.22869e+07
3483,2.43169e+07,4.20638e+07
3537,4.68761e+07,1.65742e+07
3591,4.89578e+07,1.60783e+07
3645,2.54928e+07,3.94114e+07
3699,1.09286e+07,5.17085e+07
3753,3.20828e+07,2.60476e+07
3807,4.5927e+07,1.24292e+07
3861,2.09817e+07,3.69206e+07
3915,1.49631e+07,4.00894e+07
3969,4.1811e+07,1.16849e+07
4023,2.38284e+07,2.97686e+07
4077,1.54515e+07,3.54249e+07
4131,3.97559e+07,1.06187e+07
4185,1.20386e+07,3.70427e+07
4239,3.20132e+07,1.52916e+07
4293,1.9661e+07,2.73282e+07
4347,2.50284e+07,1.98823e+07
4401,2.04846e+07,2.42444e+07
4455,2.64606e+07,1.66892e+07
4509,1.37828e+07,2.8372e+07
4563,3.24328e+07,9.51029e+06
4617,1.06373e+07,2.90148e+07
4671,2.25509e+07,1.73508e+07
4725,2.87543e+07,1.04677e+07
4779,1.20127e+07,2.4888e+07
4833,1.28327e+07,2.36543e+07
4887,2.4854e+07,1.20185e+07
4941,2.80263e+07,8.43021e+06
4995,2.26044e+07,1.23183e+07
5040,1.00776e+07,2.28129e+07
5049,1.65145e+07,1.70301e+07
5067,2.67619e+07,8.14257e+06
5103,1.3017e+07,1.93098e+07
5157,1.1833e+07,1.9688e+07
5211,1.23378e+07,1.85618e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/axionNumTilt18.txt <==
27,1.28296e+06,1.89896e+10
81,1.65164e+07,9.56917e+10
135,1.32275e+07,1.48045e+10
189,9.34072e+06,6.41031e+09
243,7.02788e+06,5.29392e+09
297,5.66279e+06,4.42036e+09
351,4.79498e+06,3.79897e+09
405,4.19755e+06,3.50049e+09
459,3.75503e+06,3.34737e+09
513,3.40647e+06,3.13811e+09
567,3.11776e+06,2.79248e+09
621,2.86797e+06,2.39265e+09
675,2.64767e+06,2.05496e+09
729,2.45414e+06,1.83199e+09
783,2.28713e+06,1.69037e+09
837,2.15104e+06,1.57665e+09
891,2.05073e+06,1.47483e+09
945,1.99073e+06,1.38854e+09
999,1.97499e+06,1.31094e+09
1053,2.00885e+06,1.21781e+09
1107,2.09814e+06,1.09803e+09
1161,2.2486e+06,9.67991e+08
1215,2.46497e+06,8.51445e+08
1269,2.75181e+06,7.56172e+08
1323,3.1146e+06,6.73908e+08
1377,3.55953e+06,5.95605e+08
1431,4.09426e+06,5.20225e+08
1485,4.72816e+06,4.51728e+08
1539,5.47133e+06,3.92322e+08
1593,6.33335e+06,3.40759e+08
1647,7.32193e+06,2.94953e+08
1701,8.44269e+06,2.54698e+08
1755,9.7004e+06,2.19934e+08
1809,1.11009e+07,1.90612e+08
1863,1.26526e+07,1.65847e+08
1917,1.43669e+07,1.4435e+08
1971,1.62584e+07,1.25495e+08
2025,1.83447e+07,1.09049e+08
2079,2.06434e+07,9.49235e+07
2133,2.3167e+07,8.2913e+07
2187,2.59179e+07,7.27159e+07
2241,2.88834e+07,6.38443e+07
2295,3.20315e+07,5.61737e+07
2349,3.53063e+07,4.98396e+07
2403,3.86209e+07,4.48011e+07
2457,4.18424e+07,4.08984e+07
2511,4.47643e+07,3.79627e+07
2565,4.70699e+07,3.60066e+07
2619,4.8296e+07,3.52615e+07
2673,4.78172e+07,3.63168e+07
2727,4.49098e+07,4.01233e+07
2781,3.89958e+07,4.76823e+07
2835,3.01572e+07,5.91095e+07
2889,1.98687e+07,7.1868e+07
2943,1.14563e+07,7.97284e+07
2997,9.26297e+06,7.55688e+07
3051,1.59381e+07,5.81636e+07
3105,2.95043e+07,3.5793e+07
3159,4.35541e+07,1.94292e+07
3213,5.08957e+07,1.3889e+07
3267,4.69274e+07,1.91884e+07
3321,3.1836e+07,3.43791e+07
3375,1.41191e+07,5.1854e+07
3429,9.87909e+06,5.25119e+07
3483,2.57436e+07,3.02832e+07
3537,4.33097e+07,1.18407e+07
3591,3.93985e+07,1.7406e+07
3645,1.70743e+07,3.91689e+07
3699,1.01104e+07,4.31531e+07
3753,3.20179e+07,1.75678e+07
3807,3.81031e+07,1.23044e+07
3861,1.36511e+07,3.61136e+07
3915,1.56755e+07,3.09742e+07
3969,3.7386e+07,8.69109e+06
4023,1.60588e+07,2.98241e+07
4077,1.60896e+07,2.70807e+07
4131,3.36945e+07,9.54053e+06
4185,8.01448e+06,3.37951e+07
4239,3.05414e+07,9.99979e+06
4293,1.30561e+07,2.69295e+07
4347,2.49488e+07,1.34591e+07
4401,1.38702e+07,2.41687e+07
4455,2.58926e+07,1.10546e+07
4509,8.92237e+06,2.68767e+07
4563,2.89408e+07,7.0221e+06
4617,1.01042e+07,2.36696e+07
4671,1.61689e+07,1.76732e+07
4725,2.66569e+07,7.01627e+06
4779,1.19375e+07,1.96167e+07
4833,8.38959e+06,2.24626e+07
4887,1.91632e+07,1.21179e+07
4941,2.49448e+07,6.31568e+06
4995,2.19779e+07,8.19146e+06
5040,9.24356e+06,1.88458e+07
5049,1.66382e+07,1.22875e+07
5067,2.28932e+07,6.93753e+06
5103,1.29774e+07,1.48543e+07
5157,1.15626e+07,1.55201e+07
5211,1.21396e+07,1.44752e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/axionNumTilt19.txt <==
27,1.28305e+06,2.7574e+10
81,1.65216e+07,8.98286e+10
135,1.32293e+07,1.20422e+10
189,9.34287e+06,6.21445e+09
243,7.0292e+06,5.26038e+09
297,5.66504e+06,4.43292e+09
351,4.79381e+06,3.81156e+09
405,4.19284e+06,3.50983e+09
459,3.74716e+06,3.35448e+09
513,3.39695e+06,3.14095e+09
567,3.1073e+06,2.79654e+09
621,2.85777e+06,2.39208e+09
675,2.63948e+06,2.05113e+09
729,2.44953e+06,1.82206e+09
783,2.28686e+06,1.67561e+09
837,2.15469e+06,1.56045e+09
891,2.05637e+06,1.46199e+09
945,1.99683e+06,1.38297e+09
999,1.98099e+06,1.31269e+09
1053,2.0148e+06,1.22399e+09
1107,2.1049e+06,1.10528e+09
1161,2.25662e+06,9.74922e+08
1215,2.47604e+06,8.56113e+08
1269,2.76766e+06,7.5829e+08
1323,3.13603e+06,6.7458e+08
1377,3.58681e+06,5.9641e+08
1431,4.12823e+06,5.21037e+08
1485,4.76963e+06,4.51555e+08
1539,5.52049e+06,3.91178e+08
1593,6.39016e+06,3.39064e+08
1647,7.38618e+06,2.93148e+08
1701,8.51393e+06,2.52827e+08
1755,9.77805e+06,2.17946e+08
1809,1.11831e+07,1.88831e+08
1863,1.27358e+07,1.64499e+08
1917,1.44463e+07,1.43512e+08
1971,1.63287e+07,1.25084e+08
2025,1.84002e+07,1.08778e+08
2079,2.06768e+07,9.47849e+07
2133,2.3168e+07,8.29625e+07
2187,2.58726e+07,7.292e+07
2241,2.87732e+07,6.42397e+07
2295,3.18313e+07,5.67703e+07
2349,3.49815e+07,5.05788e+07
2403,3.81234e+07,4.56514e+07
2457,4.11075e+07,4.18634e+07
2511,4.37143e+07,3.9047e+07
2565,4.56274e+07,3.72484e+07
2619,4.64077e+07,3.67e+07
2673,4.54952e+07,3.79328e+07
2727,4.2292e+07,4.17943e+07
2781,3.64086e+07,4.90022e+07
2835,2.8126e+07,5.92443e+07
2889,1.89694e+07,6.97985e+07
2943,1.1933e+07,7.52984e+07
2997,1.06177e+07,7.05096e+07
3051,1.70396e+07,5.50699e+07
3105,2.9393e+07,3.54091e+07
3159,4.20717e+07,2.03653e+07
3213,4.84506e+07,1.50329e+07
3267,4.41938e+07,2.03174e+07
3321,2.99849e+07,3.45361e+07
3375,1.43377e+07,4.95048e+07
3429,1.14256e+07,4.88317e+07
3483,2.58776e+07,2.91986e+07
3537,4.11067e+07,1.30992e+07
3591,3.67909e+07,1.85359e+07
3645,1.67826e+07,3.78473e+07
3699,1.16922e+07,3.99355e+07
3753,3.10783e+07,1.76723e+07
3807,3.54079e+07,1.37078e+07
3861,1.37754e+07,3.46066e+07
3915,1.67797e+07,2.87155e+07
3969,3.48874e+07,1.01897e+07
4023,1.56471e+07,2.89727e+07
4077,1.70781e+07,2.50593e+07
4131,3.10736e+07,1.10903e+07
4185,9.21254e+06,3.14798e+07
4239,2.90119e+07,1.06674e+07
4293,1.28998e+07,2.60242e+07
4347,2.44027e+07,1.31837e+07
4401,1.34323e+07,2.35917e+07
4455,2.49998e+07,1.112e+07
4509,9.50683e+06,2.53845e+07
4563,2.67268e+07,8.30742e+06
4617,1.15496e+07,2.14651e+07
4671,1.49869e+07,1.79195e+07
4725,2.49459e+07,7.8399e+06
4779,1.31719e+07,1.77341e+07
4833,8.79824e+06,2.12964e+07
4887,1.73015e+07,1.30285e+07
4941,2.29395e+07,7.39715e+06
4995,2.12792e+07,8.14169e+06
5040,1.05932e+07,1.69866e+07
5049,1.70915e+07,1.12464e+07
5067,2.07879e+07,8.08645e+06
5103,1.39671e+07,1.33596e+07
5157,1.26894e+07,1.39264e+07
5211,1.31727e+07,1.29934e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/axionNumTilt20.txt <==
27,1.28294e+06,4.98045e+09
81,1.65182e+07,3.07122e+10
135,1.32346e+07,9.65625e+09
189,9.34862e+06,6.26097e+09
243,7.02595e+06,5.2581e+09
297,5.65684e+06,4.40834e+09
351,4.78671e+06,3.79228e+09
405,4.19036e+06,3.489e+09
459,3.75033e+06,3.33394e+09
513,3.40274e+06,3.11778e+09
567,3.11326e+06,2.77094e+09
621,2.86363e+06,2.36919e+09
675,2.64431e+06,2.03499e+09
729,2.45179e+06,1.81498e+09
783,2.28783e+06,1.67212e+09
837,2.15426e+06,1.55816e+09
891,2.05481e+06,1.45728e+09
945,1.99378e+06,1.37409e+09
999,1.97632e+06,1.29935e+09
1053,2.00839e+06,1.20833e+09
1107,2.09646e+06,1.0893e+09
1161,2.24556e+06,9.59718e+08
1215,2.46042e+06,8.43062e+08
1269,2.7452e+06,7.47318e+08
1323,3.10432e+06,6.64178e+08
1377,3.54246e+06,5.85749e+08
1431,4.0664e+06,5.10924e+08
1485,4.68427e+06,4.43216e+08
1539,5.40489e+06,3.84423e+08
1593,6.23607e+06,3.33764e+08
1647,7.18425e+06,2.89215e+08
1701,8.25409e+06,2.49985e+08
1755,9.4498e+06,2.16246e+08
1809,1.07762e+07,1.87795e+08
1863,1.22406e+07,1.63946e+08
1917,1.38552e+07,1.43151e+08
1971,1.56371e+07,1.24595e+08
2025,1.76084e+07,1.08432e+08
2079,1.97934e+07,9.45148e+07
2133,2.2215e+07,8.26011e+07
2187,2.48913e+07,7.23204e+07
2241,2.78339e+07,6.33435e+07
2295,3.10474e+07,5.54613e+07
2349,3.45282e+07,4.88532e+07
2403,3.82617e+07,4.33804e+07
2457,4.22133e+07,3.88291e+07
2511,4.63079e+07,3.51755e+07
2565,5.03905e+07,3.24294e+07
2619,5.41661e+07,3.06374e+07
2673,5.71183e+07,3.01172e+07
2727,5.84304e+07,3.15691e+07
2781,5.69885e+07,3.63423e+07
2835,5.16295e+07,4.62558e+07
2889,4.18577e+07,6.22712e+07
2943,2.90843e+07,8.19235e+07
2997,1.77323e+07,9.70607e+07
3051,1.44255e+07,9.6476e+07
3105,2.37361e+07,7.57864e+07
3159,4.28639e+07,4.55065e+07
3213,6.16354e+07,2.30305e+07
3267,6.92551e+07,1.70917e+07
3321,6.03533e+07,2.70902e+07
3375,3.78759e+07,5.04937e+07
3429,1.75759e+07,7.13556e+07
3483,2.1283e+07,6.24838e+07
3537,4.70739e+07,3.01249e+07
3591,6.11867e+07,1.64791e+07
3645,4.24788e+07,3.58737e+07
3699,1.68418e+07,6.03741e+07
3753,2.91055e+07,4.3509e+07
3807,5.47054e+07,1.59303e+07
3861,3.64576e+07,3.44456e+07
3915,1.58589e+07,5.29367e+07
3969,4.41816e+07,2.13057e+07
4023,3.88902e+07,2.69648e+07
4077,1.58994e+07,4.77317e+07
4131,4.56692e+07,1.60646e+07
4185,2.30187e+07,3.78243e+07
4239,3.06159e+07,2.79606e+07
4293,3.31009e+07,2.51947e+07
4347,2.30396e+07,3.27023e+07
4401,3.33145e+07,2.22979e+07
4455,2.47588e+07,2.86021e+07
4509,2.52255e+07,2.75174e+07
4563,3.41769e+07,1.74165e+07
4617,1.45453e+07,3.49973e+07
4671,3.32897e+07,1.65613e+07
4725,2.88245e+07,1.92986e+07
4779,1.43329e+07,3.16662e+07
4833,2.29722e+07,2.30608e+07
4887,3.27855e+07,1.3105e+07
4941,2.9814e+07,1.48481e+07
4995,2.17466e+07,2.08495e+07
5040,1.41492e+07,2.70484e+07
5049,1.6482e+07,2.47682e+07
5067,3.01959e+07,1.26707e+07
5103,1.44911e+07,2.55097e+07
5157,1.41032e+07,2.50559e+07
5211,1.424e+07,2.40432e+07


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/runParamsTilt17.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/runParamsTilt18.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/runParamsTilt19.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/runParamsTilt20.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 1536
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 270
t_max: 5219


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/seedTilt11.txt <==
-1308284976 -464098662 -1079054946 1592380558 Thread: 40 
-1308284976 -464098662 -1079054946 1592380558 Thread: 0 
-1308284976 -464098662 -1079054946 1592380558 Thread: 28 
-1308284976 -464098662 -1079054946 1592380558 Thread: 26 
-1308284976 -464098662 -1079054946 1592380558 Thread: 30 
-1308284976 -464098662 -1079054946 1592380558 Thread: 9 
-1308284976 -464098662 -1079054946 1592380558 Thread: 3 
-1308284976 -464098662 -1079054946 1592380558 Thread: 18 
-1308284976 -464098662 -1079054946 1592380558 Thread: 38 
-1308284976 -464098662 -1079054946 1592380558 Thread: 59 
-1308284976 -464098662 -1079054946 1592380558 Thread: 62 
-1308284976 -464098662 -1079054946 1592380558 Thread: 56 
-1308284976 -464098662 -1079054946 1592380558 Thread: 37 
-1308284976 -464098662 -1079054946 1592380558 Thread: 42 
-1308284976 -464098662 -1079054946 1592380558 Thread: 24 
-1308284976 -464098662 -1079054946 1592380558 Thread: 23 
-1308284976 -464098662 -1079054946 1592380558 Thread: 49 
-1308284976 -464098662 -1079054946 1592380558 Thread: 33 
-1308284976 -464098662 -1079054946 1592380558 Thread: 1 
-1308284976 -464098662 -1079054946 1592380558 Thread: 34 
-1308284976 -464098662 -1079054946 1592380558 Thread: 10 
-1308284976 -464098662 -1079054946 1592380558 Thread: 36 
-1308284976 -464098662 -1079054946 1592380558 Thread: 8 
-1308284976 -464098662 -1079054946 1592380558 Thread: 15 
-1308284976 -464098662 -1079054946 1592380558 Thread: 5 
-1308284976 -464098662 -1079054946 1592380558 Thread: 41 
-1308284976 -464098662 -1079054946 1592380558 Thread: 43 
-1308284976 -464098662 -1079054946 1592380558 Thread: 35 
-1308284976 -464098662 -1079054946 1592380558 Thread: 51 
-1308284976 -464098662 -1079054946 1592380558 Thread: 14 
-1308284976 -464098662 -1079054946 1592380558 Thread: 57 
-1308284976 -464098662 -1079054946 1592380558 Thread: 6 
-1308284976 -464098662 -1079054946 1592380558 Thread: 50 
-1308284976 -464098662 -1079054946 1592380558 Thread: 13 
-1308284976 -464098662 -1079054946 1592380558 Thread: 21 
-1308284976 -464098662 -1079054946 1592380558 Thread: 54 
-1308284976 -464098662 -1079054946 1592380558 Thread: 16 
-1308284976 -464098662 -1079054946 1592380558 Thread: 47 
-1308284976 -464098662 -1079054946 1592380558 Thread: 11 
-1308284976 -464098662 -1079054946 1592380558 Thread: 7 
-1308284976 -464098662 -1079054946 1592380558 Thread: 4 
-1308284976 -464098662 -1079054946 1592380558 Thread: 22 
-1308284976 -464098662 -1079054946 1592380558 Thread: 19 
-1308284976 -464098662 -1079054946 1592380558 Thread: 12 
-1308284976 -464098662 -1079054946 1592380558 Thread: 29 
-1308284976 -464098662 -1079054946 1592380558 Thread: 25 
-1308284976 -464098662 -1079054946 1592380558 Thread: 27 
-1308284976 -464098662 -1079054946 1592380558 Thread: 31 
-1308284976 -464098662 -1079054946 1592380558 Thread: 2 
-1308284976 -464098662 -1079054946 1592380558 Thread: 52 
-1308284976 -464098662 -1079054946 1592380558 Thread: 53 
-1308284976 -464098662 -1079054946 1592380558 Thread: 45 
-1308284976 -464098662 -1079054946 1592380558 Thread: 60 
-1308284976 -464098662 -1079054946 1592380558 Thread: 63 
-1308284976 -464098662 -1079054946 1592380558 Thread: 55 
-1308284976 -464098662 -1079054946 1592380558 Thread: 58 
-1308284976 -464098662 -1079054946 1592380558 Thread: 17 
-1308284976 -464098662 -1079054946 1592380558 Thread: 48 
-1308284976 -464098662 -1079054946 1592380558 Thread: 46 
-1308284976 -464098662 -1079054946 1592380558 Thread: 44 
-1308284976 -464098662 -1079054946 1592380558 Thread: 39 
-1308284976 -464098662 -1079054946 1592380558 Thread: 32 
-1308284976 -464098662 -1079054946 1592380558 Thread: 61 
-1308284976 -464098662 -1079054946 1592380558 Thread: 20 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/seedTilt12.txt <==
-782647026 101923562 1151538180 1660759909 Thread: 0 
-782647026 101923562 1151538180 1660759909 Thread: 26 
-782647026 101923562 1151538180 1660759909 Thread: 59 
-782647026 101923562 1151538180 1660759909 Thread: 44 
-782647026 101923562 1151538180 1660759909 Thread: 42 
-782647026 101923562 1151538180 1660759909 Thread: 29 
-782647026 101923562 1151538180 1660759909 Thread: 33 
-782647026 101923562 1151538180 1660759909 Thread: 17 
-782647026 101923562 1151538180 1660759909 Thread: 56 
-782647026 101923562 1151538180 1660759909 Thread: 46 
-782647026 101923562 1151538180 1660759909 Thread: 61 
-782647026 101923562 1151538180 1660759909 Thread: 15 
-782647026 101923562 1151538180 1660759909 Thread: 3 
-782647026 101923562 1151538180 1660759909 Thread: 6 
-782647026 101923562 1151538180 1660759909 Thread: 47 
-782647026 101923562 1151538180 1660759909 Thread: 51 
-782647026 101923562 1151538180 1660759909 Thread: 19 
-782647026 101923562 1151538180 1660759909 Thread: 7 
-782647026 101923562 1151538180 1660759909 Thread: 8 
-782647026 101923562 1151538180 1660759909 Thread: 4 
-782647026 101923562 1151538180 1660759909 Thread: 50 
-782647026 101923562 1151538180 1660759909 Thread: 55 
-782647026 101923562 1151538180 1660759909 Thread: 18 
-782647026 101923562 1151538180 1660759909 Thread: 10 
-782647026 101923562 1151538180 1660759909 Thread: 35 
-782647026 101923562 1151538180 1660759909 Thread: 24 
-782647026 101923562 1151538180 1660759909 Thread: 32 
-782647026 101923562 1151538180 1660759909 Thread: 23 
-782647026 101923562 1151538180 1660759909 Thread: 53 
-782647026 101923562 1151538180 1660759909 Thread: 58 
-782647026 101923562 1151538180 1660759909 Thread: 43 
-782647026 101923562 1151538180 1660759909 Thread: 9 
-782647026 101923562 1151538180 1660759909 Thread: 28 
-782647026 101923562 1151538180 1660759909 Thread: 60 
-782647026 101923562 1151538180 1660759909 Thread: 31 
-782647026 101923562 1151538180 1660759909 Thread: 38 
-782647026 101923562 1151538180 1660759909 Thread: 62 
-782647026 101923562 1151538180 1660759909 Thread: 2 
-782647026 101923562 1151538180 1660759909 Thread: 48 
-782647026 101923562 1151538180 1660759909 Thread: 14 
-782647026 101923562 1151538180 1660759909 Thread: 54 
-782647026 101923562 1151538180 1660759909 Thread: 16 
-782647026 101923562 1151538180 1660759909 Thread: 41 
-782647026 101923562 1151538180 1660759909 Thread: 30 
-782647026 101923562 1151538180 1660759909 Thread: 45 
-782647026 101923562 1151538180 1660759909 Thread: 1 
-782647026 101923562 1151538180 1660759909 Thread: 39 
-782647026 101923562 1151538180 1660759909 Thread: 37 
-782647026 101923562 1151538180 1660759909 Thread: 12 
-782647026 101923562 1151538180 1660759909 Thread: 36 
-782647026 101923562 1151538180 1660759909 Thread: 25 
-782647026 101923562 1151538180 1660759909 Thread: 34 
-782647026 101923562 1151538180 1660759909 Thread: 13 
-782647026 101923562 1151538180 1660759909 Thread: 49 
-782647026 101923562 1151538180 1660759909 Thread: 22 
-782647026 101923562 1151538180 1660759909 Thread: 27 
-782647026 101923562 1151538180 1660759909 Thread: 52 
-782647026 101923562 1151538180 1660759909 Thread: 40 
-782647026 101923562 1151538180 1660759909 Thread: 11 
-782647026 101923562 1151538180 1660759909 Thread: 21 
-782647026 101923562 1151538180 1660759909 Thread: 57 
-782647026 101923562 1151538180 1660759909 Thread: 20 
-782647026 101923562 1151538180 1660759909 Thread: 5 
-782647026 101923562 1151538180 1660759909 Thread: 63 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/seedTilt13.txt <==
-1408760540 761852188 108932937 -482108542 Thread: 25 
-1408760540 761852188 108932937 -482108542 Thread: 11 
-1408760540 761852188 108932937 -482108542 Thread: 5 
-1408760540 761852188 108932937 -482108542 Thread: 58 
-1408760540 761852188 108932937 -482108542 Thread: 12 
-1408760540 761852188 108932937 -482108542 Thread: 47 
-1408760540 761852188 108932937 -482108542 Thread: 42 
-1408760540 761852188 108932937 -482108542 Thread: 45 
-1408760540 761852188 108932937 -482108542 Thread: 15 
-1408760540 761852188 108932937 -482108542 Thread: 28 
-1408760540 761852188 108932937 -482108542 Thread: 46 
-1408760540 761852188 108932937 -482108542 Thread: 37 
-1408760540 761852188 108932937 -482108542 Thread: 36 
-1408760540 761852188 108932937 -482108542 Thread: 41 
-1408760540 761852188 108932937 -482108542 Thread: 24 
-1408760540 761852188 108932937 -482108542 Thread: 26 
-1408760540 761852188 108932937 -482108542 Thread: 30 
-1408760540 761852188 108932937 -482108542 Thread: 56 
-1408760540 761852188 108932937 -482108542 Thread: 8 
-1408760540 761852188 108932937 -482108542 Thread: 9 
-1408760540 761852188 108932937 -482108542 Thread: 51 
-1408760540 761852188 108932937 -482108542 Thread: 62 
-1408760540 761852188 108932937 -482108542 Thread: 17 
-1408760540 761852188 108932937 -482108542 Thread: 16 
-1408760540 761852188 108932937 -482108542 Thread: 38 
-1408760540 761852188 108932937 -482108542 Thread: 34 
-1408760540 761852188 108932937 -482108542 Thread: 60 
-1408760540 761852188 108932937 -482108542 Thread: 49 
-1408760540 761852188 108932937 -482108542 Thread: 61 
-1408760540 761852188 108932937 -482108542 Thread: 50 
-1408760540 761852188 108932937 -482108542 Thread: 14 
-1408760540 761852188 108932937 -482108542 Thread: 4 
-1408760540 761852188 108932937 -482108542 Thread: 3 
-1408760540 761852188 108932937 -482108542 Thread: 0 
-1408760540 761852188 108932937 -482108542 Thread: 57 
-1408760540 761852188 108932937 -482108542 Thread: 53 
-1408760540 761852188 108932937 -482108542 Thread: 13 
-1408760540 761852188 108932937 -482108542 Thread: 54 
-1408760540 761852188 108932937 -482108542 Thread: 39 
-1408760540 761852188 108932937 -482108542 Thread: 44 
-1408760540 761852188 108932937 -482108542 Thread: 2 
-1408760540 761852188 108932937 -482108542 Thread: 10 
-1408760540 761852188 108932937 -482108542 Thread: 19 
-1408760540 761852188 108932937 -482108542 Thread: 40 
-1408760540 761852188 108932937 -482108542 Thread: 48 
-1408760540 761852188 108932937 -482108542 Thread: 18 
-1408760540 761852188 108932937 -482108542 Thread: 55 
-1408760540 761852188 108932937 -482108542 Thread: 59 
-1408760540 761852188 108932937 -482108542 Thread: 7 
-1408760540 761852188 108932937 -482108542 Thread: 27 
-1408760540 761852188 108932937 -482108542 Thread: 22 
-1408760540 761852188 108932937 -482108542 Thread: 29 
-1408760540 761852188 108932937 -482108542 Thread: 32 
-1408760540 761852188 108932937 -482108542 Thread: 21 
-1408760540 761852188 108932937 -482108542 Thread: 1 
-1408760540 761852188 108932937 -482108542 Thread: 63 
-1408760540 761852188 108932937 -482108542 Thread: 43 
-1408760540 761852188 108932937 -482108542 Thread: 20 
-1408760540 761852188 108932937 -482108542 Thread: 6 
-1408760540 761852188 108932937 -482108542 Thread: 33 
-1408760540 761852188 108932937 -482108542 Thread: 52 
-1408760540 761852188 108932937 -482108542 Thread: 31 
-1408760540 761852188 108932937 -482108542 Thread: 23 
-1408760540 761852188 108932937 -482108542 Thread: 35 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/seedTilt14.txt <==
212618920 631095803 -1253401774 2099605875 Thread: 0 
212618920 631095803 -1253401774 2099605875 Thread: 9 
212618920 631095803 -1253401774 2099605875 Thread: 58 
212618920 631095803 -1253401774 2099605875 Thread: 37 
212618920 631095803 -1253401774 2099605875 Thread: 28 
212618920 631095803 -1253401774 2099605875 Thread: 55 
212618920 631095803 -1253401774 2099605875 Thread: 54 
212618920 631095803 -1253401774 2099605875 Thread: 13 
212618920 631095803 -1253401774 2099605875 Thread: 12 
212618920 631095803 -1253401774 2099605875 Thread: 1 
212618920 631095803 -1253401774 2099605875 Thread: 56 
212618920 631095803 -1253401774 2099605875 Thread: 42 
212618920 631095803 -1253401774 2099605875 Thread: 61 
212618920 631095803 -1253401774 2099605875 Thread: 51 
212618920 631095803 -1253401774 2099605875 Thread: 8 
212618920 631095803 -1253401774 2099605875 Thread: 10 
212618920 631095803 -1253401774 2099605875 Thread: 41 
212618920 631095803 -1253401774 2099605875 Thread: 21 
212618920 631095803 -1253401774 2099605875 Thread: 22 
212618920 631095803 -1253401774 2099605875 Thread: 24 
212618920 631095803 -1253401774 2099605875 Thread: 59 
212618920 631095803 -1253401774 2099605875 Thread: 5 
212618920 631095803 -1253401774 2099605875 Thread: 2 
212618920 631095803 -1253401774 2099605875 Thread: 30 
212618920 631095803 -1253401774 2099605875 Thread: 49 
212618920 631095803 -1253401774 2099605875 Thread: 15 
212618920 631095803 -1253401774 2099605875 Thread: 16 
212618920 631095803 -1253401774 2099605875 Thread: 43 
212618920 631095803 -1253401774 2099605875 Thread: 39 
212618920 631095803 -1253401774 2099605875 Thread: 38 
212618920 631095803 -1253401774 2099605875 Thread: 60 
212618920 631095803 -1253401774 2099605875 Thread: 62 
212618920 631095803 -1253401774 2099605875 Thread: 29 
212618920 631095803 -1253401774 2099605875 Thread: 34 
212618920 631095803 -1253401774 2099605875 Thread: 27 
212618920 631095803 -1253401774 2099605875 Thread: 4 
212618920 631095803 -1253401774 2099605875 Thread: 23 
212618920 631095803 -1253401774 2099605875 Thread: 48 
212618920 631095803 -1253401774 2099605875 Thread: 18 
212618920 631095803 -1253401774 2099605875 Thread: 17 
212618920 631095803 -1253401774 2099605875 Thread: 52 
212618920 631095803 -1253401774 2099605875 Thread: 31 
212618920 631095803 -1253401774 2099605875 Thread: 45 
212618920 631095803 -1253401774 2099605875 Thread: 20 
212618920 631095803 -1253401774 2099605875 Thread: 47 
212618920 631095803 -1253401774 2099605875 Thread: 32 
212618920 631095803 -1253401774 2099605875 Thread: 25 
212618920 631095803 -1253401774 2099605875 Thread: 50 
212618920 631095803 -1253401774 2099605875 Thread: 7 
212618920 631095803 -1253401774 2099605875 Thread: 26 
212618920 631095803 -1253401774 2099605875 Thread: 6 
212618920 631095803 -1253401774 2099605875 Thread: 33 
212618920 631095803 -1253401774 2099605875 Thread: 11 
212618920 631095803 -1253401774 2099605875 Thread: 53 
212618920 631095803 -1253401774 2099605875 Thread: 44 
212618920 631095803 -1253401774 2099605875 Thread: 46 
212618920 631095803 -1253401774 2099605875 Thread: 63 
212618920 631095803 -1253401774 2099605875 Thread: 3 
212618920 631095803 -1253401774 2099605875 Thread: 14 
212618920 631095803 -1253401774 2099605875 Thread: 57 
212618920 631095803 -1253401774 2099605875 Thread: 19 
212618920 631095803 -1253401774 2099605875 Thread: 36 
212618920 631095803 -1253401774 2099605875 Thread: 40 
212618920 631095803 -1253401774 2099605875 Thread: 35 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/seedTilt15.txt <==
1804904769 -726303338 -1501928132 -309200024 Thread: 0 
1804904769 -726303338 -1501928132 -309200024 Thread: 46 
1804904769 -726303338 -1501928132 -309200024 Thread: 33 
1804904769 -726303338 -1501928132 -309200024 Thread: 29 
1804904769 -726303338 -1501928132 -309200024 Thread: 16 
1804904769 -726303338 -1501928132 -309200024 Thread: 19 
1804904769 -726303338 -1501928132 -309200024 Thread: 61 
1804904769 -726303338 -1501928132 -309200024 Thread: 50 
1804904769 -726303338 -1501928132 -309200024 Thread: 58 
1804904769 -726303338 -1501928132 -309200024 Thread: 55 
1804904769 -726303338 -1501928132 -309200024 Thread: 37 
1804904769 -726303338 -1501928132 -309200024 Thread: 57 
1804904769 -726303338 -1501928132 -309200024 Thread: 38 
1804904769 -726303338 -1501928132 -309200024 Thread: 2 
1804904769 -726303338 -1501928132 -309200024 Thread: 10 
1804904769 -726303338 -1501928132 -309200024 Thread: 47 
1804904769 -726303338 -1501928132 -309200024 Thread: 48 
1804904769 -726303338 -1501928132 -309200024 Thread: 12 
1804904769 -726303338 -1501928132 -309200024 Thread: 14 
1804904769 -726303338 -1501928132 -309200024 Thread: 28 
1804904769 -726303338 -1501928132 -309200024 Thread: 31 
1804904769 -726303338 -1501928132 -309200024 Thread: 15 
1804904769 -726303338 -1501928132 -309200024 Thread: 13 
1804904769 -726303338 -1501928132 -309200024 Thread: 59 
1804904769 -726303338 -1501928132 -309200024 Thread: 9 
1804904769 -726303338 -1501928132 -309200024 Thread: 36 
1804904769 -726303338 -1501928132 -309200024 Thread: 22 
1804904769 -726303338 -1501928132 -309200024 Thread: 18 
1804904769 -726303338 -1501928132 -309200024 Thread: 24 
1804904769 -726303338 -1501928132 -309200024 Thread: 41 
1804904769 -726303338 -1501928132 -309200024 Thread: 27 
1804904769 -726303338 -1501928132 -309200024 Thread: 26 
1804904769 -726303338 -1501928132 -309200024 Thread: 35 
1804904769 -726303338 -1501928132 -309200024 Thread: 11 
1804904769 -726303338 -1501928132 -309200024 Thread: 8 
1804904769 -726303338 -1501928132 -309200024 Thread: 34 
1804904769 -726303338 -1501928132 -309200024 Thread: 1 
1804904769 -726303338 -1501928132 -309200024 Thread: 32 
1804904769 -726303338 -1501928132 -309200024 Thread: 30 
1804904769 -726303338 -1501928132 -309200024 Thread: 6 
1804904769 -726303338 -1501928132 -309200024 Thread: 43 
1804904769 -726303338 -1501928132 -309200024 Thread: 5 
1804904769 -726303338 -1501928132 -309200024 Thread: 17 
1804904769 -726303338 -1501928132 -309200024 Thread: 56 
1804904769 -726303338 -1501928132 -309200024 Thread: 44 
1804904769 -726303338 -1501928132 -309200024 Thread: 4 
1804904769 -726303338 -1501928132 -309200024 Thread: 3 
1804904769 -726303338 -1501928132 -309200024 Thread: 39 
1804904769 -726303338 -1501928132 -309200024 Thread: 51 
1804904769 -726303338 -1501928132 -309200024 Thread: 62 
1804904769 -726303338 -1501928132 -309200024 Thread: 25 
1804904769 -726303338 -1501928132 -309200024 Thread: 52 
1804904769 -726303338 -1501928132 -309200024 Thread: 45 
1804904769 -726303338 -1501928132 -309200024 Thread: 53 
1804904769 -726303338 -1501928132 -309200024 Thread: 20 
1804904769 -726303338 -1501928132 -309200024 Thread: 21 
1804904769 -726303338 -1501928132 -309200024 Thread: 49 
1804904769 -726303338 -1501928132 -309200024 Thread: 7 
1804904769 -726303338 -1501928132 -309200024 Thread: 60 
1804904769 -726303338 -1501928132 -309200024 Thread: 23 
1804904769 -726303338 -1501928132 -309200024 Thread: 54 
1804904769 -726303338 -1501928132 -309200024 Thread: 42 
1804904769 -726303338 -1501928132 -309200024 Thread: 63 
1804904769 -726303338 -1501928132 -309200024 Thread: 40 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/seedTilt16.txt <==
-942764677 -1344813760 -1742482210 170789615 Thread: 0 
-942764677 -1344813760 -1742482210 170789615 Thread: 15 
-942764677 -1344813760 -1742482210 170789615 Thread: 41 
-942764677 -1344813760 -1742482210 170789615 Thread: 47 
-942764677 -1344813760 -1742482210 170789615 Thread: 4 
-942764677 -1344813760 -1742482210 170789615 Thread: 58 
-942764677 -1344813760 -1742482210 170789615 Thread: 55 
-942764677 -1344813760 -1742482210 170789615 Thread: 25 
-942764677 -1344813760 -1742482210 170789615 Thread: 46 
-942764677 -1344813760 -1742482210 170789615 Thread: 43 
-942764677 -1344813760 -1742482210 170789615 Thread: 6 
-942764677 -1344813760 -1742482210 170789615 Thread: 5 
-942764677 -1344813760 -1742482210 170789615 Thread: 29 
-942764677 -1344813760 -1742482210 170789615 Thread: 10 
-942764677 -1344813760 -1742482210 170789615 Thread: 34 
-942764677 -1344813760 -1742482210 170789615 Thread: 13 
-942764677 -1344813760 -1742482210 170789615 Thread: 21 
-942764677 -1344813760 -1742482210 170789615 Thread: 44 
-942764677 -1344813760 -1742482210 170789615 Thread: 53 
-942764677 -1344813760 -1742482210 170789615 Thread: 40 
-942764677 -1344813760 -1742482210 170789615 Thread: 7 
-942764677 -1344813760 -1742482210 170789615 Thread: 33 
-942764677 -1344813760 -1742482210 170789615 Thread: 50 
-942764677 -1344813760 -1742482210 170789615 Thread: 35 
-942764677 -1344813760 -1742482210 170789615 Thread: 26 
-942764677 -1344813760 -1742482210 170789615 Thread: 2 
-942764677 -1344813760 -1742482210 170789615 Thread: 56 
-942764677 -1344813760 -1742482210 170789615 Thread: 16 
-942764677 -1344813760 -1742482210 170789615 Thread: 9 
-942764677 -1344813760 -1742482210 170789615 Thread: 28 
-942764677 -1344813760 -1742482210 170789615 Thread: 23 
-942764677 -1344813760 -1742482210 170789615 Thread: 22 
-942764677 -1344813760 -1742482210 170789615 Thread: 39 
-942764677 -1344813760 -1742482210 170789615 Thread: 27 
-942764677 -1344813760 -1742482210 170789615 Thread: 14 
-942764677 -1344813760 -1742482210 170789615 Thread: 18 
-942764677 -1344813760 -1742482210 170789615 Thread: 51 
-942764677 -1344813760 -1742482210 170789615 Thread: 37 
-942764677 -1344813760 -1742482210 170789615 Thread: 38 
-942764677 -1344813760 -1742482210 170789615 Thread: 12 
-942764677 -1344813760 -1742482210 170789615 Thread: 32 
-942764677 -1344813760 -1742482210 170789615 Thread: 60 
-942764677 -1344813760 -1742482210 170789615 Thread: 19 
-942764677 -1344813760 -1742482210 170789615 Thread: 11 
-942764677 -1344813760 -1742482210 170789615 Thread: 30 
-942764677 -1344813760 -1742482210 170789615 Thread: 3 
-942764677 -1344813760 -1742482210 170789615 Thread: 17 
-942764677 -1344813760 -1742482210 170789615 Thread: 42 
-942764677 -1344813760 -1742482210 170789615 Thread: 48 
-942764677 -1344813760 -1742482210 170789615 Thread: 36 
-942764677 -1344813760 -1742482210 170789615 Thread: 54 
-942764677 -1344813760 -1742482210 170789615 Thread: 57 
-942764677 -1344813760 -1742482210 170789615 Thread: 31 
-942764677 -1344813760 -1742482210 170789615 Thread: 49 
-942764677 -1344813760 -1742482210 170789615 Thread: 20 
-942764677 -1344813760 -1742482210 170789615 Thread: 8 
-942764677 -1344813760 -1742482210 170789615 Thread: 59 
-942764677 -1344813760 -1742482210 170789615 Thread: 1 
-942764677 -1344813760 -1742482210 170789615 Thread: 62 
-942764677 -1344813760 -1742482210 170789615 Thread: 61 
-942764677 -1344813760 -1742482210 170789615 Thread: 63 
-942764677 -1344813760 -1742482210 170789615 Thread: 52 
-942764677 -1344813760 -1742482210 170789615 Thread: 45 
-942764677 -1344813760 -1742482210 170789615 Thread: 24 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/seedTilt17.txt <==
873062567 307180090 1081846384 1929030711 Thread: 51 
873062567 307180090 1081846384 1929030711 Thread: 46 
873062567 307180090 1081846384 1929030711 Thread: 34 
873062567 307180090 1081846384 1929030711 Thread: 22 
873062567 307180090 1081846384 1929030711 Thread: 3 
873062567 307180090 1081846384 1929030711 Thread: 39 
873062567 307180090 1081846384 1929030711 Thread: 23 
873062567 307180090 1081846384 1929030711 Thread: 57 
873062567 307180090 1081846384 1929030711 Thread: 37 
873062567 307180090 1081846384 1929030711 Thread: 19 
873062567 307180090 1081846384 1929030711 Thread: 18 
873062567 307180090 1081846384 1929030711 Thread: 29 
873062567 307180090 1081846384 1929030711 Thread: 54 
873062567 307180090 1081846384 1929030711 Thread: 33 
873062567 307180090 1081846384 1929030711 Thread: 58 
873062567 307180090 1081846384 1929030711 Thread: 35 
873062567 307180090 1081846384 1929030711 Thread: 20 
873062567 307180090 1081846384 1929030711 Thread: 25 
873062567 307180090 1081846384 1929030711 Thread: 5 
873062567 307180090 1081846384 1929030711 Thread: 16 
873062567 307180090 1081846384 1929030711 Thread: 59 
873062567 307180090 1081846384 1929030711 Thread: 49 
873062567 307180090 1081846384 1929030711 Thread: 61 
873062567 307180090 1081846384 1929030711 Thread: 24 
873062567 307180090 1081846384 1929030711 Thread: 0 
873062567 307180090 1081846384 1929030711 Thread: 7 
873062567 307180090 1081846384 1929030711 Thread: 52 
873062567 307180090 1081846384 1929030711 Thread: 21 
873062567 307180090 1081846384 1929030711 Thread: 45 
873062567 307180090 1081846384 1929030711 Thread: 13 
873062567 307180090 1081846384 1929030711 Thread: 26 
873062567 307180090 1081846384 1929030711 Thread: 11 
873062567 307180090 1081846384 1929030711 Thread: 1 
873062567 307180090 1081846384 1929030711 Thread: 30 
873062567 307180090 1081846384 1929030711 Thread: 36 
873062567 307180090 1081846384 1929030711 Thread: 47 
873062567 307180090 1081846384 1929030711 Thread: 31 
873062567 307180090 1081846384 1929030711 Thread: 55 
873062567 307180090 1081846384 1929030711 Thread: 10 
873062567 307180090 1081846384 1929030711 Thread: 48 
873062567 307180090 1081846384 1929030711 Thread: 17 
873062567 307180090 1081846384 1929030711 Thread: 62 
873062567 307180090 1081846384 1929030711 Thread: 27 
873062567 307180090 1081846384 1929030711 Thread: 60 
873062567 307180090 1081846384 1929030711 Thread: 63 
873062567 307180090 1081846384 1929030711 Thread: 56 
873062567 307180090 1081846384 1929030711 Thread: 4 
873062567 307180090 1081846384 1929030711 Thread: 6 
873062567 307180090 1081846384 1929030711 Thread: 32 
873062567 307180090 1081846384 1929030711 Thread: 2 
873062567 307180090 1081846384 1929030711 Thread: 40 
873062567 307180090 1081846384 1929030711 Thread: 28 
873062567 307180090 1081846384 1929030711 Thread: 44 
873062567 307180090 1081846384 1929030711 Thread: 43 
873062567 307180090 1081846384 1929030711 Thread: 38 
873062567 307180090 1081846384 1929030711 Thread: 42 
873062567 307180090 1081846384 1929030711 Thread: 53 
873062567 307180090 1081846384 1929030711 Thread: 41 
873062567 307180090 1081846384 1929030711 Thread: 50 
873062567 307180090 1081846384 1929030711 Thread: 15 
873062567 307180090 1081846384 1929030711 Thread: 12 
873062567 307180090 1081846384 1929030711 Thread: 14 
873062567 307180090 1081846384 1929030711 Thread: 9 
873062567 307180090 1081846384 1929030711 Thread: 8 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/seedTilt18.txt <==
-1807739253 816460184 -561675479 1860674562 Thread: 36 
-1807739253 816460184 -561675479 1860674562 Thread: 39 
-1807739253 816460184 -561675479 1860674562 Thread: 58 
-1807739253 816460184 -561675479 1860674562 Thread: 24 
-1807739253 816460184 -561675479 1860674562 Thread: 61 
-1807739253 816460184 -561675479 1860674562 Thread: 19 
-1807739253 816460184 -561675479 1860674562 Thread: 17 
-1807739253 816460184 -561675479 1860674562 Thread: 23 
-1807739253 816460184 -561675479 1860674562 Thread: 28 
-1807739253 816460184 -561675479 1860674562 Thread: 2 
-1807739253 816460184 -561675479 1860674562 Thread: 35 
-1807739253 816460184 -561675479 1860674562 Thread: 49 
-1807739253 816460184 -561675479 1860674562 Thread: 55 
-1807739253 816460184 -561675479 1860674562 Thread: 16 
-1807739253 816460184 -561675479 1860674562 Thread: 60 
-1807739253 816460184 -561675479 1860674562 Thread: 18 
-1807739253 816460184 -561675479 1860674562 Thread: 20 
-1807739253 816460184 -561675479 1860674562 Thread: 47 
-1807739253 816460184 -561675479 1860674562 Thread: 9 
-1807739253 816460184 -561675479 1860674562 Thread: 8 
-1807739253 816460184 -561675479 1860674562 Thread: 31 
-1807739253 816460184 -561675479 1860674562 Thread: 30 
-1807739253 816460184 -561675479 1860674562 Thread: 57 
-1807739253 816460184 -561675479 1860674562 Thread: 21 
-1807739253 816460184 -561675479 1860674562 Thread: 44 
-1807739253 816460184 -561675479 1860674562 Thread: 25 
-1807739253 816460184 -561675479 1860674562 Thread: 27 
-1807739253 816460184 -561675479 1860674562 Thread: 26 
-1807739253 816460184 -561675479 1860674562 Thread: 56 
-1807739253 816460184 -561675479 1860674562 Thread: 50 
-1807739253 816460184 -561675479 1860674562 Thread: 43 
-1807739253 816460184 -561675479 1860674562 Thread: 7 
-1807739253 816460184 -561675479 1860674562 Thread: 5 
-1807739253 816460184 -561675479 1860674562 Thread: 42 
-1807739253 816460184 -561675479 1860674562 Thread: 51 
-1807739253 816460184 -561675479 1860674562 Thread: 59 
-1807739253 816460184 -561675479 1860674562 Thread: 29 
-1807739253 816460184 -561675479 1860674562 Thread: 11 
-1807739253 816460184 -561675479 1860674562 Thread: 3 
-1807739253 816460184 -561675479 1860674562 Thread: 40 
-1807739253 816460184 -561675479 1860674562 Thread: 48 
-1807739253 816460184 -561675479 1860674562 Thread: 4 
-1807739253 816460184 -561675479 1860674562 Thread: 41 
-1807739253 816460184 -561675479 1860674562 Thread: 46 
-1807739253 816460184 -561675479 1860674562 Thread: 45 
-1807739253 816460184 -561675479 1860674562 Thread: 37 
-1807739253 816460184 -561675479 1860674562 Thread: 52 
-1807739253 816460184 -561675479 1860674562 Thread: 54 
-1807739253 816460184 -561675479 1860674562 Thread: 0 
-1807739253 816460184 -561675479 1860674562 Thread: 12 
-1807739253 816460184 -561675479 1860674562 Thread: 6 
-1807739253 816460184 -561675479 1860674562 Thread: 22 
-1807739253 816460184 -561675479 1860674562 Thread: 10 
-1807739253 816460184 -561675479 1860674562 Thread: 15 
-1807739253 816460184 -561675479 1860674562 Thread: 32 
-1807739253 816460184 -561675479 1860674562 Thread: 13 
-1807739253 816460184 -561675479 1860674562 Thread: 63 
-1807739253 816460184 -561675479 1860674562 Thread: 14 
-1807739253 816460184 -561675479 1860674562 Thread: 34 
-1807739253 816460184 -561675479 1860674562 Thread: 62 
-1807739253 816460184 -561675479 1860674562 Thread: 1 
-1807739253 816460184 -561675479 1860674562 Thread: 53 
-1807739253 816460184 -561675479 1860674562 Thread: 33 
-1807739253 816460184 -561675479 1860674562 Thread: 38 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/seedTilt19.txt <==
-881178811 -252600934 -924477125 305198059 Thread: 52 
-881178811 -252600934 -924477125 305198059 Thread: 33 
-881178811 -252600934 -924477125 305198059 Thread: 37 
-881178811 -252600934 -924477125 305198059 Thread: 53 
-881178811 -252600934 -924477125 305198059 Thread: 17 
-881178811 -252600934 -924477125 305198059 Thread: 25 
-881178811 -252600934 -924477125 305198059 Thread: 34 
-881178811 -252600934 -924477125 305198059 Thread: 1 
-881178811 -252600934 -924477125 305198059 Thread: 62 
-881178811 -252600934 -924477125 305198059 Thread: 27 
-881178811 -252600934 -924477125 305198059 Thread: 28 
-881178811 -252600934 -924477125 305198059 Thread: 59 
-881178811 -252600934 -924477125 305198059 Thread: 30 
-881178811 -252600934 -924477125 305198059 Thread: 18 
-881178811 -252600934 -924477125 305198059 Thread: 40 
-881178811 -252600934 -924477125 305198059 Thread: 39 
-881178811 -252600934 -924477125 305198059 Thread: 15 
-881178811 -252600934 -924477125 305198059 Thread: 57 
-881178811 -252600934 -924477125 305198059 Thread: 44 
-881178811 -252600934 -924477125 305198059 Thread: 26 
-881178811 -252600934 -924477125 305198059 Thread: 50 
-881178811 -252600934 -924477125 305198059 Thread: 29 
-881178811 -252600934 -924477125 305198059 Thread: 55 
-881178811 -252600934 -924477125 305198059 Thread: 12 
-881178811 -252600934 -924477125 305198059 Thread: 41 
-881178811 -252600934 -924477125 305198059 Thread: 0 
-881178811 -252600934 -924477125 305198059 Thread: 4 
-881178811 -252600934 -924477125 305198059 Thread: 58 
-881178811 -252600934 -924477125 305198059 Thread: 22 
-881178811 -252600934 -924477125 305198059 Thread: 6 
-881178811 -252600934 -924477125 305198059 Thread: 2 
-881178811 -252600934 -924477125 305198059 Thread: 32 
-881178811 -252600934 -924477125 305198059 Thread: 47 
-881178811 -252600934 -924477125 305198059 Thread: 42 
-881178811 -252600934 -924477125 305198059 Thread: 5 
-881178811 -252600934 -924477125 305198059 Thread: 43 
-881178811 -252600934 -924477125 305198059 Thread: 14 
-881178811 -252600934 -924477125 305198059 Thread: 13 
-881178811 -252600934 -924477125 305198059 Thread: 23 
-881178811 -252600934 -924477125 305198059 Thread: 24 
-881178811 -252600934 -924477125 305198059 Thread: 60 
-881178811 -252600934 -924477125 305198059 Thread: 63 
-881178811 -252600934 -924477125 305198059 Thread: 11 
-881178811 -252600934 -924477125 305198059 Thread: 16 
-881178811 -252600934 -924477125 305198059 Thread: 3 
-881178811 -252600934 -924477125 305198059 Thread: 51 
-881178811 -252600934 -924477125 305198059 Thread: 7 
-881178811 -252600934 -924477125 305198059 Thread: 8 
-881178811 -252600934 -924477125 305198059 Thread: 10 
-881178811 -252600934 -924477125 305198059 Thread: 19 
-881178811 -252600934 -924477125 305198059 Thread: 38 
-881178811 -252600934 -924477125 305198059 Thread: 54 
-881178811 -252600934 -924477125 305198059 Thread: 49 
-881178811 -252600934 -924477125 305198059 Thread: 46 
-881178811 -252600934 -924477125 305198059 Thread: 45 
-881178811 -252600934 -924477125 305198059 Thread: 56 
-881178811 -252600934 -924477125 305198059 Thread: 35 
-881178811 -252600934 -924477125 305198059 Thread: 36 
-881178811 -252600934 -924477125 305198059 Thread: 61 
-881178811 -252600934 -924477125 305198059 Thread: 21 
-881178811 -252600934 -924477125 305198059 Thread: 20 
-881178811 -252600934 -924477125 305198059 Thread: 9 
-881178811 -252600934 -924477125 305198059 Thread: 31 
-881178811 -252600934 -924477125 305198059 Thread: 48 


==> Ancillary/Data/5Fields/growMass/Data/_1536_12_270/seedTilt20.txt <==
2133657001 1458013047 -77462767 -1107354180 Thread: 21 
2133657001 1458013047 -77462767 -1107354180 Thread: 7 
2133657001 1458013047 -77462767 -1107354180 Thread: 11 
2133657001 1458013047 -77462767 -1107354180 Thread: 10 
2133657001 1458013047 -77462767 -1107354180 Thread: 41 
2133657001 1458013047 -77462767 -1107354180 Thread: 38 
2133657001 1458013047 -77462767 -1107354180 Thread: 47 
2133657001 1458013047 -77462767 -1107354180 Thread: 60 
2133657001 1458013047 -77462767 -1107354180 Thread: 31 
2133657001 1458013047 -77462767 -1107354180 Thread: 48 
2133657001 1458013047 -77462767 -1107354180 Thread: 5 
2133657001 1458013047 -77462767 -1107354180 Thread: 39 
2133657001 1458013047 -77462767 -1107354180 Thread: 9 
2133657001 1458013047 -77462767 -1107354180 Thread: 28 
2133657001 1458013047 -77462767 -1107354180 Thread: 4 
2133657001 1458013047 -77462767 -1107354180 Thread: 15 
2133657001 1458013047 -77462767 -1107354180 Thread: 26 
2133657001 1458013047 -77462767 -1107354180 Thread: 54 
2133657001 1458013047 -77462767 -1107354180 Thread: 34 
2133657001 1458013047 -77462767 -1107354180 Thread: 20 
2133657001 1458013047 -77462767 -1107354180 Thread: 46 
2133657001 1458013047 -77462767 -1107354180 Thread: 40 
2133657001 1458013047 -77462767 -1107354180 Thread: 51 
2133657001 1458013047 -77462767 -1107354180 Thread: 63 
2133657001 1458013047 -77462767 -1107354180 Thread: 59 
2133657001 1458013047 -77462767 -1107354180 Thread: 43 
2133657001 1458013047 -77462767 -1107354180 Thread: 0 
2133657001 1458013047 -77462767 -1107354180 Thread: 45 
2133657001 1458013047 -77462767 -1107354180 Thread: 27 
2133657001 1458013047 -77462767 -1107354180 Thread: 57 
2133657001 1458013047 -77462767 -1107354180 Thread: 24 
2133657001 1458013047 -77462767 -1107354180 Thread: 1 
2133657001 1458013047 -77462767 -1107354180 Thread: 56 
2133657001 1458013047 -77462767 -1107354180 Thread: 36 
2133657001 1458013047 -77462767 -1107354180 Thread: 44 
2133657001 1458013047 -77462767 -1107354180 Thread: 3 
2133657001 1458013047 -77462767 -1107354180 Thread: 16 
2133657001 1458013047 -77462767 -1107354180 Thread: 37 
2133657001 1458013047 -77462767 -1107354180 Thread: 6 
2133657001 1458013047 -77462767 -1107354180 Thread: 55 
2133657001 1458013047 -77462767 -1107354180 Thread: 25 
2133657001 1458013047 -77462767 -1107354180 Thread: 52 
2133657001 1458013047 -77462767 -1107354180 Thread: 53 
2133657001 1458013047 -77462767 -1107354180 Thread: 35 
2133657001 1458013047 -77462767 -1107354180 Thread: 30 
2133657001 1458013047 -77462767 -1107354180 Thread: 17 
2133657001 1458013047 -77462767 -1107354180 Thread: 19 
2133657001 1458013047 -77462767 -1107354180 Thread: 61 
2133657001 1458013047 -77462767 -1107354180 Thread: 42 
2133657001 1458013047 -77462767 -1107354180 Thread: 58 
2133657001 1458013047 -77462767 -1107354180 Thread: 32 
2133657001 1458013047 -77462767 -1107354180 Thread: 12 
2133657001 1458013047 -77462767 -1107354180 Thread: 13 
2133657001 1458013047 -77462767 -1107354180 Thread: 18 
2133657001 1458013047 -77462767 -1107354180 Thread: 62 
2133657001 1458013047 -77462767 -1107354180 Thread: 2 
2133657001 1458013047 -77462767 -1107354180 Thread: 23 
2133657001 1458013047 -77462767 -1107354180 Thread: 14 
2133657001 1458013047 -77462767 -1107354180 Thread: 8 
2133657001 1458013047 -77462767 -1107354180 Thread: 49 
2133657001 1458013047 -77462767 -1107354180 Thread: 50 
2133657001 1458013047 -77462767 -1107354180 Thread: 29 
2133657001 1458013047 -77462767 -1107354180 Thread: 33 
2133657001 1458013047 -77462767 -1107354180 Thread: 22 


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/axionNumTilt11.txt <==
27,2.51442e+06,1.25614e+10
81,1.1034e+06,1.94574e+10
135,2.71949e+07,8.29701e+10
189,1.51417e+07,3.44668e+10
243,1.45361e+07,1.52e+10
297,1.47032e+07,1.01092e+10
351,1.21522e+07,1.34537e+10
405,9.71531e+06,1.00251e+10
459,8.84162e+06,7.29498e+09
513,8.39576e+06,6.24739e+09
567,7.47492e+06,7.38117e+09
621,6.62363e+06,5.73546e+09
675,6.23001e+06,4.82321e+09
729,5.90339e+06,4.65702e+09
783,5.40785e+06,5.05944e+09
837,5.00995e+06,4.00197e+09
891,4.81043e+06,3.59889e+09
945,4.59613e+06,3.70541e+09
999,4.31982e+06,3.64102e+09
1053,4.14772e+06,3.03553e+09
1107,4.08849e+06,2.8221e+09
1161,4.02047e+06,2.89849e+09
1215,3.97509e+06,2.61338e+09
1269,4.06824e+06,2.32551e+09
1323,4.27172e+06,2.13332e+09
1377,4.50331e+06,2.05141e+09
1431,4.82434e+06,1.8069e+09
1485,5.31986e+06,1.63859e+09
1539,5.92331e+06,1.46952e+09
1593,6.57315e+06,1.34622e+09
1647,7.37514e+06,1.18995e+09
1701,8.38915e+06,1.05767e+09
1755,9.4952e+06,9.41206e+08
1809,1.06727e+07,8.40028e+08
1863,1.2089e+07,7.45869e+08
1917,1.37458e+07,6.55196e+08
1971,1.54687e+07,5.85791e+08
2025,1.73313e+07,5.18524e+08
2079,1.95484e+07,4.61094e+08
2133,2.20048e+07,4.04825e+08
2187,2.45086e+07,3.62272e+08
2241,2.72812e+07,3.20946e+08
2295,3.0519e+07,2.85142e+08
2349,3.39429e+07,2.51729e+08
2403,3.74308e+07,2.24651e+08
2457,4.13724e+07,1.99977e+08
2511,4.58286e+07,1.77167e+08
2565,5.03538e+07,1.57882e+08
2619,5.50127e+07,1.41314e+08
2673,6.02986e+07,1.27414e+08
2727,6.59809e+07,1.13464e+08
2781,7.15015e+07,1.02182e+08
2835,7.71637e+07,9.30214e+07
2889,8.33149e+07,8.57331e+07
2943,8.92053e+07,7.76798e+07
2997,9.41671e+07,7.22806e+07
3051,9.84803e+07,7.10265e+07
3105,1.01747e+08,7.044e+07
3159,1.02405e+08,6.93538e+07
3213,9.96109e+07,7.52819e+07
3267,9.3273e+07,8.93561e+07
3321,8.26151e+07,1.03125e+08
3375,6.74936e+07,1.19447e+08
3429,5.02526e+07,1.42921e+08
3483,3.48828e+07,1.60324e+08
3537,2.60786e+07,1.61662e+08
3591,2.81772e+07,1.48349e+08
3645,4.25285e+07,1.19025e+08
3699,6.59041e+07,8.2921e+07
3753,9.06035e+07,5.39215e+07
3807,1.07055e+08,3.71107e+07
3861,1.08175e+08,3.77362e+07
3915,9.12433e+07,5.63421e+07
3969,6.0993e+07,8.54372e+07
4023,3.34969e+07,1.11178e+08
4077,2.87929e+07,1.09126e+08
4131,5.24741e+07,7.62465e+07
4185,8.47121e+07,4.12788e+07
4239,9.47266e+07,3.17111e+07
4293,6.98297e+07,5.70949e+07
4347,3.3959e+07,9.07301e+07
4401,3.21023e+07,8.62713e+07
4455,6.74698e+07,4.63155e+07
4509,8.49954e+07,2.922e+07
4563,5.31932e+07,6.01996e+07
4617,2.61397e+07,8.31025e+07
4671,5.67552e+07,4.81896e+07
4725,7.73275e+07,2.80667e+07
4779,3.85451e+07,6.48245e+07
4833,3.4076e+07,6.45429e+07
4887,7.27124e+07,2.58626e+07
4941,4.3075e+07,5.36655e+07
4995,3.28829e+07,5.96421e+07
5040,6.81773e+07,2.50102e+07
5049,6.9329e+07,2.40597e+07
5067,6.18073e+07,3.11311e+07
5103,2.95925e+07,6.03128e+07
5157,5.07318e+07,3.72072e+07
5211,5.00366e+07,3.75609e+07
5265,3.16741e+07,5.17037e+07
5319,5.89413e+07,2.61309e+07
5373,2.57224e+07,5.40238e+07
5427,5.86234e+07,2.33314e+07
5481,2.61762e+07,5.04897e+07
5535,5.25625e+07,2.5936e+07
5589,3.42631e+07,4.01342e+07
5643,3.63851e+07,3.77077e+07
5697,5.15834e+07,2.24232e+07
5751,2.19301e+07,4.7033e+07
5805,4.60998e+07,2.55729e+07
5859,4.63276e+07,2.35157e+07
5913,2.19822e+07,4.27923e+07
5967,3.44385e+07,3.17978e+07
6021,5.09581e+07,1.7148e+07
6075,4.05731e+07,2.40601e+07
6129,2.40781e+07,3.61445e+07
6183,2.162e+07,3.72333e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/axionNumTilt12.txt <==
27,2.51448e+06,1.4866e+10
81,1.1036e+06,2.33884e+10
135,2.7203e+07,1.09094e+11
189,1.51465e+07,3.87007e+10
243,1.45521e+07,1.51264e+10
297,1.47197e+07,1.00113e+10
351,1.21695e+07,1.34072e+10
405,9.72708e+06,9.98847e+09
459,8.84602e+06,7.29933e+09
513,8.38961e+06,6.25513e+09
567,7.46189e+06,7.37095e+09
621,6.60714e+06,5.72869e+09
675,6.21283e+06,4.82377e+09
729,5.88439e+06,4.6518e+09
783,5.38553e+06,5.06676e+09
837,4.98409e+06,4.02115e+09
891,4.78052e+06,3.62522e+09
945,4.56337e+06,3.73526e+09
999,4.28749e+06,3.6621e+09
1053,4.11818e+06,3.04501e+09
1107,4.06273e+06,2.82191e+09
1161,4.00059e+06,2.87933e+09
1215,3.96149e+06,2.58704e+09
1269,4.05734e+06,2.30522e+09
1323,4.25933e+06,2.11696e+09
1377,4.48805e+06,2.03847e+09
1431,4.80616e+06,1.79855e+09
1485,5.29832e+06,1.63287e+09
1539,5.89842e+06,1.46055e+09
1593,6.54439e+06,1.33395e+09
1647,7.34057e+06,1.17625e+09
1701,8.34596e+06,1.04247e+09
1755,9.4395e+06,9.24018e+08
1809,1.05994e+07,8.23318e+08
1863,1.1992e+07,7.31668e+08
1917,1.36192e+07,6.42423e+08
1971,1.53067e+07,5.73552e+08
2025,1.71262e+07,5.08726e+08
2079,1.92912e+07,4.53618e+08
2133,2.16877e+07,3.98241e+08
2187,2.41245e+07,3.56664e+08
2241,2.68199e+07,3.17029e+08
2295,2.99695e+07,2.82259e+08
2349,3.32999e+07,2.49683e+08
2403,3.6693e+07,2.23556e+08
2457,4.05356e+07,2.00001e+08
2511,4.48931e+07,1.78005e+08
2565,4.9331e+07,1.59117e+08
2619,5.39158e+07,1.42594e+08
2673,5.91368e+07,1.28607e+08
2727,6.47738e+07,1.14722e+08
2781,7.0284e+07,1.03551e+08
2835,7.5973e+07,9.42394e+07
2889,8.21934e+07,8.67062e+07
2943,8.82133e+07,7.84708e+07
2997,9.33738e+07,7.27238e+07
3051,9.79501e+07,7.08748e+07
3105,1.01532e+08,6.97631e+07
3159,1.02514e+08,6.82064e+07
3213,9.99602e+07,7.35371e+07
3267,9.36446e+07,8.73144e+07
3321,8.26136e+07,1.01411e+08
3375,6.65719e+07,1.18857e+08
3429,4.78873e+07,1.44781e+08
3483,3.09033e+07,1.64973e+08
3537,2.10822e+07,1.67244e+08
3591,2.3586e+07,1.51578e+08
3645,3.98612e+07,1.16743e+08
3699,6.57282e+07,7.55232e+07
3753,9.20702e+07,4.51055e+07
3807,1.08545e+08,3.00613e+07
3861,1.08405e+08,3.3534e+07
3915,8.95301e+07,5.4491e+07
3969,5.68824e+07,8.60493e+07
4023,2.73606e+07,1.14556e+08
4077,2.31212e+07,1.11699e+08
4131,5.05036e+07,7.3177e+07
4185,8.63477e+07,3.41505e+07
4239,9.61934e+07,2.59745e+07
4293,6.77571e+07,5.54597e+07
4347,2.80942e+07,9.31432e+07
4401,2.69637e+07,8.77393e+07
4455,6.76569e+07,4.14441e+07
4509,8.68113e+07,2.34273e+07
4563,5.03746e+07,5.95374e+07
4617,2.01452e+07,8.56524e+07
4671,5.57191e+07,4.51127e+07
4725,7.91008e+07,2.26285e+07
4779,3.47117e+07,6.52683e+07
4833,2.96909e+07,6.53947e+07
4887,7.45143e+07,2.04693e+07
4941,4.06642e+07,5.27523e+07
4995,2.85287e+07,6.05913e+07
5040,6.96861e+07,2.01778e+07
5049,7.11923e+07,1.8979e+07
5067,6.28315e+07,2.70192e+07
5103,2.56029e+07,6.11181e+07
5157,4.93673e+07,3.52765e+07
5211,4.99401e+07,3.47059e+07
5265,2.75143e+07,5.27012e+07
5319,6.04442e+07,2.19165e+07
5373,2.09971e+07,5.56538e+07
5427,6.03041e+07,1.91617e+07
5481,2.16403e+07,5.19929e+07
5535,5.39021e+07,2.22081e+07
5589,3.0776e+07,4.07619e+07
5643,3.58332e+07,3.57165e+07
5697,5.1232e+07,2.02919e+07
5751,1.80694e+07,4.81142e+07
5805,4.71756e+07,2.23818e+07
5859,4.50158e+07,2.23259e+07
5913,1.82668e+07,4.37586e+07
5967,3.4394e+07,2.97414e+07
6021,5.17701e+07,1.43825e+07
6075,3.85168e+07,2.36355e+07
6129,2.05967e+07,3.6957e+07
6183,1.93761e+07,3.70656e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/axionNumTilt13.txt <==
27,2.51442e+06,1.55983e+10
81,1.10341e+06,2.4394e+10
135,2.72026e+07,1.02042e+11
189,1.5142e+07,3.88238e+10
243,1.4532e+07,1.51556e+10
297,1.46982e+07,1.00937e+10
351,1.21522e+07,1.35157e+10
405,9.72104e+06,1.0172e+10
459,8.84704e+06,7.32735e+09
513,8.39592e+06,6.28367e+09
567,7.46977e+06,7.45223e+09
621,6.61462e+06,5.77246e+09
675,6.22008e+06,4.83713e+09
729,5.89416e+06,4.67006e+09
783,5.39652e+06,5.08956e+09
837,4.99477e+06,4.02419e+09
891,4.78929e+06,3.62198e+09
945,4.57056e+06,3.72274e+09
999,4.29502e+06,3.64186e+09
1053,4.1265e+06,3.02987e+09
1107,4.07295e+06,2.8036e+09
1161,4.01298e+06,2.85649e+09
1215,3.97479e+06,2.56896e+09
1269,4.0722e+06,2.28816e+09
1323,4.27743e+06,2.09809e+09
1377,4.51018e+06,2.0182e+09
1431,4.83215e+06,1.77819e+09
1485,5.32777e+06,1.61348e+09
1539,5.93033e+06,1.44206e+09
1593,6.57612e+06,1.31845e+09
1647,7.36847e+06,1.16881e+09
1701,8.36629e+06,1.04299e+09
1755,9.44945e+06,9.28634e+08
1809,1.05963e+07,8.30684e+08
1863,1.19719e+07,7.41547e+08
1917,1.35767e+07,6.51479e+08
1971,1.52369e+07,5.8087e+08
2025,1.70239e+07,5.15341e+08
2079,1.91482e+07,4.59543e+08
2133,2.14955e+07,4.02386e+08
2187,2.38769e+07,3.59177e+08
2241,2.65076e+07,3.19003e+08
2295,2.95776e+07,2.83878e+08
2349,3.28144e+07,2.50549e+08
2403,3.61e+07,2.24013e+08
2457,3.98085e+07,2.00452e+08
2511,4.39953e+07,1.7806e+08
2565,4.82278e+07,1.58715e+08
2619,5.25633e+07,1.42424e+08
2673,5.74648e+07,1.28779e+08
2727,6.27028e+07,1.14733e+08
2781,6.77409e+07,1.0349e+08
2835,7.28623e+07,9.47283e+07
2889,7.83865e+07,8.76219e+07
2943,8.36017e+07,7.95398e+07
2997,8.78872e+07,7.42217e+07
3051,9.1519e+07,7.30734e+07
3105,9.41468e+07,7.23337e+07
3159,9.43599e+07,7.0918e+07
3213,9.14306e+07,7.6053e+07
3267,8.53169e+07,8.83951e+07
3321,7.53104e+07,1.00093e+08
3375,6.12335e+07,1.14222e+08
3429,4.51616e+07,1.35491e+08
3483,3.07711e+07,1.52027e+08
3537,2.26444e+07,1.53717e+08
3591,2.51874e+07,1.40252e+08
3645,3.97034e+07,1.09903e+08
3699,6.25518e+07,7.35924e+07
3753,8.56501e+07,4.65722e+07
3807,9.98612e+07,3.29143e+07
3861,9.93003e+07,3.56632e+07
3915,8.23473e+07,5.38864e+07
3969,5.37818e+07,8.09041e+07
4023,2.84163e+07,1.04933e+08
4077,2.50819e+07,1.02328e+08
4131,4.89353e+07,6.90329e+07
4185,7.96337e+07,3.5521e+07
4239,8.75382e+07,2.87817e+07
4293,6.28351e+07,5.36143e+07
4347,2.90798e+07,8.51385e+07
4401,2.847e+07,8.02532e+07
4455,6.32192e+07,4.0623e+07
4509,7.87619e+07,2.60107e+07
4563,4.74483e+07,5.64604e+07
4617,2.2376e+07,7.76717e+07
4671,5.27971e+07,4.29904e+07
4725,7.16771e+07,2.47524e+07
4779,3.38677e+07,6.06291e+07
4833,3.04831e+07,5.97971e+07
4887,6.7894e+07,2.2004e+07
4941,3.84693e+07,4.98857e+07
4995,2.92457e+07,5.53345e+07
5040,6.35908e+07,2.1373e+07
5049,6.45945e+07,2.05986e+07
5067,5.70525e+07,2.78394e+07
5103,2.58021e+07,5.62168e+07
5157,4.66119e+07,3.36495e+07
5211,4.58634e+07,3.40924e+07
5265,2.79863e+07,4.81058e+07
5319,5.47556e+07,2.28529e+07
5373,2.22437e+07,5.04367e+07
5427,5.45112e+07,2.03023e+07
5481,2.26852e+07,4.71239e+07
5535,4.88171e+07,2.28408e+07
5589,3.03275e+07,3.74358e+07
5643,3.35777e+07,3.3955e+07
5697,4.6995e+07,2.04134e+07
5751,1.93657e+07,4.34551e+07
5805,4.27891e+07,2.26174e+07
5859,4.17136e+07,2.18105e+07
5913,1.95841e+07,3.93864e+07
5967,3.20362e+07,2.83988e+07
6021,4.64875e+07,1.54947e+07
6075,3.62428e+07,2.24559e+07
6129,2.15742e+07,3.31963e+07
6183,2.0023e+07,3.35778e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/axionNumTilt14.txt <==
27,2.51442e+06,1.03322e+10
81,1.10332e+06,1.59262e+10
135,2.7205e+07,7.70437e+10
189,1.51468e+07,3.16528e+10
243,1.45458e+07,1.51056e+10
297,1.47013e+07,1.00562e+10
351,1.2146e+07,1.32556e+10
405,9.70626e+06,9.98784e+09
459,8.82967e+06,7.30115e+09
513,8.37599e+06,6.27395e+09
567,7.44798e+06,7.42721e+09
621,6.59436e+06,5.76462e+09
675,6.20237e+06,4.83759e+09
729,5.879e+06,4.66695e+09
783,5.38343e+06,5.09497e+09
837,4.98521e+06,4.02497e+09
891,4.7839e+06,3.61913e+09
945,4.5665e+06,3.73798e+09
999,4.29029e+06,3.66715e+09
1053,4.12066e+06,3.04217e+09
1107,4.06685e+06,2.81653e+09
1161,4.00601e+06,2.87565e+09
1215,3.96764e+06,2.58723e+09
1269,4.06685e+06,2.30423e+09
1323,4.27499e+06,2.10975e+09
1377,4.51037e+06,2.02767e+09
1431,4.83514e+06,1.78651e+09
1485,5.33491e+06,1.62038e+09
1539,5.94226e+06,1.44803e+09
1593,6.59398e+06,1.32422e+09
1647,7.39506e+06,1.17163e+09
1701,8.4059e+06,1.04278e+09
1755,9.506e+06,9.27338e+08
1809,1.06736e+07,8.28326e+08
1863,1.20758e+07,7.37262e+08
1917,1.37141e+07,6.48061e+08
1971,1.54138e+07,5.79118e+08
2025,1.72473e+07,5.1348e+08
2079,1.94287e+07,4.57799e+08
2133,2.18456e+07,4.01846e+08
2187,2.43083e+07,3.59093e+08
2241,2.70374e+07,3.18035e+08
2295,3.0232e+07,2.82633e+08
2349,3.36205e+07,2.49805e+08
2403,3.70875e+07,2.23201e+08
2457,4.10285e+07,1.98759e+08
2511,4.55204e+07,1.76095e+08
2565,5.01391e+07,1.57144e+08
2619,5.49678e+07,1.40189e+08
2673,6.0528e+07,1.25586e+08
2727,6.66308e+07,1.11856e+08
2781,7.27587e+07,1.00953e+08
2835,7.92737e+07,9.08207e+07
2889,8.66142e+07,8.24734e+07
2943,9.41047e+07,7.46237e+07
2997,1.01137e+08,6.87057e+07
3051,1.08114e+08,6.51119e+07
3105,1.14724e+08,6.28527e+07
3159,1.19267e+08,6.08661e+07
3213,1.20632e+08,6.43932e+07
3267,1.18359e+08,7.59898e+07
3321,1.10756e+08,8.96425e+07
3375,9.62187e+07,1.08556e+08
3429,7.58729e+07,1.40821e+08
3483,5.32243e+07,1.74657e+08
3537,3.39675e+07,1.94436e+08
3591,2.60154e+07,1.9626e+08
3645,3.55998e+07,1.7e+08
3699,6.24609e+07,1.20556e+08
3753,9.77229e+07,7.24583e+07
3807,1.27148e+08,4.02311e+07
3861,1.38959e+08,3.17093e+07
3915,1.26977e+08,4.7849e+07
3969,9.23418e+07,8.25428e+07
4023,5.00828e+07,1.25731e+08
4077,2.80049e+07,1.44926e+08
4131,4.68648e+07,1.13858e+08
4185,9.29284e+07,5.89522e+07
4239,1.21973e+08,2.97779e+07
4293,1.03065e+08,5.09243e+07
4347,5.2042e+07,1.01076e+08
4401,2.9037e+07,1.18918e+08
4455,6.83063e+07,7.14294e+07
4509,1.09335e+08,2.90761e+07
4563,8.21609e+07,5.72662e+07
4617,3.10351e+07,1.0469e+08
4671,5.4608e+07,7.49709e+07
4725,1.00749e+08,2.78559e+07
4779,6.13574e+07,6.66783e+07
4833,3.07111e+07,9.19639e+07
4887,8.60609e+07,3.45084e+07
4941,6.80414e+07,5.19483e+07
4995,3.00351e+07,8.48102e+07
5040,7.90347e+07,3.51011e+07
5049,8.59239e+07,2.85922e+07
5067,8.67542e+07,2.80666e+07
5103,4.67895e+07,6.52407e+07
5157,4.91971e+07,5.89133e+07
5211,7.52084e+07,3.38522e+07
5265,2.94174e+07,7.36702e+07
5319,8.02018e+07,2.52292e+07
5373,2.70957e+07,7.17437e+07
5427,7.73461e+07,2.42231e+07
5481,2.70368e+07,6.78323e+07
5535,7.32745e+07,2.45893e+07
5589,3.17751e+07,5.9456e+07
5643,5.76823e+07,3.57072e+07
5697,5.41707e+07,3.59329e+07
5751,2.92406e+07,5.68199e+07
5805,6.56501e+07,2.43336e+07
5859,4.64636e+07,3.81373e+07
5913,2.74685e+07,5.30073e+07
5967,5.37939e+07,3.03218e+07
6021,6.14252e+07,2.23974e+07
6075,3.96391e+07,3.81638e+07
6129,2.64161e+07,4.75409e+07
6183,3.36229e+07,4.08603e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/axionNumTilt15.txt <==
27,2.51447e+06,4.135e+09
81,1.10365e+06,5.76409e+09
135,2.72061e+07,4.96498e+10
189,1.51441e+07,2.65058e+10
243,1.4541e+07,1.50752e+10
297,1.47099e+07,1.00031e+10
351,1.21642e+07,1.26502e+10
405,9.73139e+06,9.70532e+09
459,8.86125e+06,7.26872e+09
513,8.41217e+06,6.20162e+09
567,7.48946e+06,7.25961e+09
621,6.63655e+06,5.68763e+09
675,6.244e+06,4.81813e+09
729,5.91855e+06,4.62919e+09
783,5.41911e+06,5.0354e+09
837,5.01852e+06,4.01131e+09
891,4.81763e+06,3.61752e+09
945,4.6039e+06,3.71618e+09
999,4.32945e+06,3.6481e+09
1053,4.15855e+06,3.04559e+09
1107,4.10098e+06,2.83134e+09
1161,4.03535e+06,2.90054e+09
1215,3.99291e+06,2.6126e+09
1269,4.08713e+06,2.32654e+09
1323,4.28939e+06,2.13928e+09
1377,4.51876e+06,2.06144e+09
1431,4.83847e+06,1.8176e+09
1485,5.33448e+06,1.64778e+09
1539,5.93994e+06,1.47254e+09
1593,6.5914e+06,1.34356e+09
1647,7.39277e+06,1.18597e+09
1701,8.40338e+06,1.05345e+09
1755,9.50246e+06,9.35976e+08
1809,1.06684e+07,8.35429e+08
1863,1.20672e+07,7.43013e+08
1917,1.36982e+07,6.52263e+08
1971,1.53847e+07,5.81952e+08
2025,1.71974e+07,5.16444e+08
2079,1.93481e+07,4.60537e+08
2133,2.17226e+07,4.03565e+08
2187,2.41311e+07,3.60342e+08
2241,2.67913e+07,3.19792e+08
2295,2.98955e+07,2.84131e+08
2349,3.31698e+07,2.50511e+08
2403,3.64953e+07,2.23863e+08
2457,4.02523e+07,2.00131e+08
2511,4.44998e+07,1.77619e+08
2565,4.88057e+07,1.58163e+08
2619,5.32315e+07,1.41746e+08
2673,5.82506e+07,1.28008e+08
2727,6.36361e+07,1.14075e+08
2781,6.88463e+07,1.02832e+08
2835,7.41697e+07,9.39123e+07
2889,7.99382e+07,8.67758e+07
2943,8.54351e+07,7.87182e+07
2997,9.00353e+07,7.33912e+07
3051,9.40364e+07,7.21676e+07
3105,9.71092e+07,7.1546e+07
3159,9.78444e+07,7.04389e+07
3213,9.55421e+07,7.57785e+07
3267,9.02253e+07,8.81296e+07
3321,8.12029e+07,9.97368e+07
3375,6.81838e+07,1.1334e+08
3429,5.29739e+07,1.33773e+08
3483,3.87423e+07,1.50658e+08
3537,2.94134e+07,1.55378e+08
3591,2.92998e+07,1.48e+08
3645,4.08286e+07,1.24112e+08
3699,6.2178e+07,8.93963e+07
3753,8.63656e+07,5.86144e+07
3807,1.03647e+08,3.93157e+07
3861,1.06487e+08,3.75152e+07
3915,9.19882e+07,5.38704e+07
3969,6.4398e+07,8.03147e+07
4023,3.78126e+07,1.05171e+08
4077,3.03972e+07,1.07874e+08
4131,4.9758e+07,8.06417e+07
4185,8.03221e+07,4.60095e+07
4239,9.25323e+07,3.35453e+07
4293,7.21113e+07,5.41663e+07
4347,3.86577e+07,8.52266e+07
4401,3.28604e+07,8.6121e+07
4455,6.35012e+07,5.08858e+07
4509,8.26634e+07,3.13524e+07
4563,5.63933e+07,5.70131e+07
4617,2.94028e+07,7.99029e+07
4671,5.35791e+07,5.19196e+07
4725,7.5299e+07,2.98201e+07
4779,4.25105e+07,6.09474e+07
4833,3.42304e+07,6.50652e+07
4887,6.92846e+07,2.90699e+07
4941,4.62518e+07,5.06413e+07
4995,3.30763e+07,5.99792e+07
5040,6.46551e+07,2.82969e+07
5049,6.65412e+07,2.65329e+07
5067,6.15507e+07,3.12795e+07
5103,3.35345e+07,5.6618e+07
5157,4.77669e+07,4.04333e+07
5211,5.14725e+07,3.62156e+07
5265,3.18544e+07,5.18696e+07
5319,5.79158e+07,2.69828e+07
5373,2.74866e+07,5.26396e+07
5427,5.69051e+07,2.48237e+07
5481,2.76848e+07,4.93282e+07
5535,5.19913e+07,2.64019e+07
5589,3.35106e+07,4.09931e+07
5643,3.88906e+07,3.55662e+07
5697,4.78823e+07,2.56645e+07
5751,2.52222e+07,4.42972e+07
5805,4.58989e+07,2.56978e+07
5859,4.30412e+07,2.63659e+07
5913,2.49714e+07,4.03547e+07
5967,3.63516e+07,3.01978e+07
6021,4.76195e+07,1.97655e+07
6075,3.81413e+07,2.6027e+07
6129,2.61116e+07,3.45333e+07
6183,2.53426e+07,3.42659e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/axionNumTilt16.txt <==
27,2.51452e+06,1.09061e+10
81,1.10387e+06,1.6792e+10
135,2.72143e+07,7.6191e+10
189,1.51589e+07,3.51735e+10
243,1.45632e+07,1.51815e+10
297,1.47333e+07,1.00187e+10
351,1.21834e+07,1.31314e+10
405,9.74201e+06,9.92283e+09
459,8.86132e+06,7.30192e+09
513,8.40307e+06,6.27816e+09
567,7.47425e+06,7.40722e+09
621,6.62146e+06,5.76048e+09
675,6.22893e+06,4.84246e+09
729,5.90599e+06,4.67384e+09
783,5.41165e+06,5.09849e+09
837,5.01556e+06,4.027e+09
891,4.81742e+06,3.61616e+09
945,4.60393e+06,3.73347e+09
999,4.32892e+06,3.66352e+09
1053,4.15952e+06,3.04271e+09
1107,4.10577e+06,2.82365e+09
1161,4.04539e+06,2.88894e+09
1215,4.00736e+06,2.59906e+09
1269,4.10718e+06,2.31416e+09
1323,4.31664e+06,2.12345e+09
1377,4.55358e+06,2.04336e+09
1431,4.8809e+06,1.80074e+09
1485,5.38454e+06,1.63373e+09
1539,5.99726e+06,1.46174e+09
1593,6.65619e+06,1.33631e+09
1647,7.46704e+06,1.18053e+09
1701,8.48943e+06,1.04905e+09
1755,9.60057e+06,9.3205e+08
1809,1.07777e+07,8.3172e+08
1863,1.21881e+07,7.40357e+08
1917,1.38317e+07,6.50183e+08
1971,1.55306e+07,5.80189e+08
2025,1.73573e+07,5.14604e+08
2079,1.95264e+07,4.59154e+08
2133,2.19221e+07,4.02713e+08
2187,2.43526e+07,3.60571e+08
2241,2.70382e+07,3.2073e+08
2295,3.01735e+07,2.85618e+08
2349,3.34818e+07,2.52183e+08
2403,3.68445e+07,2.25411e+08
2457,4.06464e+07,2.01497e+08
2511,4.49494e+07,1.78797e+08
2565,4.93184e+07,1.59336e+08
2619,5.38202e+07,1.42816e+08
2673,5.89421e+07,1.29008e+08
2727,6.4467e+07,1.15048e+08
2781,6.98607e+07,1.03799e+08
2835,7.54295e+07,9.45234e+07
2889,8.15267e+07,8.69327e+07
2943,8.74348e+07,7.86733e+07
2997,9.25139e+07,7.30208e+07
3051,9.70538e+07,7.11968e+07
3105,1.00683e+08,7.01571e+07
3159,1.01867e+08,6.87721e+07
3213,9.97364e+07,7.39637e+07
3267,9.412e+07,8.69527e+07
3321,8.40604e+07,9.99857e+07
3375,6.90886e+07,1.16148e+08
3429,5.11927e+07,1.41036e+08
3483,3.42408e+07,1.62228e+08
3537,2.34145e+07,1.67847e+08
3591,2.42551e+07,1.56194e+08
3645,3.91901e+07,1.2331e+08
3699,6.47765e+07,8.05681e+07
3753,9.17738e+07,4.76155e+07
3807,1.09243e+08,3.11052e+07
3861,1.10182e+08,3.3925e+07
3915,9.26251e+07,5.38981e+07
3969,6.11484e+07,8.40475e+07
4023,3.11922e+07,1.13064e+08
4077,2.4288e+07,1.1452e+08
4131,4.92702e+07,7.85777e+07
4185,8.54767e+07,3.75579e+07
4239,9.76034e+07,2.68972e+07
4293,7.1686e+07,5.40518e+07
4347,3.2221e+07,9.14853e+07
4401,2.73832e+07,9.08431e+07
4455,6.60541e+07,4.59272e+07
4509,8.78659e+07,2.46605e+07
4563,5.47009e+07,5.77324e+07
4617,2.24841e+07,8.60357e+07
4671,5.39826e+07,4.96417e+07
4725,8.0191e+07,2.36758e+07
4779,3.9085e+07,6.33737e+07
4833,2.95683e+07,6.83229e+07
4887,7.38699e+07,2.30818e+07
4941,4.48641e+07,5.09482e+07
4995,2.84468e+07,6.32183e+07
5040,6.86463e+07,2.30861e+07
5049,7.11092e+07,2.08972e+07
5067,6.50205e+07,2.69008e+07
5103,2.96976e+07,5.93635e+07
5157,4.7414e+07,3.93567e+07
5211,5.32294e+07,3.35547e+07
5265,2.74206e+07,5.50151e+07
5319,6.17821e+07,2.24347e+07
5373,2.23617e+07,5.63626e+07
5427,6.0917e+07,2.03159e+07
5481,2.28258e+07,5.27724e+07
5535,5.54334e+07,2.25422e+07
5589,3.01129e+07,4.32045e+07
5643,3.95554e+07,3.41486e+07
5697,4.89323e+07,2.39908e+07
5751,2.12339e+07,4.70468e+07
5805,4.88362e+07,2.2527e+07
5859,4.28066e+07,2.5803e+07
5913,2.11102e+07,4.29718e+07
5967,3.76358e+07,2.85988e+07
6021,5.04225e+07,1.69134e+07
6075,3.68224e+07,2.65123e+07
6129,2.25375e+07,3.6888e+07
6183,2.35096e+07,3.5291e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/runParamsTilt15.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/runParamsTilt16.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/seedTilt11.txt <==
1985360244 -767082725 -1139629268 -27538184 Thread: 38 
1985360244 -767082725 -1139629268 -27538184 Thread: 0 
1985360244 -767082725 -1139629268 -27538184 Thread: 59 
1985360244 -767082725 -1139629268 -27538184 Thread: 57 
1985360244 -767082725 -1139629268 -27538184 Thread: 4 
1985360244 -767082725 -1139629268 -27538184 Thread: 10 
1985360244 -767082725 -1139629268 -27538184 Thread: 34 
1985360244 -767082725 -1139629268 -27538184 Thread: 40 
1985360244 -767082725 -1139629268 -27538184 Thread: 42 
1985360244 -767082725 -1139629268 -27538184 Thread: 35 
1985360244 -767082725 -1139629268 -27538184 Thread: 37 
1985360244 -767082725 -1139629268 -27538184 Thread: 45 
1985360244 -767082725 -1139629268 -27538184 Thread: 55 
1985360244 -767082725 -1139629268 -27538184 Thread: 54 
1985360244 -767082725 -1139629268 -27538184 Thread: 52 
1985360244 -767082725 -1139629268 -27538184 Thread: 53 
1985360244 -767082725 -1139629268 -27538184 Thread: 51 
1985360244 -767082725 -1139629268 -27538184 Thread: 56 
1985360244 -767082725 -1139629268 -27538184 Thread: 41 
1985360244 -767082725 -1139629268 -27538184 Thread: 31 
1985360244 -767082725 -1139629268 -27538184 Thread: 24 
1985360244 -767082725 -1139629268 -27538184 Thread: 22 
1985360244 -767082725 -1139629268 -27538184 Thread: 23 
1985360244 -767082725 -1139629268 -27538184 Thread: 30 
1985360244 -767082725 -1139629268 -27538184 Thread: 62 
1985360244 -767082725 -1139629268 -27538184 Thread: 1 
1985360244 -767082725 -1139629268 -27538184 Thread: 58 
1985360244 -767082725 -1139629268 -27538184 Thread: 50 
1985360244 -767082725 -1139629268 -27538184 Thread: 8 
1985360244 -767082725 -1139629268 -27538184 Thread: 15 
1985360244 -767082725 -1139629268 -27538184 Thread: 39 
1985360244 -767082725 -1139629268 -27538184 Thread: 20 
1985360244 -767082725 -1139629268 -27538184 Thread: 32 
1985360244 -767082725 -1139629268 -27538184 Thread: 29 
1985360244 -767082725 -1139629268 -27538184 Thread: 26 
1985360244 -767082725 -1139629268 -27538184 Thread: 33 
1985360244 -767082725 -1139629268 -27538184 Thread: 61 
1985360244 -767082725 -1139629268 -27538184 Thread: 46 
1985360244 -767082725 -1139629268 -27538184 Thread: 48 
1985360244 -767082725 -1139629268 -27538184 Thread: 49 
1985360244 -767082725 -1139629268 -27538184 Thread: 36 
1985360244 -767082725 -1139629268 -27538184 Thread: 13 
1985360244 -767082725 -1139629268 -27538184 Thread: 3 
1985360244 -767082725 -1139629268 -27538184 Thread: 12 
1985360244 -767082725 -1139629268 -27538184 Thread: 11 
1985360244 -767082725 -1139629268 -27538184 Thread: 16 
1985360244 -767082725 -1139629268 -27538184 Thread: 60 
1985360244 -767082725 -1139629268 -27538184 Thread: 43 
1985360244 -767082725 -1139629268 -27538184 Thread: 6 
1985360244 -767082725 -1139629268 -27538184 Thread: 9 
1985360244 -767082725 -1139629268 -27538184 Thread: 2 
1985360244 -767082725 -1139629268 -27538184 Thread: 7 
1985360244 -767082725 -1139629268 -27538184 Thread: 5 
1985360244 -767082725 -1139629268 -27538184 Thread: 63 
1985360244 -767082725 -1139629268 -27538184 Thread: 21 
1985360244 -767082725 -1139629268 -27538184 Thread: 17 
1985360244 -767082725 -1139629268 -27538184 Thread: 47 
1985360244 -767082725 -1139629268 -27538184 Thread: 27 
1985360244 -767082725 -1139629268 -27538184 Thread: 28 
1985360244 -767082725 -1139629268 -27538184 Thread: 19 
1985360244 -767082725 -1139629268 -27538184 Thread: 25 
1985360244 -767082725 -1139629268 -27538184 Thread: 18 
1985360244 -767082725 -1139629268 -27538184 Thread: 44 
1985360244 -767082725 -1139629268 -27538184 Thread: 14 


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/seedTilt12.txt <==
-1729715036 377213204 462808726 1978842227 Thread: 53 
-1729715036 377213204 462808726 1978842227 Thread: 28 
-1729715036 377213204 462808726 1978842227 Thread: 48 
-1729715036 377213204 462808726 1978842227 Thread: 27 
-1729715036 377213204 462808726 1978842227 Thread: 2 
-1729715036 377213204 462808726 1978842227 Thread: 32 
-1729715036 377213204 462808726 1978842227 Thread: 61 
-1729715036 377213204 462808726 1978842227 Thread: 35 
-1729715036 377213204 462808726 1978842227 Thread: 40 
-1729715036 377213204 462808726 1978842227 Thread: 11 
-1729715036 377213204 462808726 1978842227 Thread: 33 
-1729715036 377213204 462808726 1978842227 Thread: 12 
-1729715036 377213204 462808726 1978842227 Thread: 7 
-1729715036 377213204 462808726 1978842227 Thread: 10 
-1729715036 377213204 462808726 1978842227 Thread: 55 
-1729715036 377213204 462808726 1978842227 Thread: 56 
-1729715036 377213204 462808726 1978842227 Thread: 59 
-1729715036 377213204 462808726 1978842227 Thread: 0 
-1729715036 377213204 462808726 1978842227 Thread: 54 
-1729715036 377213204 462808726 1978842227 Thread: 31 
-1729715036 377213204 462808726 1978842227 Thread: 47 
-1729715036 377213204 462808726 1978842227 Thread: 13 
-1729715036 377213204 462808726 1978842227 Thread: 4 
-1729715036 377213204 462808726 1978842227 Thread: 3 
-1729715036 377213204 462808726 1978842227 Thread: 24 
-1729715036 377213204 462808726 1978842227 Thread: 44 
-1729715036 377213204 462808726 1978842227 Thread: 17 
-1729715036 377213204 462808726 1978842227 Thread: 38 
-1729715036 377213204 462808726 1978842227 Thread: 1 
-1729715036 377213204 462808726 1978842227 Thread: 8 
-1729715036 377213204 462808726 1978842227 Thread: 37 
-1729715036 377213204 462808726 1978842227 Thread: 50 
-1729715036 377213204 462808726 1978842227 Thread: 19 
-1729715036 377213204 462808726 1978842227 Thread: 41 
-1729715036 377213204 462808726 1978842227 Thread: 51 
-1729715036 377213204 462808726 1978842227 Thread: 6 
-1729715036 377213204 462808726 1978842227 Thread: 49 
-1729715036 377213204 462808726 1978842227 Thread: 60 
-1729715036 377213204 462808726 1978842227 Thread: 30 
-1729715036 377213204 462808726 1978842227 Thread: 14 
-1729715036 377213204 462808726 1978842227 Thread: 23 
-1729715036 377213204 462808726 1978842227 Thread: 34 
-1729715036 377213204 462808726 1978842227 Thread: 36 
-1729715036 377213204 462808726 1978842227 Thread: 25 
-1729715036 377213204 462808726 1978842227 Thread: 29 
-1729715036 377213204 462808726 1978842227 Thread: 43 
-1729715036 377213204 462808726 1978842227 Thread: 9 
-1729715036 377213204 462808726 1978842227 Thread: 22 
-1729715036 377213204 462808726 1978842227 Thread: 26 
-1729715036 377213204 462808726 1978842227 Thread: 42 
-1729715036 377213204 462808726 1978842227 Thread: 21 
-1729715036 377213204 462808726 1978842227 Thread: 45 
-1729715036 377213204 462808726 1978842227 Thread: 57 
-1729715036 377213204 462808726 1978842227 Thread: 20 
-1729715036 377213204 462808726 1978842227 Thread: 16 
-1729715036 377213204 462808726 1978842227 Thread: 52 
-1729715036 377213204 462808726 1978842227 Thread: 18 
-1729715036 377213204 462808726 1978842227 Thread: 39 
-1729715036 377213204 462808726 1978842227 Thread: 15 
-1729715036 377213204 462808726 1978842227 Thread: 63 
-1729715036 377213204 462808726 1978842227 Thread: 58 
-1729715036 377213204 462808726 1978842227 Thread: 62 
-1729715036 377213204 462808726 1978842227 Thread: 46 
-1729715036 377213204 462808726 1978842227 Thread: 5 


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/seedTilt13.txt <==
709348070 851653859 434194434 -1471167692 Thread: 38 
709348070 851653859 434194434 -1471167692 Thread: 40 
709348070 851653859 434194434 -1471167692 Thread: 4 
709348070 851653859 434194434 -1471167692 Thread: 3 
709348070 851653859 434194434 -1471167692 Thread: 53 
709348070 851653859 434194434 -1471167692 Thread: 37 
709348070 851653859 434194434 -1471167692 Thread: 11 
709348070 851653859 434194434 -1471167692 Thread: 52 
709348070 851653859 434194434 -1471167692 Thread: 27 
709348070 851653859 434194434 -1471167692 Thread: 31 
709348070 851653859 434194434 -1471167692 Thread: 56 
709348070 851653859 434194434 -1471167692 Thread: 51 
709348070 851653859 434194434 -1471167692 Thread: 32 
709348070 851653859 434194434 -1471167692 Thread: 45 
709348070 851653859 434194434 -1471167692 Thread: 7 
709348070 851653859 434194434 -1471167692 Thread: 14 
709348070 851653859 434194434 -1471167692 Thread: 63 
709348070 851653859 434194434 -1471167692 Thread: 42 
709348070 851653859 434194434 -1471167692 Thread: 10 
709348070 851653859 434194434 -1471167692 Thread: 61 
709348070 851653859 434194434 -1471167692 Thread: 50 
709348070 851653859 434194434 -1471167692 Thread: 49 
709348070 851653859 434194434 -1471167692 Thread: 39 
709348070 851653859 434194434 -1471167692 Thread: 2 
709348070 851653859 434194434 -1471167692 Thread: 19 
709348070 851653859 434194434 -1471167692 Thread: 17 
709348070 851653859 434194434 -1471167692 Thread: 60 
709348070 851653859 434194434 -1471167692 Thread: 41 
709348070 851653859 434194434 -1471167692 Thread: 47 
709348070 851653859 434194434 -1471167692 Thread: 33 
709348070 851653859 434194434 -1471167692 Thread: 21 
709348070 851653859 434194434 -1471167692 Thread: 46 
709348070 851653859 434194434 -1471167692 Thread: 57 
709348070 851653859 434194434 -1471167692 Thread: 35 
709348070 851653859 434194434 -1471167692 Thread: 48 
709348070 851653859 434194434 -1471167692 Thread: 23 
709348070 851653859 434194434 -1471167692 Thread: 18 
709348070 851653859 434194434 -1471167692 Thread: 22 
709348070 851653859 434194434 -1471167692 Thread: 25 
709348070 851653859 434194434 -1471167692 Thread: 13 
709348070 851653859 434194434 -1471167692 Thread: 12 
709348070 851653859 434194434 -1471167692 Thread: 36 
709348070 851653859 434194434 -1471167692 Thread: 29 
709348070 851653859 434194434 -1471167692 Thread: 9 
709348070 851653859 434194434 -1471167692 Thread: 58 
709348070 851653859 434194434 -1471167692 Thread: 34 
709348070 851653859 434194434 -1471167692 Thread: 30 
709348070 851653859 434194434 -1471167692 Thread: 26 
709348070 851653859 434194434 -1471167692 Thread: 62 
709348070 851653859 434194434 -1471167692 Thread: 54 
709348070 851653859 434194434 -1471167692 Thread: 1 
709348070 851653859 434194434 -1471167692 Thread: 16 
709348070 851653859 434194434 -1471167692 Thread: 55 
709348070 851653859 434194434 -1471167692 Thread: 59 
709348070 851653859 434194434 -1471167692 Thread: 5 
709348070 851653859 434194434 -1471167692 Thread: 24 
709348070 851653859 434194434 -1471167692 Thread: 6 
709348070 851653859 434194434 -1471167692 Thread: 8 
709348070 851653859 434194434 -1471167692 Thread: 20 
709348070 851653859 434194434 -1471167692 Thread: 44 
709348070 851653859 434194434 -1471167692 Thread: 15 
709348070 851653859 434194434 -1471167692 Thread: 28 
709348070 851653859 434194434 -1471167692 Thread: 43 
709348070 851653859 434194434 -1471167692 Thread: 0 


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/seedTilt14.txt <==
-1785355395 701024843 -1713141167 1590580706 Thread: 56 
-1785355395 701024843 -1713141167 1590580706 Thread: 45 
-1785355395 701024843 -1713141167 1590580706 Thread: 59 
-1785355395 701024843 -1713141167 1590580706 Thread: 61 
-1785355395 701024843 -1713141167 1590580706 Thread: 42 
-1785355395 701024843 -1713141167 1590580706 Thread: 55 
-1785355395 701024843 -1713141167 1590580706 Thread: 17 
-1785355395 701024843 -1713141167 1590580706 Thread: 11 
-1785355395 701024843 -1713141167 1590580706 Thread: 44 
-1785355395 701024843 -1713141167 1590580706 Thread: 48 
-1785355395 701024843 -1713141167 1590580706 Thread: 47 
-1785355395 701024843 -1713141167 1590580706 Thread: 27 
-1785355395 701024843 -1713141167 1590580706 Thread: 32 
-1785355395 701024843 -1713141167 1590580706 Thread: 24 
-1785355395 701024843 -1713141167 1590580706 Thread: 0 
-1785355395 701024843 -1713141167 1590580706 Thread: 28 
-1785355395 701024843 -1713141167 1590580706 Thread: 14 
-1785355395 701024843 -1713141167 1590580706 Thread: 25 
-1785355395 701024843 -1713141167 1590580706 Thread: 34 
-1785355395 701024843 -1713141167 1590580706 Thread: 8 
-1785355395 701024843 -1713141167 1590580706 Thread: 20 
-1785355395 701024843 -1713141167 1590580706 Thread: 46 
-1785355395 701024843 -1713141167 1590580706 Thread: 43 
-1785355395 701024843 -1713141167 1590580706 Thread: 19 
-1785355395 701024843 -1713141167 1590580706 Thread: 10 
-1785355395 701024843 -1713141167 1590580706 Thread: 54 
-1785355395 701024843 -1713141167 1590580706 Thread: 49 
-1785355395 701024843 -1713141167 1590580706 Thread: 60 
-1785355395 701024843 -1713141167 1590580706 Thread: 52 
-1785355395 701024843 -1713141167 1590580706 Thread: 7 
-1785355395 701024843 -1713141167 1590580706 Thread: 62 
-1785355395 701024843 -1713141167 1590580706 Thread: 1 
-1785355395 701024843 -1713141167 1590580706 Thread: 5 
-1785355395 701024843 -1713141167 1590580706 Thread: 63 
-1785355395 701024843 -1713141167 1590580706 Thread: 51 
-1785355395 701024843 -1713141167 1590580706 Thread: 38 
-1785355395 701024843 -1713141167 1590580706 Thread: 53 
-1785355395 701024843 -1713141167 1590580706 Thread: 58 
-1785355395 701024843 -1713141167 1590580706 Thread: 50 
-1785355395 701024843 -1713141167 1590580706 Thread: 4 
-1785355395 701024843 -1713141167 1590580706 Thread: 41 
-1785355395 701024843 -1713141167 1590580706 Thread: 16 
-1785355395 701024843 -1713141167 1590580706 Thread: 18 
-1785355395 701024843 -1713141167 1590580706 Thread: 13 
-1785355395 701024843 -1713141167 1590580706 Thread: 12 
-1785355395 701024843 -1713141167 1590580706 Thread: 15 
-1785355395 701024843 -1713141167 1590580706 Thread: 30 
-1785355395 701024843 -1713141167 1590580706 Thread: 39 
-1785355395 701024843 -1713141167 1590580706 Thread: 31 
-1785355395 701024843 -1713141167 1590580706 Thread: 23 
-1785355395 701024843 -1713141167 1590580706 Thread: 33 
-1785355395 701024843 -1713141167 1590580706 Thread: 26 
-1785355395 701024843 -1713141167 1590580706 Thread: 29 
-1785355395 701024843 -1713141167 1590580706 Thread: 21 
-1785355395 701024843 -1713141167 1590580706 Thread: 9 
-1785355395 701024843 -1713141167 1590580706 Thread: 22 
-1785355395 701024843 -1713141167 1590580706 Thread: 36 
-1785355395 701024843 -1713141167 1590580706 Thread: 40 
-1785355395 701024843 -1713141167 1590580706 Thread: 6 
-1785355395 701024843 -1713141167 1590580706 Thread: 37 
-1785355395 701024843 -1713141167 1590580706 Thread: 35 
-1785355395 701024843 -1713141167 1590580706 Thread: 57 
-1785355395 701024843 -1713141167 1590580706 Thread: 2 
-1785355395 701024843 -1713141167 1590580706 Thread: 3 


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/seedTilt15.txt <==
402291984 -1483611233 -1219259348 837012548 Thread: 44 
402291984 -1483611233 -1219259348 837012548 Thread: 13 
402291984 -1483611233 -1219259348 837012548 Thread: 3 
402291984 -1483611233 -1219259348 837012548 Thread: 12 
402291984 -1483611233 -1219259348 837012548 Thread: 6 
402291984 -1483611233 -1219259348 837012548 Thread: 62 
402291984 -1483611233 -1219259348 837012548 Thread: 52 
402291984 -1483611233 -1219259348 837012548 Thread: 31 
402291984 -1483611233 -1219259348 837012548 Thread: 27 
402291984 -1483611233 -1219259348 837012548 Thread: 37 
402291984 -1483611233 -1219259348 837012548 Thread: 32 
402291984 -1483611233 -1219259348 837012548 Thread: 0 
402291984 -1483611233 -1219259348 837012548 Thread: 47 
402291984 -1483611233 -1219259348 837012548 Thread: 60 
402291984 -1483611233 -1219259348 837012548 Thread: 55 
402291984 -1483611233 -1219259348 837012548 Thread: 59 
402291984 -1483611233 -1219259348 837012548 Thread: 11 
402291984 -1483611233 -1219259348 837012548 Thread: 48 
402291984 -1483611233 -1219259348 837012548 Thread: 10 
402291984 -1483611233 -1219259348 837012548 Thread: 42 
402291984 -1483611233 -1219259348 837012548 Thread: 54 
402291984 -1483611233 -1219259348 837012548 Thread: 49 
402291984 -1483611233 -1219259348 837012548 Thread: 61 
402291984 -1483611233 -1219259348 837012548 Thread: 51 
402291984 -1483611233 -1219259348 837012548 Thread: 4 
402291984 -1483611233 -1219259348 837012548 Thread: 24 
402291984 -1483611233 -1219259348 837012548 Thread: 63 
402291984 -1483611233 -1219259348 837012548 Thread: 20 
402291984 -1483611233 -1219259348 837012548 Thread: 17 
402291984 -1483611233 -1219259348 837012548 Thread: 25 
402291984 -1483611233 -1219259348 837012548 Thread: 22 
402291984 -1483611233 -1219259348 837012548 Thread: 43 
402291984 -1483611233 -1219259348 837012548 Thread: 56 
402291984 -1483611233 -1219259348 837012548 Thread: 39 
402291984 -1483611233 -1219259348 837012548 Thread: 57 
402291984 -1483611233 -1219259348 837012548 Thread: 7 
402291984 -1483611233 -1219259348 837012548 Thread: 40 
402291984 -1483611233 -1219259348 837012548 Thread: 41 
402291984 -1483611233 -1219259348 837012548 Thread: 58 
402291984 -1483611233 -1219259348 837012548 Thread: 45 
402291984 -1483611233 -1219259348 837012548 Thread: 2 
402291984 -1483611233 -1219259348 837012548 Thread: 46 
402291984 -1483611233 -1219259348 837012548 Thread: 8 
402291984 -1483611233 -1219259348 837012548 Thread: 9 
402291984 -1483611233 -1219259348 837012548 Thread: 28 
402291984 -1483611233 -1219259348 837012548 Thread: 19 
402291984 -1483611233 -1219259348 837012548 Thread: 23 
402291984 -1483611233 -1219259348 837012548 Thread: 18 
402291984 -1483611233 -1219259348 837012548 Thread: 30 
402291984 -1483611233 -1219259348 837012548 Thread: 34 
402291984 -1483611233 -1219259348 837012548 Thread: 53 
402291984 -1483611233 -1219259348 837012548 Thread: 16 
402291984 -1483611233 -1219259348 837012548 Thread: 38 
402291984 -1483611233 -1219259348 837012548 Thread: 1 
402291984 -1483611233 -1219259348 837012548 Thread: 36 
402291984 -1483611233 -1219259348 837012548 Thread: 33 
402291984 -1483611233 -1219259348 837012548 Thread: 35 
402291984 -1483611233 -1219259348 837012548 Thread: 5 
402291984 -1483611233 -1219259348 837012548 Thread: 50 
402291984 -1483611233 -1219259348 837012548 Thread: 14 
402291984 -1483611233 -1219259348 837012548 Thread: 26 
402291984 -1483611233 -1219259348 837012548 Thread: 29 
402291984 -1483611233 -1219259348 837012548 Thread: 15 
402291984 -1483611233 -1219259348 837012548 Thread: 21 


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_320/seedTilt16.txt <==
-1334831356 970009524 2122003704 -455944076 Thread: 9 
-1334831356 970009524 2122003704 -455944076 Thread: 8 
-1334831356 970009524 2122003704 -455944076 Thread: 47 
-1334831356 970009524 2122003704 -455944076 Thread: 27 
-1334831356 970009524 2122003704 -455944076 Thread: 57 
-1334831356 970009524 2122003704 -455944076 Thread: 63 
-1334831356 970009524 2122003704 -455944076 Thread: 62 
-1334831356 970009524 2122003704 -455944076 Thread: 28 
-1334831356 970009524 2122003704 -455944076 Thread: 45 
-1334831356 970009524 2122003704 -455944076 Thread: 33 
-1334831356 970009524 2122003704 -455944076 Thread: 18 
-1334831356 970009524 2122003704 -455944076 Thread: 55 
-1334831356 970009524 2122003704 -455944076 Thread: 2 
-1334831356 970009524 2122003704 -455944076 Thread: 61 
-1334831356 970009524 2122003704 -455944076 Thread: 14 
-1334831356 970009524 2122003704 -455944076 Thread: 6 
-1334831356 970009524 2122003704 -455944076 Thread: 17 
-1334831356 970009524 2122003704 -455944076 Thread: 21 
-1334831356 970009524 2122003704 -455944076 Thread: 26 
-1334831356 970009524 2122003704 -455944076 Thread: 19 
-1334831356 970009524 2122003704 -455944076 Thread: 23 
-1334831356 970009524 2122003704 -455944076 Thread: 16 
-1334831356 970009524 2122003704 -455944076 Thread: 36 
-1334831356 970009524 2122003704 -455944076 Thread: 50 
-1334831356 970009524 2122003704 -455944076 Thread: 56 
-1334831356 970009524 2122003704 -455944076 Thread: 34 
-1334831356 970009524 2122003704 -455944076 Thread: 7 
-1334831356 970009524 2122003704 -455944076 Thread: 10 
-1334831356 970009524 2122003704 -455944076 Thread: 41 
-1334831356 970009524 2122003704 -455944076 Thread: 43 
-1334831356 970009524 2122003704 -455944076 Thread: 25 
-1334831356 970009524 2122003704 -455944076 Thread: 42 
-1334831356 970009524 2122003704 -455944076 Thread: 49 
-1334831356 970009524 2122003704 -455944076 Thread: 54 
-1334831356 970009524 2122003704 -455944076 Thread: 30 
-1334831356 970009524 2122003704 -455944076 Thread: 52 
-1334831356 970009524 2122003704 -455944076 Thread: 11 
-1334831356 970009524 2122003704 -455944076 Thread: 3 
-1334831356 970009524 2122003704 -455944076 Thread: 53 
-1334831356 970009524 2122003704 -455944076 Thread: 38 
-1334831356 970009524 2122003704 -455944076 Thread: 12 
-1334831356 970009524 2122003704 -455944076 Thread: 24 
-1334831356 970009524 2122003704 -455944076 Thread: 60 
-1334831356 970009524 2122003704 -455944076 Thread: 40 
-1334831356 970009524 2122003704 -455944076 Thread: 58 
-1334831356 970009524 2122003704 -455944076 Thread: 59 
-1334831356 970009524 2122003704 -455944076 Thread: 5 
-1334831356 970009524 2122003704 -455944076 Thread: 1 
-1334831356 970009524 2122003704 -455944076 Thread: 44 
-1334831356 970009524 2122003704 -455944076 Thread: 20 
-1334831356 970009524 2122003704 -455944076 Thread: 35 
-1334831356 970009524 2122003704 -455944076 Thread: 15 
-1334831356 970009524 2122003704 -455944076 Thread: 48 
-1334831356 970009524 2122003704 -455944076 Thread: 32 
-1334831356 970009524 2122003704 -455944076 Thread: 4 
-1334831356 970009524 2122003704 -455944076 Thread: 13 
-1334831356 970009524 2122003704 -455944076 Thread: 0 
-1334831356 970009524 2122003704 -455944076 Thread: 51 
-1334831356 970009524 2122003704 -455944076 Thread: 29 
-1334831356 970009524 2122003704 -455944076 Thread: 31 
-1334831356 970009524 2122003704 -455944076 Thread: 37 
-1334831356 970009524 2122003704 -455944076 Thread: 39 
-1334831356 970009524 2122003704 -455944076 Thread: 46 
-1334831356 970009524 2122003704 -455944076 Thread: 22 


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/axionNumTilt11.txt <==
27,2.51444e+06,1.50755e+10
81,1.10307e+06,2.33905e+10
135,2.71961e+07,7.72136e+10
189,1.51405e+07,3.29897e+10
243,1.45451e+07,1.52002e+10
297,1.47083e+07,9.92898e+09
351,1.21583e+07,1.28717e+10
405,9.72508e+06,9.76711e+09
459,8.85531e+06,7.25048e+09
513,8.4036e+06,6.19728e+09
567,7.46956e+06,7.30798e+09
621,6.6103e+06,5.736e+09
675,6.21237e+06,4.84603e+09
729,5.88137e+06,4.68234e+09
783,5.37881e+06,5.10899e+09
837,4.97236e+06,4.04725e+09
891,4.7575e+06,3.64603e+09
945,4.5225e+06,3.79098e+09
999,4.22114e+06,3.75562e+09
1053,4.01231e+06,3.10617e+09
1107,3.89701e+06,2.90138e+09
1161,3.75127e+06,3.06887e+09
1215,3.60124e+06,2.77789e+09
1269,3.54566e+06,2.44842e+09
1323,3.55169e+06,2.30953e+09
1377,3.55075e+06,2.32672e+09
1431,3.59597e+06,2.04709e+09
1485,3.74981e+06,1.88623e+09
1539,3.96218e+06,1.75411e+09
1593,4.19473e+06,1.66004e+09
1647,4.51633e+06,1.48428e+09
1701,4.96125e+06,1.35409e+09
1755,5.4562e+06,1.23936e+09
1809,5.99003e+06,1.12788e+09
1863,6.65573e+06,1.01979e+09
1917,7.45193e+06,9.11401e+08
1971,8.28205e+06,8.29138e+08
2025,9.18389e+06,7.4385e+08
2079,1.02708e+07,6.72217e+08
2133,1.14811e+07,5.96943e+08
2187,1.27133e+07,5.42005e+08
2241,1.40825e+07,4.86161e+08
2295,1.56916e+07,4.37279e+08
2349,1.73983e+07,3.90256e+08
2403,1.91408e+07,3.52532e+08
2457,2.11209e+07,3.16996e+08
2511,2.33735e+07,2.83484e+08
2565,2.56752e+07,2.55572e+08
2619,2.80651e+07,2.30479e+08
2673,3.08056e+07,2.08779e+08
2727,3.37969e+07,1.87068e+08
2781,3.67786e+07,1.69886e+08
2835,3.9944e+07,1.53856e+08
2889,4.35369e+07,1.3989e+08
2943,4.72636e+07,1.2583e+08
2997,5.09058e+07,1.14793e+08
3051,5.48125e+07,1.05363e+08
3105,5.9064e+07,9.63853e+07
3159,6.31456e+07,8.74435e+07
3213,6.69529e+07,8.0922e+07
3267,7.08532e+07,7.68349e+07
3321,7.45419e+07,7.13995e+07
3375,7.72769e+07,6.6509e+07
3429,7.90184e+07,6.59876e+07
3483,7.98197e+07,6.80248e+07
3537,7.88295e+07,6.75471e+07
3591,7.52723e+07,7.04043e+07
3645,6.92415e+07,8.12295e+07
3699,6.07264e+07,9.29149e+07
3753,4.96288e+07,1.02397e+08
3807,3.70682e+07,1.16572e+08
3861,2.52859e+07,1.30741e+08
3915,1.68777e+07,1.34547e+08
3969,1.45549e+07,1.28199e+08
4023,2.0117e+07,1.10899e+08
4077,3.32304e+07,8.35093e+07
4131,5.09287e+07,5.66167e+07
4185,6.81009e+07,3.64854e+07
4239,7.98034e+07,2.54091e+07
4293,8.26751e+07,2.56306e+07
4347,7.46303e+07,3.48697e+07
4401,5.64684e+07,5.24841e+07
4455,3.39029e+07,7.56325e+07
4509,1.7042e+07,9.0498e+07
4563,1.65094e+07,8.50146e+07
4617,3.45304e+07,5.95132e+07
4671,5.93885e+07,3.00269e+07
4725,7.27501e+07,1.81643e+07
4779,6.31355e+07,2.90377e+07
4833,3.61355e+07,5.53793e+07
4887,1.49528e+07,7.47913e+07
4941,2.26558e+07,6.15865e+07
4995,5.17022e+07,2.90237e+07
5049,6.53274e+07,1.62215e+07
5103,4.41071e+07,3.79351e+07
5157,1.56848e+07,6.4315e+07
5211,2.43282e+07,5.15454e+07
5265,5.57098e+07,1.86413e+07
5319,5.14353e+07,2.37898e+07
5373,1.78857e+07,5.56013e+07
5427,2.39728e+07,4.60592e+07
5481,5.52947e+07,1.44986e+07
5535,3.57454e+07,3.37567e+07
5589,1.35598e+07,5.30621e+07
5643,4.66397e+07,1.89429e+07
5697,3.93131e+07,2.63633e+07
5751,1.3257e+07,4.95204e+07
5805,4.73608e+07,1.52974e+07
5859,2.78766e+07,3.3934e+07
5913,2.18823e+07,3.72001e+07
5967,4.63094e+07,1.41292e+07
6021,1.22621e+07,4.47212e+07
6075,4.52041e+07,1.28356e+07
6129,1.61171e+07,3.92655e+07
6183,3.9242e+07,1.63752e+07
6237,1.88877e+07,3.47496e+07
6291,3.77007e+07,1.61604e+07
6345,1.6221e+07,3.51829e+07
6399,4.06811e+07,1.21615e+07
6453,1.1895e+07,3.69749e+07
6507,3.99414e+07,1.17837e+07
6561,1.90172e+07,2.87088e+07
6615,2.25505e+07,2.53933e+07
6669,3.81778e+07,1.11088e+07
6720,1.24859e+07,3.21551e+07
6723,1.39001e+07,3.08612e+07
6755,3.85871e+07,9.8664e+06
6777,2.29292e+07,2.28333e+07
6831,3.78288e+07,9.71253e+06
6885,2.11209e+07,2.26331e+07
6939,1.20361e+07,2.95172e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/axionNumTilt12.txt <==
27,2.51446e+06,2.58556e+10
81,1.10345e+06,4.0953e+10
135,2.72031e+07,1.18929e+11
189,1.51524e+07,4.40994e+10
243,1.45596e+07,1.5627e+10
297,1.47241e+07,1.05621e+10
351,1.21738e+07,1.4893e+10
405,9.73918e+06,1.06937e+10
459,8.86842e+06,7.39243e+09
513,8.41767e+06,6.41623e+09
567,7.48849e+06,7.69028e+09
621,6.63387e+06,5.87389e+09
675,6.24072e+06,4.87298e+09
729,5.91396e+06,4.72201e+09
783,5.41288e+06,5.15383e+09
837,5.00963e+06,4.05224e+09
891,4.80134e+06,3.63413e+09
945,4.57245e+06,3.77743e+09
999,4.27446e+06,3.73837e+09
1053,4.06933e+06,3.08719e+09
1107,3.95791e+06,2.88665e+09
1161,3.81525e+06,3.06442e+09
1215,3.66647e+06,2.77801e+09
1269,3.61275e+06,2.44283e+09
1323,3.62059e+06,2.3135e+09
1377,3.62007e+06,2.34484e+09
1431,3.66583e+06,2.06166e+09
1485,3.82293e+06,1.89663e+09
1539,4.03932e+06,1.77279e+09
1593,4.27515e+06,1.68456e+09
1647,4.60199e+06,1.50632e+09
1701,5.05517e+06,1.37848e+09
1755,5.56089e+06,1.26895e+09
1809,6.10798e+06,1.15735e+09
1863,6.79248e+06,1.0445e+09
1917,7.61284e+06,9.32646e+08
1971,8.46989e+06,8.49502e+08
2025,9.40295e+06,7.61527e+08
2079,1.05284e+07,6.87915e+08
2133,1.17836e+07,6.11777e+08
2187,1.30647e+07,5.55783e+08
2241,1.44892e+07,4.97727e+08
2295,1.61621e+07,4.4752e+08
2349,1.79368e+07,4.00476e+08
2403,1.97508e+07,3.62514e+08
2457,2.18128e+07,3.26544e+08
2511,2.41602e+07,2.92913e+08
2565,2.65639e+07,2.64817e+08
2619,2.90646e+07,2.38938e+08
2673,3.19349e+07,2.16067e+08
2727,3.50724e+07,1.932e+08
2781,3.82087e+07,1.75382e+08
2835,4.15468e+07,1.5849e+08
2889,4.53436e+07,1.43918e+08
2943,4.93005e+07,1.2947e+08
2997,5.31984e+07,1.17877e+08
3051,5.74117e+07,1.07666e+08
3105,6.204e+07,9.81596e+07
3159,6.65643e+07,8.90896e+07
3213,7.08972e+07,8.21032e+07
3267,7.54568e+07,7.72155e+07
3321,7.99588e+07,7.14404e+07
3375,8.36448e+07,6.63551e+07
3429,8.64991e+07,6.49019e+07
3483,8.86076e+07,6.59142e+07
3537,8.9041e+07,6.49514e+07
3591,8.6879e+07,6.72606e+07
3645,8.21084e+07,7.74531e+07
3699,7.45176e+07,8.92163e+07
3753,6.36127e+07,9.94617e+07
3807,5.01677e+07,1.15831e+08
3861,3.62893e+07,1.34669e+08
3915,2.46282e+07,1.44228e+08
3969,1.8403e+07,1.4356e+08
4023,2.04772e+07,1.31016e+08
4077,3.16548e+07,1.04893e+08
4131,4.9729e+07,7.55401e+07
4185,6.96743e+07,5.07992e+07
4239,8.58485e+07,3.35379e+07
4293,9.36929e+07,2.8008e+07
4347,8.96585e+07,3.36047e+07
4401,7.3029e+07,4.99245e+07
4455,4.84342e+07,7.54094e+07
4509,2.60084e+07,9.67955e+07
4563,1.8726e+07,9.86931e+07
4617,3.31506e+07,7.61927e+07
4671,6.02415e+07,4.29452e+07
4725,8.01825e+07,2.38623e+07
4779,7.6816e+07,2.87014e+07
4833,5.04245e+07,5.42707e+07
4887,2.2575e+07,8.08727e+07
4941,2.26365e+07,7.5347e+07
4995,5.21435e+07,4.09546e+07
5049,7.36171e+07,2.01645e+07
5103,5.75729e+07,3.69724e+07
5157,2.377e+07,6.8755e+07
5211,2.39813e+07,6.40994e+07
5265,5.85837e+07,2.68738e+07
5319,6.30241e+07,2.37461e+07
5373,2.67018e+07,5.84821e+07
5427,2.35257e+07,5.77577e+07
5481,6.00505e+07,2.01302e+07
5535,4.73722e+07,3.29882e+07
5589,1.5991e+07,6.14259e+07
5643,4.83341e+07,2.70629e+07
5697,5.04047e+07,2.56802e+07
5751,1.55558e+07,5.72998e+07
5805,5.01977e+07,2.17631e+07
5859,3.81157e+07,3.36367e+07
5913,2.11876e+07,4.7107e+07
5967,5.46808e+07,1.51262e+07
6021,1.58456e+07,5.02831e+07
6075,4.882e+07,1.78563e+07
6129,2.32073e+07,4.1261e+07
6183,4.04513e+07,2.3296e+07
6237,2.69046e+07,3.56495e+07
6291,3.87402e+07,2.29852e+07
6345,2.32274e+07,3.67136e+07
6399,4.36285e+07,1.70014e+07
6453,1.5488e+07,4.13626e+07
6507,4.70997e+07,1.26847e+07
6561,1.82736e+07,3.66037e+07
6615,3.11462e+07,2.50657e+07
6669,4.10214e+07,1.53503e+07
6720,1.38715e+07,3.77883e+07
6723,1.43565e+07,3.72707e+07
6755,4.33615e+07,1.23968e+07
6777,3.14988e+07,2.23068e+07
6831,4.20358e+07,1.25216e+07
6885,2.00593e+07,2.97826e+07
6939,1.63293e+07,3.22532e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/axionNumTilt13.txt <==
27,2.51446e+06,1.76639e+10
81,1.10365e+06,2.77299e+10
135,2.72049e+07,1.18204e+11
189,1.51405e+07,4.34066e+10
243,1.45365e+07,1.54523e+10
297,1.4689e+07,1.03387e+10
351,1.21327e+07,1.42881e+10
405,9.69684e+06,1.04316e+10
459,8.82448e+06,7.33581e+09
513,8.37939e+06,6.29583e+09
567,7.45736e+06,7.51114e+09
621,6.60548e+06,5.78549e+09
675,6.21479e+06,4.83173e+09
729,5.89279e+06,4.68302e+09
783,5.39673e+06,5.13045e+09
837,4.99418e+06,4.04407e+09
891,4.7835e+06,3.63494e+09
945,4.55199e+06,3.80158e+09
999,4.25394e+06,3.7678e+09
1053,4.04799e+06,3.09834e+09
1107,3.93552e+06,2.89347e+09
1161,3.7913e+06,3.07341e+09
1215,3.63997e+06,2.78577e+09
1269,3.58195e+06,2.45178e+09
1323,3.58409e+06,2.32523e+09
1377,3.57765e+06,2.35636e+09
1431,3.61662e+06,2.07784e+09
1485,3.7649e+06,1.91612e+09
1539,3.97208e+06,1.78912e+09
1593,4.19897e+06,1.69777e+09
1647,4.51527e+06,1.52108e+09
1701,4.95543e+06,1.39051e+09
1755,5.44669e+06,1.27599e+09
1809,5.97768e+06,1.16385e+09
1863,6.6419e+06,1.05274e+09
1917,7.43785e+06,9.42261e+08
1971,8.26917e+06,8.59644e+08
2025,9.17494e+06,7.71506e+08
2079,1.02684e+07,6.96044e+08
2133,1.14876e+07,6.17734e+08
2187,1.27314e+07,5.59107e+08
2241,1.41142e+07,4.98843e+08
2295,1.57375e+07,4.46981e+08
2349,1.7457e+07,3.98934e+08
2403,1.92093e+07,3.60397e+08
2457,2.11947e+07,3.24542e+08
2511,2.34463e+07,2.90704e+08
2565,2.57385e+07,2.62029e+08
2619,2.81076e+07,2.36388e+08
2673,3.0814e+07,2.14508e+08
2727,3.37553e+07,1.92243e+08
2781,3.66695e+07,1.74339e+08
2835,3.97492e+07,1.58148e+08
2889,4.32367e+07,1.44263e+08
2943,4.68423e+07,1.29832e+08
2997,5.03544e+07,1.18476e+08
3051,5.41226e+07,1.08975e+08
3105,5.82333e+07,9.96324e+07
3159,6.21899e+07,9.025e+07
3213,6.59041e+07,8.34866e+07
3267,6.97579e+07,7.90669e+07
3321,7.34793e+07,7.34414e+07
3375,7.63688e+07,6.83995e+07
3429,7.84234e+07,6.73356e+07
3483,7.97415e+07,6.85076e+07
3537,7.95199e+07,6.73879e+07
3591,7.69924e+07,6.92183e+07
3645,7.22195e+07,7.82306e+07
3699,6.50923e+07,8.81886e+07
3753,5.52654e+07,9.64498e+07
3807,4.35003e+07,1.09848e+08
3861,3.16868e+07,1.24941e+08
3915,2.21382e+07,1.31661e+08
3969,1.75776e+07,1.29504e+08
4023,2.03502e+07,1.17043e+08
4077,3.10025e+07,9.29449e+07
4131,4.74208e+07,6.63146e+07
4185,6.4956e+07,4.41626e+07
4239,7.84614e+07,2.98013e+07
4293,8.39942e+07,2.6848e+07
4347,7.88805e+07,3.36138e+07
4401,6.31997e+07,4.89634e+07
4455,4.15749e+07,7.09294e+07
4509,2.29143e+07,8.80545e+07
4563,1.79802e+07,8.80237e+07
4617,3.17051e+07,6.73101e+07
4671,5.56807e+07,3.77009e+07
4725,7.22511e+07,2.15265e+07
4779,6.75919e+07,2.76489e+07
4833,4.35574e+07,5.11246e+07
4887,2.01148e+07,7.30805e+07
4941,2.1691e+07,6.67263e+07
4995,4.79322e+07,3.62865e+07
5049,6.57275e+07,1.86548e+07
5103,5.03283e+07,3.47774e+07
5157,2.12084e+07,6.2042e+07
5211,2.27604e+07,5.67101e+07
5265,5.28707e+07,2.43047e+07
5319,5.54729e+07,2.25591e+07
5373,2.38451e+07,5.27377e+07
5427,2.23143e+07,5.09543e+07
5481,5.35893e+07,1.87247e+07
5535,4.16203e+07,3.07193e+07
5589,1.54582e+07,5.42295e+07
5643,4.35366e+07,2.45008e+07
5697,4.42773e+07,2.41436e+07
5751,1.51531e+07,5.04754e+07
5805,4.4847e+07,2.00673e+07
5859,3.37127e+07,3.0839e+07
5913,2.02859e+07,4.13757e+07
5967,4.79757e+07,1.47907e+07
6021,1.53781e+07,4.42425e+07
6075,4.32493e+07,1.68418e+07
6129,2.13184e+07,3.67525e+07
6183,3.62675e+07,2.12763e+07
6237,2.43623e+07,3.19902e+07
6291,3.47398e+07,2.09484e+07
6345,2.13692e+07,3.27038e+07
6399,3.8539e+07,1.60839e+07
6453,1.52197e+07,3.61424e+07
6507,4.09485e+07,1.27829e+07
6561,1.78771e+07,3.179e+07
6615,2.76324e+07,2.29549e+07
6669,3.61126e+07,1.46454e+07
6720,1.41667e+07,3.26689e+07
6723,1.46429e+07,3.21757e+07
6755,3.77344e+07,1.23569e+07
6777,2.77719e+07,2.06206e+07
6831,3.66342e+07,1.23844e+07
6885,1.94303e+07,2.58031e+07
6939,1.58793e+07,2.81641e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/axionNumTilt14.txt <==
27,2.51444e+06,1.86376e+10
81,1.10373e+06,2.94464e+10
135,2.72056e+07,1.26303e+11
189,1.51481e+07,3.97332e+10
243,1.45528e+07,1.5691e+10
297,1.47165e+07,1.05304e+10
351,1.21697e+07,1.4294e+10
405,9.73414e+06,1.03425e+10
459,8.85852e+06,7.33911e+09
513,8.40912e+06,6.32969e+09
567,7.48315e+06,7.55023e+09
621,6.6304e+06,5.81687e+09
675,6.23726e+06,4.85376e+09
729,5.91157e+06,4.70673e+09
783,5.41098e+06,5.1506e+09
837,5.00338e+06,4.05309e+09
891,4.78719e+06,3.64731e+09
945,4.54857e+06,3.82012e+09
999,4.24257e+06,3.7917e+09
1053,4.02928e+06,3.12226e+09
1107,3.91056e+06,2.91477e+09
1161,3.76193e+06,3.08581e+09
1215,3.61002e+06,2.78919e+09
1269,3.55358e+06,2.45661e+09
1323,3.55881e+06,2.31524e+09
1377,3.55594e+06,2.33296e+09
1431,3.59936e+06,2.05605e+09
1485,3.75202e+06,1.89518e+09
1539,3.96276e+06,1.75794e+09
1593,4.19249e+06,1.66253e+09
1647,4.51056e+06,1.48996e+09
1701,4.95088e+06,1.3591e+09
1755,5.4402e+06,1.24071e+09
1809,5.96723e+06,1.12902e+09
1863,6.6238e+06,1.02212e+09
1917,7.40756e+06,9.13438e+08
1971,8.22226e+06,8.3091e+08
2025,9.10575e+06,7.465e+08
2079,1.01691e+07,6.75763e+08
2133,1.13508e+07,5.99272e+08
2187,1.255e+07,5.4311e+08
2241,1.38784e+07,4.87796e+08
2295,1.54353e+07,4.39164e+08
2349,1.70785e+07,3.91626e+08
2403,1.87462e+07,3.54275e+08
2457,2.06345e+07,3.20548e+08
2511,2.27768e+07,2.8752e+08
2565,2.49556e+07,2.58957e+08
2619,2.72093e+07,2.34198e+08
2673,2.97923e+07,2.12728e+08
2727,3.26089e+07,1.90575e+08
2781,3.54099e+07,1.72927e+08
2835,3.83851e+07,1.57128e+08
2889,4.17748e+07,1.43347e+08
2943,4.5308e+07,1.29019e+08
2997,4.87881e+07,1.17581e+08
3051,5.25644e+07,1.07649e+08
3105,5.67379e+07,9.81832e+07
3159,6.0848e+07,8.91437e+07
3213,6.48341e+07,8.21534e+07
3267,6.91047e+07,7.71102e+07
3321,7.34395e+07,7.13899e+07
3375,7.71969e+07,6.64358e+07
3429,8.04333e+07,6.43026e+07
3483,8.3327e+07,6.41509e+07
3537,8.51292e+07,6.26372e+07
3591,8.50739e+07,6.35971e+07
3645,8.32158e+07,7.01956e+07
3699,7.93285e+07,7.81536e+07
3753,7.26361e+07,8.52524e+07
3807,6.32538e+07,9.78091e+07
3861,5.23342e+07,1.14685e+08
3915,4.12679e+07,1.27307e+08
3969,3.21452e+07,1.35277e+08
4023,2.78937e+07,1.37817e+08
4077,3.10433e+07,1.28296e+08
4131,4.24025e+07,1.07921e+08
4185,5.99202e+07,8.17649e+07
4239,7.88467e+07,5.48263e+07
4293,9.32092e+07,3.7449e+07
4347,9.73322e+07,3.41366e+07
4401,8.85907e+07,4.35573e+07
4455,6.95594e+07,6.37891e+07
4509,4.72906e+07,8.58224e+07
4563,3.20403e+07,9.83881e+07
4617,3.32279e+07,9.35612e+07
4671,5.16037e+07,6.96893e+07
4725,7.49558e+07,4.21164e+07
4779,8.40681e+07,3.22064e+07
4833,6.95398e+07,4.6774e+07
4887,4.32918e+07,7.22812e+07
4941,3.04759e+07,8.19196e+07
4995,4.52563e+07,6.36532e+07
5049,6.99154e+07,3.63623e+07
5103,7.05933e+07,3.5117e+07
5157,4.4407e+07,6.03671e+07
5211,3.04267e+07,7.11902e+07
5265,5.09694e+07,4.82011e+07
5319,6.78835e+07,3.0028e+07
5373,4.65268e+07,5.04608e+07
5427,3.00425e+07,6.39227e+07
5481,5.3151e+07,3.92733e+07
5535,5.89044e+07,3.26258e+07
5589,3.15608e+07,5.7772e+07
5643,4.26511e+07,4.45279e+07
5697,5.75893e+07,2.91756e+07
5751,3.10059e+07,5.33355e+07
5805,4.42438e+07,3.86739e+07
5859,4.99725e+07,3.24264e+07
5913,2.87472e+07,5.06178e+07
5967,5.23271e+07,2.72694e+07
6021,3.20889e+07,4.49523e+07
6075,4.33473e+07,3.2876e+07
6129,3.82493e+07,3.68309e+07
6183,3.72061e+07,3.58083e+07
6237,3.97416e+07,3.30499e+07
6291,3.61568e+07,3.44947e+07
6345,3.64812e+07,3.34449e+07
6399,3.94316e+07,2.95663e+07
6453,2.98151e+07,3.70511e+07
6507,4.38923e+07,2.3584e+07
6561,2.68604e+07,3.74346e+07
6615,3.85502e+07,2.63859e+07
6669,3.75566e+07,2.60516e+07
6720,2.64556e+07,3.48477e+07
6723,2.59918e+07,3.51559e+07
6755,3.94687e+07,2.31868e+07
6777,3.7453e+07,2.46084e+07
6831,3.83203e+07,2.27569e+07
6885,2.68058e+07,3.1419e+07
6939,2.81537e+07,2.96276e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 0.64t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/seedTilt11.txt <==
-1372681474 -893338017 -65059053 910588102 Thread: 40 
-1372681474 -893338017 -65059053 910588102 Thread: 2 
-1372681474 -893338017 -65059053 910588102 Thread: 11 
-1372681474 -893338017 -65059053 910588102 Thread: 55 
-1372681474 -893338017 -65059053 910588102 Thread: 14 
-1372681474 -893338017 -65059053 910588102 Thread: 0 
-1372681474 -893338017 -65059053 910588102 Thread: 5 
-1372681474 -893338017 -65059053 910588102 Thread: 4 
-1372681474 -893338017 -65059053 910588102 Thread: 9 
-1372681474 -893338017 -65059053 910588102 Thread: 42 
-1372681474 -893338017 -65059053 910588102 Thread: 53 
-1372681474 -893338017 -65059053 910588102 Thread: 58 
-1372681474 -893338017 -65059053 910588102 Thread: 49 
-1372681474 -893338017 -65059053 910588102 Thread: 21 
-1372681474 -893338017 -65059053 910588102 Thread: 27 
-1372681474 -893338017 -65059053 910588102 Thread: 22 
-1372681474 -893338017 -65059053 910588102 Thread: 15 
-1372681474 -893338017 -65059053 910588102 Thread: 48 
-1372681474 -893338017 -65059053 910588102 Thread: 25 
-1372681474 -893338017 -65059053 910588102 Thread: 43 
-1372681474 -893338017 -65059053 910588102 Thread: 30 
-1372681474 -893338017 -65059053 910588102 Thread: 37 
-1372681474 -893338017 -65059053 910588102 Thread: 23 
-1372681474 -893338017 -65059053 910588102 Thread: 20 
-1372681474 -893338017 -65059053 910588102 Thread: 26 
-1372681474 -893338017 -65059053 910588102 Thread: 33 
-1372681474 -893338017 -65059053 910588102 Thread: 3 
-1372681474 -893338017 -65059053 910588102 Thread: 7 
-1372681474 -893338017 -65059053 910588102 Thread: 1 
-1372681474 -893338017 -65059053 910588102 Thread: 54 
-1372681474 -893338017 -65059053 910588102 Thread: 47 
-1372681474 -893338017 -65059053 910588102 Thread: 19 
-1372681474 -893338017 -65059053 910588102 Thread: 52 
-1372681474 -893338017 -65059053 910588102 Thread: 63 
-1372681474 -893338017 -65059053 910588102 Thread: 34 
-1372681474 -893338017 -65059053 910588102 Thread: 13 
-1372681474 -893338017 -65059053 910588102 Thread: 57 
-1372681474 -893338017 -65059053 910588102 Thread: 8 
-1372681474 -893338017 -65059053 910588102 Thread: 56 
-1372681474 -893338017 -65059053 910588102 Thread: 51 
-1372681474 -893338017 -65059053 910588102 Thread: 62 
-1372681474 -893338017 -65059053 910588102 Thread: 35 
-1372681474 -893338017 -65059053 910588102 Thread: 61 
-1372681474 -893338017 -65059053 910588102 Thread: 28 
-1372681474 -893338017 -65059053 910588102 Thread: 31 
-1372681474 -893338017 -65059053 910588102 Thread: 29 
-1372681474 -893338017 -65059053 910588102 Thread: 39 
-1372681474 -893338017 -65059053 910588102 Thread: 60 
-1372681474 -893338017 -65059053 910588102 Thread: 41 
-1372681474 -893338017 -65059053 910588102 Thread: 59 
-1372681474 -893338017 -65059053 910588102 Thread: 50 
-1372681474 -893338017 -65059053 910588102 Thread: 17 
-1372681474 -893338017 -65059053 910588102 Thread: 10 
-1372681474 -893338017 -65059053 910588102 Thread: 6 
-1372681474 -893338017 -65059053 910588102 Thread: 45 
-1372681474 -893338017 -65059053 910588102 Thread: 24 
-1372681474 -893338017 -65059053 910588102 Thread: 44 
-1372681474 -893338017 -65059053 910588102 Thread: 38 
-1372681474 -893338017 -65059053 910588102 Thread: 36 
-1372681474 -893338017 -65059053 910588102 Thread: 12 
-1372681474 -893338017 -65059053 910588102 Thread: 18 
-1372681474 -893338017 -65059053 910588102 Thread: 16 
-1372681474 -893338017 -65059053 910588102 Thread: 32 
-1372681474 -893338017 -65059053 910588102 Thread: 46 


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/seedTilt12.txt <==
1226397217 -1238347473 -862788104 -2055774049 Thread: 44 
1226397217 -1238347473 -862788104 -2055774049 Thread: 0 
1226397217 -1238347473 -862788104 -2055774049 Thread: 34 
1226397217 -1238347473 -862788104 -2055774049 Thread: 13 
1226397217 -1238347473 -862788104 -2055774049 Thread: 43 
1226397217 -1238347473 -862788104 -2055774049 Thread: 19 
1226397217 -1238347473 -862788104 -2055774049 Thread: 23 
1226397217 -1238347473 -862788104 -2055774049 Thread: 22 
1226397217 -1238347473 -862788104 -2055774049 Thread: 21 
1226397217 -1238347473 -862788104 -2055774049 Thread: 45 
1226397217 -1238347473 -862788104 -2055774049 Thread: 49 
1226397217 -1238347473 -862788104 -2055774049 Thread: 33 
1226397217 -1238347473 -862788104 -2055774049 Thread: 24 
1226397217 -1238347473 -862788104 -2055774049 Thread: 20 
1226397217 -1238347473 -862788104 -2055774049 Thread: 51 
1226397217 -1238347473 -862788104 -2055774049 Thread: 52 
1226397217 -1238347473 -862788104 -2055774049 Thread: 42 
1226397217 -1238347473 -862788104 -2055774049 Thread: 37 
1226397217 -1238347473 -862788104 -2055774049 Thread: 39 
1226397217 -1238347473 -862788104 -2055774049 Thread: 36 
1226397217 -1238347473 -862788104 -2055774049 Thread: 53 
1226397217 -1238347473 -862788104 -2055774049 Thread: 16 
1226397217 -1238347473 -862788104 -2055774049 Thread: 8 
1226397217 -1238347473 -862788104 -2055774049 Thread: 60 
1226397217 -1238347473 -862788104 -2055774049 Thread: 35 
1226397217 -1238347473 -862788104 -2055774049 Thread: 41 
1226397217 -1238347473 -862788104 -2055774049 Thread: 28 
1226397217 -1238347473 -862788104 -2055774049 Thread: 38 
1226397217 -1238347473 -862788104 -2055774049 Thread: 47 
1226397217 -1238347473 -862788104 -2055774049 Thread: 1 
1226397217 -1238347473 -862788104 -2055774049 Thread: 30 
1226397217 -1238347473 -862788104 -2055774049 Thread: 10 
1226397217 -1238347473 -862788104 -2055774049 Thread: 15 
1226397217 -1238347473 -862788104 -2055774049 Thread: 14 
1226397217 -1238347473 -862788104 -2055774049 Thread: 2 
1226397217 -1238347473 -862788104 -2055774049 Thread: 18 
1226397217 -1238347473 -862788104 -2055774049 Thread: 6 
1226397217 -1238347473 -862788104 -2055774049 Thread: 46 
1226397217 -1238347473 -862788104 -2055774049 Thread: 29 
1226397217 -1238347473 -862788104 -2055774049 Thread: 4 
1226397217 -1238347473 -862788104 -2055774049 Thread: 61 
1226397217 -1238347473 -862788104 -2055774049 Thread: 56 
1226397217 -1238347473 -862788104 -2055774049 Thread: 48 
1226397217 -1238347473 -862788104 -2055774049 Thread: 17 
1226397217 -1238347473 -862788104 -2055774049 Thread: 9 
1226397217 -1238347473 -862788104 -2055774049 Thread: 57 
1226397217 -1238347473 -862788104 -2055774049 Thread: 62 
1226397217 -1238347473 -862788104 -2055774049 Thread: 55 
1226397217 -1238347473 -862788104 -2055774049 Thread: 31 
1226397217 -1238347473 -862788104 -2055774049 Thread: 5 
1226397217 -1238347473 -862788104 -2055774049 Thread: 59 
1226397217 -1238347473 -862788104 -2055774049 Thread: 54 
1226397217 -1238347473 -862788104 -2055774049 Thread: 63 
1226397217 -1238347473 -862788104 -2055774049 Thread: 50 
1226397217 -1238347473 -862788104 -2055774049 Thread: 25 
1226397217 -1238347473 -862788104 -2055774049 Thread: 32 
1226397217 -1238347473 -862788104 -2055774049 Thread: 11 
1226397217 -1238347473 -862788104 -2055774049 Thread: 12 
1226397217 -1238347473 -862788104 -2055774049 Thread: 7 
1226397217 -1238347473 -862788104 -2055774049 Thread: 26 
1226397217 -1238347473 -862788104 -2055774049 Thread: 58 
1226397217 -1238347473 -862788104 -2055774049 Thread: 40 
1226397217 -1238347473 -862788104 -2055774049 Thread: 27 
1226397217 -1238347473 -862788104 -2055774049 Thread: 3 


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/seedTilt13.txt <==
416926190 -330501220 -175531192 1661668887 Thread: 58 
416926190 -330501220 -175531192 1661668887 Thread: 50 
416926190 -330501220 -175531192 1661668887 Thread: 49 
416926190 -330501220 -175531192 1661668887 Thread: 52 
416926190 -330501220 -175531192 1661668887 Thread: 26 
416926190 -330501220 -175531192 1661668887 Thread: 8 
416926190 -330501220 -175531192 1661668887 Thread: 46 
416926190 -330501220 -175531192 1661668887 Thread: 23 
416926190 -330501220 -175531192 1661668887 Thread: 32 
416926190 -330501220 -175531192 1661668887 Thread: 25 
416926190 -330501220 -175531192 1661668887 Thread: 31 
416926190 -330501220 -175531192 1661668887 Thread: 28 
416926190 -330501220 -175531192 1661668887 Thread: 35 
416926190 -330501220 -175531192 1661668887 Thread: 5 
416926190 -330501220 -175531192 1661668887 Thread: 53 
416926190 -330501220 -175531192 1661668887 Thread: 40 
416926190 -330501220 -175531192 1661668887 Thread: 39 
416926190 -330501220 -175531192 1661668887 Thread: 38 
416926190 -330501220 -175531192 1661668887 Thread: 41 
416926190 -330501220 -175531192 1661668887 Thread: 34 
416926190 -330501220 -175531192 1661668887 Thread: 19 
416926190 -330501220 -175531192 1661668887 Thread: 56 
416926190 -330501220 -175531192 1661668887 Thread: 29 
416926190 -330501220 -175531192 1661668887 Thread: 15 
416926190 -330501220 -175531192 1661668887 Thread: 51 
416926190 -330501220 -175531192 1661668887 Thread: 1 
416926190 -330501220 -175531192 1661668887 Thread: 44 
416926190 -330501220 -175531192 1661668887 Thread: 45 
416926190 -330501220 -175531192 1661668887 Thread: 48 
416926190 -330501220 -175531192 1661668887 Thread: 47 
416926190 -330501220 -175531192 1661668887 Thread: 10 
416926190 -330501220 -175531192 1661668887 Thread: 17 
416926190 -330501220 -175531192 1661668887 Thread: 59 
416926190 -330501220 -175531192 1661668887 Thread: 2 
416926190 -330501220 -175531192 1661668887 Thread: 7 
416926190 -330501220 -175531192 1661668887 Thread: 22 
416926190 -330501220 -175531192 1661668887 Thread: 61 
416926190 -330501220 -175531192 1661668887 Thread: 18 
416926190 -330501220 -175531192 1661668887 Thread: 55 
416926190 -330501220 -175531192 1661668887 Thread: 54 
416926190 -330501220 -175531192 1661668887 Thread: 14 
416926190 -330501220 -175531192 1661668887 Thread: 21 
416926190 -330501220 -175531192 1661668887 Thread: 43 
416926190 -330501220 -175531192 1661668887 Thread: 57 
416926190 -330501220 -175531192 1661668887 Thread: 16 
416926190 -330501220 -175531192 1661668887 Thread: 20 
416926190 -330501220 -175531192 1661668887 Thread: 24 
416926190 -330501220 -175531192 1661668887 Thread: 30 
416926190 -330501220 -175531192 1661668887 Thread: 13 
416926190 -330501220 -175531192 1661668887 Thread: 63 
416926190 -330501220 -175531192 1661668887 Thread: 3 
416926190 -330501220 -175531192 1661668887 Thread: 0 
416926190 -330501220 -175531192 1661668887 Thread: 27 
416926190 -330501220 -175531192 1661668887 Thread: 60 
416926190 -330501220 -175531192 1661668887 Thread: 9 
416926190 -330501220 -175531192 1661668887 Thread: 62 
416926190 -330501220 -175531192 1661668887 Thread: 36 
416926190 -330501220 -175531192 1661668887 Thread: 4 
416926190 -330501220 -175531192 1661668887 Thread: 37 
416926190 -330501220 -175531192 1661668887 Thread: 42 
416926190 -330501220 -175531192 1661668887 Thread: 33 
416926190 -330501220 -175531192 1661668887 Thread: 11 
416926190 -330501220 -175531192 1661668887 Thread: 12 
416926190 -330501220 -175531192 1661668887 Thread: 6 


==> Ancillary/Data/5Fields/growMass/Data/_2048_08_360/seedTilt14.txt <==
1429115504 -1408089283 -1535730097 -1694873308 Thread: 59 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 6 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 14 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 49 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 0 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 53 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 58 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 32 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 15 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 48 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 17 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 4 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 7 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 60 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 56 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 18 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 10 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 1 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 11 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 9 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 25 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 16 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 46 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 19 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 20 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 51 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 37 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 2 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 3 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 41 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 44 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 8 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 5 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 52 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 12 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 13 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 40 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 47 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 28 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 26 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 35 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 24 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 33 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 62 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 50 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 30 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 36 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 39 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 38 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 42 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 61 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 43 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 63 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 21 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 27 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 45 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 22 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 29 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 55 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 31 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 54 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 23 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 34 
1429115504 -1408089283 -1535730097 -1694873308 Thread: 57 


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/axionNumTilt11.txt <==
27,2.69977e+06,2.66427e+10
81,8.09381e+06,1.42385e+11
135,2.03146e+07,2.75318e+10
189,1.85037e+07,1.83073e+10
243,1.59297e+07,1.37217e+10
297,1.37287e+07,1.06674e+10
351,1.19281e+07,8.72439e+09
405,1.04533e+07,7.70699e+09
459,9.23847e+06,7.29546e+09
513,8.23239e+06,7.12318e+09
567,7.39796e+06,6.82568e+09
621,6.71294e+06,6.26225e+09
675,6.15302e+06,5.52272e+09
729,5.69617e+06,4.79616e+09
783,5.32102e+06,4.22669e+09
837,5.01022e+06,3.83565e+09
891,4.74814e+06,3.56001e+09
945,4.52272e+06,3.33587e+09
999,4.33154e+06,3.14346e+09
1053,4.17703e+06,2.99345e+09
1107,4.06294e+06,2.88189e+09
1161,3.99724e+06,2.76632e+09
1215,3.99132e+06,2.59924e+09
1269,4.05705e+06,2.37623e+09
1323,4.20603e+06,2.13674e+09
1377,4.4477e+06,1.92273e+09
1431,4.7901e+06,1.74658e+09
1485,5.24012e+06,1.59243e+09
1539,5.80227e+06,1.44258e+09
1593,6.47997e+06,1.292e+09
1647,7.27405e+06,1.1504e+09
1701,8.1858e+06,1.02641e+09
1755,9.21945e+06,9.18363e+08
1809,1.03816e+07,8.21159e+08
1863,1.16826e+07,7.30417e+08
1917,1.3136e+07,6.46686e+08
1971,1.47581e+07,5.72099e+08
2025,1.65661e+07,5.07334e+08
2079,1.85753e+07,4.50529e+08
2133,2.07971e+07,3.99703e+08
2187,2.32388e+07,3.53917e+08
2241,2.59039e+07,3.1294e+08
2295,2.8795e+07,2.77108e+08
2349,3.19163e+07,2.462e+08
2403,3.52771e+07,2.19346e+08
2457,3.88941e+07,1.95946e+08
2511,4.27925e+07,1.7496e+08
2565,4.70029e+07,1.56233e+08
2619,5.15554e+07,1.39982e+08
2673,5.64726e+07,1.25947e+08
2727,6.17614e+07,1.13385e+08
2781,6.74038e+07,1.02177e+08
2835,7.33522e+07,9.22282e+07
2889,7.95236e+07,8.36375e+07
2943,8.57906e+07,7.64449e+07
2997,9.19661e+07,7.07102e+07
3051,9.77777e+07,6.65095e+07
3105,1.02834e+08,6.41612e+07
3159,1.06584e+08,6.42822e+07
3213,1.08279e+08,6.76506e+07
3267,1.06984e+08,7.51089e+07
3321,1.01692e+08,8.74053e+07
3375,9.16361e+07,1.04829e+08
3429,7.6877e+07,1.26773e+08
3483,5.91264e+07,1.50915e+08
3537,4.2456e+07,1.71781e+08
3591,3.30577e+07,1.80475e+08
3645,3.70528e+07,1.67981e+08
3699,5.6447e+07,1.33242e+08
3753,8.58834e+07,8.84038e+07
3807,1.13799e+08,5.22157e+07
3861,1.27956e+08,3.76251e+07
3915,1.21203e+08,4.71246e+07
3969,9.46504e+07,7.53908e+07
4023,5.94363e+07,1.11204e+08
4077,3.65667e+07,1.3229e+08
4131,4.56523e+07,1.15581e+08
4185,8.18002e+07,7.02001e+07
4239,1.1062e+08,3.88252e+07
4293,1.00949e+08,4.90769e+07
4347,6.0378e+07,8.8638e+07
4401,3.59639e+07,1.10303e+08
4455,6.21161e+07,7.7819e+07
4509,9.8298e+07,3.84185e+07
4563,8.21087e+07,5.42995e+07
4617,3.97495e+07,9.43513e+07
4671,5.22302e+07,7.69959e+07
4725,9.05713e+07,3.6302e+07
4779,6.36748e+07,6.23606e+07
4833,3.62434e+07,8.61401e+07
4887,7.7401e+07,4.17413e+07
4941,6.63326e+07,5.22898e+07
4995,3.59467e+07,7.87087e+07
5049,7.75134e+07,3.54372e+07
5103,4.79673e+07,6.32587e+07
5157,5.08277e+07,5.68415e+07
5211,6.7382e+07,4.00433e+07
5265,3.61495e+07,6.72022e+07
5319,7.09518e+07,3.24658e+07
5373,3.33522e+07,6.59112e+07
5427,6.83839e+07,3.12335e+07
5481,3.38586e+07,6.14018e+07
5535,6.21567e+07,3.38118e+07
5589,4.16275e+07,5.03118e+07
5643,4.51083e+07,4.61559e+07
5697,5.8881e+07,3.1419e+07
5751,3.21488e+07,5.41473e+07
5805,4.91594e+07,3.75021e+07
5859,5.61741e+07,2.9652e+07
5913,3.50819e+07,4.66215e+07
5967,3.4906e+07,4.55076e+07
5973,3.15265e+07,4.82344e+07
6005,5.41088e+07,2.79777e+07
6021,5.04997e+07,3.09282e+07
6075,5.38792e+07,2.63355e+07
6129,4.46144e+07,3.2975e+07
6183,3.49519e+07,3.9799e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/axionNumTilt12.txt <==
27,2.69971e+06,2.05938e+10
81,8.08956e+06,1.1908e+11
135,2.03142e+07,2.59691e+10
189,1.84967e+07,1.82379e+10
243,1.59194e+07,1.37234e+10
297,1.37226e+07,1.07052e+10
351,1.19354e+07,8.76766e+09
405,1.04727e+07,7.73506e+09
459,9.26252e+06,7.34968e+09
513,8.26154e+06,7.17792e+09
567,7.43196e+06,6.86759e+09
621,6.7448e+06,6.30227e+09
675,6.17909e+06,5.55355e+09
729,5.71531e+06,4.82114e+09
783,5.33606e+06,4.24359e+09
837,5.02243e+06,3.84736e+09
891,4.76063e+06,3.5651e+09
945,4.53872e+06,3.33365e+09
999,4.35114e+06,3.13832e+09
1053,4.19947e+06,2.99141e+09
1107,4.08772e+06,2.88693e+09
1161,4.02466e+06,2.77821e+09
1215,4.02207e+06,2.61618e+09
1269,4.09314e+06,2.39481e+09
1323,4.24998e+06,2.15391e+09
1377,4.50391e+06,1.93531e+09
1431,4.86353e+06,1.7537e+09
1485,5.3351e+06,1.59561e+09
1539,5.92295e+06,1.44371e+09
1593,6.63041e+06,1.2931e+09
1647,7.45973e+06,1.15096e+09
1701,8.41259e+06,1.02562e+09
1755,9.49237e+06,9.17347e+08
1809,1.07059e+07,8.20199e+08
1863,1.20633e+07,7.29787e+08
1917,1.35786e+07,6.45626e+08
1971,1.52673e+07,5.70433e+08
2025,1.71457e+07,5.058e+08
2079,1.92291e+07,4.4935e+08
2133,2.15282e+07,3.98712e+08
2187,2.40483e+07,3.52737e+08
2241,2.67903e+07,3.11598e+08
2295,2.97548e+07,2.75784e+08
2349,3.29456e+07,2.4523e+08
2403,3.63726e+07,2.18758e+08
2457,4.00538e+07,1.95433e+08
2511,4.40148e+07,1.74509e+08
2565,4.82861e+07,1.56047e+08
2619,5.28971e+07,1.39789e+08
2673,5.78687e+07,1.25674e+08
2727,6.32058e+07,1.13319e+08
2781,6.88886e+07,1.02251e+08
2835,7.48636e+07,9.24015e+07
2889,8.10362e+07,8.38705e+07
2943,8.72616e+07,7.67566e+07
2997,9.33279e+07,7.10668e+07
3051,9.89261e+07,6.69431e+07
3105,1.03611e+08,6.46438e+07
3159,1.06754e+08,6.48945e+07
3213,1.07512e+08,6.86792e+07
3267,1.04858e+08,7.70655e+07
3321,9.77545e+07,9.08776e+07
3375,8.55711e+07,1.10283e+08
3429,6.88151e+07,1.34067e+08
3483,5.0021e+07,1.58434e+08
3537,3.42257e+07,1.75933e+08
3591,2.80196e+07,1.76906e+08
3645,3.65157e+07,1.55301e+08
3699,5.94169e+07,1.15509e+08
3753,8.93085e+07,7.26861e+07
3807,1.14458e+08,4.31178e+07
3861,1.2421e+08,3.48107e+07
3915,1.13075e+08,4.83906e+07
3969,8.33681e+07,7.9589e+07
4023,4.81562e+07,1.1527e+08
4077,3.02067e+07,1.29631e+08
4131,4.64343e+07,1.03543e+08
4185,8.49231e+07,5.69196e+07
4239,1.08669e+08,3.29987e+07
4293,9.17735e+07,5.06552e+07
4347,4.90651e+07,9.21177e+07
4401,3.12984e+07,1.06164e+08
4455,6.47428e+07,6.57474e+07
4509,9.7136e+07,3.16635e+07
4563,7.23086e+07,5.65073e+07
4617,3.16347e+07,9.45752e+07
4671,5.38036e+07,6.68057e+07
4725,8.9161e+07,3.02322e+07
4779,5.35725e+07,6.5039e+07
4833,3.31631e+07,8.12726e+07
4887,7.86357e+07,3.32452e+07
4941,5.74848e+07,5.39174e+07
4995,3.29875e+07,7.42529e+07
5049,7.74262e+07,2.87572e+07
5103,3.89995e+07,6.5096e+07
5157,5.20733e+07,4.8744e+07
5211,6.09124e+07,3.98662e+07
5265,3.40196e+07,6.25898e+07
5319,6.74775e+07,2.96932e+07
5373,2.95686e+07,6.31594e+07
5427,6.54447e+07,2.81705e+07
5481,3.10316e+07,5.79906e+07
5535,5.7294e+07,3.27049e+07
5589,4.18379e+07,4.43549e+07
5643,3.76698e+07,4.74925e+07
5697,5.9633e+07,2.53923e+07
5751,2.86385e+07,5.20253e+07
5805,4.29295e+07,3.7997e+07
5859,5.6913e+07,2.40838e+07
5913,3.36288e+07,4.29317e+07
5967,2.83288e+07,4.65083e+07
5973,2.60876e+07,4.8215e+07
6005,5.47042e+07,2.27974e+07
6021,4.60903e+07,3.00756e+07
6075,5.39969e+07,2.17903e+07
6129,4.55077e+07,2.77928e+07
6183,3.36029e+07,3.6556e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/axionNumTilt13.txt <==
27,2.6998e+06,2.96981e+10
81,8.09449e+06,1.59732e+11
135,2.03197e+07,2.8086e+10
189,1.85165e+07,1.83111e+10
243,1.59404e+07,1.36968e+10
297,1.37352e+07,1.07322e+10
351,1.19309e+07,8.77249e+09
405,1.04537e+07,7.73874e+09
459,9.23589e+06,7.34192e+09
513,8.22671e+06,7.15904e+09
567,7.39194e+06,6.85052e+09
621,6.70626e+06,6.28725e+09
675,6.14494e+06,5.55137e+09
729,5.68428e+06,4.82756e+09
783,5.30477e+06,4.25613e+09
837,4.98991e+06,3.86018e+09
891,4.72725e+06,3.57391e+09
945,4.50499e+06,3.33977e+09
999,4.31622e+06,3.14499e+09
1053,4.16214e+06,3.00094e+09
1107,4.04762e+06,2.89806e+09
1161,3.98259e+06,2.78797e+09
1215,3.97746e+06,2.62464e+09
1269,4.04367e+06,2.40503e+09
1323,4.19404e+06,2.16689e+09
1377,4.44061e+06,1.95121e+09
1431,4.79253e+06,1.77067e+09
1485,5.25633e+06,1.6128e+09
1539,5.83806e+06,1.45867e+09
1593,6.54153e+06,1.30452e+09
1647,7.36907e+06,1.1598e+09
1701,8.32423e+06,1.03125e+09
1755,9.41184e+06,9.19036e+08
1809,1.06388e+07,8.19296e+08
1863,1.20161e+07,7.27221e+08
1917,1.35583e+07,6.42473e+08
1971,1.52828e+07,5.66984e+08
2025,1.72083e+07,5.01606e+08
2079,1.9352e+07,4.44615e+08
2133,2.17265e+07,3.94075e+08
2187,2.43399e+07,3.4873e+08
2241,2.71962e+07,3.08457e+08
2295,3.02973e+07,2.73652e+08
2349,3.36472e+07,2.43815e+08
2403,3.7255e+07,2.17807e+08
2457,4.11371e+07,1.94686e+08
2511,4.53165e+07,1.73917e+08
2565,4.98186e+07,1.55284e+08
2619,5.46644e+07,1.38992e+08
2673,5.98611e+07,1.24848e+08
2727,6.53923e+07,1.12581e+08
2781,7.12074e+07,1.0162e+08
2835,7.72126e+07,9.19237e+07
2889,8.32599e+07,8.35006e+07
2943,8.91337e+07,7.6507e+07
2997,9.45289e+07,7.10809e+07
3051,9.90228e+07,6.74205e+07
3105,1.02041e+08,6.60972e+07
3159,1.02836e+08,6.80113e+07
3213,1.0051e+08,7.4316e+07
3267,9.41447e+07,8.5949e+07
3321,8.31175e+07,1.03106e+08
3375,6.76577e+07,1.24501e+08
3429,4.9559e+07,1.46757e+08
3483,3.26753e+07,1.64008e+08
3537,2.25305e+07,1.68615e+08
3591,2.43981e+07,1.54474e+08
3645,4.01698e+07,1.22262e+08
3699,6.59457e+07,8.17967e+07
3753,9.2663e+07,4.77286e+07
3807,1.0989e+08,3.07745e+07
3861,1.10051e+08,3.37402e+07
3915,9.10196e+07,5.48321e+07
3969,5.8634e+07,8.812e+07
4023,2.93052e+07,1.16103e+08
4077,2.44821e+07,1.1368e+08
4131,5.1156e+07,7.63318e+07
4185,8.71603e+07,3.57025e+07
4239,9.75237e+07,2.72274e+07
4293,6.90596e+07,5.63954e+07
4347,2.96823e+07,9.39774e+07
4401,2.85759e+07,8.94554e+07
4455,6.88918e+07,4.32751e+07
4509,8.74049e+07,2.4928e+07
4563,5.05673e+07,6.15501e+07
4617,2.19095e+07,8.68373e+07
4671,5.77468e+07,4.57417e+07
4725,7.89478e+07,2.49519e+07
4779,3.42694e+07,6.83168e+07
4833,3.28123e+07,6.50163e+07
4887,7.51568e+07,2.18561e+07
4941,3.85801e+07,5.75603e+07
4995,3.2831e+07,5.89472e+07
5049,7.05849e+07,2.14384e+07
5103,2.41102e+07,6.52008e+07
5157,5.47808e+07,3.21925e+07
5211,4.42544e+07,4.23851e+07
5265,3.46656e+07,4.82848e+07
5319,5.46789e+07,2.89801e+07
5373,2.77341e+07,5.17758e+07
5427,5.37569e+07,2.67967e+07
5481,3.05048e+07,4.60115e+07
5535,4.33365e+07,3.36841e+07
5589,4.39226e+07,3.07722e+07
5643,2.41741e+07,4.82903e+07
5697,5.58918e+07,1.79073e+07
5751,2.695e+07,4.24051e+07
5805,2.92359e+07,3.95527e+07
5859,5.2917e+07,1.73403e+07
5913,3.45177e+07,3.19124e+07
5967,1.93249e+07,4.43111e+07
5973,2.08845e+07,4.26881e+07
6005,5.03273e+07,1.68862e+07
6021,3.352e+07,3.1112e+07
6075,4.8159e+07,1.74777e+07
6129,4.59489e+07,1.82613e+07
6183,3.47063e+07,2.65412e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/axionNumTilt14.txt <==
27,2.6998e+06,1.81741e+10
81,8.0934e+06,1.12061e+11
135,2.03097e+07,2.78473e+10
189,1.84927e+07,1.84818e+10
243,1.59257e+07,1.37118e+10
297,1.37362e+07,1.07306e+10
351,1.19485e+07,8.76613e+09
405,1.0482e+07,7.72651e+09
459,9.27037e+06,7.30452e+09
513,8.26604e+06,7.12231e+09
567,7.4357e+06,6.82256e+09
621,6.7482e+06,6.26242e+09
675,6.17996e+06,5.52922e+09
729,5.71288e+06,4.8112e+09
783,5.33042e+06,4.24487e+09
837,5.01414e+06,3.85433e+09
891,4.74677e+06,3.579e+09
945,4.51942e+06,3.35064e+09
999,4.32938e+06,3.15209e+09
1053,4.1766e+06,2.99903e+09
1107,4.0637e+06,2.88863e+09
1161,3.9987e+06,2.77491e+09
1215,3.99341e+06,2.60941e+09
1269,4.06001e+06,2.38885e+09
1323,4.21051e+06,2.15105e+09
1377,4.45568e+06,1.93645e+09
1431,4.80378e+06,1.75868e+09
1485,5.26235e+06,1.60321e+09
1539,5.83755e+06,1.45129e+09
1593,6.53276e+06,1.29942e+09
1647,7.35016e+06,1.15644e+09
1701,8.29238e+06,1.03002e+09
1755,9.36379e+06,9.19882e+08
1809,1.05712e+07,8.21798e+08
1863,1.19259e+07,7.31165e+08
1917,1.34435e+07,6.46372e+08
1971,1.51414e+07,5.70322e+08
2025,1.70379e+07,5.04786e+08
2079,1.91498e+07,4.48041e+08
2133,2.14902e+07,3.97832e+08
2187,2.40678e+07,3.52555e+08
2241,2.68883e+07,3.11851e+08
2295,2.99557e+07,2.76093e+08
2349,3.32767e+07,2.45293e+08
2403,3.68632e+07,2.1862e+08
2457,4.0735e+07,1.95072e+08
2511,4.49201e+07,1.73939e+08
2565,4.94514e+07,1.54984e+08
2619,5.43608e+07,1.3837e+08
2673,5.96718e+07,1.24046e+08
2727,6.53919e+07,1.11624e+08
2781,7.15018e+07,1.00632e+08
2835,7.79455e+07,9.09454e+07
2889,8.46201e+07,8.25723e+07
2943,9.1362e+07,7.55406e+07
2997,9.79242e+07,6.98855e+07
3051,1.03944e+08,6.57377e+07
3105,1.08894e+08,6.35524e+07
3159,1.12032e+08,6.41662e+07
3213,1.12371e+08,6.88053e+07
3267,1.08728e+08,7.87912e+07
3321,9.99681e+07,9.50911e+07
3375,8.55446e+07,1.17769e+08
3429,6.63875e+07,1.44784e+08
3483,4.58586e+07,1.70683e+08
3537,2.99791e+07,1.86181e+08
3591,2.58357e+07,1.81244e+08
3645,3.78888e+07,1.52252e+08
3699,6.41556e+07,1.07792e+08
3753,9.56713e+07,6.49185e+07
3807,1.20296e+08,3.80559e+07
3861,1.27777e+08,3.31924e+07
3915,1.13141e+08,5.06832e+07
3969,7.96352e+07,8.59758e+07
4023,4.25328e+07,1.23606e+08
4077,2.71297e+07,1.33769e+08
4131,4.91185e+07,9.97183e+07
4185,9.10334e+07,5.0331e+07
4239,1.12696e+08,2.98597e+07
4293,9.0114e+07,5.32769e+07
4347,4.34353e+07,9.8994e+07
4401,2.93268e+07,1.08402e+08
4455,6.95814e+07,6.03766e+07
4509,1.01074e+08,2.83101e+07
4563,6.91975e+07,6.01639e+07
4617,2.73501e+07,9.92561e+07
4671,5.73557e+07,6.28148e+07
4725,9.25637e+07,2.73074e+07
4779,4.92146e+07,6.98691e+07
4833,3.24944e+07,8.17153e+07
4887,8.33639e+07,2.86468e+07
4941,5.41335e+07,5.75223e+07
4995,3.2399e+07,7.46487e+07
5049,8.12429e+07,2.51997e+07
5103,3.45468e+07,6.95963e+07
5157,5.53999e+07,4.53423e+07
5211,5.95086e+07,4.13742e+07
5265,3.39339e+07,6.24709e+07
5319,6.85932e+07,2.87375e+07
5373,2.8088e+07,6.44521e+07
5427,6.69023e+07,2.69228e+07
5481,3.0273e+07,5.85898e+07
5535,5.70323e+07,3.30418e+07
5589,4.37479e+07,4.25474e+07
5643,3.44786e+07,5.04801e+07
5697,6.30702e+07,2.24001e+07
5751,2.73014e+07,5.31911e+07
5805,4.09851e+07,3.98206e+07
5859,6.00661e+07,2.13985e+07
5913,3.40159e+07,4.25764e+07
5967,2.52875e+07,4.92074e+07
5973,2.36083e+07,5.03905e+07
6005,5.76146e+07,2.0382e+07
6021,4.54101e+07,3.07505e+07
6075,5.65338e+07,1.97844e+07
6129,4.81866e+07,2.55933e+07
6183,3.43396e+07,3.59672e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/seedTilt11.txt <==
1900705198 1227976214 -335538668 1304465674 Thread: 62 
1900705198 1227976214 -335538668 1304465674 Thread: 52 
1900705198 1227976214 -335538668 1304465674 Thread: 58 
1900705198 1227976214 -335538668 1304465674 Thread: 51 
1900705198 1227976214 -335538668 1304465674 Thread: 39 
1900705198 1227976214 -335538668 1304465674 Thread: 55 
1900705198 1227976214 -335538668 1304465674 Thread: 54 
1900705198 1227976214 -335538668 1304465674 Thread: 15 
1900705198 1227976214 -335538668 1304465674 Thread: 29 
1900705198 1227976214 -335538668 1304465674 Thread: 49 
1900705198 1227976214 -335538668 1304465674 Thread: 40 
1900705198 1227976214 -335538668 1304465674 Thread: 45 
1900705198 1227976214 -335538668 1304465674 Thread: 18 
1900705198 1227976214 -335538668 1304465674 Thread: 30 
1900705198 1227976214 -335538668 1304465674 Thread: 20 
1900705198 1227976214 -335538668 1304465674 Thread: 23 
1900705198 1227976214 -335538668 1304465674 Thread: 2 
1900705198 1227976214 -335538668 1304465674 Thread: 1 
1900705198 1227976214 -335538668 1304465674 Thread: 6 
1900705198 1227976214 -335538668 1304465674 Thread: 59 
1900705198 1227976214 -335538668 1304465674 Thread: 31 
1900705198 1227976214 -335538668 1304465674 Thread: 61 
1900705198 1227976214 -335538668 1304465674 Thread: 47 
1900705198 1227976214 -335538668 1304465674 Thread: 17 
1900705198 1227976214 -335538668 1304465674 Thread: 13 
1900705198 1227976214 -335538668 1304465674 Thread: 14 
1900705198 1227976214 -335538668 1304465674 Thread: 7 
1900705198 1227976214 -335538668 1304465674 Thread: 3 
1900705198 1227976214 -335538668 1304465674 Thread: 25 
1900705198 1227976214 -335538668 1304465674 Thread: 33 
1900705198 1227976214 -335538668 1304465674 Thread: 26 
1900705198 1227976214 -335538668 1304465674 Thread: 24 
1900705198 1227976214 -335538668 1304465674 Thread: 36 
1900705198 1227976214 -335538668 1304465674 Thread: 43 
1900705198 1227976214 -335538668 1304465674 Thread: 44 
1900705198 1227976214 -335538668 1304465674 Thread: 11 
1900705198 1227976214 -335538668 1304465674 Thread: 10 
1900705198 1227976214 -335538668 1304465674 Thread: 56 
1900705198 1227976214 -335538668 1304465674 Thread: 12 
1900705198 1227976214 -335538668 1304465674 Thread: 41 
1900705198 1227976214 -335538668 1304465674 Thread: 46 
1900705198 1227976214 -335538668 1304465674 Thread: 34 
1900705198 1227976214 -335538668 1304465674 Thread: 22 
1900705198 1227976214 -335538668 1304465674 Thread: 21 
1900705198 1227976214 -335538668 1304465674 Thread: 27 
1900705198 1227976214 -335538668 1304465674 Thread: 63 
1900705198 1227976214 -335538668 1304465674 Thread: 0 
1900705198 1227976214 -335538668 1304465674 Thread: 8 
1900705198 1227976214 -335538668 1304465674 Thread: 32 
1900705198 1227976214 -335538668 1304465674 Thread: 35 
1900705198 1227976214 -335538668 1304465674 Thread: 57 
1900705198 1227976214 -335538668 1304465674 Thread: 60 
1900705198 1227976214 -335538668 1304465674 Thread: 9 
1900705198 1227976214 -335538668 1304465674 Thread: 37 
1900705198 1227976214 -335538668 1304465674 Thread: 48 
1900705198 1227976214 -335538668 1304465674 Thread: 5 
1900705198 1227976214 -335538668 1304465674 Thread: 16 
1900705198 1227976214 -335538668 1304465674 Thread: 19 
1900705198 1227976214 -335538668 1304465674 Thread: 4 
1900705198 1227976214 -335538668 1304465674 Thread: 53 
1900705198 1227976214 -335538668 1304465674 Thread: 50 
1900705198 1227976214 -335538668 1304465674 Thread: 42 
1900705198 1227976214 -335538668 1304465674 Thread: 38 
1900705198 1227976214 -335538668 1304465674 Thread: 28 


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/seedTilt12.txt <==
-516234403 1906302449 -1413087987 -905076084 Thread: 30 
-516234403 1906302449 -1413087987 -905076084 Thread: 40 
-516234403 1906302449 -1413087987 -905076084 Thread: 54 
-516234403 1906302449 -1413087987 -905076084 Thread: 44 
-516234403 1906302449 -1413087987 -905076084 Thread: 4 
-516234403 1906302449 -1413087987 -905076084 Thread: 5 
-516234403 1906302449 -1413087987 -905076084 Thread: 36 
-516234403 1906302449 -1413087987 -905076084 Thread: 60 
-516234403 1906302449 -1413087987 -905076084 Thread: 39 
-516234403 1906302449 -1413087987 -905076084 Thread: 49 
-516234403 1906302449 -1413087987 -905076084 Thread: 11 
-516234403 1906302449 -1413087987 -905076084 Thread: 7 
-516234403 1906302449 -1413087987 -905076084 Thread: 32 
-516234403 1906302449 -1413087987 -905076084 Thread: 45 
-516234403 1906302449 -1413087987 -905076084 Thread: 48 
-516234403 1906302449 -1413087987 -905076084 Thread: 8 
-516234403 1906302449 -1413087987 -905076084 Thread: 34 
-516234403 1906302449 -1413087987 -905076084 Thread: 33 
-516234403 1906302449 -1413087987 -905076084 Thread: 47 
-516234403 1906302449 -1413087987 -905076084 Thread: 61 
-516234403 1906302449 -1413087987 -905076084 Thread: 58 
-516234403 1906302449 -1413087987 -905076084 Thread: 3 
-516234403 1906302449 -1413087987 -905076084 Thread: 62 
-516234403 1906302449 -1413087987 -905076084 Thread: 63 
-516234403 1906302449 -1413087987 -905076084 Thread: 18 
-516234403 1906302449 -1413087987 -905076084 Thread: 38 
-516234403 1906302449 -1413087987 -905076084 Thread: 10 
-516234403 1906302449 -1413087987 -905076084 Thread: 37 
-516234403 1906302449 -1413087987 -905076084 Thread: 20 
-516234403 1906302449 -1413087987 -905076084 Thread: 26 
-516234403 1906302449 -1413087987 -905076084 Thread: 31 
-516234403 1906302449 -1413087987 -905076084 Thread: 22 
-516234403 1906302449 -1413087987 -905076084 Thread: 52 
-516234403 1906302449 -1413087987 -905076084 Thread: 59 
-516234403 1906302449 -1413087987 -905076084 Thread: 1 
-516234403 1906302449 -1413087987 -905076084 Thread: 21 
-516234403 1906302449 -1413087987 -905076084 Thread: 50 
-516234403 1906302449 -1413087987 -905076084 Thread: 6 
-516234403 1906302449 -1413087987 -905076084 Thread: 41 
-516234403 1906302449 -1413087987 -905076084 Thread: 42 
-516234403 1906302449 -1413087987 -905076084 Thread: 14 
-516234403 1906302449 -1413087987 -905076084 Thread: 57 
-516234403 1906302449 -1413087987 -905076084 Thread: 2 
-516234403 1906302449 -1413087987 -905076084 Thread: 24 
-516234403 1906302449 -1413087987 -905076084 Thread: 23 
-516234403 1906302449 -1413087987 -905076084 Thread: 25 
-516234403 1906302449 -1413087987 -905076084 Thread: 53 
-516234403 1906302449 -1413087987 -905076084 Thread: 35 
-516234403 1906302449 -1413087987 -905076084 Thread: 43 
-516234403 1906302449 -1413087987 -905076084 Thread: 9 
-516234403 1906302449 -1413087987 -905076084 Thread: 12 
-516234403 1906302449 -1413087987 -905076084 Thread: 15 
-516234403 1906302449 -1413087987 -905076084 Thread: 51 
-516234403 1906302449 -1413087987 -905076084 Thread: 19 
-516234403 1906302449 -1413087987 -905076084 Thread: 46 
-516234403 1906302449 -1413087987 -905076084 Thread: 16 
-516234403 1906302449 -1413087987 -905076084 Thread: 27 
-516234403 1906302449 -1413087987 -905076084 Thread: 28 
-516234403 1906302449 -1413087987 -905076084 Thread: 13 
-516234403 1906302449 -1413087987 -905076084 Thread: 17 
-516234403 1906302449 -1413087987 -905076084 Thread: 29 
-516234403 1906302449 -1413087987 -905076084 Thread: 0 
-516234403 1906302449 -1413087987 -905076084 Thread: 56 
-516234403 1906302449 -1413087987 -905076084 Thread: 55 


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/seedTilt13.txt <==
1111242272 -622897077 -1109839522 -1515470448 Thread: 27 
1111242272 -622897077 -1109839522 -1515470448 Thread: 2 
1111242272 -622897077 -1109839522 -1515470448 Thread: 43 
1111242272 -622897077 -1109839522 -1515470448 Thread: 37 
1111242272 -622897077 -1109839522 -1515470448 Thread: 32 
1111242272 -622897077 -1109839522 -1515470448 Thread: 47 
1111242272 -622897077 -1109839522 -1515470448 Thread: 30 
1111242272 -622897077 -1109839522 -1515470448 Thread: 61 
1111242272 -622897077 -1109839522 -1515470448 Thread: 15 
1111242272 -622897077 -1109839522 -1515470448 Thread: 13 
1111242272 -622897077 -1109839522 -1515470448 Thread: 40 
1111242272 -622897077 -1109839522 -1515470448 Thread: 51 
1111242272 -622897077 -1109839522 -1515470448 Thread: 1 
1111242272 -622897077 -1109839522 -1515470448 Thread: 23 
1111242272 -622897077 -1109839522 -1515470448 Thread: 41 
1111242272 -622897077 -1109839522 -1515470448 Thread: 42 
1111242272 -622897077 -1109839522 -1515470448 Thread: 38 
1111242272 -622897077 -1109839522 -1515470448 Thread: 10 
1111242272 -622897077 -1109839522 -1515470448 Thread: 17 
1111242272 -622897077 -1109839522 -1515470448 Thread: 21 
1111242272 -622897077 -1109839522 -1515470448 Thread: 48 
1111242272 -622897077 -1109839522 -1515470448 Thread: 33 
1111242272 -622897077 -1109839522 -1515470448 Thread: 59 
1111242272 -622897077 -1109839522 -1515470448 Thread: 0 
1111242272 -622897077 -1109839522 -1515470448 Thread: 4 
1111242272 -622897077 -1109839522 -1515470448 Thread: 5 
1111242272 -622897077 -1109839522 -1515470448 Thread: 9 
1111242272 -622897077 -1109839522 -1515470448 Thread: 12 
1111242272 -622897077 -1109839522 -1515470448 Thread: 35 
1111242272 -622897077 -1109839522 -1515470448 Thread: 6 
1111242272 -622897077 -1109839522 -1515470448 Thread: 24 
1111242272 -622897077 -1109839522 -1515470448 Thread: 11 
1111242272 -622897077 -1109839522 -1515470448 Thread: 31 
1111242272 -622897077 -1109839522 -1515470448 Thread: 29 
1111242272 -622897077 -1109839522 -1515470448 Thread: 44 
1111242272 -622897077 -1109839522 -1515470448 Thread: 45 
1111242272 -622897077 -1109839522 -1515470448 Thread: 34 
1111242272 -622897077 -1109839522 -1515470448 Thread: 19 
1111242272 -622897077 -1109839522 -1515470448 Thread: 36 
1111242272 -622897077 -1109839522 -1515470448 Thread: 14 
1111242272 -622897077 -1109839522 -1515470448 Thread: 22 
1111242272 -622897077 -1109839522 -1515470448 Thread: 46 
1111242272 -622897077 -1109839522 -1515470448 Thread: 55 
1111242272 -622897077 -1109839522 -1515470448 Thread: 63 
1111242272 -622897077 -1109839522 -1515470448 Thread: 60 
1111242272 -622897077 -1109839522 -1515470448 Thread: 16 
1111242272 -622897077 -1109839522 -1515470448 Thread: 18 
1111242272 -622897077 -1109839522 -1515470448 Thread: 62 
1111242272 -622897077 -1109839522 -1515470448 Thread: 39 
1111242272 -622897077 -1109839522 -1515470448 Thread: 26 
1111242272 -622897077 -1109839522 -1515470448 Thread: 25 
1111242272 -622897077 -1109839522 -1515470448 Thread: 20 
1111242272 -622897077 -1109839522 -1515470448 Thread: 49 
1111242272 -622897077 -1109839522 -1515470448 Thread: 54 
1111242272 -622897077 -1109839522 -1515470448 Thread: 57 
1111242272 -622897077 -1109839522 -1515470448 Thread: 52 
1111242272 -622897077 -1109839522 -1515470448 Thread: 53 
1111242272 -622897077 -1109839522 -1515470448 Thread: 50 
1111242272 -622897077 -1109839522 -1515470448 Thread: 58 
1111242272 -622897077 -1109839522 -1515470448 Thread: 56 
1111242272 -622897077 -1109839522 -1515470448 Thread: 28 
1111242272 -622897077 -1109839522 -1515470448 Thread: 3 
1111242272 -622897077 -1109839522 -1515470448 Thread: 7 
1111242272 -622897077 -1109839522 -1515470448 Thread: 8 


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_320/seedTilt14.txt <==
-643530571 1819875714 984578014 2094543225 Thread: 0 
-643530571 1819875714 984578014 2094543225 Thread: 30 
-643530571 1819875714 984578014 2094543225 Thread: 8 
-643530571 1819875714 984578014 2094543225 Thread: 10 
-643530571 1819875714 984578014 2094543225 Thread: 53 
-643530571 1819875714 984578014 2094543225 Thread: 60 
-643530571 1819875714 984578014 2094543225 Thread: 4 
-643530571 1819875714 984578014 2094543225 Thread: 61 
-643530571 1819875714 984578014 2094543225 Thread: 37 
-643530571 1819875714 984578014 2094543225 Thread: 31 
-643530571 1819875714 984578014 2094543225 Thread: 13 
-643530571 1819875714 984578014 2094543225 Thread: 14 
-643530571 1819875714 984578014 2094543225 Thread: 9 
-643530571 1819875714 984578014 2094543225 Thread: 28 
-643530571 1819875714 984578014 2094543225 Thread: 12 
-643530571 1819875714 984578014 2094543225 Thread: 33 
-643530571 1819875714 984578014 2094543225 Thread: 25 
-643530571 1819875714 984578014 2094543225 Thread: 26 
-643530571 1819875714 984578014 2094543225 Thread: 52 
-643530571 1819875714 984578014 2094543225 Thread: 34 
-643530571 1819875714 984578014 2094543225 Thread: 50 
-643530571 1819875714 984578014 2094543225 Thread: 18 
-643530571 1819875714 984578014 2094543225 Thread: 46 
-643530571 1819875714 984578014 2094543225 Thread: 24 
-643530571 1819875714 984578014 2094543225 Thread: 2 
-643530571 1819875714 984578014 2094543225 Thread: 3 
-643530571 1819875714 984578014 2094543225 Thread: 45 
-643530571 1819875714 984578014 2094543225 Thread: 32 
-643530571 1819875714 984578014 2094543225 Thread: 49 
-643530571 1819875714 984578014 2094543225 Thread: 17 
-643530571 1819875714 984578014 2094543225 Thread: 36 
-643530571 1819875714 984578014 2094543225 Thread: 1 
-643530571 1819875714 984578014 2094543225 Thread: 54 
-643530571 1819875714 984578014 2094543225 Thread: 29 
-643530571 1819875714 984578014 2094543225 Thread: 11 
-643530571 1819875714 984578014 2094543225 Thread: 19 
-643530571 1819875714 984578014 2094543225 Thread: 35 
-643530571 1819875714 984578014 2094543225 Thread: 20 
-643530571 1819875714 984578014 2094543225 Thread: 47 
-643530571 1819875714 984578014 2094543225 Thread: 39 
-643530571 1819875714 984578014 2094543225 Thread: 15 
-643530571 1819875714 984578014 2094543225 Thread: 55 
-643530571 1819875714 984578014 2094543225 Thread: 40 
-643530571 1819875714 984578014 2094543225 Thread: 22 
-643530571 1819875714 984578014 2094543225 Thread: 57 
-643530571 1819875714 984578014 2094543225 Thread: 41 
-643530571 1819875714 984578014 2094543225 Thread: 44 
-643530571 1819875714 984578014 2094543225 Thread: 5 
-643530571 1819875714 984578014 2094543225 Thread: 51 
-643530571 1819875714 984578014 2094543225 Thread: 7 
-643530571 1819875714 984578014 2094543225 Thread: 6 
-643530571 1819875714 984578014 2094543225 Thread: 42 
-643530571 1819875714 984578014 2094543225 Thread: 48 
-643530571 1819875714 984578014 2094543225 Thread: 58 
-643530571 1819875714 984578014 2094543225 Thread: 23 
-643530571 1819875714 984578014 2094543225 Thread: 59 
-643530571 1819875714 984578014 2094543225 Thread: 16 
-643530571 1819875714 984578014 2094543225 Thread: 63 
-643530571 1819875714 984578014 2094543225 Thread: 62 
-643530571 1819875714 984578014 2094543225 Thread: 38 
-643530571 1819875714 984578014 2094543225 Thread: 27 
-643530571 1819875714 984578014 2094543225 Thread: 43 
-643530571 1819875714 984578014 2094543225 Thread: 56 
-643530571 1819875714 984578014 2094543225 Thread: 21 


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/axionNumTilt11.txt <==
27,2.6998e+06,2.80355e+10
81,8.0933e+06,1.47017e+11
135,2.03135e+07,2.74708e+10
189,1.84971e+07,1.82661e+10
243,1.59151e+07,1.3798e+10
297,1.37164e+07,1.07099e+10
351,1.19279e+07,8.73618e+09
405,1.04665e+07,7.69244e+09
459,9.26229e+06,7.28656e+09
513,8.26287e+06,7.1031e+09
567,7.43133e+06,6.7968e+09
621,6.74509e+06,6.24048e+09
675,6.18253e+06,5.52003e+09
729,5.72025e+06,4.81857e+09
783,5.33769e+06,4.26418e+09
837,5.01825e+06,3.87783e+09
891,4.74515e+06,3.60417e+09
945,4.50748e+06,3.38346e+09
999,4.29637e+06,3.20774e+09
1053,4.10708e+06,3.09797e+09
1107,3.93759e+06,3.04972e+09
1161,3.79174e+06,3.00341e+09
1215,3.67525e+06,2.89173e+09
1269,3.59626e+06,2.69269e+09
1323,3.56228e+06,2.44748e+09
1377,3.58083e+06,2.21716e+09
1431,3.65888e+06,2.03393e+09
1485,3.80155e+06,1.88782e+09
1539,4.01291e+06,1.75177e+09
1593,4.29624e+06,1.61185e+09
1647,4.65288e+06,1.47481e+09
1701,5.08463e+06,1.34999e+09
1755,5.59383e+06,1.23799e+09
1809,6.18382e+06,1.13226e+09
1863,6.8604e+06,1.02678e+09
1917,7.63098e+06,9.2308e+08
1971,8.50388e+06,8.27448e+08
2025,9.48753e+06,7.44267e+08
2079,1.05903e+07,6.7165e+08
2133,1.18183e+07,6.05889e+08
2187,1.31753e+07,5.44285e+08
2241,1.46628e+07,4.87235e+08
2295,1.62812e+07,4.36642e+08
2349,1.80326e+07,3.9313e+08
2403,1.99227e+07,3.54671e+08
2457,2.19614e+07,3.1973e+08
2511,2.41635e+07,2.87832e+08
2565,2.65467e+07,2.58848e+08
2619,2.91296e+07,2.33177e+08
2673,3.19289e+07,2.10658e+08
2727,3.49561e+07,1.90496e+08
2781,3.82156e+07,1.72206e+08
2835,4.17054e+07,1.55553e+08
2889,4.54195e+07,1.40505e+08
2943,4.93502e+07,1.27314e+08
2997,5.34913e+07,1.15802e+08
3051,5.7839e+07,1.05569e+08
3105,6.23898e+07,9.63241e+07
3159,6.71342e+07,8.80127e+07
3213,7.20449e+07,8.07942e+07
3267,7.70608e+07,7.47357e+07
3321,8.20685e+07,6.98236e+07
3375,8.68809e+07,6.59702e+07
3429,9.1218e+07,6.30812e+07
3483,9.46896e+07,6.12605e+07
3537,9.67868e+07,6.08464e+07
3591,9.68917e+07,6.24569e+07
3645,9.43212e+07,6.71208e+07
3699,8.84389e+07,7.60553e+07
3753,7.88687e+07,9.0137e+07
3807,6.58266e+07,1.09168e+08
3861,5.05239e+07,1.30748e+08
3915,3.54702e+07,1.49848e+08
3969,2.43455e+07,1.59809e+08
4023,2.11054e+07,1.55056e+08
4077,2.83358e+07,1.34448e+08
4131,4.55453e+07,1.02925e+08
4185,6.85526e+07,6.97131e+07
4239,9.06608e+07,4.36891e+07
4293,1.04937e+08,2.99556e+07
4347,1.06226e+08,3.04396e+07
4401,9.25768e+07,4.53238e+07
4455,6.6868e+07,7.20304e+07
4509,3.86283e+07,1.00872e+08
4563,2.27622e+07,1.13909e+08
4617,3.08423e+07,9.77638e+07
4671,5.90825e+07,6.14523e+07
4725,8.7063e+07,3.15641e+07
4779,9.2332e+07,2.79751e+07
4833,6.82587e+07,5.24221e+07
4887,3.37243e+07,8.57954e+07
4941,2.37081e+07,9.16434e+07
4995,5.11326e+07,5.82921e+07
5049,8.17189e+07,2.63344e+07
5103,7.33826e+07,3.51781e+07
5157,3.50976e+07,7.23842e+07
5211,2.49577e+07,7.87444e+07
5265,6.04905e+07,3.92234e+07
5319,7.5174e+07,2.5148e+07
5373,3.81692e+07,6.13277e+07
5427,2.51854e+07,7.04384e+07
5481,6.43016e+07,2.89431e+07
5535,5.93796e+07,3.44837e+07
5589,2.15236e+07,6.96688e+07
5643,5.11832e+07,3.69958e+07
5697,6.03143e+07,2.8384e+07
5751,2.08704e+07,6.5043e+07
5805,5.48665e+07,2.92808e+07
5859,4.60874e+07,3.78066e+07
5913,2.55703e+07,5.50634e+07
5967,6.12099e+07,1.9897e+07
6005,3.10919e+07,4.81998e+07
6021,2.07727e+07,5.74252e+07
6075,5.53591e+07,2.25064e+07
6129,2.68625e+07,4.89908e+07
6183,4.82248e+07,2.67149e+07
6237,2.86276e+07,4.46776e+07
6291,4.78416e+07,2.47974e+07
6345,2.36924e+07,4.66758e+07
6399,5.22141e+07,1.88349e+07
6453,1.8919e+07,4.83591e+07
6507,4.84024e+07,2.06322e+07
6561,3.17445e+07,3.40402e+07
6615,2.46993e+07,3.99963e+07
6669,4.93662e+07,1.67533e+07
6720,2.49082e+07,3.72191e+07
6723,2.81254e+07,3.42872e+07
6755,4.51562e+07,1.9249e+07
6777,2.14401e+07,3.97183e+07
6831,4.33743e+07,1.94589e+07
6885,4.20179e+07,1.96294e+07
6939,2.30884e+07,3.49821e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/axionNumTilt12.txt <==
27,2.69972e+06,1.1549e+10
81,8.09265e+06,7.34163e+10
135,2.03115e+07,2.53644e+10
189,1.85006e+07,1.80659e+10
243,1.59326e+07,1.38895e+10
297,1.37421e+07,1.07415e+10
351,1.19475e+07,8.74783e+09
405,1.04757e+07,7.68481e+09
459,9.26027e+06,7.27942e+09
513,8.25317e+06,7.11163e+09
567,7.41926e+06,6.81975e+09
621,6.7321e+06,6.26016e+09
675,6.17045e+06,5.52138e+09
729,5.70958e+06,4.80143e+09
783,5.33005e+06,4.23329e+09
837,5.01621e+06,3.8399e+09
891,4.74938e+06,3.56163e+09
945,4.5137e+06,3.3406e+09
999,4.30262e+06,3.16566e+09
1053,4.1123e+06,3.05784e+09
1107,3.9427e+06,3.00912e+09
1161,3.79635e+06,2.96496e+09
1215,3.6794e+06,2.85872e+09
1269,3.59787e+06,2.66958e+09
1323,3.55955e+06,2.43447e+09
1377,3.57203e+06,2.21458e+09
1431,3.64165e+06,2.04064e+09
1485,3.77487e+06,1.90138e+09
1539,3.97607e+06,1.77072e+09
1593,4.24923e+06,1.63415e+09
1647,4.59648e+06,1.49765e+09
1701,5.01907e+06,1.37241e+09
1755,5.5192e+06,1.26018e+09
1809,6.10111e+06,1.15303e+09
1863,6.77007e+06,1.04626e+09
1917,7.53347e+06,9.4134e+08
1971,8.39987e+06,8.4462e+08
2025,9.37862e+06,7.59245e+08
2079,1.0478e+07,6.83765e+08
2133,1.1704e+07,6.14959e+08
2187,1.30601e+07,5.50305e+08
2241,1.45475e+07,4.90494e+08
2295,1.6166e+07,4.37611e+08
2349,1.79163e+07,3.92114e+08
2403,1.98026e+07,3.52824e+08
2457,2.18333e+07,3.17601e+08
2511,2.4021e+07,2.85402e+08
2565,2.63814e+07,2.5637e+08
2619,2.8931e+07,2.31077e+08
2673,3.16834e+07,2.09018e+08
2727,3.46466e+07,1.894e+08
2781,3.78206e+07,1.71523e+08
2835,4.11982e+07,1.55318e+08
2889,4.47667e+07,1.406e+08
2943,4.85105e+07,1.27509e+08
2997,5.24131e+07,1.16002e+08
3051,5.64575e+07,1.0582e+08
3105,6.06231e+07,9.66745e+07
3159,6.48773e+07,8.86717e+07
3213,6.91641e+07,8.19135e+07
3267,7.33882e+07,7.65083e+07
3321,7.73991e+07,7.23031e+07
3375,8.09746e+07,6.91344e+07
3429,8.38068e+07,6.69411e+07
3483,8.54963e+07,6.58257e+07
3537,8.55614e+07,6.61699e+07
3591,8.347e+07,6.86456e+07
3645,7.87182e+07,7.4215e+07
3699,7.09736e+07,8.37652e+07
3753,6.0302e+07,9.75026e+07
3807,4.74562e+07,1.14152e+08
3861,3.41372e+07,1.30356e+08
3915,2.30286e+07,1.40843e+08
3969,1.73274e+07,1.40331e+08
4023,1.96572e+07,1.26451e+08
4077,3.06997e+07,1.01771e+08
4131,4.83259e+07,7.29279e+07
4185,6.78928e+07,4.75366e+07
4239,8.36753e+07,3.11912e+07
4293,9.06587e+07,2.60985e+07
4347,8.58335e+07,3.23991e+07
4401,6.9174e+07,4.95801e+07
4455,4.5131e+07,7.39029e+07
4509,2.36965e+07,9.45858e+07
4563,1.74135e+07,9.60754e+07
4617,3.2161e+07,7.28915e+07
4671,5.89245e+07,4.04461e+07
4725,7.79739e+07,2.17702e+07
4779,7.35938e+07,2.8089e+07
4833,4.70252e+07,5.44472e+07
4887,2.03404e+07,7.92668e+07
4941,2.18408e+07,7.28506e+07
4995,5.12186e+07,3.86903e+07
5049,7.13993e+07,1.86004e+07
5103,5.4023e+07,3.63883e+07
5157,2.11262e+07,6.79821e+07
5211,2.36668e+07,6.13232e+07
5265,5.76347e+07,2.4693e+07
5319,5.945e+07,2.38057e+07
5373,2.34668e+07,5.86484e+07
5427,2.39545e+07,5.43141e+07
5481,5.88848e+07,1.8291e+07
5535,4.26184e+07,3.48734e+07
5589,1.5352e+07,5.93805e+07
5643,4.91768e+07,2.35174e+07
5697,4.48554e+07,2.83126e+07
5751,1.51764e+07,5.51984e+07
5805,5.11926e+07,1.82582e+07
5859,3.12702e+07,3.75972e+07
5913,2.46832e+07,4.15157e+07
5967,4.9969e+07,1.69609e+07
6005,1.93329e+07,4.5575e+07
6021,1.42602e+07,4.97605e+07
6075,4.99073e+07,1.44227e+07
6129,1.66224e+07,4.53766e+07
6183,4.52319e+07,1.67078e+07
6237,1.78527e+07,4.20175e+07
6291,4.45819e+07,1.55198e+07
6345,1.48526e+07,4.26066e+07
6399,4.59988e+07,1.27334e+07
6453,1.4818e+07,4.03228e+07
6507,3.7369e+07,1.92764e+07
6561,3.10041e+07,2.34925e+07
6615,1.55343e+07,3.71375e+07
6669,4.13131e+07,1.31858e+07
6720,2.38167e+07,2.75834e+07
6723,2.72525e+07,2.44929e+07
6755,3.50802e+07,1.76883e+07
6777,1.37073e+07,3.60181e+07
6831,3.33554e+07,1.80646e+07
6885,3.87001e+07,1.25469e+07
6939,2.15987e+07,2.64507e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/axionNumTilt13.txt <==
27,2.69978e+06,5.49988e+10
81,8.09526e+06,2.9485e+11
135,2.031e+07,3.45683e+10
189,1.84948e+07,2.04603e+10
243,1.59252e+07,1.47302e+10
297,1.37374e+07,1.12581e+10
351,1.19431e+07,9.11812e+09
405,1.04728e+07,8.03494e+09
459,9.25857e+06,7.60893e+09
513,8.25271e+06,7.40499e+09
567,7.42057e+06,7.04337e+09
621,6.73487e+06,6.41636e+09
675,6.17535e+06,5.6185e+09
729,5.71933e+06,4.84505e+09
783,5.34342e+06,4.24537e+09
837,5.02652e+06,3.84461e+09
891,4.75191e+06,3.57449e+09
945,4.50931e+06,3.36204e+09
999,4.29266e+06,3.19032e+09
1053,4.09902e+06,3.07797e+09
1107,3.92762e+06,3.02225e+09
1161,3.78179e+06,2.96734e+09
1215,3.66717e+06,2.84729e+09
1269,3.58933e+06,2.64552e+09
1323,3.55551e+06,2.40318e+09
1377,3.57213e+06,2.1792e+09
1431,3.6454e+06,2.00255e+09
1485,3.78121e+06,1.86186e+09
1539,3.98308e+06,1.73068e+09
1593,4.25365e+06,1.59487e+09
1647,4.59473e+06,1.45954e+09
1701,5.00713e+06,1.33584e+09
1755,5.49248e+06,1.22554e+09
1809,6.05428e+06,1.12177e+09
1863,6.69782e+06,1.0186e+09
1917,7.42926e+06,9.18149e+08
1971,8.25601e+06,8.25971e+08
2025,9.18591e+06,7.45001e+08
2079,1.02255e+07,6.73953e+08
2133,1.13796e+07,6.09391e+08
2187,1.26512e+07,5.48582e+08
2241,1.40412e+07,4.91681e+08
2295,1.55497e+07,4.40717e+08
2349,1.7178e+07,3.96214e+08
2403,1.89305e+07,3.57208e+08
2457,2.08151e+07,3.22474e+08
2511,2.28443e+07,2.90753e+08
2565,2.50334e+07,2.62e+08
2619,2.73986e+07,2.36611e+08
2673,2.99542e+07,2.14381e+08
2727,3.27099e+07,1.94545e+08
2781,3.56689e+07,1.76377e+08
2835,3.88291e+07,1.59649e+08
2889,4.21839e+07,1.44417e+08
2943,4.57247e+07,1.30902e+08
2997,4.94431e+07,1.1911e+08
3051,5.33321e+07,1.0875e+08
3105,5.73841e+07,9.94232e+07
3159,6.1585e+07,9.11258e+07
3213,6.5904e+07,8.39498e+07
3267,7.02797e+07,7.80149e+07
3321,7.46042e+07,7.31966e+07
3375,7.87054e+07,6.93694e+07
3429,8.23306e+07,6.64179e+07
3483,8.51331e+07,6.44792e+07
3537,8.66692e+07,6.38588e+07
3591,8.64122e+07,6.51385e+07
3645,8.37981e+07,6.91057e+07
3699,7.83267e+07,7.67476e+07
3753,6.97506e+07,8.881e+07
3807,5.83622e+07,1.04927e+08
3861,4.53247e+07,1.22763e+08
3915,3.2882e+07,1.37777e+08
3969,2.41717e+07,1.44404e+08
4023,2.24027e+07,1.3834e+08
4077,2.94629e+07,1.19333e+08
4131,4.45987e+07,9.22151e+07
4185,6.4119e+07,6.46917e+07
4239,8.24924e+07,4.32485e+07
4293,9.40662e+07,3.16943e+07
4347,9.45549e+07,3.20483e+07
4401,8.23455e+07,4.48926e+07
4455,6.00998e+07,6.77418e+07
4509,3.62273e+07,9.18496e+07
4563,2.34587e+07,1.01834e+08
4617,3.11489e+07,8.69067e+07
4671,5.52597e+07,5.60039e+07
4725,7.82519e+07,3.17014e+07
4779,8.18553e+07,2.91336e+07
4833,6.10585e+07,4.96987e+07
4887,3.20558e+07,7.75952e+07
4941,2.44345e+07,8.14894e+07
4995,4.80649e+07,5.2634e+07
5049,7.30238e+07,2.6696e+07
5103,6.50689e+07,3.47338e+07
5157,3.29618e+07,6.55751e+07
5211,2.53455e+07,6.9973e+07
5265,5.54216e+07,3.63701e+07
5319,6.64968e+07,2.58587e+07
5373,3.52355e+07,5.59439e+07
5427,2.53846e+07,6.25654e+07
5481,5.81549e+07,2.77033e+07
5535,5.26805e+07,3.35772e+07
5589,2.16964e+07,6.19989e+07
5643,4.72495e+07,3.39117e+07
5697,5.33721e+07,2.82394e+07
5751,2.10367e+07,5.79331e+07
5805,5.00988e+07,2.7305e+07
5859,4.1188e+07,3.59334e+07
5913,2.5419e+07,4.88666e+07
5967,5.44363e+07,2.01478e+07
6005,2.86569e+07,4.42763e+07
6021,2.05253e+07,5.14564e+07
6075,5.01399e+07,2.14974e+07
6129,2.51104e+07,4.46885e+07
6183,4.42898e+07,2.47007e+07
6237,2.64577e+07,4.10242e+07
6291,4.38533e+07,2.30511e+07
6345,2.23909e+07,4.24487e+07
6399,4.71662e+07,1.81953e+07
6453,1.87943e+07,4.33183e+07
6507,4.326e+07,2.02014e+07
6561,3.01085e+07,3.06474e+07
6615,2.30601e+07,3.65592e+07
6669,4.43761e+07,1.64342e+07
6720,2.40381e+07,3.33669e+07
6723,2.682e+07,3.08276e+07
6755,4.05035e+07,1.86816e+07
6777,2.03802e+07,3.60485e+07
6831,3.89555e+07,1.8828e+07
6885,3.83289e+07,1.84467e+07
6939,2.22665e+07,3.14426e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/axionNumTilt14.txt <==
27,2.6997e+06,4.66091e+10
81,8.08981e+06,2.39584e+11
135,2.03149e+07,3.16223e+10
189,1.84942e+07,1.88888e+10
243,1.59145e+07,1.42198e+10
297,1.37179e+07,1.12177e+10
351,1.19199e+07,9.10385e+09
405,1.04476e+07,8.02122e+09
459,9.23151e+06,7.56833e+09
513,8.22084e+06,7.34358e+09
567,7.38496e+06,6.99296e+09
621,6.69886e+06,6.38654e+09
675,6.1357e+06,5.61769e+09
729,5.67393e+06,4.87385e+09
783,5.29166e+06,4.29529e+09
837,4.97081e+06,3.89933e+09
891,4.69637e+06,3.62145e+09
945,4.45772e+06,3.39644e+09
999,4.24527e+06,3.21545e+09
1053,4.05363e+06,3.10222e+09
1107,3.88219e+06,3.05081e+09
1161,3.73303e+06,3.00416e+09
1215,3.61419e+06,2.88996e+09
1269,3.53387e+06,2.68742e+09
1323,3.5006e+06,2.43662e+09
1377,3.52132e+06,2.2008e+09
1431,3.60127e+06,2.01399e+09
1485,3.74508e+06,1.8654e+09
1539,3.95694e+06,1.72727e+09
1593,4.23983e+06,1.5863e+09
1647,4.59535e+06,1.44886e+09
1701,5.02482e+06,1.32502e+09
1755,5.53066e+06,1.21486e+09
1809,6.11647e+06,1.11096e+09
1863,6.78797e+06,1.00764e+09
1917,7.55192e+06,9.07888e+08
1971,8.41772e+06,8.15992e+08
2025,9.39484e+06,7.34431e+08
2079,1.04911e+07,6.62702e+08
2133,1.17122e+07,5.9738e+08
2187,1.30611e+07,5.36472e+08
2241,1.45387e+07,4.80391e+08
2295,1.61453e+07,4.3047e+08
2349,1.78825e+07,3.87036e+08
2403,1.97545e+07,3.4897e+08
2457,2.17701e+07,3.14989e+08
2511,2.39426e+07,2.84231e+08
2565,2.62895e+07,2.56108e+08
2619,2.88291e+07,2.30844e+08
2673,3.15769e+07,2.0853e+08
2727,3.45435e+07,1.88492e+08
2781,3.77321e+07,1.7011e+08
2835,4.11383e+07,1.53354e+08
2889,4.47526e+07,1.38329e+08
2943,4.85638e+07,1.2509e+08
2997,5.25618e+07,1.13661e+08
3051,5.67386e+07,1.03575e+08
3105,6.10872e+07,9.46812e+07
3159,6.55942e+07,8.67798e+07
3213,7.02288e+07,7.99845e+07
3267,7.49274e+07,7.4424e+07
3321,7.95759e+07,6.99962e+07
3375,8.39908e+07,6.65559e+07
3429,8.78994e+07,6.401e+07
3483,9.0927e+07,6.2437e+07
3537,9.2595e+07,6.22621e+07
3591,9.23355e+07,6.40517e+07
3645,8.95388e+07,6.86888e+07
3699,8.36582e+07,7.72125e+07
3753,7.44024e+07,9.03875e+07
3807,6.20325e+07,1.07929e+08
3861,4.77198e+07,1.27535e+08
3915,3.38106e+07,1.44685e+08
3969,2.37157e+07,1.53338e+08
4023,2.11094e+07,1.48317e+08
4077,2.84116e+07,1.28346e+08
4131,4.51438e+07,9.78411e+07
4185,6.72569e+07,6.55409e+07
4239,8.81769e+07,4.04101e+07
4293,1.01105e+08,2.81194e+07
4347,1.01288e+08,3.02517e+07
4401,8.7442e+07,4.55855e+07
4455,6.28207e+07,7.08933e+07
4509,3.64684e+07,9.73647e+07
4563,2.20561e+07,1.09028e+08
4617,3.02078e+07,9.34738e+07
4671,5.73543e+07,5.84429e+07
4725,8.39055e+07,2.95219e+07
4779,8.8187e+07,2.69401e+07
4833,6.45795e+07,5.12399e+07
4887,3.19315e+07,8.25521e+07
4941,2.29081e+07,8.77168e+07
4995,4.92665e+07,5.57874e+07
5049,7.83791e+07,2.48942e+07
5103,6.99447e+07,3.39152e+07
5157,3.33987e+07,6.94619e+07
5211,2.39717e+07,7.54681e+07
5265,5.7903e+07,3.76435e+07
5319,7.18192e+07,2.40614e+07
5373,3.65361e+07,5.86008e+07
5427,2.41506e+07,6.75155e+07
5481,6.13325e+07,2.79672e+07
5535,5.67632e+07,3.30279e+07
5589,2.088e+07,6.63552e+07
5643,4.87161e+07,3.57914e+07
5697,5.76208e+07,2.73064e+07
5751,2.03754e+07,6.18835e+07
5805,5.21664e+07,2.83921e+07
5859,4.42533e+07,3.60942e+07
5913,2.46506e+07,5.26565e+07
5967,5.82718e+07,1.93573e+07
6005,3.02186e+07,4.57666e+07
6021,2.04473e+07,5.44896e+07
6075,5.25471e+07,2.19988e+07
6129,2.6277e+07,4.6421e+07
6183,4.57502e+07,2.60624e+07
6237,2.79781e+07,4.23126e+07
6291,4.53417e+07,2.42734e+07
6345,2.33773e+07,4.41282e+07
6399,4.94586e+07,1.8602e+07
6453,1.87663e+07,4.58019e+07
6507,4.61992e+07,1.9955e+07
6561,3.02494e+07,3.28781e+07
6615,2.44444e+07,3.76801e+07
6669,4.6753e+07,1.65766e+07
6720,2.40404e+07,3.56092e+07
6723,2.69282e+07,3.29826e+07
6755,4.30335e+07,1.87043e+07
6777,2.14575e+07,3.73257e+07
6831,4.13573e+07,1.88723e+07
6885,3.95181e+07,1.95505e+07
6939,2.24419e+07,3.33508e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/seedTilt11.txt <==
-857391134 595404983 1847035457 -1795789558 Thread: 59 
-857391134 595404983 1847035457 -1795789558 Thread: 5 
-857391134 595404983 1847035457 -1795789558 Thread: 7 
-857391134 595404983 1847035457 -1795789558 Thread: 58 
-857391134 595404983 1847035457 -1795789558 Thread: 6 
-857391134 595404983 1847035457 -1795789558 Thread: 1 
-857391134 595404983 1847035457 -1795789558 Thread: 60 
-857391134 595404983 1847035457 -1795789558 Thread: 13 
-857391134 595404983 1847035457 -1795789558 Thread: 4 
-857391134 595404983 1847035457 -1795789558 Thread: 27 
-857391134 595404983 1847035457 -1795789558 Thread: 24 
-857391134 595404983 1847035457 -1795789558 Thread: 62 
-857391134 595404983 1847035457 -1795789558 Thread: 3 
-857391134 595404983 1847035457 -1795789558 Thread: 56 
-857391134 595404983 1847035457 -1795789558 Thread: 43 
-857391134 595404983 1847035457 -1795789558 Thread: 46 
-857391134 595404983 1847035457 -1795789558 Thread: 31 
-857391134 595404983 1847035457 -1795789558 Thread: 54 
-857391134 595404983 1847035457 -1795789558 Thread: 47 
-857391134 595404983 1847035457 -1795789558 Thread: 63 
-857391134 595404983 1847035457 -1795789558 Thread: 39 
-857391134 595404983 1847035457 -1795789558 Thread: 44 
-857391134 595404983 1847035457 -1795789558 Thread: 34 
-857391134 595404983 1847035457 -1795789558 Thread: 22 
-857391134 595404983 1847035457 -1795789558 Thread: 20 
-857391134 595404983 1847035457 -1795789558 Thread: 19 
-857391134 595404983 1847035457 -1795789558 Thread: 23 
-857391134 595404983 1847035457 -1795789558 Thread: 21 
-857391134 595404983 1847035457 -1795789558 Thread: 12 
-857391134 595404983 1847035457 -1795789558 Thread: 42 
-857391134 595404983 1847035457 -1795789558 Thread: 45 
-857391134 595404983 1847035457 -1795789558 Thread: 26 
-857391134 595404983 1847035457 -1795789558 Thread: 51 
-857391134 595404983 1847035457 -1795789558 Thread: 49 
-857391134 595404983 1847035457 -1795789558 Thread: 52 
-857391134 595404983 1847035457 -1795789558 Thread: 53 
-857391134 595404983 1847035457 -1795789558 Thread: 29 
-857391134 595404983 1847035457 -1795789558 Thread: 25 
-857391134 595404983 1847035457 -1795789558 Thread: 37 
-857391134 595404983 1847035457 -1795789558 Thread: 50 
-857391134 595404983 1847035457 -1795789558 Thread: 57 
-857391134 595404983 1847035457 -1795789558 Thread: 33 
-857391134 595404983 1847035457 -1795789558 Thread: 30 
-857391134 595404983 1847035457 -1795789558 Thread: 38 
-857391134 595404983 1847035457 -1795789558 Thread: 36 
-857391134 595404983 1847035457 -1795789558 Thread: 35 
-857391134 595404983 1847035457 -1795789558 Thread: 48 
-857391134 595404983 1847035457 -1795789558 Thread: 40 
-857391134 595404983 1847035457 -1795789558 Thread: 55 
-857391134 595404983 1847035457 -1795789558 Thread: 0 
-857391134 595404983 1847035457 -1795789558 Thread: 15 
-857391134 595404983 1847035457 -1795789558 Thread: 10 
-857391134 595404983 1847035457 -1795789558 Thread: 9 
-857391134 595404983 1847035457 -1795789558 Thread: 18 
-857391134 595404983 1847035457 -1795789558 Thread: 16 
-857391134 595404983 1847035457 -1795789558 Thread: 2 
-857391134 595404983 1847035457 -1795789558 Thread: 17 
-857391134 595404983 1847035457 -1795789558 Thread: 14 
-857391134 595404983 1847035457 -1795789558 Thread: 11 
-857391134 595404983 1847035457 -1795789558 Thread: 28 
-857391134 595404983 1847035457 -1795789558 Thread: 32 
-857391134 595404983 1847035457 -1795789558 Thread: 41 
-857391134 595404983 1847035457 -1795789558 Thread: 8 
-857391134 595404983 1847035457 -1795789558 Thread: 61 


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/seedTilt12.txt <==
1382381893 -145039742 -1841802858 1691363091 Thread: 60 
1382381893 -145039742 -1841802858 1691363091 Thread: 55 
1382381893 -145039742 -1841802858 1691363091 Thread: 31 
1382381893 -145039742 -1841802858 1691363091 Thread: 29 
1382381893 -145039742 -1841802858 1691363091 Thread: 59 
1382381893 -145039742 -1841802858 1691363091 Thread: 18 
1382381893 -145039742 -1841802858 1691363091 Thread: 4 
1382381893 -145039742 -1841802858 1691363091 Thread: 5 
1382381893 -145039742 -1841802858 1691363091 Thread: 19 
1382381893 -145039742 -1841802858 1691363091 Thread: 20 
1382381893 -145039742 -1841802858 1691363091 Thread: 14 
1382381893 -145039742 -1841802858 1691363091 Thread: 49 
1382381893 -145039742 -1841802858 1691363091 Thread: 63 
1382381893 -145039742 -1841802858 1691363091 Thread: 23 
1382381893 -145039742 -1841802858 1691363091 Thread: 26 
1382381893 -145039742 -1841802858 1691363091 Thread: 34 
1382381893 -145039742 -1841802858 1691363091 Thread: 8 
1382381893 -145039742 -1841802858 1691363091 Thread: 35 
1382381893 -145039742 -1841802858 1691363091 Thread: 24 
1382381893 -145039742 -1841802858 1691363091 Thread: 22 
1382381893 -145039742 -1841802858 1691363091 Thread: 57 
1382381893 -145039742 -1841802858 1691363091 Thread: 36 
1382381893 -145039742 -1841802858 1691363091 Thread: 39 
1382381893 -145039742 -1841802858 1691363091 Thread: 10 
1382381893 -145039742 -1841802858 1691363091 Thread: 12 
1382381893 -145039742 -1841802858 1691363091 Thread: 9 
1382381893 -145039742 -1841802858 1691363091 Thread: 62 
1382381893 -145039742 -1841802858 1691363091 Thread: 30 
1382381893 -145039742 -1841802858 1691363091 Thread: 56 
1382381893 -145039742 -1841802858 1691363091 Thread: 3 
1382381893 -145039742 -1841802858 1691363091 Thread: 40 
1382381893 -145039742 -1841802858 1691363091 Thread: 13 
1382381893 -145039742 -1841802858 1691363091 Thread: 21 
1382381893 -145039742 -1841802858 1691363091 Thread: 33 
1382381893 -145039742 -1841802858 1691363091 Thread: 15 
1382381893 -145039742 -1841802858 1691363091 Thread: 2 
1382381893 -145039742 -1841802858 1691363091 Thread: 7 
1382381893 -145039742 -1841802858 1691363091 Thread: 48 
1382381893 -145039742 -1841802858 1691363091 Thread: 53 
1382381893 -145039742 -1841802858 1691363091 Thread: 1 
1382381893 -145039742 -1841802858 1691363091 Thread: 17 
1382381893 -145039742 -1841802858 1691363091 Thread: 28 
1382381893 -145039742 -1841802858 1691363091 Thread: 32 
1382381893 -145039742 -1841802858 1691363091 Thread: 25 
1382381893 -145039742 -1841802858 1691363091 Thread: 37 
1382381893 -145039742 -1841802858 1691363091 Thread: 51 
1382381893 -145039742 -1841802858 1691363091 Thread: 50 
1382381893 -145039742 -1841802858 1691363091 Thread: 52 
1382381893 -145039742 -1841802858 1691363091 Thread: 27 
1382381893 -145039742 -1841802858 1691363091 Thread: 61 
1382381893 -145039742 -1841802858 1691363091 Thread: 45 
1382381893 -145039742 -1841802858 1691363091 Thread: 38 
1382381893 -145039742 -1841802858 1691363091 Thread: 0 
1382381893 -145039742 -1841802858 1691363091 Thread: 47 
1382381893 -145039742 -1841802858 1691363091 Thread: 58 
1382381893 -145039742 -1841802858 1691363091 Thread: 46 
1382381893 -145039742 -1841802858 1691363091 Thread: 43 
1382381893 -145039742 -1841802858 1691363091 Thread: 41 
1382381893 -145039742 -1841802858 1691363091 Thread: 44 
1382381893 -145039742 -1841802858 1691363091 Thread: 42 
1382381893 -145039742 -1841802858 1691363091 Thread: 6 
1382381893 -145039742 -1841802858 1691363091 Thread: 54 
1382381893 -145039742 -1841802858 1691363091 Thread: 11 
1382381893 -145039742 -1841802858 1691363091 Thread: 16 


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/seedTilt13.txt <==
405813934 1437621106 479690490 -791030333 Thread: 57 
405813934 1437621106 479690490 -791030333 Thread: 49 
405813934 1437621106 479690490 -791030333 Thread: 37 
405813934 1437621106 479690490 -791030333 Thread: 25 
405813934 1437621106 479690490 -791030333 Thread: 47 
405813934 1437621106 479690490 -791030333 Thread: 41 
405813934 1437621106 479690490 -791030333 Thread: 58 
405813934 1437621106 479690490 -791030333 Thread: 16 
405813934 1437621106 479690490 -791030333 Thread: 46 
405813934 1437621106 479690490 -791030333 Thread: 48 
405813934 1437621106 479690490 -791030333 Thread: 7 
405813934 1437621106 479690490 -791030333 Thread: 8 
405813934 1437621106 479690490 -791030333 Thread: 1 
405813934 1437621106 479690490 -791030333 Thread: 39 
405813934 1437621106 479690490 -791030333 Thread: 43 
405813934 1437621106 479690490 -791030333 Thread: 42 
405813934 1437621106 479690490 -791030333 Thread: 0 
405813934 1437621106 479690490 -791030333 Thread: 63 
405813934 1437621106 479690490 -791030333 Thread: 61 
405813934 1437621106 479690490 -791030333 Thread: 55 
405813934 1437621106 479690490 -791030333 Thread: 6 
405813934 1437621106 479690490 -791030333 Thread: 44 
405813934 1437621106 479690490 -791030333 Thread: 38 
405813934 1437621106 479690490 -791030333 Thread: 18 
405813934 1437621106 479690490 -791030333 Thread: 40 
405813934 1437621106 479690490 -791030333 Thread: 36 
405813934 1437621106 479690490 -791030333 Thread: 14 
405813934 1437621106 479690490 -791030333 Thread: 22 
405813934 1437621106 479690490 -791030333 Thread: 52 
405813934 1437621106 479690490 -791030333 Thread: 59 
405813934 1437621106 479690490 -791030333 Thread: 62 
405813934 1437621106 479690490 -791030333 Thread: 34 
405813934 1437621106 479690490 -791030333 Thread: 11 
405813934 1437621106 479690490 -791030333 Thread: 9 
405813934 1437621106 479690490 -791030333 Thread: 10 
405813934 1437621106 479690490 -791030333 Thread: 15 
405813934 1437621106 479690490 -791030333 Thread: 19 
405813934 1437621106 479690490 -791030333 Thread: 23 
405813934 1437621106 479690490 -791030333 Thread: 13 
405813934 1437621106 479690490 -791030333 Thread: 20 
405813934 1437621106 479690490 -791030333 Thread: 30 
405813934 1437621106 479690490 -791030333 Thread: 33 
405813934 1437621106 479690490 -791030333 Thread: 26 
405813934 1437621106 479690490 -791030333 Thread: 27 
405813934 1437621106 479690490 -791030333 Thread: 24 
405813934 1437621106 479690490 -791030333 Thread: 31 
405813934 1437621106 479690490 -791030333 Thread: 56 
405813934 1437621106 479690490 -791030333 Thread: 2 
405813934 1437621106 479690490 -791030333 Thread: 5 
405813934 1437621106 479690490 -791030333 Thread: 4 
405813934 1437621106 479690490 -791030333 Thread: 3 
405813934 1437621106 479690490 -791030333 Thread: 28 
405813934 1437621106 479690490 -791030333 Thread: 35 
405813934 1437621106 479690490 -791030333 Thread: 29 
405813934 1437621106 479690490 -791030333 Thread: 45 
405813934 1437621106 479690490 -791030333 Thread: 50 
405813934 1437621106 479690490 -791030333 Thread: 17 
405813934 1437621106 479690490 -791030333 Thread: 21 
405813934 1437621106 479690490 -791030333 Thread: 12 
405813934 1437621106 479690490 -791030333 Thread: 53 
405813934 1437621106 479690490 -791030333 Thread: 51 
405813934 1437621106 479690490 -791030333 Thread: 32 
405813934 1437621106 479690490 -791030333 Thread: 60 
405813934 1437621106 479690490 -791030333 Thread: 54 


==> Ancillary/Data/5Fields/growMass/Data/_2048_10_360/seedTilt14.txt <==
866131169 289516374 1631047542 -877477878 Thread: 24 
866131169 289516374 1631047542 -877477878 Thread: 40 
866131169 289516374 1631047542 -877477878 Thread: 21 
866131169 289516374 1631047542 -877477878 Thread: 17 
866131169 289516374 1631047542 -877477878 Thread: 62 
866131169 289516374 1631047542 -877477878 Thread: 61 
866131169 289516374 1631047542 -877477878 Thread: 20 
866131169 289516374 1631047542 -877477878 Thread: 32 
866131169 289516374 1631047542 -877477878 Thread: 35 
866131169 289516374 1631047542 -877477878 Thread: 30 
866131169 289516374 1631047542 -877477878 Thread: 34 
866131169 289516374 1631047542 -877477878 Thread: 31 
866131169 289516374 1631047542 -877477878 Thread: 18 
866131169 289516374 1631047542 -877477878 Thread: 16 
866131169 289516374 1631047542 -877477878 Thread: 11 
866131169 289516374 1631047542 -877477878 Thread: 50 
866131169 289516374 1631047542 -877477878 Thread: 3 
866131169 289516374 1631047542 -877477878 Thread: 2 
866131169 289516374 1631047542 -877477878 Thread: 4 
866131169 289516374 1631047542 -877477878 Thread: 5 
866131169 289516374 1631047542 -877477878 Thread: 23 
866131169 289516374 1631047542 -877477878 Thread: 10 
866131169 289516374 1631047542 -877477878 Thread: 51 
866131169 289516374 1631047542 -877477878 Thread: 8 
866131169 289516374 1631047542 -877477878 Thread: 6 
866131169 289516374 1631047542 -877477878 Thread: 22 
866131169 289516374 1631047542 -877477878 Thread: 42 
866131169 289516374 1631047542 -877477878 Thread: 19 
866131169 289516374 1631047542 -877477878 Thread: 53 
866131169 289516374 1631047542 -877477878 Thread: 9 
866131169 289516374 1631047542 -877477878 Thread: 26 
866131169 289516374 1631047542 -877477878 Thread: 49 
866131169 289516374 1631047542 -877477878 Thread: 25 
866131169 289516374 1631047542 -877477878 Thread: 39 
866131169 289516374 1631047542 -877477878 Thread: 55 
866131169 289516374 1631047542 -877477878 Thread: 63 
866131169 289516374 1631047542 -877477878 Thread: 52 
866131169 289516374 1631047542 -877477878 Thread: 41 
866131169 289516374 1631047542 -877477878 Thread: 59 
866131169 289516374 1631047542 -877477878 Thread: 56 
866131169 289516374 1631047542 -877477878 Thread: 48 
866131169 289516374 1631047542 -877477878 Thread: 37 
866131169 289516374 1631047542 -877477878 Thread: 15 
866131169 289516374 1631047542 -877477878 Thread: 43 
866131169 289516374 1631047542 -877477878 Thread: 33 
866131169 289516374 1631047542 -877477878 Thread: 7 
866131169 289516374 1631047542 -877477878 Thread: 1 
866131169 289516374 1631047542 -877477878 Thread: 36 
866131169 289516374 1631047542 -877477878 Thread: 29 
866131169 289516374 1631047542 -877477878 Thread: 0 
866131169 289516374 1631047542 -877477878 Thread: 12 
866131169 289516374 1631047542 -877477878 Thread: 57 
866131169 289516374 1631047542 -877477878 Thread: 44 
866131169 289516374 1631047542 -877477878 Thread: 54 
866131169 289516374 1631047542 -877477878 Thread: 14 
866131169 289516374 1631047542 -877477878 Thread: 60 
866131169 289516374 1631047542 -877477878 Thread: 58 
866131169 289516374 1631047542 -877477878 Thread: 13 
866131169 289516374 1631047542 -877477878 Thread: 46 
866131169 289516374 1631047542 -877477878 Thread: 38 
866131169 289516374 1631047542 -877477878 Thread: 45 
866131169 289516374 1631047542 -877477878 Thread: 47 
866131169 289516374 1631047542 -877477878 Thread: 28 
866131169 289516374 1631047542 -877477878 Thread: 27 


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/axionNumTilt11.txt <==
27,3.04125e+06,1.2423e+11
81,3.91522e+07,4.89154e+11
135,3.13495e+07,4.88193e+10
189,2.2136e+07,1.66825e+10
243,1.6653e+07,1.29157e+10
297,1.34197e+07,1.0716e+10
351,1.13612e+07,9.26876e+09
405,9.94601e+06,8.58119e+09
459,8.90228e+06,8.227e+09
513,8.08214e+06,7.68762e+09
567,7.40016e+06,6.80329e+09
621,6.80759e+06,5.78283e+09
675,6.28202e+06,4.93388e+09
729,5.81401e+06,4.38523e+09
783,5.39934e+06,4.04638e+09
837,5.03901e+06,3.7967e+09
891,4.73185e+06,3.60603e+09
945,4.47805e+06,3.48747e+09
999,4.27643e+06,3.41022e+09
1053,4.12578e+06,3.28763e+09
1107,4.02522e+06,3.05896e+09
1161,3.97694e+06,2.7564e+09
1215,3.98667e+06,2.46695e+09
1269,4.06362e+06,2.24369e+09
1323,4.21847e+06,2.07167e+09
1377,4.46112e+06,1.91106e+09
1431,4.80184e+06,1.7441e+09
1485,5.2494e+06,1.58131e+09
1539,5.81221e+06,1.43324e+09
1593,6.49765e+06,1.29624e+09
1647,7.31109e+06,1.16181e+09
1701,8.25597e+06,1.03018e+09
1755,9.33388e+06,9.10491e+08
1809,1.05482e+07,8.07648e+08
1863,1.19047e+07,7.19831e+08
1917,1.34128e+07,6.41432e+08
1971,1.5087e+07,5.6848e+08
2025,1.69451e+07,5.01829e+08
2079,1.90064e+07,4.43074e+08
2133,2.12887e+07,3.92319e+08
2187,2.38047e+07,3.48339e+08
2241,2.65615e+07,3.09194e+08
2295,2.95617e+07,2.74069e+08
2349,3.28056e+07,2.43256e+08
2403,3.62969e+07,2.16672e+08
2457,4.00453e+07,1.93747e+08
2511,4.40701e+07,1.73358e+08
2565,4.83988e+07,1.55162e+08
2619,5.3061e+07,1.39137e+08
2673,5.80802e+07,1.25113e+08
2727,6.34628e+07,1.12746e+08
2781,6.91862e+07,1.0176e+08
2835,7.51898e+07,9.21189e+07
2889,8.13663e+07,8.40544e+07
2943,8.75514e+07,7.7737e+07
2997,9.3506e+07,7.31241e+07
3051,9.8885e+07,7.00797e+07
3105,1.03195e+08,6.85439e+07
3159,1.05747e+08,6.87987e+07
3213,1.05632e+08,7.17132e+07
3267,1.0178e+08,7.86661e+07
3321,9.31981e+07,9.13908e+07
3375,7.94768e+07,1.11146e+08
3429,6.15981e+07,1.3673e+08
3483,4.27771e+07,1.62325e+08
3537,2.86191e+07,1.77396e+08
3591,2.56096e+07,1.71426e+08
3645,3.7689e+07,1.4203e+08
3699,6.27207e+07,9.93387e+07
3753,9.20436e+07,6.02192e+07
3807,1.14228e+08,3.73574e+07
3861,1.20089e+08,3.4243e+07
3915,1.05588e+08,5.01243e+07
3969,7.40695e+07,8.24882e+07
4023,4.0008e+07,1.17284e+08
4077,2.68589e+07,1.25968e+08
4131,4.8348e+07,9.32946e+07
4185,8.71488e+07,4.7321e+07
4239,1.05632e+08,3.01827e+07
4293,8.31336e+07,5.36422e+07
4347,4.03537e+07,9.51218e+07
4401,2.92988e+07,1.01674e+08
4455,6.76026e+07,5.60013e+07
4509,9.50313e+07,2.80706e+07
4563,6.34001e+07,6.0136e+07
4617,2.64509e+07,9.40109e+07
4671,5.66057e+07,5.75666e+07
4725,8.65372e+07,2.73874e+07
4779,4.43312e+07,6.87146e+07
4833,3.31274e+07,7.57582e+07
4887,7.94494e+07,2.71842e+07
4941,4.80286e+07,5.80154e+07
4995,3.36053e+07,6.83282e+07
5049,7.62421e+07,2.49199e+07
5103,3.01573e+07,6.90705e+07
5157,5.65394e+07,3.95187e+07
5211,5.12207e+07,4.43806e+07
5265,3.68413e+07,5.53239e+07
5319,6.03028e+07,3.19391e+07
5373,3.08305e+07,5.76036e+07
5427,5.80354e+07,3.07476e+07
5481,3.46604e+07,5.04864e+07
5535,4.58377e+07,3.91227e+07
5589,4.98217e+07,3.29224e+07
5643,2.56669e+07,5.48285e+07
5697,5.91792e+07,2.19441e+07
5751,3.4523e+07,4.29618e+07
5805,2.76044e+07,4.84314e+07
5859,5.44181e+07,2.25527e+07
5913,4.5556e+07,2.88222e+07
5967,2.39069e+07,4.73018e+07
5973,2.99593e+07,4.15896e+07
6005,4.87263e+07,2.44023e+07
6021,2.6899e+07,4.3496e+07
6075,4.29433e+07,2.81944e+07
6129,5.13262e+07,1.94566e+07
6183,4.93408e+07,2.01473e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/axionNumTilt12.txt <==
27,3.04139e+06,1.32851e+11
81,3.91539e+07,4.75635e+11
135,3.136e+07,4.4004e+10
189,2.21485e+07,1.7698e+10
243,1.66576e+07,1.33933e+10
297,1.34184e+07,1.09317e+10
351,1.13612e+07,9.38337e+09
405,9.94298e+06,8.64599e+09
459,8.89416e+06,8.23531e+09
513,8.06796e+06,7.64405e+09
567,7.38379e+06,6.74594e+09
621,6.7931e+06,5.74001e+09
675,6.26883e+06,4.9123e+09
729,5.80243e+06,4.37173e+09
783,5.38843e+06,4.04046e+09
837,5.02916e+06,3.79914e+09
891,4.72814e+06,3.60711e+09
945,4.48297e+06,3.48615e+09
999,4.28896e+06,3.41235e+09
1053,4.14406e+06,3.29406e+09
1107,4.04739e+06,3.06665e+09
1161,4.00186e+06,2.76229e+09
1215,4.01391e+06,2.47044e+09
1269,4.09447e+06,2.2457e+09
1323,4.2542e+06,2.07374e+09
1377,4.50484e+06,1.91109e+09
1431,4.85614e+06,1.74161e+09
1485,5.31821e+06,1.57478e+09
1539,5.89957e+06,1.42223e+09
1593,6.60648e+06,1.28243e+09
1647,7.44431e+06,1.14682e+09
1701,8.41605e+06,1.01564e+09
1755,9.52371e+06,8.96282e+08
1809,1.07696e+07,7.94895e+08
1863,1.21591e+07,7.09356e+08
1917,1.37019e+07,6.33121e+08
1971,1.54125e+07,5.63042e+08
2025,1.73093e+07,4.98681e+08
2079,1.9412e+07,4.41739e+08
2133,2.17383e+07,3.92918e+08
2187,2.43019e+07,3.50085e+08
2241,2.71102e+07,3.11219e+08
2295,3.01649e+07,2.76183e+08
2349,3.34658e+07,2.45542e+08
2403,3.70147e+07,2.19258e+08
2457,4.08194e+07,1.96486e+08
2511,4.4895e+07,1.76172e+08
2565,4.92623e+07,1.57628e+08
2619,5.39397e+07,1.41011e+08
2673,5.89334e+07,1.26445e+08
2727,6.42229e+07,1.13752e+08
2781,6.975e+07,1.02648e+08
2835,7.54097e+07,9.30718e+07
2889,8.10406e+07,8.51876e+07
2943,8.64118e+07,7.92382e+07
2997,9.12074e+07,7.51956e+07
3051,9.5002e+07,7.28461e+07
3105,9.72303e+07,7.22129e+07
3159,9.71744e+07,7.3717e+07
3213,9.4006e+07,7.82741e+07
3267,8.69434e+07,8.71629e+07
3321,7.55877e+07,1.01418e+08
3375,6.04573e+07,1.20729e+08
3429,4.36036e+07,1.41704e+08
3483,2.89122e+07,1.57183e+08
3537,2.14642e+07,1.58382e+08
3591,2.55338e+07,1.40489e+08
3645,4.18144e+07,1.07554e+08
3699,6.58048e+07,7.15997e+07
3753,8.91404e+07,4.44869e+07
3807,1.02985e+08,3.20283e+07
3861,1.01019e+08,3.57471e+07
3915,8.16647e+07,5.56757e+07
3969,5.12212e+07,8.64419e+07
4023,2.60046e+07,1.10226e+08
4077,2.53093e+07,1.03541e+08
4131,5.22671e+07,6.66055e+07
4185,8.35507e+07,3.26794e+07
4239,8.8857e+07,2.9468e+07
4293,6.01151e+07,5.8003e+07
4347,2.57475e+07,9.03741e+07
4401,2.99141e+07,8.02734e+07
4455,6.81259e+07,3.69141e+07
4509,7.97264e+07,2.65206e+07
4563,4.28052e+07,6.27743e+07
4617,2.15579e+07,8.00854e+07
4671,5.84478e+07,3.80845e+07
4725,7.12218e+07,2.64802e+07
4779,2.8003e+07,6.80121e+07
4833,3.49768e+07,5.67202e+07
4887,7.04688e+07,2.04711e+07
4941,3.08229e+07,5.90555e+07
4995,3.5447e+07,5.04551e+07
5049,6.40643e+07,2.20952e+07
5103,1.94914e+07,6.415e+07
5157,5.62953e+07,2.51913e+07
5211,3.42546e+07,4.65354e+07
5265,3.8783e+07,3.90974e+07
5319,4.42238e+07,3.3725e+07
5373,3.19487e+07,4.27534e+07
5427,4.27008e+07,3.22029e+07
5481,3.61873e+07,3.59708e+07
5535,3.07938e+07,4.0593e+07
5589,4.93729e+07,2.10447e+07
5643,1.72005e+07,5.03505e+07
5697,4.84836e+07,2.00835e+07
5751,3.57471e+07,3.01319e+07
5805,1.77758e+07,4.5883e+07
5859,4.29162e+07,2.19424e+07
5913,4.49065e+07,1.85687e+07
5967,2.2844e+07,3.74337e+07
5973,3.07658e+07,3.01276e+07
6005,3.6548e+07,2.47836e+07
6021,1.74237e+07,4.14155e+07
6075,3.03633e+07,2.90616e+07
6129,4.22298e+07,1.74952e+07
6183,4.50573e+07,1.41467e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/axionNumTilt13.txt <==
27,3.0413e+06,3.67075e+10
81,3.91544e+07,1.03488e+11
135,3.13435e+07,2.88922e+10
189,2.21331e+07,1.59637e+10
243,1.66449e+07,1.25415e+10
297,1.34047e+07,1.04904e+10
351,1.13393e+07,9.04456e+09
405,9.91734e+06,8.32834e+09
459,8.87157e+06,7.94363e+09
513,8.05152e+06,7.43281e+09
567,7.36881e+06,6.61196e+09
621,6.77852e+06,5.66035e+09
675,6.25697e+06,4.86436e+09
729,5.79216e+06,4.34742e+09
783,5.38034e+06,4.02517e+09
837,5.02415e+06,3.78026e+09
891,4.72502e+06,3.58398e+09
945,4.48028e+06,3.45933e+09
999,4.28872e+06,3.37759e+09
1053,4.1497e+06,3.25082e+09
1107,4.05914e+06,3.02292e+09
1161,4.0187e+06,2.72235e+09
1215,4.03632e+06,2.43305e+09
1269,4.12058e+06,2.21272e+09
1323,4.28205e+06,2.04589e+09
1377,4.53248e+06,1.88919e+09
1431,4.88272e+06,1.7249e+09
1485,5.34323e+06,1.56271e+09
1539,5.92242e+06,1.41499e+09
1593,6.62788e+06,1.27861e+09
1647,7.4651e+06,1.1453e+09
1701,8.43764e+06,1.01548e+09
1755,9.54767e+06,8.97351e+08
1809,1.07985e+07,7.95827e+08
1863,1.21954e+07,7.09447e+08
1917,1.37479e+07,6.32639e+08
1971,1.547e+07,5.62405e+08
2025,1.73797e+07,4.98665e+08
2079,1.94968e+07,4.42182e+08
2133,2.18394e+07,3.93266e+08
2187,2.44218e+07,3.50049e+08
2241,2.72528e+07,3.10787e+08
2295,3.03356e+07,2.75339e+08
2349,3.36707e+07,2.44151e+08
2403,3.72609e+07,2.17561e+08
2457,4.11161e+07,1.94662e+08
2511,4.52544e+07,1.74222e+08
2565,4.96994e+07,1.5564e+08
2619,5.44736e+07,1.39219e+08
2673,5.95901e+07,1.24927e+08
2727,6.50391e+07,1.1247e+08
2781,7.07757e+07,1.01508e+08
2835,7.6709e+07,9.19358e+07
2889,8.26924e+07,8.40431e+07
2943,8.85103e+07,7.80353e+07
2997,9.386e+07,7.39483e+07
3051,9.83266e+07,7.16077e+07
3105,1.01352e+08,7.09869e+07
3159,1.02214e+08,7.24096e+07
3213,1.00046e+08,7.6805e+07
3267,9.39732e+07,8.55111e+07
3321,8.34215e+07,9.98287e+07
3375,6.86594e+07,1.19871e+08
3429,5.1471e+07,1.42637e+08
3483,3.55789e+07,1.61189e+08
3537,2.61703e+07,1.66442e+08
3591,2.80337e+07,1.52535e+08
3645,4.27685e+07,1.21831e+08
3699,6.67939e+07,8.48499e+07
3753,9.19976e+07,5.40514e+07
3807,1.08852e+08,3.74196e+07
3861,1.09877e+08,3.79818e+07
3915,9.23715e+07,5.59237e+07
3969,6.15814e+07,8.71831e+07
4023,3.35012e+07,1.14396e+08
4077,2.87571e+07,1.12431e+08
4131,5.34865e+07,7.77764e+07
4185,8.66874e+07,4.07592e+07
4239,9.62696e+07,3.27142e+07
4293,6.98432e+07,5.92818e+07
4347,3.32695e+07,9.38152e+07
4401,3.26754e+07,8.86212e+07
4455,7.00747e+07,4.5757e+07
4509,8.6412e+07,2.97064e+07
4563,5.1541e+07,6.43546e+07
4617,2.59494e+07,8.60165e+07
4671,6.0066e+07,4.65723e+07
4725,7.76909e+07,2.93887e+07
4779,3.5431e+07,7.01608e+07
4833,3.69729e+07,6.42351e+07
4887,7.47631e+07,2.53121e+07
4941,3.82911e+07,6.05746e+07
4995,3.7292e+07,5.75483e+07
5049,6.91342e+07,2.55846e+07
5103,2.51629e+07,6.70375e+07
5157,5.80258e+07,3.18047e+07
5211,4.11214e+07,4.78429e+07
5265,4.03861e+07,4.54908e+07
5319,5.03492e+07,3.55119e+07
5373,3.39646e+07,4.84016e+07
5427,4.84775e+07,3.40731e+07
5481,3.79573e+07,4.15385e+07
5535,3.67033e+07,4.2106e+07
5589,5.11351e+07,2.63718e+07
5643,2.18544e+07,5.28578e+07
5697,5.25151e+07,2.3034e+07
5751,3.75831e+07,3.49438e+07
5805,2.25329e+07,4.79695e+07
5859,4.70943e+07,2.43948e+07
5913,4.67934e+07,2.29813e+07
5967,2.55443e+07,4.10383e+07
5973,3.28478e+07,3.42588e+07
6005,4.0887e+07,2.68151e+07
6021,2.18427e+07,4.33583e+07
6075,3.48734e+07,3.08253e+07
6129,4.56762e+07,2.01004e+07
6183,4.75533e+07,1.74856e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/axionNumTilt14.txt <==
27,3.04129e+06,6.54201e+10
81,3.91549e+07,2.70186e+11
135,3.13624e+07,3.67553e+10
189,2.21484e+07,1.5733e+10
243,1.66508e+07,1.26843e+10
297,1.34021e+07,1.06234e+10
351,1.13351e+07,9.13077e+09
405,9.91599e+06,8.36804e+09
459,8.87197e+06,7.96563e+09
513,8.0546e+06,7.42309e+09
567,7.37515e+06,6.59778e+09
621,6.78117e+06,5.6598e+09
675,6.25062e+06,4.87817e+09
729,5.7764e+06,4.36543e+09
783,5.35825e+06,4.04328e+09
837,4.99649e+06,3.80008e+09
891,4.69053e+06,3.61051e+09
945,4.43893e+06,3.49411e+09
999,4.24093e+06,3.41915e+09
1053,4.09283e+06,3.30095e+09
1107,3.99448e+06,3.0739e+09
1161,3.94862e+06,2.76865e+09
1215,3.96106e+06,2.47462e+09
1269,4.04099e+06,2.24793e+09
1323,4.20003e+06,2.07327e+09
1377,4.44858e+06,1.91029e+09
1431,4.79687e+06,1.74256e+09
1485,5.25406e+06,1.58064e+09
1539,5.82849e+06,1.43414e+09
1593,6.5286e+06,1.29698e+09
1647,7.36024e+06,1.16108e+09
1701,8.32646e+06,1.02789e+09
1755,9.42915e+06,9.0626e+08
1809,1.06713e+07,8.01859e+08
1863,1.20582e+07,7.13412e+08
1917,1.35998e+07,6.35326e+08
1971,1.53106e+07,5.63531e+08
2025,1.72093e+07,4.98041e+08
2079,1.93162e+07,4.4055e+08
2133,2.16503e+07,3.90777e+08
2187,2.42263e+07,3.46799e+08
2241,2.70529e+07,3.07252e+08
2295,3.0134e+07,2.71747e+08
2349,3.34719e+07,2.40961e+08
2403,3.70731e+07,2.14792e+08
2457,4.09531e+07,1.92119e+08
2511,4.51389e+07,1.71715e+08
2565,4.96664e+07,1.52996e+08
2619,5.45752e+07,1.36368e+08
2673,5.99007e+07,1.22094e+08
2727,6.56642e+07,1.09745e+08
2781,7.18649e+07,9.88275e+07
2835,7.84716e+07,8.90793e+07
2889,8.54135e+07,8.06652e+07
2943,9.25668e+07,7.39707e+07
2997,9.97344e+07,6.89516e+07
3051,1.06608e+08,6.54667e+07
3105,1.1271e+08,6.34706e+07
3159,1.17324e+08,6.32546e+07
3213,1.19436e+08,6.57309e+07
3267,1.17747e+08,7.24097e+07
3321,1.10862e+08,8.54015e+07
3375,9.77929e+07,1.06749e+08
3429,7.8856e+07,1.36334e+08
3483,5.6793e+07,1.69163e+08
3537,3.74052e+07,1.94225e+08
3591,2.8523e+07,1.98168e+08
3645,3.65297e+07,1.73942e+08
3699,6.17071e+07,1.28245e+08
3753,9.60167e+07,7.94365e+07
3807,1.26116e+08,4.5343e+07
3861,1.39471e+08,3.41318e+07
3915,1.28949e+08,4.71524e+07
3969,9.59147e+07,8.20361e+07
4023,5.44409e+07,1.25383e+08
4077,3.12128e+07,1.45875e+08
4131,4.77187e+07,1.18033e+08
4185,9.21886e+07,6.33601e+07
4239,1.21849e+08,3.35789e+07
4293,1.04636e+08,5.2345e+07
4347,5.49533e+07,1.01345e+08
4401,3.17328e+07,1.2079e+08
4455,6.96197e+07,7.42847e+07
4509,1.09579e+08,3.22871e+07
4563,8.23367e+07,6.05422e+07
4617,3.31273e+07,1.07072e+08
4671,5.76888e+07,7.54386e+07
4725,1.00875e+08,3.07639e+07
4779,5.95159e+07,7.18352e+07
4833,3.43035e+07,9.2784e+07
4887,8.87895e+07,3.47217e+07
4941,6.35528e+07,5.98248e+07
4995,3.46339e+07,8.43601e+07
5049,8.7903e+07,2.93008e+07
5103,4.05474e+07,7.51066e+07
5157,5.89644e+07,5.28275e+07
5211,6.62083e+07,4.51837e+07
5265,3.7596e+07,6.97845e+07
5319,7.46111e+07,3.27652e+07
5373,3.21318e+07,7.09713e+07
5427,7.17248e+07,3.16642e+07
5481,3.55601e+07,6.36507e+07
5535,5.92814e+07,3.99581e+07
5589,5.20897e+07,4.40785e+07
5643,3.42165e+07,5.99509e+07
5697,6.90797e+07,2.53874e+07
5751,3.55879e+07,5.45024e+07
5805,3.71808e+07,5.19463e+07
5859,6.47052e+07,2.50607e+07
5913,4.78067e+07,3.84675e+07
5967,2.70391e+07,5.60124e+07
5973,3.15417e+07,5.1647e+07
6005,5.94049e+07,2.61316e+07
6021,3.61394e+07,4.65586e+07
6075,5.39289e+07,2.94523e+07
6129,5.94699e+07,2.29752e+07
6183,5.39792e+07,2.65752e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 320
t_max: 6186


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/seedTilt11.txt <==
1922430443 754605318 -938794489 -2060702715 Thread: 63 
1922430443 754605318 -938794489 -2060702715 Thread: 53 
1922430443 754605318 -938794489 -2060702715 Thread: 50 
1922430443 754605318 -938794489 -2060702715 Thread: 30 
1922430443 754605318 -938794489 -2060702715 Thread: 0 
1922430443 754605318 -938794489 -2060702715 Thread: 10 
1922430443 754605318 -938794489 -2060702715 Thread: 57 
1922430443 754605318 -938794489 -2060702715 Thread: 55 
1922430443 754605318 -938794489 -2060702715 Thread: 56 
1922430443 754605318 -938794489 -2060702715 Thread: 40 
1922430443 754605318 -938794489 -2060702715 Thread: 47 
1922430443 754605318 -938794489 -2060702715 Thread: 45 
1922430443 754605318 -938794489 -2060702715 Thread: 49 
1922430443 754605318 -938794489 -2060702715 Thread: 43 
1922430443 754605318 -938794489 -2060702715 Thread: 46 
1922430443 754605318 -938794489 -2060702715 Thread: 60 
1922430443 754605318 -938794489 -2060702715 Thread: 61 
1922430443 754605318 -938794489 -2060702715 Thread: 4 
1922430443 754605318 -938794489 -2060702715 Thread: 23 
1922430443 754605318 -938794489 -2060702715 Thread: 24 
1922430443 754605318 -938794489 -2060702715 Thread: 37 
1922430443 754605318 -938794489 -2060702715 Thread: 7 
1922430443 754605318 -938794489 -2060702715 Thread: 44 
1922430443 754605318 -938794489 -2060702715 Thread: 36 
1922430443 754605318 -938794489 -2060702715 Thread: 6 
1922430443 754605318 -938794489 -2060702715 Thread: 3 
1922430443 754605318 -938794489 -2060702715 Thread: 39 
1922430443 754605318 -938794489 -2060702715 Thread: 31 
1922430443 754605318 -938794489 -2060702715 Thread: 27 
1922430443 754605318 -938794489 -2060702715 Thread: 42 
1922430443 754605318 -938794489 -2060702715 Thread: 12 
1922430443 754605318 -938794489 -2060702715 Thread: 62 
1922430443 754605318 -938794489 -2060702715 Thread: 25 
1922430443 754605318 -938794489 -2060702715 Thread: 18 
1922430443 754605318 -938794489 -2060702715 Thread: 58 
1922430443 754605318 -938794489 -2060702715 Thread: 59 
1922430443 754605318 -938794489 -2060702715 Thread: 17 
1922430443 754605318 -938794489 -2060702715 Thread: 20 
1922430443 754605318 -938794489 -2060702715 Thread: 21 
1922430443 754605318 -938794489 -2060702715 Thread: 14 
1922430443 754605318 -938794489 -2060702715 Thread: 15 
1922430443 754605318 -938794489 -2060702715 Thread: 52 
1922430443 754605318 -938794489 -2060702715 Thread: 26 
1922430443 754605318 -938794489 -2060702715 Thread: 32 
1922430443 754605318 -938794489 -2060702715 Thread: 33 
1922430443 754605318 -938794489 -2060702715 Thread: 29 
1922430443 754605318 -938794489 -2060702715 Thread: 34 
1922430443 754605318 -938794489 -2060702715 Thread: 54 
1922430443 754605318 -938794489 -2060702715 Thread: 11 
1922430443 754605318 -938794489 -2060702715 Thread: 35 
1922430443 754605318 -938794489 -2060702715 Thread: 9 
1922430443 754605318 -938794489 -2060702715 Thread: 1 
1922430443 754605318 -938794489 -2060702715 Thread: 13 
1922430443 754605318 -938794489 -2060702715 Thread: 8 
1922430443 754605318 -938794489 -2060702715 Thread: 51 
1922430443 754605318 -938794489 -2060702715 Thread: 2 
1922430443 754605318 -938794489 -2060702715 Thread: 38 
1922430443 754605318 -938794489 -2060702715 Thread: 5 
1922430443 754605318 -938794489 -2060702715 Thread: 41 
1922430443 754605318 -938794489 -2060702715 Thread: 19 
1922430443 754605318 -938794489 -2060702715 Thread: 28 
1922430443 754605318 -938794489 -2060702715 Thread: 48 
1922430443 754605318 -938794489 -2060702715 Thread: 22 
1922430443 754605318 -938794489 -2060702715 Thread: 16 


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/seedTilt12.txt <==
240703510 -1184310424 1468678654 501525710 Thread: 0 
240703510 -1184310424 1468678654 501525710 Thread: 5 
240703510 -1184310424 1468678654 501525710 Thread: 41 
240703510 -1184310424 1468678654 501525710 Thread: 35 
240703510 -1184310424 1468678654 501525710 Thread: 54 
240703510 -1184310424 1468678654 501525710 Thread: 22 
240703510 -1184310424 1468678654 501525710 Thread: 55 
240703510 -1184310424 1468678654 501525710 Thread: 60 
240703510 -1184310424 1468678654 501525710 Thread: 33 
240703510 -1184310424 1468678654 501525710 Thread: 30 
240703510 -1184310424 1468678654 501525710 Thread: 40 
240703510 -1184310424 1468678654 501525710 Thread: 10 
240703510 -1184310424 1468678654 501525710 Thread: 63 
240703510 -1184310424 1468678654 501525710 Thread: 53 
240703510 -1184310424 1468678654 501525710 Thread: 56 
240703510 -1184310424 1468678654 501525710 Thread: 29 
240703510 -1184310424 1468678654 501525710 Thread: 12 
240703510 -1184310424 1468678654 501525710 Thread: 28 
240703510 -1184310424 1468678654 501525710 Thread: 19 
240703510 -1184310424 1468678654 501525710 Thread: 9 
240703510 -1184310424 1468678654 501525710 Thread: 14 
240703510 -1184310424 1468678654 501525710 Thread: 47 
240703510 -1184310424 1468678654 501525710 Thread: 48 
240703510 -1184310424 1468678654 501525710 Thread: 59 
240703510 -1184310424 1468678654 501525710 Thread: 49 
240703510 -1184310424 1468678654 501525710 Thread: 46 
240703510 -1184310424 1468678654 501525710 Thread: 45 
240703510 -1184310424 1468678654 501525710 Thread: 39 
240703510 -1184310424 1468678654 501525710 Thread: 42 
240703510 -1184310424 1468678654 501525710 Thread: 51 
240703510 -1184310424 1468678654 501525710 Thread: 17 
240703510 -1184310424 1468678654 501525710 Thread: 62 
240703510 -1184310424 1468678654 501525710 Thread: 50 
240703510 -1184310424 1468678654 501525710 Thread: 38 
240703510 -1184310424 1468678654 501525710 Thread: 37 
240703510 -1184310424 1468678654 501525710 Thread: 6 
240703510 -1184310424 1468678654 501525710 Thread: 13 
240703510 -1184310424 1468678654 501525710 Thread: 11 
240703510 -1184310424 1468678654 501525710 Thread: 18 
240703510 -1184310424 1468678654 501525710 Thread: 31 
240703510 -1184310424 1468678654 501525710 Thread: 57 
240703510 -1184310424 1468678654 501525710 Thread: 26 
240703510 -1184310424 1468678654 501525710 Thread: 20 
240703510 -1184310424 1468678654 501525710 Thread: 2 
240703510 -1184310424 1468678654 501525710 Thread: 3 
240703510 -1184310424 1468678654 501525710 Thread: 34 
240703510 -1184310424 1468678654 501525710 Thread: 15 
240703510 -1184310424 1468678654 501525710 Thread: 32 
240703510 -1184310424 1468678654 501525710 Thread: 8 
240703510 -1184310424 1468678654 501525710 Thread: 44 
240703510 -1184310424 1468678654 501525710 Thread: 27 
240703510 -1184310424 1468678654 501525710 Thread: 52 
240703510 -1184310424 1468678654 501525710 Thread: 23 
240703510 -1184310424 1468678654 501525710 Thread: 21 
240703510 -1184310424 1468678654 501525710 Thread: 36 
240703510 -1184310424 1468678654 501525710 Thread: 24 
240703510 -1184310424 1468678654 501525710 Thread: 7 
240703510 -1184310424 1468678654 501525710 Thread: 43 
240703510 -1184310424 1468678654 501525710 Thread: 61 
240703510 -1184310424 1468678654 501525710 Thread: 25 
240703510 -1184310424 1468678654 501525710 Thread: 1 
240703510 -1184310424 1468678654 501525710 Thread: 58 
240703510 -1184310424 1468678654 501525710 Thread: 4 
240703510 -1184310424 1468678654 501525710 Thread: 16 


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/seedTilt13.txt <==
-293060250 -248369288 430844205 1408673894 Thread: 0 
-293060250 -248369288 430844205 1408673894 Thread: 41 
-293060250 -248369288 430844205 1408673894 Thread: 13 
-293060250 -248369288 430844205 1408673894 Thread: 60 
-293060250 -248369288 430844205 1408673894 Thread: 36 
-293060250 -248369288 430844205 1408673894 Thread: 31 
-293060250 -248369288 430844205 1408673894 Thread: 45 
-293060250 -248369288 430844205 1408673894 Thread: 4 
-293060250 -248369288 430844205 1408673894 Thread: 62 
-293060250 -248369288 430844205 1408673894 Thread: 61 
-293060250 -248369288 430844205 1408673894 Thread: 54 
-293060250 -248369288 430844205 1408673894 Thread: 30 
-293060250 -248369288 430844205 1408673894 Thread: 51 
-293060250 -248369288 430844205 1408673894 Thread: 14 
-293060250 -248369288 430844205 1408673894 Thread: 50 
-293060250 -248369288 430844205 1408673894 Thread: 5 
-293060250 -248369288 430844205 1408673894 Thread: 2 
-293060250 -248369288 430844205 1408673894 Thread: 57 
-293060250 -248369288 430844205 1408673894 Thread: 44 
-293060250 -248369288 430844205 1408673894 Thread: 58 
-293060250 -248369288 430844205 1408673894 Thread: 24 
-293060250 -248369288 430844205 1408673894 Thread: 47 
-293060250 -248369288 430844205 1408673894 Thread: 10 
-293060250 -248369288 430844205 1408673894 Thread: 53 
-293060250 -248369288 430844205 1408673894 Thread: 27 
-293060250 -248369288 430844205 1408673894 Thread: 1 
-293060250 -248369288 430844205 1408673894 Thread: 8 
-293060250 -248369288 430844205 1408673894 Thread: 46 
-293060250 -248369288 430844205 1408673894 Thread: 49 
-293060250 -248369288 430844205 1408673894 Thread: 9 
-293060250 -248369288 430844205 1408673894 Thread: 15 
-293060250 -248369288 430844205 1408673894 Thread: 48 
-293060250 -248369288 430844205 1408673894 Thread: 40 
-293060250 -248369288 430844205 1408673894 Thread: 23 
-293060250 -248369288 430844205 1408673894 Thread: 43 
-293060250 -248369288 430844205 1408673894 Thread: 21 
-293060250 -248369288 430844205 1408673894 Thread: 18 
-293060250 -248369288 430844205 1408673894 Thread: 20 
-293060250 -248369288 430844205 1408673894 Thread: 7 
-293060250 -248369288 430844205 1408673894 Thread: 12 
-293060250 -248369288 430844205 1408673894 Thread: 16 
-293060250 -248369288 430844205 1408673894 Thread: 56 
-293060250 -248369288 430844205 1408673894 Thread: 52 
-293060250 -248369288 430844205 1408673894 Thread: 34 
-293060250 -248369288 430844205 1408673894 Thread: 55 
-293060250 -248369288 430844205 1408673894 Thread: 39 
-293060250 -248369288 430844205 1408673894 Thread: 33 
-293060250 -248369288 430844205 1408673894 Thread: 63 
-293060250 -248369288 430844205 1408673894 Thread: 6 
-293060250 -248369288 430844205 1408673894 Thread: 32 
-293060250 -248369288 430844205 1408673894 Thread: 59 
-293060250 -248369288 430844205 1408673894 Thread: 11 
-293060250 -248369288 430844205 1408673894 Thread: 17 
-293060250 -248369288 430844205 1408673894 Thread: 3 
-293060250 -248369288 430844205 1408673894 Thread: 38 
-293060250 -248369288 430844205 1408673894 Thread: 26 
-293060250 -248369288 430844205 1408673894 Thread: 25 
-293060250 -248369288 430844205 1408673894 Thread: 22 
-293060250 -248369288 430844205 1408673894 Thread: 42 
-293060250 -248369288 430844205 1408673894 Thread: 35 
-293060250 -248369288 430844205 1408673894 Thread: 37 
-293060250 -248369288 430844205 1408673894 Thread: 29 
-293060250 -248369288 430844205 1408673894 Thread: 28 
-293060250 -248369288 430844205 1408673894 Thread: 19 


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_320/seedTilt14.txt <==
900436018 660221841 349749240 -580645027 Thread: 0 
900436018 660221841 349749240 -580645027 Thread: 16 
900436018 660221841 349749240 -580645027 Thread: 17 
900436018 660221841 349749240 -580645027 Thread: 50 
900436018 660221841 349749240 -580645027 Thread: 1 
900436018 660221841 349749240 -580645027 Thread: 32 
900436018 660221841 349749240 -580645027 Thread: 45 
900436018 660221841 349749240 -580645027 Thread: 28 
900436018 660221841 349749240 -580645027 Thread: 25 
900436018 660221841 349749240 -580645027 Thread: 19 
900436018 660221841 349749240 -580645027 Thread: 49 
900436018 660221841 349749240 -580645027 Thread: 52 
900436018 660221841 349749240 -580645027 Thread: 24 
900436018 660221841 349749240 -580645027 Thread: 23 
900436018 660221841 349749240 -580645027 Thread: 29 
900436018 660221841 349749240 -580645027 Thread: 9 
900436018 660221841 349749240 -580645027 Thread: 37 
900436018 660221841 349749240 -580645027 Thread: 42 
900436018 660221841 349749240 -580645027 Thread: 13 
900436018 660221841 349749240 -580645027 Thread: 56 
900436018 660221841 349749240 -580645027 Thread: 5 
900436018 660221841 349749240 -580645027 Thread: 18 
900436018 660221841 349749240 -580645027 Thread: 15 
900436018 660221841 349749240 -580645027 Thread: 31 
900436018 660221841 349749240 -580645027 Thread: 43 
900436018 660221841 349749240 -580645027 Thread: 41 
900436018 660221841 349749240 -580645027 Thread: 48 
900436018 660221841 349749240 -580645027 Thread: 30 
900436018 660221841 349749240 -580645027 Thread: 59 
900436018 660221841 349749240 -580645027 Thread: 53 
900436018 660221841 349749240 -580645027 Thread: 51 
900436018 660221841 349749240 -580645027 Thread: 10 
900436018 660221841 349749240 -580645027 Thread: 27 
900436018 660221841 349749240 -580645027 Thread: 8 
900436018 660221841 349749240 -580645027 Thread: 62 
900436018 660221841 349749240 -580645027 Thread: 2 
900436018 660221841 349749240 -580645027 Thread: 26 
900436018 660221841 349749240 -580645027 Thread: 60 
900436018 660221841 349749240 -580645027 Thread: 40 
900436018 660221841 349749240 -580645027 Thread: 44 
900436018 660221841 349749240 -580645027 Thread: 46 
900436018 660221841 349749240 -580645027 Thread: 39 
900436018 660221841 349749240 -580645027 Thread: 7 
900436018 660221841 349749240 -580645027 Thread: 54 
900436018 660221841 349749240 -580645027 Thread: 20 
900436018 660221841 349749240 -580645027 Thread: 35 
900436018 660221841 349749240 -580645027 Thread: 14 
900436018 660221841 349749240 -580645027 Thread: 36 
900436018 660221841 349749240 -580645027 Thread: 34 
900436018 660221841 349749240 -580645027 Thread: 61 
900436018 660221841 349749240 -580645027 Thread: 22 
900436018 660221841 349749240 -580645027 Thread: 3 
900436018 660221841 349749240 -580645027 Thread: 21 
900436018 660221841 349749240 -580645027 Thread: 12 
900436018 660221841 349749240 -580645027 Thread: 38 
900436018 660221841 349749240 -580645027 Thread: 47 
900436018 660221841 349749240 -580645027 Thread: 57 
900436018 660221841 349749240 -580645027 Thread: 33 
900436018 660221841 349749240 -580645027 Thread: 6 
900436018 660221841 349749240 -580645027 Thread: 55 
900436018 660221841 349749240 -580645027 Thread: 11 
900436018 660221841 349749240 -580645027 Thread: 58 
900436018 660221841 349749240 -580645027 Thread: 4 
900436018 660221841 349749240 -580645027 Thread: 63 


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/axionNumTilt11.txt <==
27,3.04122e+06,2.52452e+10
81,3.91495e+07,1.27641e+11
135,3.1347e+07,2.66391e+10
189,2.21333e+07,1.45615e+10
243,1.66447e+07,1.2379e+10
297,1.34125e+07,1.05134e+10
351,1.13546e+07,9.00956e+09
405,9.94307e+06,8.2669e+09
459,8.90155e+06,7.91867e+09
513,8.07998e+06,7.43703e+09
567,7.39398e+06,6.63429e+09
621,6.80151e+06,5.68671e+09
675,6.27612e+06,4.89474e+09
729,5.8082e+06,4.37339e+09
783,5.39586e+06,4.04681e+09
837,5.03595e+06,3.80931e+09
891,4.72514e+06,3.63861e+09
945,4.45996e+06,3.55599e+09
999,4.23506e+06,3.53325e+09
1053,4.04364e+06,3.47264e+09
1107,3.88248e+06,3.28798e+09
1161,3.74913e+06,2.99442e+09
1215,3.64316e+06,2.6907e+09
1269,3.56769e+06,2.45814e+09
1323,3.53094e+06,2.2967e+09
1377,3.54034e+06,2.16233e+09
1431,3.60379e+06,2.02677e+09
1485,3.72876e+06,1.89368e+09
1539,3.92153e+06,1.77039e+09
1593,4.187e+06,1.64793e+09
1647,4.52888e+06,1.51277e+09
1701,4.94819e+06,1.36802e+09
1755,5.44493e+06,1.23063e+09
1809,6.02065e+06,1.11261e+09
1863,6.67891e+06,1.01141e+09
1917,7.42439e+06,9.18149e+08
1971,8.26426e+06,8.27561e+08
2025,9.20751e+06,7.41875e+08
2079,1.0264e+07,6.65241e+08
2133,1.1443e+07,5.97797e+08
2187,1.27517e+07,5.3709e+08
2241,1.41935e+07,4.81281e+08
2295,1.57701e+07,4.30374e+08
2349,1.74829e+07,3.85376e+08
2403,1.93347e+07,3.46568e+08
2457,2.13319e+07,3.12346e+08
2511,2.34857e+07,2.81339e+08
2565,2.58117e+07,2.53042e+08
2619,2.83282e+07,2.27525e+08
2673,3.10521e+07,2.05007e+08
2727,3.39959e+07,1.85127e+08
2781,3.7164e+07,1.67301e+08
2835,4.05529e+07,1.51286e+08
2889,4.41536e+07,1.36913e+08
2943,4.79553e+07,1.2432e+08
2997,5.19487e+07,1.13407e+08
3051,5.61282e+07,1.03735e+08
3105,6.04891e+07,9.48865e+07
3159,6.50183e+07,8.69157e+07
3213,6.96817e+07,7.98731e+07
3267,7.44065e+07,7.37867e+07
3321,7.90639e+07,6.86159e+07
3375,8.34515e+07,6.44606e+07
3429,8.72774e+07,6.17399e+07
3483,9.0151e+07,6.09128e+07
3537,9.15814e+07,6.23595e+07
3591,9.09892e+07,6.62486e+07
3645,8.77534e+07,7.2689e+07
3699,8.13181e+07,8.19536e+07
3753,7.1403e+07,9.44713e+07
3807,5.83319e+07,1.10407e+08
3861,4.34355e+07,1.28528e+08
3915,2.93386e+07,1.44946e+08
3969,1.97715e+07,1.52981e+08
4023,1.85381e+07,1.45867e+08
4077,2.76996e+07,1.21995e+08
4131,4.58982e+07,8.8202e+07
4185,6.82181e+07,5.61405e+07
4239,8.79797e+07,3.45339e+07
4293,9.91091e+07,2.61031e+07
4347,9.76478e+07,3.0292e+07
4401,8.25572e+07,4.61785e+07
4455,5.70581e+07,7.18196e+07
4509,3.06436e+07,9.86192e+07
4563,1.79526e+07,1.08559e+08
4617,2.94081e+07,8.83079e+07
4671,5.87388e+07,5.05693e+07
4725,8.40817e+07,2.43853e+07
4779,8.50809e+07,2.58139e+07
4833,5.87204e+07,5.25122e+07
4887,2.57489e+07,8.44825e+07
4941,2.01555e+07,8.59134e+07
4995,5.05759e+07,4.88782e+07
5049,7.8594e+07,2.00996e+07
5103,6.55545e+07,3.42746e+07
5157,2.70018e+07,7.19761e+07
5211,2.19316e+07,7.28221e+07
5265,5.98488e+07,3.06683e+07
5319,6.93791e+07,2.24257e+07
5373,2.98664e+07,6.10341e+07
5427,2.2542e+07,6.5055e+07
5481,6.32757e+07,2.1832e+07
5535,5.16892e+07,3.39613e+07
5589,1.61275e+07,6.73305e+07
5643,5.13343e+07,2.89187e+07
5697,5.30497e+07,2.80281e+07
5751,1.58026e+07,6.28614e+07
5805,5.50101e+07,2.17188e+07
5859,3.71907e+07,3.93135e+07
5913,2.50379e+07,4.87336e+07
5967,5.64984e+07,1.75874e+07
6021,1.52539e+07,5.63268e+07
6075,5.51521e+07,1.59109e+07
6129,1.82322e+07,5.10663e+07
6183,5.0214e+07,1.83537e+07
6237,1.9023e+07,4.78555e+07
6291,5.00722e+07,1.64598e+07
6345,1.54137e+07,4.8874e+07
6399,5.08551e+07,1.40763e+07
6453,1.75751e+07,4.42907e+07
6507,3.76774e+07,2.48223e+07
6561,3.87156e+07,2.22471e+07
6615,1.46762e+07,4.4065e+07
6669,4.1719e+07,1.82672e+07
6720,3.35876e+07,2.44096e+07
6723,3.7288e+07,2.09916e+07
6755,3.08076e+07,2.69163e+07
6777,1.44508e+07,4.11722e+07
6831,2.72286e+07,2.89549e+07
6885,4.38682e+07,1.29813e+07
6939,3.52945e+07,1.96537e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/axionNumTilt12.txt <==
27,3.04132e+06,1.09468e+11
81,3.91499e+07,3.73105e+11
135,3.13541e+07,4.08091e+10
189,2.21414e+07,1.70632e+10
243,1.66576e+07,1.28098e+10
297,1.34234e+07,1.07501e+10
351,1.13597e+07,9.23841e+09
405,9.94295e+06,8.46336e+09
459,8.89708e+06,8.0561e+09
513,8.0725e+06,7.54081e+09
567,7.38575e+06,6.70506e+09
621,6.79076e+06,5.72962e+09
675,6.26307e+06,4.91757e+09
729,5.79351e+06,4.38374e+09
783,5.37882e+06,4.05092e+09
837,5.01611e+06,3.80853e+09
891,4.70368e+06,3.6266e+09
945,4.43795e+06,3.52856e+09
999,4.21415e+06,3.48852e+09
1053,4.02584e+06,3.41104e+09
1107,3.86855e+06,3.21804e+09
1161,3.73793e+06,2.92885e+09
1215,3.63448e+06,2.63456e+09
1269,3.56245e+06,2.4094e+09
1323,3.52859e+06,2.25177e+09
1377,3.53922e+06,2.12006e+09
1431,3.60357e+06,1.98642e+09
1485,3.7291e+06,1.85615e+09
1539,3.92148e+06,1.73804e+09
1593,4.18593e+06,1.62183e+09
1647,4.52603e+06,1.49281e+09
1701,4.94356e+06,1.35197e+09
1755,5.43916e+06,1.21541e+09
1809,6.01329e+06,1.09681e+09
1863,6.66776e+06,9.96073e+08
1917,7.4069e+06,9.04516e+08
1971,8.23759e+06,8.16095e+08
2025,9.16872e+06,7.31909e+08
2079,1.02094e+07,6.56348e+08
2133,1.13682e+07,5.9035e+08
2187,1.26514e+07,5.31207e+08
2241,1.40623e+07,4.76479e+08
2295,1.56013e+07,4.26164e+08
2349,1.72684e+07,3.81598e+08
2403,1.90647e+07,3.43131e+08
2457,2.09951e+07,3.0929e+08
2511,2.30698e+07,2.78604e+08
2565,2.53037e+07,2.50468e+08
2619,2.77141e+07,2.25202e+08
2673,3.03169e+07,2.03333e+08
2727,3.31234e+07,1.84259e+08
2781,3.61371e+07,1.66993e+08
2835,3.9354e+07,1.51214e+08
2889,4.27645e+07,1.37122e+08
2943,4.63575e+07,1.24972e+08
2997,5.01235e+07,1.1432e+08
3051,5.40562e+07,1.04859e+08
3105,5.81503e+07,9.61631e+07
3159,6.23929e+07,8.82057e+07
3213,6.6752e+07,8.10821e+07
3267,7.11613e+07,7.48833e+07
3321,7.55054e+07,6.96997e+07
3375,7.96047e+07,6.56269e+07
3429,8.32036e+07,6.29927e+07
3483,8.59631e+07,6.21447e+07
3537,8.74597e+07,6.33592e+07
3591,8.71968e+07,6.67706e+07
3645,8.46408e+07,7.24138e+07
3699,7.93074e+07,8.05046e+07
3753,7.09301e+07,9.14912e+07
3807,5.97343e+07,1.05518e+08
3861,4.67765e+07,1.21606e+08
3915,3.41983e+07,1.36707e+08
3969,2.51214e+07,1.4542e+08
4023,2.28849e+07,1.41947e+08
4077,2.96214e+07,1.24088e+08
4131,4.48049e+07,9.59769e+07
4185,6.47822e+07,6.6236e+07
4239,8.3768e+07,4.31971e+07
4293,9.57527e+07,3.15782e+07
4347,9.6326e+07,3.2652e+07
4401,8.40228e+07,4.5739e+07
4455,6.16138e+07,6.84128e+07
4509,3.74469e+07,9.28072e+07
4563,2.42433e+07,1.03865e+08
4617,3.16718e+07,8.97309e+07
4671,5.60897e+07,5.81561e+07
4725,7.97301e+07,3.23314e+07
4779,8.34858e+07,2.9567e+07
4833,6.22846e+07,5.09641e+07
4887,3.29312e+07,7.92658e+07
4941,2.50867e+07,8.36511e+07
4995,4.88852e+07,5.45409e+07
5049,7.44542e+07,2.73685e+07
5103,6.64491e+07,3.56408e+07
5157,3.37422e+07,6.75307e+07
5211,2.61944e+07,7.14784e+07
5265,5.6606e+07,3.74217e+07
5319,6.75762e+07,2.66906e+07
5373,3.57487e+07,5.74913e+07
5427,2.64583e+07,6.3907e+07
5481,5.94691e+07,2.86479e+07
5535,5.30017e+07,3.50266e+07
5589,2.24029e+07,6.35424e+07
5643,4.89413e+07,3.4213e+07
5697,5.31094e+07,3.02852e+07
5751,2.17552e+07,5.93581e+07
5805,5.18828e+07,2.74536e+07
5859,3.99878e+07,3.88002e+07
5913,2.77703e+07,4.85042e+07
5967,5.40983e+07,2.21541e+07
6021,2.09086e+07,5.30393e+07
6075,5.18112e+07,2.143e+07
6129,2.35686e+07,4.80065e+07
6183,4.73887e+07,2.32883e+07
6237,2.39798e+07,4.51227e+07
6291,4.71444e+07,2.13917e+07
6345,2.06062e+07,4.58901e+07
6399,4.79687e+07,1.87714e+07
6453,2.14884e+07,4.25542e+07
6507,3.79868e+07,2.63906e+07
6561,3.75435e+07,2.52981e+07
6615,1.94297e+07,4.1485e+07
6669,4.05778e+07,2.1071e+07
6720,3.33122e+07,2.65313e+07
6723,3.6213e+07,2.38352e+07
6755,3.20243e+07,2.75109e+07
6777,1.87784e+07,3.89866e+07
6831,2.90676e+07,2.89452e+07
6885,4.15259e+07,1.67527e+07
6939,3.43636e+07,2.2166e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/axionNumTilt13.txt <==
27,3.04119e+06,3.25498e+10
81,3.91521e+07,1.00133e+11
135,3.13486e+07,2.41766e+10
189,2.2139e+07,1.55914e+10
243,1.66485e+07,1.27687e+10
297,1.34056e+07,1.05396e+10
351,1.13469e+07,9.04354e+09
405,9.9335e+06,8.3654e+09
459,8.89117e+06,8.03176e+09
513,8.07029e+06,7.55251e+09
567,7.38269e+06,6.74023e+09
621,6.78117e+06,5.78068e+09
675,6.2465e+06,4.96668e+09
729,5.77148e+06,4.42436e+09
783,5.35413e+06,4.08204e+09
837,4.99392e+06,3.8249e+09
891,4.68805e+06,3.62969e+09
945,4.4286e+06,3.52801e+09
999,4.20874e+06,3.49235e+09
1053,4.02399e+06,3.41921e+09
1107,3.87046e+06,3.22406e+09
1161,3.74602e+06,2.92449e+09
1215,3.64894e+06,2.62156e+09
1269,3.58155e+06,2.39332e+09
1323,3.55095e+06,2.23659e+09
1377,3.56653e+06,2.10465e+09
1431,3.63744e+06,1.97094e+09
1485,3.77205e+06,1.8405e+09
1539,3.97656e+06,1.7215e+09
1593,4.25574e+06,1.60515e+09
1647,4.61286e+06,1.4766e+09
1701,5.04997e+06,1.33722e+09
1755,5.56878e+06,1.2027e+09
1809,6.17107e+06,1.08634e+09
1863,6.85995e+06,9.87899e+08
1917,7.64132e+06,8.98029e+08
1971,8.5229e+06,8.11285e+08
2025,9.51482e+06,7.28565e+08
2079,1.06274e+07,6.54419e+08
2133,1.18705e+07,5.89237e+08
2187,1.32511e+07,5.30389e+08
2241,1.47734e+07,4.75694e+08
2295,1.64391e+07,4.25291e+08
2349,1.82492e+07,3.8087e+08
2403,2.02066e+07,3.42688e+08
2457,2.23184e+07,3.09367e+08
2511,2.45971e+07,2.78998e+08
2565,2.70602e+07,2.50965e+08
2619,2.97275e+07,2.25803e+08
2673,3.26176e+07,2.03799e+08
2727,3.57441e+07,1.84351e+08
2781,3.91129e+07,1.66564e+08
2835,4.27218e+07,1.50107e+08
2889,4.65622e+07,1.35365e+08
2943,5.06234e+07,1.2263e+08
2997,5.48963e+07,1.11683e+08
3051,5.93757e+07,1.02043e+08
3105,6.40561e+07,9.32786e+07
3159,6.89227e+07,8.51936e+07
3213,7.39378e+07,7.8013e+07
3267,7.90215e+07,7.18834e+07
3321,8.40319e+07,6.67529e+07
3375,8.87458e+07,6.27054e+07
3429,9.28399e+07,6.01733e+07
3483,9.58788e+07,5.96307e+07
3537,9.73111e+07,6.15446e+07
3591,9.64863e+07,6.61877e+07
3645,9.27109e+07,7.37286e+07
3699,8.5381e+07,8.44777e+07
3753,7.42315e+07,9.89027e+07
3807,5.9713e+07,1.16961e+08
3861,4.34244e+07,1.36923e+08
3915,2.83664e+07,1.5409e+08
3969,1.86178e+07,1.6124e+08
4023,1.81222e+07,1.51823e+08
4077,2.87784e+07,1.2511e+08
4131,4.88221e+07,8.8719e+07
4185,7.28038e+07,5.48792e+07
4239,9.35254e+07,3.29455e+07
4293,1.04622e+08,2.54234e+07
4347,1.02102e+08,3.10357e+07
4401,8.50626e+07,4.89149e+07
4455,5.72907e+07,7.70521e+07
4509,2.95017e+07,1.05133e+08
4563,1.74518e+07,1.13543e+08
4617,3.1306e+07,9.00294e+07
4671,6.31336e+07,4.97141e+07
4725,8.92126e+07,2.31915e+07
4779,8.84168e+07,2.6956e+07
4833,5.90287e+07,5.67604e+07
4887,2.46245e+07,8.98696e+07
4941,2.09934e+07,8.85694e+07
4995,5.45295e+07,4.83522e+07
5049,8.29746e+07,1.9351e+07
5103,6.67709e+07,3.69485e+07
5157,2.58895e+07,7.68853e+07
5211,2.32856e+07,7.45529e+07
5265,6.40898e+07,2.97432e+07
5319,7.16804e+07,2.3507e+07
5373,2.88576e+07,6.54531e+07
5427,2.40622e+07,6.6478e+07
5481,6.72406e+07,2.10501e+07
5535,5.20778e+07,3.67438e+07
5589,1.60425e+07,7.02315e+07
5643,5.50389e+07,2.81628e+07
5697,5.37939e+07,3.02376e+07
5751,1.58791e+07,6.5486e+07
5805,5.85625e+07,2.10165e+07
5859,3.67291e+07,4.24839e+07
5913,2.70479e+07,4.92222e+07
5967,5.82858e+07,1.84425e+07
6021,1.52394e+07,5.87658e+07
6075,5.8076e+07,1.56132e+07
6129,1.75505e+07,5.41723e+07
6183,5.33045e+07,1.77913e+07
6237,1.83089e+07,5.08596e+07
6291,5.29679e+07,1.6027e+07
6345,1.50813e+07,5.13696e+07
6399,5.28471e+07,1.44241e+07
6453,1.87686e+07,4.52226e+07
6507,3.75994e+07,2.7007e+07
6561,4.16394e+07,2.15842e+07
6615,1.44584e+07,4.62625e+07
6669,4.22567e+07,1.97735e+07
6720,3.63774e+07,2.37964e+07
6723,4.01607e+07,2.03224e+07
6755,3.03245e+07,2.93003e+07
6777,1.49433e+07,4.26005e+07
6831,2.65738e+07,3.14386e+07
6885,4.54104e+07,1.34594e+07
6939,3.80861e+07,1.89896e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/axionNumTilt14.txt <==
27,3.04124e+06,9.70361e+10
81,3.91485e+07,4.45755e+11
135,3.13502e+07,4.89404e+10
189,2.21375e+07,1.83048e+10
243,1.66499e+07,1.35178e+10
297,1.34192e+07,1.10387e+10
351,1.1366e+07,9.54651e+09
405,9.94937e+06,8.73203e+09
459,8.90401e+06,8.26599e+09
513,8.07996e+06,7.65127e+09
567,7.39544e+06,6.72703e+09
621,6.80457e+06,5.70545e+09
675,6.28229e+06,4.87883e+09
729,5.81626e+06,4.34738e+09
783,5.4035e+06,4.01964e+09
837,5.04199e+06,3.7797e+09
891,4.73168e+06,3.59805e+09
945,4.46759e+06,3.49914e+09
999,4.24465e+06,3.46062e+09
1053,4.05714e+06,3.39083e+09
1107,3.8987e+06,3.20965e+09
1161,3.76718e+06,2.92867e+09
1215,3.66273e+06,2.63856e+09
1269,3.58888e+06,2.41492e+09
1323,3.55257e+06,2.25838e+09
1377,3.56146e+06,2.12651e+09
1431,3.62331e+06,1.99324e+09
1485,3.74588e+06,1.86309e+09
1539,3.9362e+06,1.74279e+09
1593,4.19827e+06,1.62512e+09
1647,4.53449e+06,1.49692e+09
1701,4.94679e+06,1.35823e+09
1755,5.43595e+06,1.22486e+09
1809,6.00383e+06,1.10833e+09
1863,6.65309e+06,1.00741e+09
1917,7.38813e+06,9.14068e+08
1971,8.21583e+06,8.23429e+08
2025,9.14528e+06,7.37297e+08
2079,1.01858e+07,6.60283e+08
2133,1.13459e+07,5.93382e+08
2187,1.26314e+07,5.33805e+08
2241,1.40452e+07,4.78964e+08
2295,1.55875e+07,4.28978e+08
2349,1.72581e+07,3.85025e+08
2403,1.90588e+07,3.47177e+08
2457,2.09954e+07,3.13889e+08
2511,2.3079e+07,2.83563e+08
2565,2.53259e+07,2.55373e+08
2619,2.77547e+07,2.29722e+08
2673,3.03826e+07,2.07316e+08
2727,3.32214e+07,1.87611e+08
2781,3.62761e+07,1.69878e+08
2835,3.95452e+07,1.53559e+08
2889,4.30224e+07,1.38769e+08
2943,4.67011e+07,1.25894e+08
2997,5.05787e+07,1.14722e+08
3051,5.46588e+07,1.04681e+08
3105,5.89471e+07,9.54824e+07
3159,6.34439e+07,8.71698e+07
3213,6.81334e+07,7.98461e+07
3267,7.29701e+07,7.35784e+07
3321,7.78616e+07,6.83176e+07
3375,8.2654e+07,6.40656e+07
3429,8.71186e+07,6.11154e+07
3483,9.09415e+07,5.97768e+07
3537,9.3715e+07,6.03533e+07
3591,9.49329e+07,6.3018e+07
3645,9.40045e+07,6.78613e+07
3699,9.03092e+07,7.51774e+07
3753,8.33238e+07,8.55727e+07
3807,7.28638e+07,9.97018e+07
3861,5.9456e+07,1.17599e+08
3915,4.47712e+07,1.37369e+08
3969,3.18682e+07,1.54048e+08
4023,2.48348e+07,1.60198e+08
4077,2.74682e+07,1.49391e+08
4131,4.1174e+07,1.21375e+08
4185,6.32132e+07,8.46985e+07
4239,8.69421e+07,5.2659e+07
4293,1.04485e+08,3.4319e+07
4347,1.09834e+08,3.13733e+07
4401,1.00444e+08,4.23945e+07
4455,7.80298e+07,6.53336e+07
4509,4.99133e+07,9.40993e+07
4563,2.93254e+07,1.14439e+08
4617,3.00404e+07,1.08907e+08
4671,5.4172e+07,7.57929e+07
4725,8.45597e+07,4.00626e+07
4779,9.62662e+07,2.93172e+07
4833,7.81997e+07,4.84312e+07
4887,4.41757e+07,8.15134e+07
4941,2.66961e+07,9.66956e+07
4995,4.69161e+07,7.09418e+07
5049,8.03914e+07,3.35284e+07
5103,8.06967e+07,3.38922e+07
5157,4.53518e+07,6.87809e+07
5211,2.69704e+07,8.42268e+07
5265,5.65913e+07,4.99061e+07
5319,7.85945e+07,2.71992e+07
5373,4.78536e+07,5.7473e+07
5427,2.7012e+07,7.57649e+07
5481,6.14639e+07,3.81098e+07
5535,6.5838e+07,3.34818e+07
5589,2.77563e+07,6.97031e+07
5643,4.84279e+07,4.59645e+07
5697,6.46597e+07,2.95331e+07
5751,2.66585e+07,6.53897e+07
5805,5.27607e+07,3.71005e+07
5859,5.17574e+07,3.75944e+07
5913,2.78399e+07,5.8883e+07
5967,6.17989e+07,2.43586e+07
6021,2.63272e+07,5.77454e+07
6075,5.46208e+07,2.8244e+07
6129,3.19205e+07,4.94857e+07
6183,4.84532e+07,3.15732e+07
6237,3.2578e+07,4.61153e+07
6291,4.87136e+07,2.87972e+07
6345,2.73513e+07,4.83856e+07
6399,5.24302e+07,2.31211e+07
6453,2.38722e+07,4.88914e+07
6507,4.67724e+07,2.64585e+07
6561,3.74084e+07,3.36437e+07
6615,2.56436e+07,4.38057e+07
6669,4.75538e+07,2.2469e+07
6720,3.31894e+07,3.43922e+07
6723,3.62193e+07,3.15489e+07
6755,4.04059e+07,2.74921e+07
6777,2.29808e+07,4.28302e+07
6831,3.73279e+07,2.88721e+07
6885,4.5511e+07,2.04159e+07
6939,3.45133e+07,2.91756e+07


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/runParamsTilt11.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/runParamsTilt12.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/runParamsTilt13.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/runParamsTilt14.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1.44t0: 360
t_max: 6959


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/seedTilt11.txt <==
1655343858 -1264044178 -1093379733 -528398866 Thread: 49 
1655343858 -1264044178 -1093379733 -528398866 Thread: 63 
1655343858 -1264044178 -1093379733 -528398866 Thread: 59 
1655343858 -1264044178 -1093379733 -528398866 Thread: 21 
1655343858 -1264044178 -1093379733 -528398866 Thread: 31 
1655343858 -1264044178 -1093379733 -528398866 Thread: 15 
1655343858 -1264044178 -1093379733 -528398866 Thread: 0 
1655343858 -1264044178 -1093379733 -528398866 Thread: 30 
1655343858 -1264044178 -1093379733 -528398866 Thread: 36 
1655343858 -1264044178 -1093379733 -528398866 Thread: 33 
1655343858 -1264044178 -1093379733 -528398866 Thread: 20 
1655343858 -1264044178 -1093379733 -528398866 Thread: 13 
1655343858 -1264044178 -1093379733 -528398866 Thread: 27 
1655343858 -1264044178 -1093379733 -528398866 Thread: 7 
1655343858 -1264044178 -1093379733 -528398866 Thread: 44 
1655343858 -1264044178 -1093379733 -528398866 Thread: 3 
1655343858 -1264044178 -1093379733 -528398866 Thread: 2 
1655343858 -1264044178 -1093379733 -528398866 Thread: 22 
1655343858 -1264044178 -1093379733 -528398866 Thread: 29 
1655343858 -1264044178 -1093379733 -528398866 Thread: 9 
1655343858 -1264044178 -1093379733 -528398866 Thread: 58 
1655343858 -1264044178 -1093379733 -528398866 Thread: 35 
1655343858 -1264044178 -1093379733 -528398866 Thread: 55 
1655343858 -1264044178 -1093379733 -528398866 Thread: 16 
1655343858 -1264044178 -1093379733 -528398866 Thread: 37 
1655343858 -1264044178 -1093379733 -528398866 Thread: 52 
1655343858 -1264044178 -1093379733 -528398866 Thread: 60 
1655343858 -1264044178 -1093379733 -528398866 Thread: 10 
1655343858 -1264044178 -1093379733 -528398866 Thread: 6 
1655343858 -1264044178 -1093379733 -528398866 Thread: 53 
1655343858 -1264044178 -1093379733 -528398866 Thread: 51 
1655343858 -1264044178 -1093379733 -528398866 Thread: 4 
1655343858 -1264044178 -1093379733 -528398866 Thread: 48 
1655343858 -1264044178 -1093379733 -528398866 Thread: 19 
1655343858 -1264044178 -1093379733 -528398866 Thread: 26 
1655343858 -1264044178 -1093379733 -528398866 Thread: 24 
1655343858 -1264044178 -1093379733 -528398866 Thread: 5 
1655343858 -1264044178 -1093379733 -528398866 Thread: 28 
1655343858 -1264044178 -1093379733 -528398866 Thread: 1 
1655343858 -1264044178 -1093379733 -528398866 Thread: 32 
1655343858 -1264044178 -1093379733 -528398866 Thread: 23 
1655343858 -1264044178 -1093379733 -528398866 Thread: 57 
1655343858 -1264044178 -1093379733 -528398866 Thread: 18 
1655343858 -1264044178 -1093379733 -528398866 Thread: 11 
1655343858 -1264044178 -1093379733 -528398866 Thread: 50 
1655343858 -1264044178 -1093379733 -528398866 Thread: 17 
1655343858 -1264044178 -1093379733 -528398866 Thread: 38 
1655343858 -1264044178 -1093379733 -528398866 Thread: 47 
1655343858 -1264044178 -1093379733 -528398866 Thread: 45 
1655343858 -1264044178 -1093379733 -528398866 Thread: 39 
1655343858 -1264044178 -1093379733 -528398866 Thread: 42 
1655343858 -1264044178 -1093379733 -528398866 Thread: 40 
1655343858 -1264044178 -1093379733 -528398866 Thread: 25 
1655343858 -1264044178 -1093379733 -528398866 Thread: 8 
1655343858 -1264044178 -1093379733 -528398866 Thread: 54 
1655343858 -1264044178 -1093379733 -528398866 Thread: 34 
1655343858 -1264044178 -1093379733 -528398866 Thread: 14 
1655343858 -1264044178 -1093379733 -528398866 Thread: 56 
1655343858 -1264044178 -1093379733 -528398866 Thread: 62 
1655343858 -1264044178 -1093379733 -528398866 Thread: 61 
1655343858 -1264044178 -1093379733 -528398866 Thread: 43 
1655343858 -1264044178 -1093379733 -528398866 Thread: 46 
1655343858 -1264044178 -1093379733 -528398866 Thread: 41 
1655343858 -1264044178 -1093379733 -528398866 Thread: 12 


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/seedTilt12.txt <==
1576484554 -68011069 1194742163 -1911672715 Thread: 24 
1576484554 -68011069 1194742163 -1911672715 Thread: 3 
1576484554 -68011069 1194742163 -1911672715 Thread: 13 
1576484554 -68011069 1194742163 -1911672715 Thread: 59 
1576484554 -68011069 1194742163 -1911672715 Thread: 35 
1576484554 -68011069 1194742163 -1911672715 Thread: 17 
1576484554 -68011069 1194742163 -1911672715 Thread: 22 
1576484554 -68011069 1194742163 -1911672715 Thread: 51 
1576484554 -68011069 1194742163 -1911672715 Thread: 36 
1576484554 -68011069 1194742163 -1911672715 Thread: 46 
1576484554 -68011069 1194742163 -1911672715 Thread: 48 
1576484554 -68011069 1194742163 -1911672715 Thread: 37 
1576484554 -68011069 1194742163 -1911672715 Thread: 33 
1576484554 -68011069 1194742163 -1911672715 Thread: 58 
1576484554 -68011069 1194742163 -1911672715 Thread: 39 
1576484554 -68011069 1194742163 -1911672715 Thread: 40 
1576484554 -68011069 1194742163 -1911672715 Thread: 11 
1576484554 -68011069 1194742163 -1911672715 Thread: 31 
1576484554 -68011069 1194742163 -1911672715 Thread: 21 
1576484554 -68011069 1194742163 -1911672715 Thread: 30 
1576484554 -68011069 1194742163 -1911672715 Thread: 9 
1576484554 -68011069 1194742163 -1911672715 Thread: 16 
1576484554 -68011069 1194742163 -1911672715 Thread: 60 
1576484554 -68011069 1194742163 -1911672715 Thread: 27 
1576484554 -68011069 1194742163 -1911672715 Thread: 8 
1576484554 -68011069 1194742163 -1911672715 Thread: 57 
1576484554 -68011069 1194742163 -1911672715 Thread: 63 
1576484554 -68011069 1194742163 -1911672715 Thread: 55 
1576484554 -68011069 1194742163 -1911672715 Thread: 52 
1576484554 -68011069 1194742163 -1911672715 Thread: 38 
1576484554 -68011069 1194742163 -1911672715 Thread: 4 
1576484554 -68011069 1194742163 -1911672715 Thread: 0 
1576484554 -68011069 1194742163 -1911672715 Thread: 7 
1576484554 -68011069 1194742163 -1911672715 Thread: 6 
1576484554 -68011069 1194742163 -1911672715 Thread: 50 
1576484554 -68011069 1194742163 -1911672715 Thread: 1 
1576484554 -68011069 1194742163 -1911672715 Thread: 5 
1576484554 -68011069 1194742163 -1911672715 Thread: 47 
1576484554 -68011069 1194742163 -1911672715 Thread: 10 
1576484554 -68011069 1194742163 -1911672715 Thread: 44 
1576484554 -68011069 1194742163 -1911672715 Thread: 41 
1576484554 -68011069 1194742163 -1911672715 Thread: 28 
1576484554 -68011069 1194742163 -1911672715 Thread: 62 
1576484554 -68011069 1194742163 -1911672715 Thread: 32 
1576484554 -68011069 1194742163 -1911672715 Thread: 20 
1576484554 -68011069 1194742163 -1911672715 Thread: 53 
1576484554 -68011069 1194742163 -1911672715 Thread: 18 
1576484554 -68011069 1194742163 -1911672715 Thread: 14 
1576484554 -68011069 1194742163 -1911672715 Thread: 61 
1576484554 -68011069 1194742163 -1911672715 Thread: 49 
1576484554 -68011069 1194742163 -1911672715 Thread: 34 
1576484554 -68011069 1194742163 -1911672715 Thread: 54 
1576484554 -68011069 1194742163 -1911672715 Thread: 43 
1576484554 -68011069 1194742163 -1911672715 Thread: 29 
1576484554 -68011069 1194742163 -1911672715 Thread: 45 
1576484554 -68011069 1194742163 -1911672715 Thread: 23 
1576484554 -68011069 1194742163 -1911672715 Thread: 56 
1576484554 -68011069 1194742163 -1911672715 Thread: 15 
1576484554 -68011069 1194742163 -1911672715 Thread: 19 
1576484554 -68011069 1194742163 -1911672715 Thread: 42 
1576484554 -68011069 1194742163 -1911672715 Thread: 25 
1576484554 -68011069 1194742163 -1911672715 Thread: 26 
1576484554 -68011069 1194742163 -1911672715 Thread: 2 
1576484554 -68011069 1194742163 -1911672715 Thread: 12 


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/seedTilt13.txt <==
-1896015612 -1131260654 -805011350 -1525049860 Thread: 46 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 43 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 48 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 47 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 22 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 1 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 34 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 39 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 56 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 53 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 28 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 54 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 35 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 36 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 61 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 11 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 25 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 15 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 26 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 62 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 17 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 32 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 44 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 13 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 19 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 18 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 14 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 41 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 31 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 33 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 37 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 30 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 40 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 38 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 45 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 51 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 42 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 2 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 5 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 60 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 63 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 0 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 57 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 27 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 9 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 4 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 3 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 24 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 49 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 16 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 10 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 8 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 7 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 58 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 6 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 55 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 29 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 52 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 50 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 20 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 23 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 21 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 59 
-1896015612 -1131260654 -805011350 -1525049860 Thread: 12 


==> Ancillary/Data/5Fields/growMass/Data/_2048_12_360/seedTilt14.txt <==
-660606183 -1418482518 1868500798 -181498349 Thread: 55 
-660606183 -1418482518 1868500798 -181498349 Thread: 62 
-660606183 -1418482518 1868500798 -181498349 Thread: 34 
-660606183 -1418482518 1868500798 -181498349 Thread: 42 
-660606183 -1418482518 1868500798 -181498349 Thread: 61 
-660606183 -1418482518 1868500798 -181498349 Thread: 13 
-660606183 -1418482518 1868500798 -181498349 Thread: 10 
-660606183 -1418482518 1868500798 -181498349 Thread: 32 
-660606183 -1418482518 1868500798 -181498349 Thread: 17 
-660606183 -1418482518 1868500798 -181498349 Thread: 16 
-660606183 -1418482518 1868500798 -181498349 Thread: 30 
-660606183 -1418482518 1868500798 -181498349 Thread: 28 
-660606183 -1418482518 1868500798 -181498349 Thread: 25 
-660606183 -1418482518 1868500798 -181498349 Thread: 58 
-660606183 -1418482518 1868500798 -181498349 Thread: 47 
-660606183 -1418482518 1868500798 -181498349 Thread: 29 
-660606183 -1418482518 1868500798 -181498349 Thread: 27 
-660606183 -1418482518 1868500798 -181498349 Thread: 44 
-660606183 -1418482518 1868500798 -181498349 Thread: 38 
-660606183 -1418482518 1868500798 -181498349 Thread: 35 
-660606183 -1418482518 1868500798 -181498349 Thread: 40 
-660606183 -1418482518 1868500798 -181498349 Thread: 43 
-660606183 -1418482518 1868500798 -181498349 Thread: 37 
-660606183 -1418482518 1868500798 -181498349 Thread: 63 
-660606183 -1418482518 1868500798 -181498349 Thread: 52 
-660606183 -1418482518 1868500798 -181498349 Thread: 24 
-660606183 -1418482518 1868500798 -181498349 Thread: 50 
-660606183 -1418482518 1868500798 -181498349 Thread: 26 
-660606183 -1418482518 1868500798 -181498349 Thread: 60 
-660606183 -1418482518 1868500798 -181498349 Thread: 57 
-660606183 -1418482518 1868500798 -181498349 Thread: 21 
-660606183 -1418482518 1868500798 -181498349 Thread: 20 
-660606183 -1418482518 1868500798 -181498349 Thread: 53 
-660606183 -1418482518 1868500798 -181498349 Thread: 51 
-660606183 -1418482518 1868500798 -181498349 Thread: 11 
-660606183 -1418482518 1868500798 -181498349 Thread: 48 
-660606183 -1418482518 1868500798 -181498349 Thread: 31 
-660606183 -1418482518 1868500798 -181498349 Thread: 1 
-660606183 -1418482518 1868500798 -181498349 Thread: 22 
-660606183 -1418482518 1868500798 -181498349 Thread: 18 
-660606183 -1418482518 1868500798 -181498349 Thread: 46 
-660606183 -1418482518 1868500798 -181498349 Thread: 12 
-660606183 -1418482518 1868500798 -181498349 Thread: 2 
-660606183 -1418482518 1868500798 -181498349 Thread: 8 
-660606183 -1418482518 1868500798 -181498349 Thread: 3 
-660606183 -1418482518 1868500798 -181498349 Thread: 41 
-660606183 -1418482518 1868500798 -181498349 Thread: 54 
-660606183 -1418482518 1868500798 -181498349 Thread: 4 
-660606183 -1418482518 1868500798 -181498349 Thread: 14 
-660606183 -1418482518 1868500798 -181498349 Thread: 0 
-660606183 -1418482518 1868500798 -181498349 Thread: 49 
-660606183 -1418482518 1868500798 -181498349 Thread: 59 
-660606183 -1418482518 1868500798 -181498349 Thread: 19 
-660606183 -1418482518 1868500798 -181498349 Thread: 9 
-660606183 -1418482518 1868500798 -181498349 Thread: 5 
-660606183 -1418482518 1868500798 -181498349 Thread: 56 
-660606183 -1418482518 1868500798 -181498349 Thread: 36 
-660606183 -1418482518 1868500798 -181498349 Thread: 33 
-660606183 -1418482518 1868500798 -181498349 Thread: 23 
-660606183 -1418482518 1868500798 -181498349 Thread: 15 
-660606183 -1418482518 1868500798 -181498349 Thread: 39 
-660606183 -1418482518 1868500798 -181498349 Thread: 45 
-660606183 -1418482518 1868500798 -181498349 Thread: 6 
-660606183 -1418482518 1868500798 -181498349 Thread: 7 


==> Ancillary/Data/README.txt <==
File format: 


axionNum*.txt ---------------------------------------------------------------------------
csv-separated values
First column is simulation time step (integer), multiplying by step size gives simulation time in lattice units
Second column is the integrated, non-volume normalised potential part of the axion number integral, without the leading prefactors of (tau^2)/2
Third column is the same for the kinetic/gradient parts of the axion number integral, see eqn. (2.5)

seed*.txt --------------------------------------------------------------------------------
Seed for pcg-random
Note that all threads have same seed (intentional) to guarantee that the PRNG streams are actually statistically independent (as well as possible) using different output streams of the same PRNG-cycle

runParams*.txt ---------------------------------------------------------------------------
Basically self-explanatory. If Maximum Time Steps< t_max then the simulation just runs to t_max and ignores maximum time steps; 

==> Ancillary/Data/Spectra/spectraData/3Fields/constant/_2048_10_100/kinSpect2pi.txt <==
1089,0.00500129,0x7ffcf7465260
6667,47343.5,672272,1.12676e+06,760535,548834,424509,329342,260180,217239,180778,160621,141220,121107,106155,100999,88014,78514.1,73586.6,64510.4,61209.4,55204.3,52108.5,46508.1,44834.6,40609,38898.6,36186.2,33834.1,31875,30096.4,28726.2,27036.6,25196.3,23942.5,22987.5,21453.5,20666.1,19628.9,18569.3,17890.8,17124.7,16302.3,15612.9,15043.7,14401.5,13613.1,13296.9,12547.1,12121.5,11648.6,11109.1,10737.4,10195.7,9868.21,9494.19,9030.01,8745.55,8335.2,7995.15,7774.23,7395.99,7148.36,6918.84,6605.79,6383.75,6178.09,5943.63,5748.71,5608.18,5297.16,5682.59,5865.68,5132.77,4983.35,4714.75,4477.56,4325.22,4085.58,3896.35,3772.87,3562.99,3414.29,3286.66,3149.16,2994.94,2906.78,2784.63,2673.79,2553.87,2480.56,2381.74,2283.96,2208.76,2147.63,2043.27,1988.43,1925.31,1854.02,1796.96,1735.79,1675.44,1624,1578.28,1526.72,1480.13,1432.94,1397.23,1343.22,1309.89,1272.82,1228.51,1195.3,1163.03,1128.25,1094.48,1065.93,1034.84,1005.23,975.02,957.149,920.682,896.626,876.069,850.081,827.334,807.119,780.649,762.112,743.784,721.621,700.328,683.167,665.804,646.623,631.042,613.586,597.918,579.897,568.15,550.662,537.454,524.165,511.29,494.706,485.92,471.88,459.526,448.481,437.344,424.874,413.533,404.089,392.248,382.971,372.229,367.081,354.59,345.704,337.592,328.686,319.937,313.213,305.233,296.87,289.879,282.897,274.759,269.152,262.304,254.466,249.755,242.527,237.038,231.21,225.264,219.939,214.973,209.22,204.589,199.023,194.246,190.353,184.628,180.918,176.491,171.696,167.959,164.101,160.344,156.088,152.597,148.663,145.581,141.631,138.617,134.995,132.217,129.113,126.172,122.631,120.446,117.518,114.565,111.888,109.596,107.013,104.587,102.049,99.5031,97.4754,95.1854,93.3382,90.9804,89.2744,86.8763,85.0793,83.2483,81.5957,79.3601,77.9653,76.081,74.4829,72.9553,71.2436,69.6526,68.2765,66.7209,65.2633,64.0039,62.5066,61.2316,60.0816,58.6467,57.4399,56.3272,55.0214,53.9628,52.8004,51.8772,50.6863,49.6884,48.6999,47.6869,46.7245,45.8145,44.9077,44.0634,43.0553,42.2632,41.5236,40.656,39.9623,39.0752,38.3587,37.6446,36.9935,36.2841,35.5701,34.9005,34.2798,33.6332,32.9296,32.4388,31.7938,31.264,30.6485,30.1781,29.5542,29.1156,28.5433,28.1041,27.5942,27.2019,26.6821,26.2156,25.8124,25.3809,24.9461,24.5402,24.1559,23.7683,23.395,22.9798,22.6404,22.2952,21.9277,21.6012,21.2389,20.9394,20.6209,20.3086,19.9581,19.7405,19.4095,19.1078,18.9074,18.5942,18.3104,18.0715,17.8413,17.541,17.3334,17.0898,16.8766,16.6353,16.4145,16.2266,15.9496,15.7936,15.5461,15.4003,15.1795,15.0107,14.8185,14.6598,14.4675,14.2917,14.1496,13.9505,13.839,13.6402,13.4965,13.3835,13.2247,13.1007,12.9581,12.7821,12.678,12.5559,12.4215,12.3119,12.1575,12.0681,11.9508,11.8275,11.7455,11.6033,11.5046,11.4149,11.2753,11.1974,11.1008,11.0232,10.9111,10.8292,10.72,10.6466,10.5537,10.4553,10.3998,10.2871,10.2302,10.1178,10.0674,9.96766,9.90449,9.81255,9.76168,9.66954,9.59893,9.52672,9.4475,9.3916,9.317,9.22394,9.18648,9.10232,9.02952,8.96889,8.88813,8.8311,8.74884,8.67593,8.60264,8.55684,8.44986,8.40129,8.31315,8.25687,8.175,8.09034,8.03016,7.95429,7.88331,7.80638,7.73756,7.6592,7.59598,7.50805,7.4483,7.37446,7.30062,7.23515,7.16616,7.08497,7.03376,6.95276,6.88756,6.81912,6.75452,6.68147,6.61567,6.54809,6.48397,6.42227,6.33975,6.28037,6.20092,6.14951,6.07912,6.00693,5.94354,5.87513,5.81044,5.75062,5.67271,5.61117,5.55092,5.47948,5.41391,5.36103,5.28144,5.21896,5.16482,5.09296,5.03931,4.96913,4.9108,4.84421,4.78689,4.72669,4.66994,4.60871,4.55253,4.49567,4.43733,4.38614,4.3223,4.27269,4.22142,4.1693,4.11104,4.06125,4.01203,3.96068,3.91497,3.85852,3.81434,3.7652,3.71691,3.67077,3.62665,3.5814,3.53621,3.49179,3.44747,3.40569,3.36409,3.31663,3.28331,3.24046,3.19849,3.15926,3.12316,3.0812,3.05179,3.01525,2.97415,2.94265,2.90767,2.8735,2.83832,2.80849,2.7729,2.74102,2.71396,2.68244,2.65503,2.62218,2.59569,2.56255,2.53705,2.50863,2.48387,2.45922,2.42955,2.40666,2.38174,2.35606,2.3335,2.30852,2.28916,2.26584,2.24528,2.22334,2.20138,2.18328,2.16136,2.1409,2.12543,2.10558,2.08907,2.07177,2.0527,2.03637,2.02184,2.00732,1.99008,1.97724,1.96066,1.94927,1.93505,1.92222,1.90697,1.8967,1.88429,1.8712,1.86205,1.84952,1.8388,1.82837,1.81967,1.80892,1.79978,1.79026,1.7811,1.77263,1.76694,1.75463,1.74834,1.74098,1.73237,1.72598,1.71835,1.71148,1.70445,1.69734,1.69093,1.68771,1.68117,1.6752,1.66834,1.66358,1.65825,1.65349,1.64893,1.64444,1.64004,1.63614,1.63135,1.62746,1.62456,1.61998,1.61645,1.61377,1.61161,1.60687,1.60592,1.60169,1.60015,1.5964,1.5947,1.59296,1.58895,1.59027,1.58758,1.58525,1.58369,1.58251,1.57962,1.58001,1.57856,1.57684,1.57683,1.57509,1.57591,1.57297,1.57279,1.57244,1.57275,1.57129,1.57222,1.57078,1.56955,1.57143,1.57164,1.57072,1.57026,1.57079,1.5726,1.57134,1.57153,1.5725,1.57349,1.57176,1.5751,1.57474,1.57557,1.57487,1.57589,1.57802,1.57758,1.57811,1.58083,1.58055,1.58173,1.58405,1.58329,1.58406,1.58639,1.58614,1.58708,1.5911,1.58937,1.59341,1.59299,1.59449,1.59664,1.59715,1.59889,1.60084,1.60209,1.60384,1.60614,1.60714,1.60876,1.60925,1.61109,1.60957,1.60473,1.5979,1.59311,1.5866,1.57987,1.57533,1.56819,1.56159,1.55721,1.54899,1.5453,1.53808,1.53222,1.52757,1.51999,1.51388,1.50975,1.50508,1.49865,1.49235,1.48547,1.47964,1.4757,1.47038,1.46323,1.45779,1.45251,1.4466,1.44133,1.43648,1.42973,1.42626,1.41817,1.41333,1.40829,1.403,1.39731,1.39169,1.38707,1.38042,1.3747,1.36991,1.3647,1.35935,1.35408,1.34768,1.34326,1.33734,1.3319,1.32626,1.32089,1.31557,1.31122,1.30505,1.299,1.29559,1.28857,1.2838,1.27799,1.2734,1.26843,1.26175,1.25761,1.25192,1.24634,1.24197,1.23631,1.23058,1.22621,1.22062,1.21426,1.21045,1.20468,1.19942,1.19461,1.18897,1.18382,1.17887,1.17339,1.16719,1.16317,1.15813,1.15257,1.14715,1.14198,1.1383,1.13207,1.12623,1.12237,1.11641,1.11076,1.10601,1.10184,1.0953,1.09168,1.08529,1.08063,1.07524,1.0704,1.06545,1.05968,1.05487,1.04921,1.0445,1.03973,1.03527,1.02925,1.02471,1.01929,1.01408,1.00851,1.00505,0.99872,0.993762,0.98893,0.983745,0.978567,0.973628,0.968245,0.963758,0.957918,0.953851,0.948017,0.942822,0.938039,0.932837,0.92772,0.922518,0.917986,0.912224,0.908307,0.902611,0.898017,0.892075,0.887072,0.881785,0.877831,0.872809,0.867097,0.862661,0.857313,0.852017,0.847308,0.842573,0.837128,0.83175,0.826789,0.823079,0.816811,0.812131,0.807378,0.802109,0.796606,0.792515,0.787503,0.781631,0.776639,0.772009,0.766714,0.761952,0.757264,0.751928,0.746876,0.74171,0.73711,0.732359,0.727272,0.722086,0.717139,0.711303,0.707656,0.701909,0.697023,0.691377,0.686792,0.681569,0.676497,0.672887,0.666411,0.661873,0.657238,0.65197,0.646681,0.642255,0.637087,0.632328,0.62764,0.622207,0.617107,0.612228,0.607476,0.601758,0.597207,0.592249,0.587825,0.581886,0.577603,0.572796,0.567514,0.562809,0.558194,0.551715,0.547314,0.542377,0.538115,0.532746,0.527525,0.523259,0.517791,0.512724,0.508121,0.502786,0.49737,0.493181,0.487968,0.482662,0.478448,0.473256,0.4679,0.463781,0.457844,0.45339,0.448654,0.443495,0.438459,0.433799,0.428235,0.423522,0.41826,0.41422,0.408624,0.403636,0.398929,0.394149,0.38868,0.383629,0.379016,0.373832,0.369057,0.364554,0.359494,0.354036,0.349805,0.344032,0.33947,0.334318,0.329424,0.324168,0.319507,0.314682,0.309554,0.304551,0.300064,0.294527,0.289594,0.285183,0.279746,0.275255,0.270191,0.265262,0.260373,0.256496,0.25207,0.247774,0.243663,0.239819,0.236138,0.232606,0.229044,0.225448,0.221679,0.218494,0.215263,0.211654,0.208172,0.205301,0.201754,0.198947,0.196065,0.192864,0.189816,0.186977,0.183989,0.180952,0.17863,0.175702,0.173014,0.170159,0.167405,0.165143,0.162358,0.160065,0.157163,0.154857,0.152503,0.150343,0.147905,0.145265,0.143023,0.140856,0.138363,0.136298,0.134028,0.131905,0.12978,0.127601,0.125755,0.123627,0.121638,0.119574,0.117422,0.115572,0.113923,0.111784,0.109479,0.10798,0.106258,0.104457,0.102749,0.100785,0.0991179,0.0972589,0.0954262,0.094141,0.0923531,0.0906573,0.0888958,0.0871829,0.085742,0.084441,0.082927,0.0810797,0.0797852,0.0780883,0.0768216,0.0754311,0.0739466,0.0724714,0.0711495,0.0695792,0.0685511,0.0672462,0.0657625,0.0644846,0.0632085,0.0617869,0.0607067,0.0594133,0.0582871,0.0569274,0.0556865,0.0546947,0.0535414,0.0524369,0.05128,0.0501434,0.0487705,0.0481541,0.0469729,0.045835,0.0448487,0.0437387,0.0428883,0.0419664,0.0408676,0.0397859,0.0389887,0.0380002,0.0371297,0.0362694,0.035384,0.0344047,0.0334794,0.0327142,0.0318824,0.031169,0.0303073,0.0294777,0.0286621,0.027892,0.0271903,0.0264949,0.0256979,0.0248711,0.0240849,0.0236116,0.0228837,0.0221413,0.0215091,0.0208596,0.0201089,0.0197209,0.019006,0.0183623,0.0177376,0.0171468,0.0165921,0.0160817,0.0155269,0.0149739,0.0143478,0.0138288,0.013427,0.0129743,0.0124221,0.0119064,0.0114253,0.0109162,0.0106808,0.0101852,0.00966148,0.00928279,0.00880667,0.00844188,0.00815579,0.0077486,0.00739635,0.00695728,0.00659908,0.00633815,0.00601464,0.00571229,0.00535206,0.0050041,0.00468,0.00459026,0.00422712,0.00392988,0.00366759,0.00337131,0.00322147,0.00312799,0.0028356,0.00257007,0.00230121,0.00208304,0.00200876,0.0018825,0.00169563,0.00150312,0.00126544,0.00103828,0.00110126,0.000987902,0.000851174,0.00071911,0.000577705,0.000420513,0.000457832,0.00038315,0.000293789,0.000228005,0.00016143,8.69079e-05,8.69192e-05,5.10335e-05,2.70535e-05,9.79869e-06,1.09486e-06,5.56711e-08


==> Ancillary/Data/Spectra/spectraData/3Fields/constant/_2048_10_100/modeNums.txt <==
,19,128,314,728,1112,1586,2348,3080,3890,4832,6074,7328,8408,9710,11792,12920,14682,17096,18242,20876,22904,25442,27080,30584,32066,35720,38252,41090,44240,47162,50936,53984,57230,61272,65168,68258,73088,76370,80000,85268,89546,93200,98552,103250,108224,111734,118928,122072,127994,133592,138168,145130,149468,156920,161474,167264,174410,179600,185492,193682,198248,206072,213722,218768,226802,233924,240296,247002,257072,262400,270578,277928,285308,295994,302096,308930,320480,325592,334742,345632,352808,359762,372512,379754,386136,400196,407450,417608,424016,437450,445880,454982,465272,478856,483506,496664,507752,516626,528500,539600,548138,560472,572138,584432,594260,605306,619688,627368,641714,653696,663434,676820,689192,701210,712280,727808,739898,750908,761634,781616,787472,802298,818600,829136,844862,859400,869120,884810,899624,913586,925460,941408,956138,969656,985256,999282,1015976,1025126,1047608,1057112,1073978,1090904,1106792,1117034,1138772,1152008,1168682,1184600,1203338,1216448,1232036,1251002,1263720,1281656,1297034,1323464,1331594,1350236,1368224,1385426,1399160,1422536,1437698,1453244,1472834,1493216,1504208,1530962,1549520,1557888,1589414,1597640,1620512,1638842,1656464,1676402,1696916,1715432,1735682,1751480,1771784,1798490,1808360,1836902,1854440,1867856,1892778,1915736,1937336,1953302,1977128,1993538,2020568,2034944,2062010,2079176,2102492,2124890,2147168,2157800,2192522,2211536,2230154,2253636,2279624,2300138,2321696,2343896,2362274,2391476,2409698,2439008,2454776,2484770,2504000,2525480,2551214,2580080,2592320,2627642,2645144,2672418,2697716,2717624,2742242,2769176,2792960,2815298,2844440,2864342,2891936,2924480,2941274,2966816,2995616,3014510,3045632,3065586,3102152,3123032,3149330,3178664,3196580,3228482,3253856,3279104,3311378,3329264,3360998,3393008,3414680,3449090,3466832,3496664,3522642,3556412,3584642,3610304,3635672,3667034,3695840,3714644,3757490,3777440,3807938,3835592,3870800,3893306,3928724,3950696,3982922,4009248,4049144,4070018,4100624,4132190,4162040,4190768,4221770,4255448,4282424,4314782,4339352,4378562,4406408,4437368,4469162,4495904,4531212,4564610,4595168,4618616,4665266,4688720,4715510,4765136,4783616,4812914,4852016,4884296,4911026,4951892,4981370,5016248,5044112,5081058,5120936,5139740,5186906,5205080,5254610,5281136,5321864,5346938,5388236,5419376,5448650,5491160,5515976,5565002,5588900,5618042,5664744,5699168,5740370,5771048,5795192,5839190,5873384,5910290,5950592,5975072,6020162,6057932,6087344,6136610,6157496,6199370,6243872,6262800,6315206,6346256,6392816,6423290,6466328,6494168,6532514,6575900,6607682,6651656,6684128,6733946,6755624,6811244,6837170,6880016,6911274,6968504,6993632,7031234,7075244,7113536,7156178,7197968,7225088,7277114,7314116,7347122,7396328,7427456,7477874,7511312,7550984,7591566,7649744,7664258,7724288,7753328,7804898,7839812,7875560,7926050,7961600,8004410,8050760,8093024,8129606,8183936,8210576,8256218,8300160,8336552,8389334,8439080,8464970,8525888,8551328,8605778,8647088,8684420,8728946,8773448,8813738,8869160,8915048,8941394,9005804,9027504,9091658,9125696,9167210,9221432,9264500,9313058,9359336,9388568,9444194,9496424,9529160,9570734,9640832,9662282,9712640,9771560,9797754,9868028,9897944,9951218,9992528,10039106,10089680,10138640,10171790,10234952,10284224,10322642,10378808,10411016,10473758,10516784,10563290,10604072,10660656,10708106,10757816,10812356,10849082,10904624,10952858,10999040,11038976,11098814,11148104,11198288,11242730,11294120,11345858,11400536,11429100,11510018,11546216,11588264,11638778,11701448,11731604,11810090,11852912,11891762,11950880,11999672,12052634,12094772,12160328,12198050,12250952,12311466,12360104,12422408,12460646,12524720,12558632,12625418,12670976,12724280,12787526,12827216,12887210,12937448,12984512,13050410,13085624,13156460,13196354,13268616,13313594,13364816,13423880,13470614,13517024,13587536,13630058,13694528,13755698,13797896,13847924,13912322,13978280,14015840,14077994,14115528,14192372,14250026,14305160,14341682,14417240,14463872,14516354,14593556,14631920,14694578,14742128,14810402,14858456,14923076,14971562,15030368,15086592,15163154,15196592,15263522,15325076,15372440,15438818,15493568,15551360,15617498,15663548,15714128,15801386,15847280,15902978,15961016,16018808,16076982,16140824,16201496,16257458,16315472,16383602,16435880,16494356,16566146,16611728,16675904,16740026,16804328,16846292,16929770,16973936,17045162,17093280,17168024,17231042,17270276,17357648,17411306,17468288,17534402,17603024,17648252,17720186,17773544,17834696,17913218,17963912,18039722,18089636,18149712,18216914,18295760,18331280,18419570,18466748,18522200,18605882,18669008,18730226,18778304,18851168,18932990,18979496,19035032,19113314,19183952,19219314,19321556,19371800,19442018,19491752,19565432,19632914,19691480,19750166,19840112,19891088,19956626,20041376,20082872,20151122,20231612,20272928,20345466,20442176,20480186,20580032,20617100,20683874,20763296,20815640,20888906,20961704,21029570,21097388,21169496,21237122,21301424,21351800,21440738,21455163,21437144,21393548,21369044,21330476,21293156,21277088,21217616,21173240,21163028,21099632,21093236,21037928,20994908,20981648,20925464,20876732,20855892,20833940,20782340,20737004,20699456,20648120,20629292,20595956,20535668,20502416,20464796,20417120,20386796,20351288,20290580,20278040,20205272,20169912,20145032,20096084,20050472,20005220,19975064,19921112,19870328,19836452,19797464,19749728,19711436,19663556,19623908,19570532,19525352,19477196,19435968,19384880,19355012,19304492,19243040,19225868,19153640,19115528,19062716,19024232,18973520,18915668,18881504,18827096,18778940,18741200,18685736,18626544,18595892,18537500,18470744,18441728,18390524,18331268,18294704,18230816,18182240,18135344,18083420,18021968,17981072,17927768,17871512,17817800,17764476,17732888,17663576,17600792,17562680,17496896,17439800,17393852,17343104,17277776,17242736,17174600,17121152,17061140,17006876,16962860,16894760,16835304,16779788,16727504,16673420,16615196,16547780,16508408,16442408,16377056,16315256,16277768,16198640,16142360,16090976,16033688,15967376,15912056,15840756,15793256,15723248,15676628,15599984,15542672,15485420,15424568,15361064,15296096,15238172,15170360,15111788,15047816,14989808,14911928,14855756,14789016,14740088,14670068,14599328,14539856,14468132,14406248,14345120,14276588,14204312,14138708,14078888,14022872,13940288,13877888,13813856,13744868,13669392,13611464,13546196,13466192,13402340,13340876,13263536,13197848,13133756,13060256,12988640,12913808,12848852,12781640,12711968,12639260,12569096,12488808,12431288,12353228,12280940,12206360,12135848,12062372,11989028,11935688,11836496,11768240,11707652,11619632,11548244,11481512,11396684,11328176,11256000,11178980,11101820,11027216,10953968,10868372,10795688,10722968,10651880,10563788,10497116,10414508,10334660,10261412,10187720,10090772,10026008,9941244,9875696,9793196,9704588,9631460,9551000,9465992,9396020,9308924,9225608,9155948,9066440,8980748,8910884,8822012,8735612,8665760,8568708,8495816,8417420,8329460,8243396,8165084,8076476,7996064,7906556,7833896,7740068,7652120,7577336,7492028,7398308,7314200,7232252,7141044,7057868,6979196,6886868,6794432,6716660,6622004,6538292,6450764,6360428,6266852,6187364,6099440,6005540,5918588,5833292,5736044,5645408,5565516,5466956,5382584,5289584,5200157,5109530,5038394,4958048,4882058,4807682,4737320,4669382,4601864,4534940,4466468,4403054,4338300,4281062,4215128,4155470,4098164,4034366,3978560,3926348,3870776,3810758,3757952,3702890,3648182,3602690,3547262,3495242,3445220,3394446,3346556,3298550,3252668,3199256,3155348,3109172,3066920,3019820,2973314,2929748,2885648,2840798,2802140,2759738,2717126,2674736,2633870,2597202,2558054,2515154,2477486,2436182,2399162,2366462,2326850,2288222,2251994,2216822,2179964,2150054,2110898,2076992,2041838,2006700,1979606,1944428,1910678,1878332,1844990,1814540,1786520,1755794,1720760,1695428,1660742,1635116,1606544,1577204,1547840,1519460,1489176,1467182,1440428,1410248,1384316,1358000,1330892,1309970,1281716,1257272,1231556,1206248,1184204,1161440,1138052,1112474,1090700,1064216,1048428,1024514,1001420,979904,956612,938378,918308,898046,875840,856964,834938,818612,799826,780764,760376,741014,723576,708710,690560,672206,654680,636374,621074,606524,589610,573668,556682,539948,528314,513446,497924,482522,467750,452256,443798,428522,414908,400826,386918,374954,365276,352274,338894,326870,314450,305228,295634,283526,272186,261182,250200,243878,233198,222530,212390,202562,194846,188168,179390,170018,160886,151910,146474,139814,132218,124166,116594,109062,107042,98966,92006,85466,79166,74666,72302,66242,60062,53606,48626,47246,44258,39854,35258,29918,24822,26522,23246,20156,17126,13538,9878,10814,8762,6926,5306,3824,2006,2042,1214,602,206,24,1

==> Ancillary/Data/Spectra/spectraData/3Fields/constant/_2048_10_100/potSpect2pi.txt <==
1089,0.00500129,0x7ffcf7465260
6667,190959,770311,469343,835347,530760,403164,334732,275724,226959,186363,165434,144150,123812,108844,101322,86935.2,79095.3,75548.3,65251.8,61472,56277.8,52219.5,46797.8,45359.9,40552.5,39143.7,36443.1,34309.6,32203.5,30191.7,28807.2,27132.2,25544.2,24435,23152.1,21742.6,20879.4,19752.6,18658.8,18215.4,17240,16341.5,15840.4,15280.8,14439.7,13755.9,13383,12589.9,12116.3,11704.5,11174,10817.9,10267.6,9971.84,9523.13,9145.23,8805.25,8407.89,8126.97,7843.9,7497.83,7226.15,7000.09,6712.31,6473.79,6282.97,6075.03,5874.95,5813.29,5774.48,5707.99,5327.58,5189.87,4933.38,4686.82,4443.95,4306.02,4083.77,3904.68,3768.5,3583.54,3414.92,3306.3,3158.16,3011.36,2919.32,2796.53,2690.23,2564.38,2497.64,2390.01,2305.91,2225.23,2162.53,2062.42,2001.66,1934.87,1864.7,1806.82,1755.82,1691.52,1640.2,1585.7,1541.19,1495.53,1444.44,1406.9,1360.14,1323.92,1285.99,1243.91,1209.63,1172.26,1143.14,1109.76,1078.81,1049.94,1019.18,987.939,969.455,933.597,910.03,889.445,861.673,840.542,818.827,792.333,774.405,755.141,733.031,711.262,695.212,675.868,659.491,641.586,624.452,609.836,590.226,580.821,561.438,547.803,534.506,521.227,506.12,494.907,481.675,469.789,458.109,447.333,435.715,423.536,413.88,401.863,392.616,381.763,375.223,363.497,355.017,346.61,337.618,328.537,322.024,313.326,304.907,297.865,290.92,282.45,277.316,270.916,262.079,258.092,250.002,244.644,238.62,232.905,227.539,222.059,216.612,211.338,206.022,200.809,196.905,191.496,187.875,182.944,178.069,174.391,170.493,166.549,162.266,158.719,154.896,151.473,147.576,144.666,141.05,137.835,134.74,131.64,128.008,125.869,122.852,119.856,117.271,114.848,111.971,109.516,106.914,104.614,102.49,99.7439,97.9684,95.4581,93.7758,91.5331,89.5405,87.5669,85.8461,83.6928,82.197,80.2162,78.5636,77.0337,75.1954,73.805,72.246,70.6333,69.1002,67.8369,66.3392,64.9864,63.8262,62.3271,61.065,59.8927,58.5561,57.4401,56.1192,55.2849,54.1668,53.0221,52.1227,50.9004,50.0135,49.0234,48.0342,47.1369,46.1605,45.3345,44.525,43.6465,42.9317,42.0466,41.2597,40.4591,39.8777,39.1034,38.3535,37.655,36.9871,36.3436,35.6195,35.1267,34.4092,33.8341,33.2447,32.7725,32.0835,31.6561,31.0393,30.5752,30.0386,29.6172,29.0589,28.6058,28.1432,27.7338,27.2809,26.8337,26.4591,26.01,25.648,25.194,24.8831,24.4919,24.1175,23.7661,23.3912,23.0631,22.7314,22.4093,22.0332,21.829,21.4825,21.1526,20.958,20.5978,20.3153,20.0846,19.8005,19.5296,19.2892,19.0322,18.8142,18.5557,18.3291,18.1339,17.8606,17.6912,17.4183,17.2577,17.0418,16.8546,16.6495,16.4781,16.2883,16.0909,15.9519,15.7563,15.6312,15.442,15.2648,15.152,15.0101,14.8692,14.7114,14.5267,14.426,14.2957,14.1549,14.0465,13.9047,13.7867,13.6742,13.5359,13.4617,13.3196,13.2071,13.1209,12.993,12.9109,12.7973,12.7202,12.6078,12.5219,12.4057,12.3313,12.2479,12.1441,12.0674,11.9743,11.9038,11.8038,11.7407,11.6484,11.5702,11.4735,11.4311,11.3318,11.2531,11.1859,11.1144,11.0377,10.9747,10.8736,10.8262,10.749,10.6653,10.6075,10.521,10.4585,10.3804,10.2954,10.2277,10.1685,10.0603,10.012,9.91596,9.84426,9.76086,9.67126,9.60279,9.51835,9.43614,9.36055,9.27883,9.19185,9.13308,9.03186,8.95271,8.87029,8.79491,8.72571,8.64748,8.55614,8.49665,8.39918,8.33537,8.25572,8.1744,8.10467,8.0291,7.94524,7.88134,7.80542,7.71115,7.65578,7.56007,7.49628,7.40726,7.32786,7.26421,7.18538,7.10699,7.03546,6.94423,6.87745,6.80886,6.72311,6.6439,6.58736,6.49369,6.42991,6.36018,6.27174,6.21579,6.13332,6.06213,5.9886,5.91999,5.85243,5.78472,5.70662,5.64691,5.58259,5.50869,5.4509,5.38093,5.32444,5.25967,5.19546,5.13008,5.07529,5.01484,4.95584,4.89919,4.83839,4.78334,4.72675,4.6699,4.61277,4.56328,4.50931,4.45381,4.40252,4.35343,4.30432,4.25704,4.19841,4.1635,4.11371,4.0641,4.01767,3.97894,3.92625,3.89378,3.84716,3.80328,3.76473,3.72204,3.6834,3.6425,3.60913,3.56492,3.52961,3.49756,3.46253,3.42997,3.39025,3.36011,3.3224,3.29473,3.26095,3.23043,3.20119,3.16993,3.14293,3.11352,3.0838,3.06025,3.02895,3.00734,2.98021,2.95888,2.932,2.90852,2.88506,2.86132,2.8386,2.82323,2.79839,2.78143,2.76296,2.74149,2.72196,2.70669,2.69002,2.67161,2.65511,2.63686,2.62652,2.61192,2.59691,2.58127,2.57158,2.55691,2.54471,2.53514,2.52155,2.51191,2.4983,2.49117,2.47994,2.47199,2.46172,2.45295,2.44395,2.44018,2.42787,2.42271,2.41468,2.40677,2.40187,2.39539,2.38895,2.38428,2.37601,2.37051,2.37041,2.364,2.35923,2.35535,2.34986,2.34656,2.34488,2.34202,2.33778,2.33523,2.33387,2.33092,2.32899,2.32875,2.32447,2.32463,2.3259,2.32393,2.32063,2.32381,2.32133,2.32129,2.32143,2.32381,2.32463,2.32269,2.32691,2.327,2.32705,2.32859,2.33185,2.33148,2.33467,2.33594,2.33693,2.34102,2.34365,2.3457,2.34835,2.35038,2.35449,2.35808,2.35927,2.36678,2.36694,2.36885,2.37591,2.37998,2.38359,2.38567,2.39119,2.39792,2.40033,2.40226,2.40804,2.41413,2.41672,2.42607,2.42854,2.43475,2.43654,2.44384,2.44892,2.45411,2.45859,2.4675,2.47085,2.47846,2.48539,2.48717,2.49468,2.50115,2.50486,2.51274,2.52187,2.52539,2.53629,2.53709,2.54343,2.55305,2.55831,2.56448,2.57265,2.57971,2.58653,2.59352,2.60126,2.60781,2.61314,2.62426,2.61999,2.61197,2.60014,2.59029,2.57752,2.56683,2.55852,2.54502,2.5335,2.52585,2.51159,2.50539,2.49309,2.48115,2.47449,2.46077,2.45049,2.44157,2.43332,2.42307,2.41219,2.40248,2.39132,2.38483,2.37495,2.36429,2.35411,2.34544,2.33513,2.32827,2.31885,2.30778,2.30153,2.28924,2.28088,2.27458,2.26288,2.25383,2.24566,2.23778,2.22747,2.21873,2.21167,2.20246,2.19443,2.18543,2.17705,2.16969,2.16045,2.15144,2.14272,2.13459,2.12529,2.12002,2.11014,2.102,2.09666,2.08536,2.07789,2.06855,2.06212,2.05319,2.0447,2.03893,2.02907,2.0206,2.01487,2.00603,1.9962,1.99127,1.98276,1.97244,1.96684,1.95971,1.95121,1.94411,1.93502,1.92718,1.92079,1.91222,1.90484,1.89847,1.88998,1.88308,1.87463,1.86675,1.86163,1.85275,1.84316,1.83738,1.82831,1.82115,1.8149,1.80836,1.7992,1.79332,1.78378,1.77735,1.76891,1.76134,1.75664,1.7477,1.73964,1.73257,1.72548,1.71768,1.71117,1.70198,1.69748,1.6891,1.68053,1.67329,1.66752,1.65815,1.65152,1.64459,1.63839,1.62934,1.62311,1.6142,1.60873,1.60042,1.59473,1.58508,1.57882,1.57134,1.56358,1.55645,1.54887,1.54272,1.53387,1.52734,1.51991,1.51329,1.50457,1.49862,1.49117,1.4843,1.47659,1.46867,1.46151,1.45315,1.44664,1.44018,1.43174,1.42478,1.41703,1.40974,1.40335,1.39443,1.38737,1.38061,1.37256,1.3641,1.35752,1.35071,1.3426,1.33541,1.3284,1.32101,1.31347,1.30602,1.29828,1.29013,1.28271,1.27507,1.26858,1.26088,1.25286,1.24591,1.23759,1.23062,1.22243,1.21427,1.20749,1.19936,1.19154,1.18436,1.17871,1.16761,1.16057,1.15452,1.14559,1.13844,1.13125,1.12201,1.11459,1.10767,1.10006,1.09166,1.08366,1.07623,1.06815,1.0595,1.05261,1.04438,1.03632,1.02872,1.02063,1.01197,1.00444,0.996613,0.987013,0.979963,0.971353,0.96514,0.956447,0.947102,0.940258,0.93117,0.923132,0.915814,0.906607,0.8982,0.890972,0.881581,0.873099,0.865748,0.857006,0.847878,0.8415,0.831242,0.823496,0.815524,0.806899,0.797892,0.789407,0.78094,0.772793,0.763275,0.755544,0.746279,0.737255,0.729814,0.721016,0.711851,0.702739,0.694884,0.68509,0.675968,0.668105,0.658881,0.64928,0.641832,0.631565,0.622824,0.614001,0.604656,0.595188,0.587094,0.577791,0.568137,0.559381,0.549841,0.540417,0.531026,0.522748,0.512389,0.503613,0.493584,0.484663,0.475258,0.468386,0.459892,0.452457,0.444716,0.437785,0.431136,0.424093,0.418048,0.410891,0.405115,0.398437,0.392626,0.386661,0.380775,0.375469,0.368918,0.363636,0.35849,0.353492,0.347255,0.342532,0.337317,0.3318,0.327521,0.322228,0.31766,0.313036,0.308073,0.303587,0.29904,0.294558,0.289746,0.285474,0.28134,0.277444,0.272825,0.268903,0.264863,0.260346,0.25633,0.252595,0.24928,0.244992,0.241316,0.237235,0.233903,0.230555,0.226378,0.22302,0.219079,0.215836,0.213005,0.209315,0.205795,0.202454,0.199251,0.196151,0.193269,0.189654,0.186532,0.183584,0.180214,0.177956,0.174988,0.171578,0.168653,0.165762,0.162934,0.160411,0.15778,0.154525,0.152203,0.149289,0.146801,0.144165,0.141614,0.138906,0.136481,0.133631,0.131687,0.129312,0.126666,0.124448,0.121905,0.1196,0.117721,0.115363,0.11295,0.110719,0.108408,0.106741,0.104547,0.102502,0.100123,0.0982899,0.0958899,0.0944923,0.0921731,0.0902073,0.0882346,0.0862163,0.0847459,0.0828393,0.0811935,0.0791552,0.0774456,0.0754234,0.0739586,0.0723679,0.0706367,0.0687941,0.0669452,0.0656448,0.064224,0.0626097,0.0609473,0.0594531,0.0576634,0.0564991,0.0551404,0.053565,0.0522601,0.050659,0.0490954,0.0481117,0.0467849,0.0453624,0.0438721,0.0426773,0.0411487,0.040587,0.0390396,0.0378686,0.0367395,0.0353326,0.0342947,0.0335372,0.0322729,0.0311321,0.030013,0.0288368,0.0279728,0.027145,0.0260472,0.0250942,0.0240605,0.0230583,0.0224469,0.0214843,0.0204094,0.0195909,0.0187059,0.0179968,0.0174277,0.0166611,0.0157443,0.014923,0.0140456,0.013562,0.012942,0.0122104,0.0115673,0.0107565,0.0101205,0.00997757,0.00929701,0.00861502,0.00797196,0.00736219,0.00700614,0.00674275,0.0061576,0.00556462,0.00499369,0.00455521,0.00445061,0.0041524,0.00377007,0.00336607,0.00282316,0.00237801,0.00252215,0.00220691,0.00189909,0.00163598,0.00127528,0.00090847,0.00100326,0.000833761,0.000656363,0.000496705,0.000358576,0.000185938,0.000196425,0.000112887,5.39064e-05,1.86269e-05,2.51747e-06,2.48989e-07


==> Ancillary/Data/Spectra/spectraData/3Fields/constant/_2048_10_100/runParams.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 6733


==> Ancillary/Data/Spectra/spectraData/3Fields/constant/_2048_10_100/seed.txt <==
-834861720 1075963303 -1102604738 -1559998210 Thread: 18 
-834861720 1075963303 -1102604738 -1559998210 Thread: 48 
-834861720 1075963303 -1102604738 -1559998210 Thread: 42 
-834861720 1075963303 -1102604738 -1559998210 Thread: 11 
-834861720 1075963303 -1102604738 -1559998210 Thread: 12 
-834861720 1075963303 -1102604738 -1559998210 Thread: 27 
-834861720 1075963303 -1102604738 -1559998210 Thread: 47 
-834861720 1075963303 -1102604738 -1559998210 Thread: 19 
-834861720 1075963303 -1102604738 -1559998210 Thread: 2 
-834861720 1075963303 -1102604738 -1559998210 Thread: 40 
-834861720 1075963303 -1102604738 -1559998210 Thread: 52 
-834861720 1075963303 -1102604738 -1559998210 Thread: 10 
-834861720 1075963303 -1102604738 -1559998210 Thread: 39 
-834861720 1075963303 -1102604738 -1559998210 Thread: 9 
-834861720 1075963303 -1102604738 -1559998210 Thread: 0 
-834861720 1075963303 -1102604738 -1559998210 Thread: 60 
-834861720 1075963303 -1102604738 -1559998210 Thread: 38 
-834861720 1075963303 -1102604738 -1559998210 Thread: 34 
-834861720 1075963303 -1102604738 -1559998210 Thread: 55 
-834861720 1075963303 -1102604738 -1559998210 Thread: 29 
-834861720 1075963303 -1102604738 -1559998210 Thread: 21 
-834861720 1075963303 -1102604738 -1559998210 Thread: 41 
-834861720 1075963303 -1102604738 -1559998210 Thread: 4 
-834861720 1075963303 -1102604738 -1559998210 Thread: 50 
-834861720 1075963303 -1102604738 -1559998210 Thread: 57 
-834861720 1075963303 -1102604738 -1559998210 Thread: 15 
-834861720 1075963303 -1102604738 -1559998210 Thread: 44 
-834861720 1075963303 -1102604738 -1559998210 Thread: 13 
-834861720 1075963303 -1102604738 -1559998210 Thread: 53 
-834861720 1075963303 -1102604738 -1559998210 Thread: 24 
-834861720 1075963303 -1102604738 -1559998210 Thread: 30 
-834861720 1075963303 -1102604738 -1559998210 Thread: 59 
-834861720 1075963303 -1102604738 -1559998210 Thread: 61 
-834861720 1075963303 -1102604738 -1559998210 Thread: 26 
-834861720 1075963303 -1102604738 -1559998210 Thread: 43 
-834861720 1075963303 -1102604738 -1559998210 Thread: 56 
-834861720 1075963303 -1102604738 -1559998210 Thread: 54 
-834861720 1075963303 -1102604738 -1559998210 Thread: 32 
-834861720 1075963303 -1102604738 -1559998210 Thread: 17 
-834861720 1075963303 -1102604738 -1559998210 Thread: 63 
-834861720 1075963303 -1102604738 -1559998210 Thread: 51 
-834861720 1075963303 -1102604738 -1559998210 Thread: 31 
-834861720 1075963303 -1102604738 -1559998210 Thread: 37 
-834861720 1075963303 -1102604738 -1559998210 Thread: 28 
-834861720 1075963303 -1102604738 -1559998210 Thread: 23 
-834861720 1075963303 -1102604738 -1559998210 Thread: 7 
-834861720 1075963303 -1102604738 -1559998210 Thread: 49 
-834861720 1075963303 -1102604738 -1559998210 Thread: 22 
-834861720 1075963303 -1102604738 -1559998210 Thread: 16 
-834861720 1075963303 -1102604738 -1559998210 Thread: 45 
-834861720 1075963303 -1102604738 -1559998210 Thread: 8 
-834861720 1075963303 -1102604738 -1559998210 Thread: 3 
-834861720 1075963303 -1102604738 -1559998210 Thread: 36 
-834861720 1075963303 -1102604738 -1559998210 Thread: 25 
-834861720 1075963303 -1102604738 -1559998210 Thread: 20 
-834861720 1075963303 -1102604738 -1559998210 Thread: 58 
-834861720 1075963303 -1102604738 -1559998210 Thread: 46 
-834861720 1075963303 -1102604738 -1559998210 Thread: 14 
-834861720 1075963303 -1102604738 -1559998210 Thread: 62 
-834861720 1075963303 -1102604738 -1559998210 Thread: 6 
-834861720 1075963303 -1102604738 -1559998210 Thread: 35 
-834861720 1075963303 -1102604738 -1559998210 Thread: 5 
-834861720 1075963303 -1102604738 -1559998210 Thread: 33 
-834861720 1075963303 -1102604738 -1559998210 Thread: 1 


==> Ancillary/Data/Spectra/spectraData/3Fields/fast/_2048_10_320/axionNum.txt <==
5334,4.42101e+07,4.07676e+07


==> Ancillary/Data/Spectra/spectraData/3Fields/fast/_2048_10_320/kinSpect2pi.txt <==
3483,0.00156272,0x7ffc0e6dd810
5334,106329,2.81797e+06,1.42392e+06,3.34811e+06,7.83176e+06,2.56532e+06,2.11451e+06,1.94688e+06,2.12302e+06,637663,1.32995e+06,712585,740434,566339,565425,474007,380036,383361,300249,291780,322013,246565,239700,228595,212188,186725,187843,153516,164031,152868,154109,131882,152498,135852,119045,113650,124449,111999,98107,106608,93464.5,91714.3,88384.7,95968.8,80858.6,83713,70784.9,73480.8,67970.8,62993.6,64997,67421.6,55971.1,61589.8,56375.1,57156.7,49303.4,54428.8,53743.8,53155.2,47683.1,47925.4,46809.9,43931.9,41719.2,44922.2,38863.1,39914.7,39844.5,37488,36539.5,34744.9,36600.3,32297.4,33778.4,32640,30856,31164.8,30422.1,29176.8,31038.6,27111.8,30400.9,28094.2,27741.9,27245.2,27678.1,28361.2,26411.3,25900.3,25743.2,25006.8,23664.3,23847,24183.4,22364.1,22548.6,21724.6,21299,20126.9,21286.2,20119.8,20127.7,20043.7,19414.7,19740.2,19120,18014.4,18367.7,17616.7,18142.3,17780.5,16320.7,17318.9,17089.8,16467.1,16297.2,16224.8,16701.2,15562.4,15513.7,15677,15210.6,15563.4,14654.2,14848.9,14459.7,14208.3,14031.1,13785.8,14017.2,13355.6,13742.2,13053.1,13081.9,12903.4,12889.2,13149.4,12283.9,12975.3,12449.2,12333.4,12199.8,12157.5,12491.4,12166.6,12180.7,11981.8,11467.3,11800,11548.7,11510.2,10901,11470.7,10970.1,10895,10441.7,10674.1,10116.6,10679.2,9961.16,10319.2,9642.99,9664.63,9478.22,9730.34,8987.23,9311.8,9134.17,8793.96,8726.67,8800.68,8574.71,8637.94,8300.42,8420.32,8218.56,8205.4,8099.58,8242.31,7922.67,8129.92,7713.21,7932.54,7616.06,7482.18,7420.58,7600.71,7281.05,7170.67,7147.6,6992.52,6845.02,6944.43,6770.39,6872.82,6662.85,6633.75,6463.83,6417.57,6469.78,6349.55,6286.78,6307.14,6215.53,6100.9,6170.15,5992.84,5938.3,5911.25,5866.54,5746.58,5886.24,5628.62,5756.5,5564.6,5532.52,5456.65,5461.74,5464.58,5293.33,5351.89,5380.31,5308.61,5309.53,5426.78,5423.29,4885.71,4643.98,4785.39,4851.63,4826.59,4731.93,4733.99,4614.21,4515.21,4593.67,4423.74,4408.86,4353.67,4350.87,4234.65,4181.22,4172.04,4088.78,4086.53,4044.77,3994.56,3919.79,3844.82,3812.25,3821.34,3723.68,3683.37,3704.76,3641.66,3502.54,3631.09,3417.03,3452.2,3424.22,3374.21,3326.66,3259.46,3206.03,3247.18,3068.19,3195.56,3046.91,3011.02,2974.78,2963.43,2888.09,2947.54,2831.09,2824.74,2809.9,2768.87,2750.64,2720.75,2696.47,2674.9,2621.41,2660.44,2568.11,2543.38,2569.57,2498.19,2537.1,2456.49,2475.45,2462.13,2409.51,2413.61,2335.16,2327.98,2354.83,2238.22,2315.01,2263.39,2240.25,2193.6,2195.16,2155.2,2165.13,2131.57,2114.4,2074.57,2094.36,2051.84,2045.92,2023.5,2025.48,1987.74,1946.54,1952.58,1937.03,1901.73,1888.48,1866.33,1865.1,1808.26,1792.02,1776.35,1765.03,1712.29,1709.67,1671.05,1675.89,1672.93,1656.75,1626.76,1615.36,1589.27,1590.05,1577.16,1573,1517.14,1513.03,1522.77,1498.25,1499.8,1442.7,1467.01,1425.5,1436.76,1373.29,1409.28,1366.84,1351.89,1357.37,1329.12,1321.7,1298.86,1301.95,1288.87,1278.46,1261.73,1256.6,1235.38,1247.48,1214.14,1223.97,1199.96,1189.66,1184.23,1152.65,1173.81,1161.29,1142.26,1130.58,1121.71,1109.79,1118.22,1085.4,1102.4,1079.81,1076.58,1059.03,1055.03,1053.87,1035.29,1032.55,1029.21,1011.75,997.101,1001.63,994.58,983.956,971.8,979.492,962.204,945.259,948.859,935.928,927.17,921.49,909.236,901.57,889.883,891.437,883.926,863.112,855.71,850.806,839.73,841.307,832.471,809.374,816.417,798.644,788.385,791.727,778.541,767.351,767.36,764.266,758.119,744.932,736.042,734.924,711.007,727.894,698.237,707.818,697.351,685.148,669.619,683.025,670.028,660.227,647.653,664.894,653.73,638.424,636.198,638.121,629.528,618.248,613.573,611.052,592.613,597.534,590.571,584.708,575.025,568.125,576.226,561.645,558.468,550.479,542.505,545.786,535.87,523.032,531.948,517.205,512.773,509.972,502.989,501.156,499.056,490.009,488.009,482.208,485.214,469.632,481.112,467.499,460.224,466.954,461.723,454.426,459.656,447.896,448.402,443.397,440.092,434,440.538,428.653,427.741,421.657,427.399,415.635,413.73,411.718,407.637,400.853,401.585,398.621,394.971,391.306,389.515,387.171,382.267,373.301,379.747,371.599,369.188,364.448,364.701,360.981,357.091,356.813,355.979,350.32,347.07,342.743,343.78,341.241,336.706,332.925,331.341,332.878,324.221,323.503,321.879,317.983,318.148,315.362,311.998,308.712,304.745,305.189,301.468,301.008,295.12,293.952,293.981,289.677,286.641,286.242,283.738,283.398,277.001,278.525,273.371,274.583,270.027,266.961,267.988,264.563,263.294,258.348,259.519,255.004,256.66,250.584,249.581,248.616,244.68,244.476,242.105,240.229,238.185,235.487,235.044,234.215,229.988,229.024,228.449,223.973,225.599,220.736,223.255,219.968,217.206,213.869,217.206,213.38,211.136,210.293,209.727,207.682,203.671,205.387,202.853,200.853,198.776,199.967,196.137,193.904,193.377,191.164,190.543,188.155,188.164,183.793,184.102,182.003,181.928,178.634,178.809,176.084,173.952,174.583,172.992,170.682,169.216,167.282,168.137,165.257,164.086,162.702,161.667,160.419,158.84,158.91,156.951,155.44,154.832,153.49,152.199,151.898,151.04,150.179,147.489,146.591,146.955,144.353,144.02,142.845,141.116,141.093,137.715,137.841,137.308,135.848,134.744,133.842,131.62,132.736,129.372,130.876,127.831,128.096,126.145,127.396,123.025,125.618,122.633,121.673,121.093,120.56,119.13,117.739,117.728,117.363,115.357,115.222,114.534,113.581,111.712,111.634,111.614,110.303,109.153,109.843,108.558,107.014,106.965,105.964,107.43,104.097,104.336,104.53,102.527,102.256,102.271,100.548,100.849,99.1898,99.1205,98.5973,96.7992,97.2859,95.9027,94.7859,95.2571,94.0489,93.6309,92.662,92.5544,90.7794,90.246,90.2992,89.0761,88.3896,88.118,86.9611,86.5747,85.0591,85.0542,84.0427,84.0631,83.0619,81.9136,82.0491,81.3206,80.4614,79.8119,79.626,78.8781,77.9531,78.0638,76.9895,76.6995,76.2384,75.6868,74.9672,74.6819,74.4415,73.4205,72.7291,73.0262,72.2124,71.68,70.7629,70.8932,70.4898,69.3074,69.3813,68.6841,68.8778,67.6569,67.6324,66.9435,66.5848,65.7457,66.0826,65.3972,64.6889,64.1262,63.9342,63.5834,62.6904,62.8576,62.0407,61.5589,61.4303,60.7507,60.2049,59.933,59.5612,59.2518,58.7278,58.3435,58.4589,56.9626,57.595,56.906,56.4432,55.8256,56.0714,55.3737,55.2363,54.8756,54.676,54.0474,53.7767,53.3832,52.89,52.644,52.1653,52.3209,51.6806,51.19,50.7899,50.4228,50.3785,49.9887,49.6002,49.5409,48.9254,48.6008,48.3843,48.1288,47.6403,47.7071,47.0433,46.9272,46.7998,46.4993,46.1043,45.8052,45.666,45.4611,45.029,44.8821,44.7426,44.6438,44.1732,44.065,43.7108,43.6255,42.9853,43.2858,42.5277,42.8014,42.1532,42.2466,41.7912,41.7553,41.3208,41.2454,40.7355,40.931,40.1517,40.5449,39.5925,39.6785,39.4277,39.1697,38.9674,38.7051,38.335,38.3008,37.8964,37.7943,37.3562,37.2299,36.9655,36.5347,36.3357,35.9251,36.1018,35.6994,35.1291,35.2126,35.0008,34.3679,34.3911,34.3009,33.8807,33.5903,33.5176,33.3303,33.0133,32.6663,32.7583,32.4738,32.339,31.794,32.1461,31.3988,31.4329,31.1712,31.1505,30.8175,30.9808,30.3551,30.4264,30.1251,30.0019,29.5767,29.8003,29.326,29.1764,28.9655,28.971,28.6804,28.4533,28.0691,28.2639,27.8721,27.9063,27.3265,27.5559,27.2072,26.9731,26.8628,26.6867,26.5764,26.378,26.2215,26.2806,25.8884,25.7221,25.6049,25.4995,25.3982,25.1359,24.9345,25.0939,24.7557,24.6662,24.4856,24.3615,24.2665,23.9654,23.8579,23.8143,23.6259,23.6726,23.2715,23.2316,23.1209,22.7827,22.8531,22.628,22.6695,22.264,22.2621,22.0695,22.13,21.7313,21.9007,21.5547,21.6508,21.3026,21.2623,21.2443,21.0432,20.8893,20.9607,20.6368,20.656,20.5165,20.436,20.288,20.3133,20.1923,20.0087,19.9234,19.8296,19.8555,19.5147,19.4692,19.4899,19.4554,19.2907,19.0774,19.0903,18.9682,18.8518,18.8004,18.7213,18.6049,18.5158,18.4538,18.3872,18.1054,18.3128,18.0153,17.9485,17.8925,17.8421,17.669,17.6221,17.5418,17.4202,17.4448,17.2913,17.2161,16.9839,17.0829,16.9038,16.9194,16.7952,16.7291,16.5057,16.5854,16.4131,16.3488,16.2095,16.356,16.0485,15.9916,16.0371,15.8783,15.7739,15.7135,15.6938,15.5873,15.4332,15.4459,15.3236,15.2701,15.2428,15.1662,15.0174,15.0343,14.8774,14.8806,14.8082,14.6746,14.7495,14.5863,14.4906,14.4457,14.4436,14.2689,14.2137,14.1727,14.153,14.0471,13.939,13.8835,13.7951,13.7182,13.6994,13.6125,13.4959,13.4136,13.4569,13.303,13.2331,13.2167,13.1165,13.0419,12.9775,12.9076,12.9236,12.7226,12.7427,12.6451,12.6465,12.517,12.4738,12.4665,12.3776,12.3043,12.3061,12.1699,12.1664,12.1235,12.014,12.0297,11.9227,11.9433,11.85,11.7674,11.7634,11.6503,11.6204,11.6127,11.567,11.4739,11.4687,11.4032,11.3487,11.2246,11.3513,11.1752,11.1408,11.0587,11.0365,10.9738,10.9709,10.8828,10.7968,10.8199,10.7668,10.6735,10.5996,10.6306,10.5089,10.5672,10.4681,10.4421,10.3001,10.3864,10.2639,10.2174,10.168,10.1933,10.0774,10.058,10.0398,9.95871,9.93518,9.87882,9.84705,9.80969,9.79049,9.77822,9.6599,9.66484,9.60875,9.65595,9.54171,9.5385,9.50103,9.45233,9.38087,9.43121,9.37552,9.36885,9.27382,9.31881,9.21027,9.20083,9.21156,9.17594,9.13928,9.06353,9.04374,9.05426,8.98934,8.94091,8.97884,8.91921,8.90036,8.80335,8.85861,8.7748,8.73813,8.75787,8.70604,8.69348,8.59538,8.60247,8.59122,8.51209,8.51385,8.48819,8.46393,8.40032,8.44251,8.32383,8.32991,8.28687,8.30524,8.20743,8.21897,8.17264,8.16516,8.10733,8.09822,8.08064,8.06933,7.99942,7.97909,7.97147,7.95116,7.87742,7.90351,7.85725,7.80641,7.82155,7.7855,7.71368,7.70614,7.71038,7.69105,7.65622,7.58436,7.61346,7.55048,7.52325,7.53114,7.49977,7.45738,7.38741,7.42826,7.41366,7.3523,7.33609,7.30293,7.32185,7.24325,7.25419,7.2076,7.18962,7.13867,7.18787,7.10799,7.09384,7.09691,7.05286,7.04034,7.03856,6.97843,7.00543,6.95051,6.91949,6.9368,6.8845,6.86958,6.86927,6.81419,6.82427,6.78147,6.78665,6.73281,6.70222,6.73041,6.70557,6.64035,6.65305,6.61121,6.62487,6.53135,6.58897,6.56364,6.50381,6.49401,6.45431,6.44378,6.46203,6.42749,6.39032,6.40132,6.32878,6.36765,6.30686,6.30869,6.26724,6.28532,6.22592,6.24171,6.20333,6.18954,6.13942,6.15662,6.13028,6.11613,6.09053,6.10324,6.04391,6.03393,5.99308,6.04737,5.98725,5.97702,5.94353,5.93107,5.89798,5.9023,5.88629,5.87851,5.84028,5.82972,5.79535,5.79153,5.79157,5.7575,5.74275,5.74789,5.68869,5.67466,5.67651,5.63841,5.62466,5.62905,5.58035,5.5724,5.57839,5.55297,5.50567,5.51499,5.48824,5.4672,5.46235,5.44745,5.41695,5.39428,5.39422,5.36934,5.37721,5.32521,5.34369,5.28471,5.28433,5.26508,5.26986,5.22306,5.23984,5.23592,5.18037,5.18253,5.15687,5.14161,5.13812,5.09276,5.11673,5.07917,5.06146,5.03151,5.06837,5.01802,5.01574,4.96233,4.9953,4.95426,4.95953,4.91566,4.92338,4.88646,4.89109,4.86218,4.86255,4.83137,4.82335,4.79934,4.80524,4.77106,4.76059,4.72103,4.75511,4.72527,4.6979,4.68608,4.66896,4.66654,4.64903,4.61375,4.62002,4.59604,4.59727,4.57502,4.57002,4.5406,4.51568,4.51229,4.50252,4.50018,4.45881,4.46421,4.42599,4.42709,4.40898,4.40069,4.37656,4.35493,4.35076,4.33566,4.31756,4.29907,4.28903,4.27074,4.25606,4.25095,4.20981,4.22736,4.19884,4.18924,4.15647,4.16878,4.13091,4.13373,4.10391,4.09567,4.08823,4.05766,4.05556,4.03574,4.02986,4.00624,3.98838,3.96413,3.97213,3.94607,3.9296,3.91908,3.90735,3.87035,3.87061,3.85343,3.83783,3.8447,3.81632,3.78904,3.7756,3.77837,3.75889,3.74596,3.72702,3.7034,3.69622,3.69247,3.66706,3.65469,3.64977,3.6229,3.61391,3.59857,3.59197,3.57435,3.55927,3.54471,3.53505,3.50847,3.51746,3.48651,3.48815,3.44098,3.45877,3.43525,3.41424,3.40723,3.40111,3.37665,3.36685,3.34889,3.34087,3.321,3.31737,3.29493,3.27695,3.27596,3.26032,3.24311,3.22356,3.22977,3.21179,3.19235,3.16495,3.16996,3.16068,3.13276,3.12732,3.12578,3.0995,3.08261,3.08407,3.06972,3.04486,3.0312,3.03366,3.00866,3.00252,2.99408,2.96293,2.97163,2.94854,2.94979,2.91773,2.91487,2.9014,2.89575,2.87008,2.85979,2.86724,2.83497,2.82413,2.82501,2.80096,2.80155,2.77596,2.7776,2.75309,2.74112,2.74036,2.72236,2.71418,2.70155,2.68159,2.69131,2.66635,2.65118,2.64756,2.62741,2.63376,2.61738,2.59234,2.59526,2.57719,2.5722,2.56663,2.53729,2.54141,2.52645,2.51625,2.50245,2.48926,2.4864,2.47285,2.46459,2.45022,2.442,2.43187,2.41419,2.40492,2.40438,2.39056,2.38075,2.36467,2.35096,2.35156,2.34057,2.32934,2.30832,2.30969,2.29673,2.28009,2.28073,2.27038,2.25321,2.24868,2.24123,2.22819,2.21532,2.20339,2.20125,2.18996,2.17192,2.17563,2.16113,2.15599,2.13641,2.13497,2.12551,2.11189,2.10234,2.1004,2.08169,2.07865,2.06701,2.05989,2.05799,2.0392,2.02804,2.03352,2.01579,2.00785,2.00088,1.9806,1.98672,1.97729,1.95971,1.95972,1.95336,1.93607,1.92942,1.92417,1.92051,1.90649,1.89818,1.90066,1.88814,1.87242,1.86578,1.8625,1.85615,1.84215,1.83712,1.83702,1.82268,1.81753,1.80734,1.80425,1.79145,1.78264,1.78282,1.76468,1.77065,1.75468,1.75661,1.74314,1.73412,1.73299,1.72147,1.71364,1.71263,1.69972,1.70145,1.68208,1.68579,1.67219,1.66676,1.66496,1.65931,1.64826,1.64423,1.63392,1.63386,1.62386,1.61446,1.6124,1.60655,1.6029,1.58961,1.58361,1.58546,1.57101,1.57389,1.56298,1.55283,1.55428,1.54454,1.5373,1.53595,1.53031,1.52377,1.51499,1.51284,1.50252,1.50214,1.49239,1.49203,1.48215,1.47804,1.47497,1.46797,1.46419,1.45235,1.45697,1.44541,1.44449,1.43103,1.43527,1.43015,1.42018,1.41912,1.41098,1.41009,1.40201,1.39771,1.39744,1.38276,1.38429,1.37927,1.37441,1.37059,1.36529,1.36069,1.35166,1.35458,1.34605,1.34013,1.33568,1.33427,1.32894,1.31964,1.31987,1.31614,1.30985,1.30636,1.29778,1.30087,1.29392,1.28521,1.28468,1.27946,1.27792,1.27068,1.26653,1.26517,1.2605,1.25535,1.2519,1.24555,1.24528,1.23947,1.23411,1.23211,1.23063,1.22449,1.22262,1.21618,1.21558,1.20857,1.20292,1.20736,1.19573,1.19442,1.19287,1.18756,1.1873,1.17745,1.1778,1.17557,1.16849,1.16691,1.16118,1.15916,1.15714,1.15051,1.15203,1.14648,1.14425,1.14141,1.13343,1.13474,1.13013,1.12658,1.12215,1.12004,1.12039,1.11736,1.11235,1.10522,1.10627,1.10397,1.09833,1.09667,1.09529,1.08977,1.08848,1.08564,1.08038,1.08021,1.07807,1.07404,1.07038,1.06986,1.06459,1.06554,1.06137,1.06137,1.05353,1.05161,1.04933,1.04739,1.04708,1.04111,1.04298,1.03977,1.03414,1.03109,1.03221,1.02833,1.02949,1.0208,1.02278,1.02034,1.01707,1.0128,1.0135,1.0082,1.00951,1.00407,1.00581,1.00193,0.997172,0.997758,0.995421,0.992931,0.988353,0.988312,0.988037,0.982542,0.983576,0.977842,0.981041,0.973821,0.976865,0.968856,0.972136,0.968899,0.968427,0.962483,0.964495,0.963325,0.956496,0.955251,0.959691,0.954106,0.950559,0.949615,0.95061,0.946512,0.942471,0.943531,0.944771,0.938623,0.939439,0.938762,0.930869,0.938002,0.926998,0.935012,0.925563,0.92851,0.924931,0.924458,0.926623,0.917687,0.91986,0.919195,0.916496,0.915398,0.91119,0.915427,0.909609,0.908296,0.908977,0.908423,0.90354,0.904987,0.899874,0.904721,0.900987,0.901915,0.896062,0.896961,0.895981,0.892455,0.894239,0.890604,0.889312,0.889798,0.88665,0.888012,0.887418,0.885111,0.8825,0.883486,0.880371,0.881956,0.877002,0.879273,0.875402,0.875439,0.877478,0.874718,0.870925,0.872839,0.873292,0.869293,0.868239,0.868796,0.870083,0.862988,0.868166,0.865287,0.863608,0.862363,0.863138,0.859372,0.862336,0.858155,0.859759,0.857776,0.855993,0.856067,0.856377,0.855682,0.852194,0.854577,0.851983,0.853043,0.848723,0.84974,0.849032,0.84884,0.848201,0.848109,0.845136,0.843408,0.846989,0.847605,0.843871,0.842768,0.842971,0.841323,0.840939,0.841096,0.841384,0.839007,0.838545,0.838962,0.837371,0.83758,0.832246,0.83817,0.83437,0.83693,0.834402,0.835531,0.831897,0.834062,0.831328,0.83265,0.82953,0.830555,0.828662,0.830997,0.829252,0.830228,0.826278,0.829733,0.827167,0.827266,0.825935,0.825251,0.825612,0.828436,0.823261,0.824897,0.82617,0.82112,0.822794,0.822872,0.824395,0.820343,0.822382,0.820676,0.819719,0.821025,0.820962,0.818195,0.818495,0.819264,0.819081,0.82043,0.81552,0.818115,0.81745,0.814119,0.819185,0.815057,0.817073,0.814028,0.818444,0.81428,0.815126,0.814709,0.813651,0.814463,0.814756,0.813695,0.813079,0.813864,0.812639,0.811507,0.813578,0.811001,0.811439,0.81157,0.812756,0.810705,0.814101,0.810712,0.810459,0.809743,0.812022,0.810047,0.811402,0.809767,0.810926,0.80758,0.809543,0.810358,0.809362,0.809459,0.808771,0.80928,0.809269,0.809164,0.809596,0.808268,0.807651,0.808256,0.810405,0.809815,0.805236,0.808628,0.808176,0.809776,0.807433,0.80739,0.80858,0.806592,0.808161,0.806353,0.809546,0.806595,0.807564,0.806571,0.808221,0.807184,0.807585,0.808765,0.806154,0.808456,0.807082,0.80619,0.808604,0.807017,0.806832,0.807881,0.806321,0.807043,0.808851,0.806986,0.806873,0.809464,0.806008,0.808956,0.806619,0.806126,0.806875,0.806134,0.80765,0.808203,0.805586,0.808802,0.808469,0.806653,0.806692,0.809807,0.806152,0.807669,0.807337,0.809676,0.806244,0.808594,0.80815,0.808029,0.807538,0.809531,0.808826,0.80827,0.808687,0.808543,0.809251,0.809441,0.808473,0.807727,0.805495,0.803377,0.805326,0.804043,0.801991,0.801785,0.799703,0.798924,0.798267,0.796138,0.795988,0.794285,0.793808,0.791969,0.790785,0.789752,0.788299,0.788082,0.787349,0.786809,0.785568,0.781783,0.783244,0.781425,0.780046,0.779425,0.778389,0.777224,0.776376,0.774525,0.771617,0.776482,0.770911,0.76948,0.772075,0.769922,0.766453,0.767602,0.764813,0.765103,0.765764,0.762161,0.759557,0.761947,0.759594,0.757957,0.758464,0.756627,0.755406,0.756422,0.751667,0.753937,0.751397,0.751788,0.746855,0.750711,0.747652,0.746011,0.746069,0.7446,0.743623,0.742094,0.741725,0.741172,0.740389,0.738856,0.737993,0.737787,0.733403,0.737082,0.735069,0.732534,0.731171,0.730483,0.73144,0.728429,0.728369,0.726898,0.72612,0.72522,0.7239,0.722037,0.723547,0.72144,0.721113,0.718144,0.717961,0.717413,0.71753,0.716053,0.714418,0.714748,0.713501,0.710554,0.711637,0.710351,0.71047,0.706516,0.708596,0.706025,0.705204,0.705194,0.702143,0.703922,0.699469,0.703486,0.700956,0.698487,0.697613,0.698157,0.694853,0.695675,0.695325,0.694054,0.692962,0.691623,0.691251,0.69072,0.689109,0.687319,0.687427,0.687268,0.684711,0.684621,0.683945,0.681194,0.685362,0.68009,0.680308,0.679283,0.678292,0.679108,0.674441,0.676686,0.675847,0.672435,0.674048,0.672855,0.671788,0.668839,0.67023,0.669305,0.666289,0.666976,0.665975,0.667121,0.66357,0.662986,0.663548,0.662088,0.659364,0.659697,0.659344,0.659157,0.656399,0.65706,0.656688,0.653547,0.653735,0.651715,0.653184,0.650995,0.650446,0.650782,0.649265,0.646729,0.647756,0.645467,0.647008,0.642833,0.644573,0.641873,0.641557,0.641997,0.638184,0.640359,0.637331,0.638137,0.636903,0.63674,0.633808,0.635214,0.631744,0.632614,0.632778,0.630951,0.627483,0.631085,0.627786,0.627972,0.626595,0.624568,0.625999,0.623102,0.623344,0.621861,0.62185,0.618975,0.621141,0.619027,0.619317,0.616116,0.616856,0.615767,0.61506,0.614334,0.614164,0.610979,0.611668,0.610961,0.608594,0.609402,0.608779,0.607004,0.607581,0.60403,0.604705,0.602854,0.604012,0.602862,0.602036,0.601125,0.598793,0.599357,0.599071,0.596666,0.596702,0.597714,0.592641,0.59363,0.594182,0.59217,0.590479,0.591919,0.591437,0.589547,0.587242,0.586728,0.587246,0.585274,0.585071,0.586344,0.582037,0.582856,0.581009,0.581643,0.579568,0.578568,0.579844,0.578151,0.57683,0.576206,0.575358,0.574673,0.574384,0.572416,0.57157,0.572815,0.568554,0.570836,0.56828,0.567803,0.567273,0.566452,0.564629,0.565658,0.565034,0.563043,0.562252,0.560761,0.561728,0.559007,0.558961,0.558958,0.557785,0.556992,0.554648,0.55682,0.554978,0.552621,0.552295,0.552775,0.548898,0.552306,0.54919,0.550056,0.547395,0.547263,0.546502,0.545616,0.544186,0.544787,0.542128,0.541971,0.541945,0.541332,0.539668,0.538217,0.540067,0.537184,0.537033,0.535878,0.534638,0.534957,0.53275,0.532955,0.532056,0.531513,0.530055,0.530631,0.529228,0.527709,0.526447,0.526794,0.525494,0.525074,0.523984,0.523409,0.520865,0.522637,0.521284,0.518991,0.518666,0.519107,0.518079,0.517209,0.515704,0.515986,0.514632,0.513278,0.513199,0.512439,0.51163,0.510434,0.5108,0.508165,0.508561,0.50722,0.507244,0.505499,0.505394,0.504569,0.503878,0.502444,0.501234,0.500972,0.499863,0.500344,0.498835,0.498056,0.497202,0.496201,0.495872,0.494835,0.49451,0.492761,0.493193,0.492114,0.490045,0.491068,0.489567,0.487321,0.488271,0.487546,0.485531,0.484043,0.485848,0.484516,0.482325,0.48259,0.481586,0.481529,0.478791,0.478771,0.479001,0.478107,0.476898,0.476652,0.47488,0.473283,0.474662,0.472932,0.471727,0.470417,0.47222,0.469857,0.468444,0.468759,0.466938,0.466992,0.464801,0.466347,0.463748,0.463899,0.462553,0.461815,0.46121,0.459107,0.460012,0.458884,0.45803,0.457499,0.456559,0.456105,0.454369,0.454069,0.454527,0.451363,0.451505,0.452347,0.449782,0.449738,0.449133,0.448207,0.447344,0.445888,0.445179,0.446694,0.443007,0.443782,0.442827,0.441928,0.440887,0.440265,0.439296,0.43875,0.437558,0.438221,0.43644,0.435153,0.434208,0.434274,0.433711,0.432125,0.432424,0.431508,0.429979,0.429086,0.428417,0.429501,0.426306,0.426587,0.425854,0.42532,0.424241,0.423468,0.422177,0.421406,0.42069,0.420672,0.419033,0.418187,0.417346,0.417776,0.416487,0.414819,0.415768,0.414279,0.412484,0.41294,0.412356,0.410351,0.409512,0.410914,0.408468,0.407596,0.407258,0.40705,0.404744,0.404706,0.403974,0.403518,0.402609,0.401475,0.401111,0.400146,0.399921,0.398538,0.398628,0.397361,0.39694,0.39497,0.394711,0.394258,0.394102,0.392511,0.392003,0.390359,0.390031,0.390347,0.387675,0.387905,0.387519,0.386228,0.385564,0.385432,0.383417,0.383927,0.382338,0.382406,0.380332,0.379578,0.379979,0.379063,0.376877,0.377636,0.37638,0.375371,0.37457,0.374428,0.374135,0.37166,0.371702,0.371066,0.370483,0.369121,0.369372,0.367767,0.366165,0.367041,0.365709,0.365063,0.364599,0.363507,0.362441,0.361687,0.360741,0.360852,0.358857,0.358899,0.358424,0.357351,0.355624,0.355377,0.354853,0.354991,0.353237,0.352014,0.352617,0.35091,0.350953,0.349388,0.349132,0.348063,0.347057,0.346987,0.345739,0.345241,0.344005,0.343663,0.342924,0.340288,0.342106,0.341187,0.339185,0.338419,0.33856,0.33659,0.337704,0.33518,0.334903,0.334646,0.333583,0.332997,0.331532,0.331373,0.330242,0.329401,0.329198,0.328281,0.32764,0.326185,0.326131,0.325413,0.324665,0.323327,0.322117,0.322889,0.320792,0.320383,0.320329,0.319313,0.318757,0.316591,0.317693,0.315743,0.315215,0.31375,0.315262,0.312647,0.311931,0.31109,0.311112,0.309786,0.308716,0.308895,0.307771,0.306234,0.306451,0.305846,0.304393,0.303903,0.303224,0.302443,0.301575,0.300661,0.299952,0.300215,0.297737,0.297592,0.297389,0.295764,0.29556,0.295294,0.293835,0.293022,0.292486,0.292114,0.290719,0.289992,0.289613,0.288149,0.288081,0.286806,0.286585,0.285179,0.284983,0.284042,0.283348,0.282183,0.281822,0.281626,0.279979,0.279726,0.278679,0.278406,0.277348,0.27622,0.275705,0.275447,0.273787,0.273957,0.272214,0.271633,0.270887,0.271065,0.269802,0.268431,0.268229,0.267247,0.266722,0.265283,0.265764,0.264026,0.263371,0.262976,0.262474,0.260918,0.260825,0.259122,0.25955,0.257916,0.256926,0.257294,0.255899,0.254891,0.254312,0.254786,0.252724,0.251325,0.251669,0.250692,0.249455,0.249598,0.248481,0.247533,0.246873,0.246446,0.24517,0.244278,0.243499,0.243783,0.242626,0.240798,0.241275,0.240055,0.239298,0.237804,0.238093,0.237029,0.236166,0.235841,0.234964,0.233578,0.233185,0.232565,0.231745,0.231151,0.229948,0.229882,0.228844,0.227276,0.227205,0.227032,0.225624,0.224539,0.224081,0.223874,0.221702,0.222807,0.220732,0.220062,0.219028,0.219432,0.217964,0.217201,0.216258,0.216343,0.214822,0.213808,0.214056,0.212357,0.212045,0.21106,0.211045,0.209323,0.208876,0.208232,0.208119,0.206053,0.205807,0.205684,0.204438,0.20286,0.203005,0.202852,0.201316,0.200771,0.199837,0.199388,0.197756,0.197986,0.196799,0.196515,0.194335,0.195226,0.19323,0.193112,0.192258,0.191794,0.19084,0.189773,0.189597,0.188665,0.187544,0.187163,0.186857,0.185219,0.184437,0.183911,0.18405,0.181922,0.181107,0.181556,0.180134,0.17918,0.17873,0.178296,0.177403,0.175845,0.176068,0.174955,0.173537,0.173357,0.173201,0.172366,0.170802,0.170803,0.170053,0.16869,0.167787,0.168081,0.166336,0.165816,0.165179,0.164634,0.16349,0.162399,0.161952,0.161932,0.160178,0.159534,0.15923,0.158365,0.157283,0.156813,0.156214,0.155097,0.154289,0.154043,0.153387,0.151871,0.151701,0.15098,0.149918,0.148686,0.148657,0.147871,0.147143,0.145911,0.145729,0.145163,0.14316,0.143521,0.141862,0.141887,0.14063,0.140695,0.13955,0.138675,0.137518,0.137605,0.136217,0.135571,0.134651,0.134368,0.13347,0.132451,0.131796,0.131071,0.130654,0.128958,0.128796,0.128157,0.127649,0.126777,0.126293,0.125499,0.125057,0.123865,0.123391,0.123032,0.122166,0.121812,0.121142,0.120626,0.119523,0.119093,0.118696,0.118059,0.117203,0.117054,0.116029,0.115962,0.114745,0.114748,0.113686,0.113532,0.112768,0.112447,0.111451,0.111311,0.110601,0.109852,0.109783,0.108528,0.108461,0.107882,0.107795,0.106663,0.106556,0.105854,0.10561,0.104373,0.104192,0.103711,0.103743,0.103116,0.10221,0.101707,0.101269,0.100629,0.100302,0.0999222,0.099581,0.0991529,0.0982918,0.0979599,0.097066,0.0972979,0.0964426,0.0957408,0.0957065,0.0953984,0.0948898,0.0941004,0.0939076,0.0932117,0.092936,0.0921307,0.09199,0.0914205,0.0913339,0.0902469,0.0903074,0.0897044,0.0894282,0.0887505,0.0883499,0.0879489,0.0877077,0.0872875,0.0868686,0.0862824,0.0857686,0.0856699,0.0849645,0.0845708,0.0842647,0.0838932,0.0833902,0.0831363,0.0822266,0.0824668,0.0814993,0.0815136,0.0809863,0.0807346,0.0801412,0.0800121,0.0797927,0.0788118,0.0786897,0.0782902,0.0776461,0.0775395,0.0771206,0.0768859,0.0765538,0.0756222,0.0757296,0.0750632,0.0749399,0.0745378,0.0743501,0.0737282,0.0735344,0.0730226,0.0727692,0.0722826,0.0717647,0.0718784,0.0711723,0.0710852,0.0704443,0.0700423,0.0698161,0.0696449,0.0685147,0.0692571,0.0680255,0.0685318,0.0676182,0.0675488,0.0669918,0.0665017,0.0666111,0.0658042,0.0658033,0.0653441,0.0651435,0.0646579,0.0645677,0.0638056,0.0641573,0.0631856,0.0631456,0.0626341,0.0627088,0.0624335,0.0620344,0.061525,0.0613204,0.0606615,0.0604095,0.0603391,0.0599486,0.0597471,0.059138,0.0592565,0.0584445,0.0584542,0.0580307,0.0578899,0.0573901,0.0575956,0.0567426,0.0566319,0.056292,0.0560417,0.0556039,0.0552254,0.0551172,0.0548435,0.054467,0.0542096,0.0539843,0.0537658,0.05342,0.0531565,0.0527608,0.0527343,0.0524037,0.0521676,0.0514553,0.0514992,0.0512058,0.0508695,0.0505543,0.0501445,0.0503668,0.0499528,0.0495954,0.0492346,0.0489822,0.0486956,0.0482747,0.0479901,0.0479233,0.0478318,0.0474225,0.0471994,0.0468692,0.0467404,0.0461401,0.0460915,0.0459591,0.0453491,0.0454291,0.0452132,0.0446977,0.0447529,0.0441315,0.0441507,0.0437657,0.0436437,0.043513,0.043106,0.0430116,0.0425255,0.0421257,0.042178,0.0418923,0.04154,0.0416141,0.0412546,0.0409902,0.0407,0.0403535,0.0403558,0.039811,0.0398318,0.0395216,0.0392853,0.0393339,0.0388435,0.0386791,0.0384534,0.0380631,0.0378749,0.037669,0.0375783,0.0374619,0.0370442,0.0369416,0.0367709,0.036295,0.0362766,0.0359245,0.0358052,0.0357186,0.0354672,0.0352604,0.0349725,0.034673,0.0345325,0.0342005,0.0339921,0.0339631,0.0338377,0.0336151,0.0331473,0.0331072,0.0329163,0.0326443,0.0324095,0.0323309,0.0322171,0.0319355,0.0314877,0.0316835,0.0311877,0.0310155,0.0307407,0.0304852,0.030762,0.0303411,0.0301441,0.0300278,0.0296862,0.029576,0.0291625,0.0291695,0.0290639,0.0287537,0.0287635,0.0284757,0.0281485,0.0280176,0.0277545,0.0276649,0.0274868,0.0273547,0.0272773,0.0270591,0.0267564,0.0265923,0.0263792,0.0262426,0.0259998,0.0259953,0.0258453,0.0255361,0.0254345,0.0252115,0.0250756,0.0247721,0.0246285,0.0244036,0.024531,0.024242,0.0240386,0.0239271,0.0237027,0.023542,0.023309,0.0232787,0.0231379,0.0229458,0.0227478,0.0226831,0.0224189,0.0222298,0.0220739,0.0219448,0.021784,0.021699,0.0214774,0.0213979,0.0211808,0.0210006,0.0209143,0.0206998,0.0204796,0.0205066,0.0204587,0.0202213,0.0200773,0.0198123,0.0196974,0.0194424,0.0192604,0.0192332,0.0192015,0.0191724,0.0187361,0.0187152,0.0185856,0.0183557,0.0180433,0.0180301,0.0180614,0.0178752,0.0177184,0.0175586,0.0175192,0.0172309,0.0170927,0.017054,0.0168741,0.016862,0.0166545,0.0165619,0.0163337,0.0161487,0.0160851,0.0159573,0.0157805,0.0158069,0.015714,0.0155266,0.0153551,0.0152027,0.015102,0.014963,0.0147653,0.0147171,0.0146991,0.0145389,0.0143135,0.0142336,0.0140832,0.0139547,0.0138141,0.0136576,0.0137298,0.0136086,0.0134524,0.0133691,0.0131807,0.0130921,0.0128661,0.012709,0.0127026,0.0126985,0.0125516,0.0124356,0.0122322,0.0121809,0.0119572,0.0118583,0.0117734,0.0117904,0.0116506,0.0115766,0.0114637,0.0112822,0.0111393,0.0110326,0.0109716,0.0109008,0.0109517,0.0107487,0.0106184,0.0104837,0.0104362,0.0102497,0.010142,0.0100011,0.0100283,0.00996116,0.00980875,0.00972649,0.00961836,0.00952624,0.00928506,0.00921574,0.00914264,0.00918561,0.00909643,0.00901521,0.00888971,0.00874806,0.00872318,0.00855986,0.00837276,0.00847292,0.00839249,0.00829157,0.00818912,0.00806684,0.00796464,0.00784858,0.007747,0.00767051,0.00775299,0.00762482,0.00749943,0.00738569,0.00729687,0.00724038,0.00700316,0.00695476,0.00701129,0.00698269,0.00687333,0.00675577,0.00664305,0.00654168,0.00646749,0.00634232,0.00633936,0.00637989,0.00628459,0.00619098,0.00608099,0.00596619,0.00591341,0.00583652,0.00571642,0.0057509,0.00569813,0.00560916,0.00558189,0.00539494,0.00528727,0.00525905,0.00519296,0.00516037,0.0051301,0.00505175,0.00498001,0.00489927,0.00473294,0.00469286,0.00462999,0.0045291,0.00467471,0.00457447,0.00448192,0.00441948,0.00429861,0.00421314,0.00414511,0.00403693,0.00405124,0.00413412,0.00403319,0.00398642,0.00385946,0.00378234,0.00371677,0.00357015,0.00351136,0.0036371,0.00361374,0.0035298,0.0034476,0.00334356,0.00329336,0.00321617,0.0031043,0.00311998,0.00313335,0.00309976,0.00302763,0.00296062,0.00288473,0.00280765,0.00273993,0.00264594,0.00274473,0.00269034,0.00263868,0.00258714,0.00248495,0.00244045,0.00235653,0.00230154,0.00228993,0.00238326,0.00226038,0.00219019,0.00216921,0.00208809,0.00204681,0.00197201,0.00189974,0.00207114,0.00203468,0.00192972,0.00185596,0.00177141,0.00173133,0.0016671,0.00162189,0.00168671,0.00175044,0.00169162,0.00161157,0.00151015,0.00142508,0.00140335,0.00134603,0.00129112,0.00147368,0.00141715,0.00136299,0.00129807,0.00121269,0.0011174,0.00105816,0.00103151,0.00109273,0.00116753,0.00111351,0.00108461,0.00101022,0.00094159,0.000833327,0.000790194,0.000757183,0.000915856,0.000882156,0.000853171,0.000817058,0.00077854,0.000686965,0.000583371,0.000536777,0.000611039,0.00069122,0.000650829,0.000637143,0.000613988,0.000551144,0.000501415,0.000378904,0.000324053,0.00051218,0.000499339,0.00048094,0.000456656,0.000432894,0.00038421,0.000344038,0.000216191,0.000254603,0.000365785,0.000339139,0.000309224,0.000300017,0.000284585,0.000253122,0.000211845,6.24273e-05,0.000237327,0.000231001,0.000214241,0.000192045,0.000172424,0.000169971,0.000158001,0.000108355,3.50381e-05,0.000129287,0.000119636,0.00011049,9.66805e-05,8.52016e-05,7.56123e-05,6.63207e-05,3.30548e-06,5.37548e-05,5.51273e-05,4.71701e-05,4.00716e-05,3.21848e-05,2.68802e-05,2.02738e-05,1.87397e-05,0,1.45685e-05,8.87851e-06,8.15311e-06,4.4651e-06,2.22834e-06,9.65218e-07,3.44144e-07,0,2.3202e-08


==> Ancillary/Data/Spectra/spectraData/3Fields/fast/_2048_10_320/modeNums.txt <==
,1,6,12,14,48,42,56,78,180,78,224,210,264,290,360,438,420,518,552,594,752,750,876,926,1020,1062,1248,1130,1368,1422,1580,1518,1896,1890,1880,2022,2388,2438,2244,2718,2648,2682,2976,3438,3284,3630,3384,3794,3768,3882,4224,4790,4188,5070,4694,5412,4878,5648,5802,6120,5886,6284,6606,6564,6614,7656,6930,7560,8030,7980,8238,8264,9066,8616,9458,9552,9582,9996,10286,10248,11250,10376,11910,11508,11598,12032,12450,13320,12746,13152,13710,13916,13686,14688,15186,14936,15798,15804,16046,15804,17430,16776,17426,18144,17766,18740,19062,18582,19916,19518,20520,21258,20000,21786,22080,22046,22236,22854,24168,23306,24072,24558,24668,26070,24996,26198,26688,26874,26952,27734,29172,28326,29792,29058,29952,30270,31148,32286,30972,33062,32544,32946,33392,34038,35388,35406,35672,35970,35424,37898,37704,38550,37428,40166,39792,40578,39728,41766,40500,43574,41814,44580,43182,44252,44526,46536,44834,46800,47814,47532,47774,49368,48978,50744,49698,51600,51518,52164,52758,54504,53282,55440,54414,56612,56142,56640,57306,60008,58698,59472,60422,60420,60510,62984,62226,64848,64614,65012,64878,65580,67142,66936,67818,69576,69614,69564,71886,71192,71922,72672,73742,73452,76446,74250,77528,76470,78228,78350,79584,80586,79152,81302,83604,82926,83780,83310,86088,85706,86664,87510,87780,89246,89592,90738,91760,91002,94416,92550,94724,94758,97488,96410,96888,99078,99116,100230,101328,102426,102176,102570,103440,106286,104892,107094,108240,108938,106800,112758,108836,112302,112644,114182,114888,114738,115200,119078,114906,121800,119534,120684,120870,122184,122018,126624,124050,126296,127374,127500,128150,129792,130962,131712,131798,135300,133926,134492,137622,134976,140394,137288,141222,142332,141206,144192,142314,144008,148182,143772,150222,149228,150078,150312,152042,152112,155454,155196,156014,155592,159090,159080,160314,160920,163478,163284,161862,165864,167090,166752,168054,169436,173070,170310,171948,174686,176292,174174,177272,176394,179376,181718,182196,182574,183648,183698,186072,187026,189872,186534,188916,192894,192560,195714,191952,198566,195924,200478,195200,203106,200952,201858,205256,204678,207132,205478,209592,210834,211632,211214,213252,213534,217412,215694,219912,219122,220248,222582,218772,226166,226440,226938,226952,228846,228972,234558,230978,236112,235566,238028,236334,238296,241730,241176,243318,246156,244790,245076,249654,249992,250338,249120,255582,255140,253374,258528,258866,259440,261606,262100,263670,263652,267102,269792,267882,270264,271790,272412,276246,277104,274106,280896,278442,279848,284790,283668,283310,286536,289458,291072,290534,290676,295014,289760,301674,293472,301866,302648,303126,298650,309152,306702,306300,304670,315936,313314,310944,313010,319320,319182,317660,320046,324864,319746,326600,326670,328524,328406,327648,336762,333920,336546,337104,336294,342716,342534,338664,348890,345360,344958,350172,350102,352692,355038,354848,357066,356400,363518,356292,367950,363888,361034,370296,369906,368696,376830,370428,377046,375680,379050,377616,387470,381090,385440,384134,393396,388110,390276,393518,394920,393210,399368,400326,401508,402846,404624,408090,408048,403178,415248,411054,413348,414486,419424,419346,420056,423918,428388,425678,427104,427146,432168,433826,434328,434646,436700,444198,438456,442658,444768,444510,449340,451190,451908,453462,451856,459330,458904,462966,459716,463038,467448,466946,466032,472110,472922,477456,472578,480024,476678,484764,481902,482552,489258,489912,492726,488444,497286,493716,502118,496392,501738,505064,502566,506652,508902,511472,512850,511872,516446,521052,517278,522204,525590,522312,531738,524024,536238,534444,532310,530664,543594,541032,540626,544416,549702,548924,544854,554016,554346,553304,555678,565092,561398,561480,566730,564848,570906,570120,578022,570698,577752,578238,584948,580158,587328,585426,585104,593946,596208,594758,595284,595110,603872,602970,603984,606702,608804,611478,612360,617018,616128,617322,622344,623174,623388,627630,631256,633426,629352,634214,641364,636630,643572,644870,643176,651378,643544,651750,655788,656766,659096,661050,658248,669182,660084,673830,666356,674454,671304,686226,669416,689598,682074,683000,687486,692004,691710,689996,697806,702240,697154,703776,707118,708644,703350,710952,717474,714128,715422,724020,723758,721188,725382,725376,741842,727272,734310,743348,735942,741504,747914,742776,752946,748416,754982,759012,751494,763904,760338,759432,771102,766892,774126,772788,779390,775032,778170,787376,782598,784740,793710,789944,797442,792936,799478,798162,807624,805554,803600,813390,813060,814094,817176,821202,822368,821478,830100,825318,830900,833718,838560,836138,841104,846486,844140,842174,855336,854226,854624,851286,863556,865982,859068,868110,866232,877538,870504,878934,878132,882678,877344,890730,889688,889650,891000,896270,900948,897486,907712,904746,907704,912606,912548,912582,917544,920594,925008,925146,927006,937232,923202,941280,938246,940476,937158,948200,947010,950376,954810,958880,958134,960396,962006,962832,968346,967344,980870,977028,977286,978296,980754,986616,988922,991704,997566,993804,996350,1002000,1004082,1004336,1012758,1008924,1014198,1018628,1022118,1021632,1022738,1027632,1030350,1031996,1032654,1037712,1045890,1041752,1046166,1046652,1053062,1045740,1061598,1053000,1068314,1060110,1071048,1066370,1075848,1071438,1079684,1076502,1090020,1078686,1098224,1083210,1094400,1097990,1097700,1101366,1104432,1103930,1112472,1110030,1119284,1115238,1123716,1126214,1122456,1128258,1127904,1140806,1139580,1132518,1146152,1150914,1139184,1152234,1159280,1154718,1156740,1164086,1166112,1168050,1162616,1176582,1179060,1182366,1171520,1195914,1180344,1189994,1189680,1197174,1195380,1210214,1199712,1211682,1208894,1214064,1207098,1227152,1217994,1222224,1225782,1234340,1233126,1234992,1229882,1249056,1242222,1254468,1238846,1258536,1256466,1254536,1259922,1263816,1269926,1269948,1270638,1282896,1278938,1279800,1281462,1286948,1296174,1288668,1289934,1305992,1301778,1304736,1306430,1312596,1316814,1312712,1318506,1324632,1323966,1337420,1327350,1334532,1341278,1331856,1347114,1345872,1358414,1347324,1352550,1356128,1368546,1356120,1374962,1365102,1381056,1370970,1377368,1388382,1385964,1384982,1399008,1389306,1400208,1400042,1404600,1404270,1413692,1415958,1414368,1418738,1420872,1434222,1419492,1426910,1438440,1445322,1441352,1438554,1447152,1451886,1451804,1456926,1460064,1463306,1465728,1470054,1475324,1463622,1491684,1475094,1485272,1489122,1492608,1490942,1497564,1500150,1501344,1513034,1511280,1514910,1505516,1524390,1515828,1530614,1528584,1537962,1528614,1543664,1540866,1540872,1541702,1565508,1550142,1554012,1567166,1562520,1564938,1568696,1578774,1578276,1574918,1585752,1583898,1589832,1599206,1600884,1593894,1606292,1599966,1610880,1615842,1610432,1628694,1621284,1621766,1628928,1638618,1631192,1637226,1644144,1649382,1649636,1649502,1655784,1657802,1661352,1667910,1672212,1669814,1670208,1685130,1680536,1682610,1691976,1693982,1695204,1696326,1698960,1714274,1702446,1714368,1712690,1724424,1718538,1725312,1735046,1733124,1736358,1744616,1737618,1746216,1753838,1745868,1758990,1757976,1770914,1766712,1768050,1777016,1773798,1779204,1784982,1789520,1786194,1795920,1799822,1803036,1794102,1822748,1810662,1815480,1814922,1823936,1821558,1833564,1832006,1829016,1845042,1848888,1843406,1842276,1859310,1848308,1870158,1865256,1874354,1858368,1885350,1878564,1877198,1883352,1896258,1887470,1893780,1904190,1901016,1906274,1908552,1914894,1916108,1922934,1932600,1920146,1934208,1931694,1948692,1936286,1948452,1949214,1951376,1948002,1965984,1965414,1973900,1964310,1984128,1971842,1978536,1989714,1991624,1997838,1989084,1997814,2007536,2005554,2004912,2020406,2019972,2024406,2016360,2036666,2032728,2029578,2048624,2046726,2054364,2041334,2054904,2061450,2054064,2066534,2073756,2078670,2073092,2092542,2076366,2088396,2093150,2105160,2091234,2104400,2106798,2113980,2112614,2116764,2124174,2131512,2127050,2130408,2139846,2143724,2138598,2153952,2156274,2150000,2164926,2166588,2161526,2168196,2179014,2183480,2186778,2177592,2199678,2190068,2192022,2208480,2211914,2207328,2198010,2223408,2225894,2224716,2229822,2229584,2246970,2231976,2249558,2247516,2249670,2245392,2274650,2259264,2263050,2274608,2269734,2280420,2285142,2283224,2301258,2292678,2293016,2311122,2302728,2307698,2319528,2312598,2325996,2323910,2336760,2329386,2328416,2348526,2351748,2342214,2356880,2357922,2372400,2347874,2377728,2382174,2371628,2381478,2377584,2387178,2400512,2399550,2398428,2411366,2400492,2423214,2412648,2423714,2419200,2435094,2428196,2442822,2443032,2448722,2440848,2456382,2457516,2462102,2466492,2477310,2468144,2476290,2471112,2502222,2489540,2495214,2494344,2500802,2499414,2511372,2514998,2522400,2522562,2526144,2524766,2535660,2547198,2542520,2547162,2559048,2549958,2554820,2568486,2565060,2570438,2583672,2573130,2579672,2595438,2596548,2590326,2604488,2605914,2608008,2617826,2619552,2620062,2618412,2634134,2633712,2647698,2633096,2657934,2643468,2651246,2658072,2671506,2661024,2674850,2687544,2671182,2686100,2684766,2693280,2703762,2693480,2717142,2711028,2710334,2707212,2738742,2727398,2733660,2720406,2749752,2740610,2755416,2747622,2761004,2756646,2770200,2768874,2779448,2775186,2784720,2783006,2798916,2793870,2797928,2790930,2822424,2815158,2816732,2817318,2820732,2838350,2836176,2830746,2848344,2844638,2858124,2857158,2866856,2862234,2861304,2869142,2881764,2892222,2880084,2897942,2889552,2903298,2902472,2913990,2914788,2911878,2922488,2928450,2932992,2932226,2938392,2943414,2945804,2959614,2945166,2973108,2966102,2972304,2966610,2989712,2978526,2996676,2987358,2999708,3006414,3000000,3012698,3014808,3024630,3024404,3027462,3024672,3045786,3044744,3045018,3052488,3061670,3050220,3065790,3068928,3072482,3090456,3084918,3077324,3082422,3103884,3102590,3110520,3110826,3107520,3117614,3128292,3126678,3131984,3144138,3136272,3145062,3151076,3160086,3159612,3163046,3170304,3177042,3169040,3196326,3186180,3202206,3178598,3212412,3205998,3201956,3214566,3227256,3222930,3231584,3231198,3240828,3243110,3253584,3251994,3248864,3267198,3269484,3269310,3266780,3291102,3289152,3286874,3282456,3306030,3313092,3298382,3312384,3329778,3317624,3319554,3338400,3343934,3337668,3341382,3356520,3349418,3362544,3373662,3357188,3381414,3374064,3398130,3379592,3394626,3397416,3408902,3399204,3409758,3430784,3415794,3421776,3442182,3429020,3449718,3437172,3460982,3452310,3450396,3471198,3469376,3474954,3482448,3473126,3507036,3488526,3491504,3506346,3502008,3525546,3524144,3511854,3532716,3526454,3540312,3552210,3535728,3559598,3554508,3563118,3565508,3564198,3581064,3580826,3587736,3590790,3598596,3600566,3597456,3603738,3625952,3624462,3627204,3629718,3625988,3645270,3652536,3652586,3640896,3663198,3664700,3660366,3679992,3686442,3680336,3690978,3701568,3701942,3700596,3705246,3715686,3721772,3711870,3738792,3731258,3750120,3733854,3752492,3758358,3755556,3760110,3778688,3765138,3781320,3779342,3786612,3803118,3795936,3791858,3827520,3814698,3819728,3832206,3811884,3843230,3846216,3831882,3854880,3864950,3850572,3856326,3868760,3880986,3876408,3879666,3905552,3899598,3889716,3901310,3912048,3920922,3914240,3922614,3939852,3932022,3943484,3945534,3956472,3954722,3950640,3979734,3952572,3993590,3972726,4003500,3989726,3990912,4009962,4001720,4007898,4026936,4017558,4043252,4018950,4044456,4036946,4044840,4060446,4067148,4062446,4072788,4068462,4088576,4083810,4083120,4096790,4102092,4119726,4104288,4108394,4134840,4114842,4145552,4139934,4132932,4156254,4150304,4150386,4169952,4174358,4180020,4172742,4188632,4183818,4201632,4198890,4210760,4206870,4213740,4227590,4227984,4236738,4221936,4257326,4244628,4263318,4240466,4269144,4275966,4271684,4285398,4282848,4295946,4294592,4300446,4318788,4297022,4321800,4325322,4326744,4336250,4340280,4348446,4340300,4369230,4361352,4359890,4369416,4384494,4383996,4376510,4394028,4407462,4404728,4410714,4405248,4432734,4428596,4417806,4438608,4440290,4455576,4447422,4456028,4466766,4476204,4476702,4481552,4477938,4493472,4498382,4495212,4507038,4516848,4518458,4528800,4526562,4542704,4535766,4532802,4568264,4546326,4564356,4568238,4576568,4588626,4572120,4593350,4604604,4597758,4608324,4603622,4617360,4628226,4619264,4641150,4640964,4649030,4652544,4646394,4669344,4668026,4672128,4674270,4677932,4702302,4703904,4703754,4695968,4711662,4717980,4719422,4730304,4744146,4734176,4749450,4754808,4745238,4765964,4772790,4771296,4776050,4789896,4785966,4799868,4807190,4818252,4803582,4815152,4817706,4828728,4847270,4832250,4860360,4856886,4853852,4855014,4878576,4872506,4895160,4870410,4900464,4903478,4904556,4904742,4921472,4913490,4939200,4919630,4950780,4944870,4942716,4957142,4964448,4970682,4961528,4979190,4996116,4979862,5002808,4992114,5019864,5004134,5036100,5006310,5037996,5035022,5050680,5035146,5061128,5068230,5052636,5061950,5097504,5083482,5084064,5094746,5111352,5102262,5096420,5118822,5135904,5121690,5137112,5155230,5125836,5175806,5128950,5191716,5153510,5183340,5177118,5189160,5212394,5183232,5204310,5217836,5215686,5227824,5214882,5254568,5233770,5241744,5257958,5268612,5255622,5273768,5257626,5297280,5294286,5304932,5289894,5308104,5318570,5312280,5331498,5320584,5331422,5343324,5340870,5360336,5367378,5364360,5364638,5382300,5381430,5398236,5382422,5408664,5397786,5409800,5435046,5427708,5416566,5441744,5459106,5440320,5453210,5459400,5485734,5452394,5491512,5491686,5488884,5498270,5509944,5495154,5526248,5513358,5538588,5528646,5535908,5543238,5559312,5566586,5553360,5580894,5573612,5591094,5578752,5594370,5598872,5608458,5615040,5624366,5616900,5612742,5645160,5664914,5648352,5655270,5663156,5667606,5668344,5681186,5694000,5692890,5700744,5707790,5710020,5718222,5695424,5743626,5728992,5754630,5747108,5764014,5750676,5779574,5768616,5789226,5776376,5792502,5792946,5811768,5811230,5821164,5807958,5843816,5832570,5841744,5840394,5847320,5858718,5887764,5860070,5880456,5902746,5871536,5897046,5905356,5923446,5908100,5928846,5924832,5929394,5946288,5955318,5943756,5961902,5967720,5976474,5989016,5971134,5996268,6004166,5982324,6028782,6007512,6031610,6015720,6060006,6036716,6049854,6053520,6055578,6067136,6080874,6079368,6090206,6095892,6096222,6100040,6123354,6109848,6122166,6128642,6147000,6135462,6171764,6153774,6161292,6159342,6186536,6178434,6192936,6192230,6210132,6193230,6217760,6224970,6230952,6234642,6239048,6250758,6248508,6260798,6275040,6267762,6271920,6282830,6306564,6310662,6282536,6313602,6320088,6336170,6323736,6334422,6349884,6341294,6362928,6356442,6386816,6367374,6384468,6384222,6399764,6398910,6407784,6426314,6413424,6437886,6433412,6432222,6454416,6453018,6456872,6474534,6465618,6480752,6498474,6491808,6495126,6526172,6503214,6532656,6522650,6524784,6541614,6541652,6556686,6566316,6556014,6583232,6588522,6580440,6584294,6613404,6593934,6611736,6618050,6642696,6616734,6642212,6652182,6651732,6657806,6673176,6675018,6674448,6682286,6692892,6702102,6709352,6712071,6709968,6694440,6686996,6706968,6702060,6685856,6693888,6681156,6682316,6682248,6668736,6678072,6663572,6667032,6656688,6650576,6654852,6645708,6646512,6642476,6646548,6644976,6618932,6631524,6625392,6621956,6620856,6616140,6614844,6613544,6598344,6579588,6625472,6586944,6579384,6600624,6592628,6564972,6581844,6560516,6574404,6581520,6557552,6537696,6562248,6553980,6539264,6549576,6541080,6530420,6548352,6510312,6534012,6521240,6526248,6492240,6526760,6504324,6494796,6498944,6492312,6495768,6482904,6483800,6484380,6479172,6474668,6470028,6471396,6439404,6473144,6460152,6444804,6441344,6438000,6446388,6431564,6436476,6423660,6423072,6417596,6412260,6402156,6413732,6406812,6407796,6386808,6384080,6381012,6394848,6383996,6368652,6377988,6371516,6348408,6368052,6355488,6361880,6332196,6357408,6337316,6333072,6336588,6314520,6334304,6301920,6334080,6318920,6297456,6302076,6308240,6283392,6294552,6290916,6288404,6278436,6267900,6270512,6274440,6262668,6252864,6253856,6257952,6242628,6239732,6242472,6213204,6259052,6213936,6224328,6214488,6207836,6218652,6185364,6205880,6203844,6179196,6193620,6189860,6182880,6155952,6178016,6176208,6149208,6158096,6149844,6162852,6136452,6132704,6145500,6139548,6114164,6117672,6118980,6123060,6100364,6112152,6113268,6088868,6090216,6072276,6091364,6074268,6074376,6075288,6071756,6050616,6062940,6046940,6061968,6029340,6048732,6026888,6026508,6032892,6005096,6028836,6002160,6012032,6004524,6005196,5985336,5999396,5965944,5979276,5986532,5970816,5945976,5979732,5955008,5955444,5948040,5931716,5952900,5924856,5932088,5919444,5923224,5897640,5925188,5904612,5916396,5884592,5893620,5881188,5883156,5880656,5887740,5858232,5865296,5857692,5841768,5854484,5847960,5836704,5846568,5814908,5823096,5812140,5822600,5814192,5810640,5805612,5782904,5794932,5798520,5775980,5775756,5788812,5745020,5758848,5772336,5750508,5735768,5751912,5750988,5736560,5714268,5715324,5729616,5705708,5707908,5724624,5686712,5696040,5679864,5690564,5666832,5668728,5679060,5666096,5656908,5653848,5649620,5642172,5647224,5626440,5626064,5641476,5600064,5621420,5608920,5599320,5596496,5594880,5580132,5591796,5585600,5569356,5562864,5553944,5566788,5542992,5548284,5546924,5538336,5532156,5512400,5534316,5520204,5500520,5500272,5509080,5474712,5508872,5479992,5488668,5469188,5469000,5462496,5460312,5446712,5454984,5434308,5435492,5435664,5430444,5419616,5406960,5424072,5398008,5402324,5392380,5383368,5389124,5373492,5373288,5372268,5365472,5351796,5358036,5346488,5336736,5331240,5330192,5322996,5322828,5315136,5312132,5287692,5306760,5299736,5272560,5275152,5279688,5272424,5267616,5254056,5256920,5247096,5234892,5240936,5231052,5225004,5214816,5225396,5198628,5208612,5196848,5194656,5182224,5182416,5176496,5175288,5161872,5153216,5149056,5138592,5148716,5137836,5132784,5124756,5117540,5113272,5100996,5106032,5089740,5094540,5087256,5072060,5081292,5066664,5049896,5064552,5054568,5035856,5025000,5044740,5032248,5012840,5015952,5013576,5011688,4986876,4984284,4990392,4984556,4970460,4977840,4957604,4948164,4957056,4943108,4939788,4924056,4940736,4920284,4910652,4915296,4898996,4904076,4876776,4902108,4874108,4877472,4867452,4857932,4859112,4838880,4848140,4839888,4831680,4826688,4822388,4816164,4801248,4801532,4810284,4775688,4778580,4789700,4765884,4768680,4760288,4752792,4747344,4735688,4730784,4746072,4708632,4720772,4711548,4704156,4694312,4693728,4684392,4683192,4670768,4676304,4660128,4652576,4640988,4642728,4640312,4622964,4627716,4623984,4606232,4601184,4594608,4606040,4576548,4580868,4576548,4570064,4562412,4557804,4545248,4539888,4533144,4534064,4518396,4512240,4507404,4512044,4499400,4483908,4493348,4480800,4461720,4470756,4462268,4447164,4440132,4454648,4433460,4421544,4423712,4419468,4401036,4403616,4393064,4389696,4381524,4369520,4372224,4360920,4360248,4347944,4346064,4334856,4334396,4317912,4313328,4310024,4311648,4295472,4291512,4279772,4276188,4279860,4251968,4256604,4254396,4241196,4237628,4240692,4217700,4224092,4208412,4209480,4190876,4185912,4188456,4185792,4162280,4167696,4156512,4148036,4141152,4139136,4137240,4115168,4120872,4111452,4104368,4096056,4094052,4081532,4067412,4073472,4066944,4054772,4053756,4044396,4032176,4027248,4016844,4019424,4004504,4003728,3999300,3989492,3971556,3970728,3964616,3970164,3952044,3943056,3943376,3930876,3925692,3917696,3914016,3904104,3892308,3897344,3880656,3879720,3867896,3865140,3858816,3831992,3848532,3843252,3823932,3815852,3819180,3798036,3807740,3785700,3782412,3782856,3771728,3765144,3752760,3753224,3739056,3733428,3731816,3724260,3717060,3702600,3698756,3694860,3688128,3674780,3664752,3672624,3653472,3648752,3648708,3636468,3629564,3610632,3622344,3601820,3598140,3582384,3602232,3572744,3567696,3561096,3559652,3546336,3537948,3536028,3529076,3513456,3516408,3507836,3493644,3486324,3482972,3476160,3467328,3459168,3451400,3456828,3428352,3430664,3427188,3409608,3408564,3407048,3391068,3386604,3378452,3373536,3361128,3350204,3355212,3338832,3335508,3325784,3323100,3308652,3305000,3297048,3289488,3275088,3273056,3273636,3256344,3253088,3240984,3240384,3228644,3216372,3209136,3211896,3196796,3195912,3179616,3173936,3161832,3167604,3153732,3139796,3139860,3129948,3122660,3105732,3113232,3097364,3088416,3086388,3079572,3064628,3062904,3047076,3050192,3032676,3024792,3027792,3013232,3004656,2993784,3000452,2980788,2967768,2969216,2963004,2946420,2946708,2935544,2927508,2919768,2916284,2901492,2894472,2883864,2888072,2876232,2854908,2863472,2848200,2842632,2828288,2829336,2816604,2811204,2804480,2795004,2779752,2778248,2769936,2760084,2757720,2742824,2743500,2730648,2713724,2714064,2712024,2696948,2684652,2683596,2680452,2655020,2668968,2645424,2639564,2629260,2632716,2616408,2607992,2598372,2598648,2583116,2568900,2575020,2555228,2552904,2540976,2545572,2525744,2517816,2511396,2508476,2486064,2484936,2484168,2472920,2456628,2453760,2453132,2433252,2428752,2420312,2416704,2399808,2398824,2387492,2385600,2361456,2366852,2352204,2346252,2338416,2333648,2320992,2308344,2308472,2299836,2283564,2277872,2279892,2258664,2253288,2244584,2246448,2223684,2215292,2219544,2202744,2191332,2188688,2185224,2169948,2155832,2157384,2148420,2127944,2125140,2125224,2112972,2096552,2099124,2087964,2073512,2063088,2068656,2047944,2040980,2035680,2028972,2013428,2005416,1998312,1998380,1980264,1971984,1968648,1958288,1945716,1940616,1933748,1918380,1910304,1907160,1900376,1881564,1882404,1872404,1863468,1845204,1845344,1838952,1829832,1813956,1811492,1805628,1781832,1789112,1769952,1766328,1752336,1755476,1738980,1731204,1717496,1717272,1702752,1694084,1684716,1680372,1670520,1658552,1650204,1640868,1639076,1618593,1615596,1607598,1604288,1589814,1587180,1575680,1571862,1556178,1552688,1547052,1538394,1532580,1526906,1519326,1506666,1502006,1497210,1487688,1480116,1479158,1465788,1464960,1450268,1450176,1437972,1436930,1428492,1422984,1414518,1411784,1402230,1394688,1393334,1378050,1379556,1369530,1368470,1356378,1354902,1345586,1344486,1329666,1327646,1320690,1319766,1312578,1302110,1300164,1293606,1285610,1279590,1274364,1271070,1266626,1257384,1254738,1243928,1245210,1234968,1227338,1226232,1221714,1215336,1207394,1203264,1197090,1193936,1184124,1182150,1174716,1175816,1161954,1162944,1155020,1151400,1141962,1139864,1134876,1131816,1124970,1120280,1114140,1107312,1106612,1097856,1093596,1090206,1086140,1078800,1077012,1065800,1067316,1056744,1057532,1048728,1047420,1041792,1036940,1034808,1025124,1020320,1018068,1010688,1008108,1004888,999702,997920,986516,988056,977196,975704,971412,970584,961926,960272,952788,950136,944516,939084,938082,931068,930512,921948,919464,914942,912744,898692,908312,892470,897984,888492,887288,881718,873912,876092,864978,864732,860832,858926,850848,849780,840650,844884,832416,833822,825696,826188,822978,817364,811608,809358,802400,799998,797976,793044,791714,783804,786090,774500,773916,769050,765884,763362,763092,753138,752732,747528,744270,740240,736158,732792,731478,726728,722142,718896,716798,711144,707910,702944,702342,699120,696174,688376,687846,684936,679214,676416,669438,674028,668882,662724,659706,656990,653544,647502,644528,644262,641496,635862,635720,628830,627594,621620,618906,618396,611634,611846,609816,603270,601400,596046,595890,590924,587286,587976,581862,580346,575052,571194,571502,565392,561582,563616,558302,555330,552228,547514,547806,539712,539030,538098,532668,533850,527678,525756,522738,517382,516432,512334,511266,509636,505002,503454,499394,495420,493938,489686,488304,487350,482634,481340,477090,473502,471806,467760,465942,464658,462644,459354,454614,453506,449844,446226,445526,442530,442188,437898,433022,434562,428748,426698,423318,420006,423192,416726,414618,413070,409280,407094,402210,401798,400650,396660,396642,393518,389538,387612,383618,382158,379134,378546,377588,374754,371118,367538,366414,363168,359966,360186,358806,355746,352556,350370,347910,344534,342522,341028,340098,337358,334914,333006,329858,327924,324090,323990,322530,320166,317154,316580,313194,310302,307670,306810,303942,303624,300662,299754,296694,293474,292542,289746,286820,287034,285726,282822,280922,277614,276954,273692,270402,269454,270762,268526,263874,263454,261626,258492,255186,254126,254358,252906,250062,248234,245958,243384,241214,240234,238014,238050,236174,233970,231630,228710,227634,225804,223082,223470,222042,219942,217610,215934,214098,212270,209274,208710,208044,206978,204318,202578,200654,198498,197046,194378,194598,193578,192366,190418,187494,186132,183674,181374,181266,181806,179762,177918,175362,174302,171378,169926,168410,169158,167454,165978,163718,161880,160062,158714,156990,156066,156870,154034,152550,150750,149090,147270,145458,143894,144474,144150,141666,140366,138690,137070,134174,133434,132294,133338,131510,130056,127926,126482,125646,122922,121598,122514,121254,119862,118250,116670,115314,113462,112626,111126,112458,110678,108930,107118,105374,105114,102270,101570,102318,101730,100374,98666,96966,95658,94118,92526,92346,92622,91682,90294,88698,87110,86130,84510,82994,84198,83238,82050,80846,79194,77670,76802,75390,75618,75558,74330,73062,71670,70298,69126,67962,66566,68826,67062,66042,65246,62934,61842,60824,59586,59790,60594,59366,58362,57078,55514,54438,52854,51722,53886,52890,51822,50906,49494,48570,47198,45894,45810,46734,45746,44838,43914,42614,41970,40398,39386,41208,39942,39186,38270,37098,36558,35186,34518,34602,35598,33902,32778,32214,31202,30486,29562,28550,30810,30024,28722,27254,26430,25818,24782,24114,24750,25890,24902,23802,22350,21254,20754,19926,19082,21744,21114,20286,19394,18078,16734,15986,15342,16242,17502,16826,16158,15354,14264,12678,11898,11270,14058,13614,13050,12470,11778,10734,9134,8130,9390,10788,10286,9786,9294,8570,7830,5958,4994,7950,7746,7398,7028,6606,6018,5198,3222,3978,5478,5186,4902,4626,4352,3954,3198,902,3498,3366,3138,2918,2706,2502,2300,1590,534,1938,1766,1602,1446,1298,1158,1026,56,846,786,678,578,486,402,326,258,0,198,146,102,66,38,18,6,0,1

==> Ancillary/Data/Spectra/spectraData/3Fields/fast/_2048_10_320/potSpect2pi.txt <==
3483,0.00156272,0x7ffc0e6dd810
5334,31103.1,4.39853e+06,4.66856e+06,3.41767e+06,6.58804e+06,2.08439e+06,2.1734e+06,2.23511e+06,2.9692e+06,740253,1.54025e+06,1.05998e+06,945160,782308,676247,643068,472967,485174,439809,344507,357638,273569,291038,263245,246308,225491,233737,182983,196688,179009,187358,154955,169937,154419,139744,134964,139666,133333,114076,123709,108967,105287,107760,114056,101540,99589.2,86423.1,88764.6,82727.6,76507.4,77938.2,82096.7,66223.3,72896.1,65092,69011.4,58831.1,62366.6,59953.9,58814.9,51497.6,52671.7,51626.2,48393.2,46119,49923.5,43405.1,45998.1,45376.8,41906.8,41280.7,39825.2,40859.6,37287.1,38294.6,37248.1,35806.8,35145.8,34309.7,32610.5,33130.6,29827.7,33292.5,30293.2,28348.6,28546.6,28093.4,28745.8,26141.5,26259.1,26608.3,25998.7,24939.4,25593.9,25964.5,24452.9,25179.8,24438,23900.8,22163.3,23936.1,21937.7,21259,21349.9,20261.1,20544.1,20318,18875.7,19644,18663.7,18883,18957.5,17131.4,18062.9,17600.8,17104.7,16734,16434.8,16915.3,15736.2,15779.8,15529.8,15097.1,15782.6,14666.2,14934.9,14919.9,14610.5,14535.5,14537.2,14780.4,14004,14465.6,13906.2,13955.4,13652.8,14064.5,14048.8,13403.5,13889,13399.4,13131.1,12843.1,12844.7,12936.3,12566.6,12390.9,11991.1,11800.3,12219.4,11813,11813.7,11059.3,11456,11256.3,11112.8,10546.4,10741.5,10137.4,10549.3,9965.85,10301,9695.88,9652.09,9526.21,9675.55,9049.48,9205.08,9256.3,8978.34,8763.14,8887.59,8609.94,8713.1,8397.12,8422.87,8238.61,8123.75,8006.78,8124.97,7704,7873.78,7587.55,7701.73,7428.5,7340.45,7271.91,7522.65,7178.77,7121.92,7057.66,6932.89,6836.34,6935,6716.46,6833.72,6644.37,6602.91,6407.42,6364.47,6332.69,6143.82,6104.7,6125.77,5973.25,5844.67,5953.57,5761.93,5680.01,5623.3,5537.38,5399,5558.61,5256.72,5367.44,5233.92,5233.28,5158.35,5151.83,5102.73,4931.61,4933.32,4995.08,4879.33,4773.16,4575.26,4758.17,5126.08,5300.78,5001.04,4714.66,4767.83,4697.34,4648.01,4635.52,4500.37,4586.57,4401.64,4422.05,4323.27,4365.45,4231.34,4190.94,4233.92,4150.13,4117.25,4088.22,4040.35,3969.1,3885.45,3855.98,3862.16,3743.66,3728.97,3685.47,3624.53,3509.95,3631.05,3413.58,3449.97,3397.03,3371.21,3348.84,3258.29,3204.82,3264.38,3076.8,3214.05,3080.49,3056.03,2999.49,2967.83,2911.61,2965.51,2852.26,2835.44,2808.71,2766.91,2726.48,2719.14,2669.15,2638.43,2613.37,2632.13,2543.9,2528.33,2537.14,2462.19,2505.91,2399.78,2444.42,2420.08,2361.72,2377.69,2327.23,2294.3,2339.12,2223.04,2295.43,2243.58,2219.03,2191.51,2178.08,2151.33,2151.78,2122.77,2091.62,2052.32,2066.79,2039.82,2010.44,1986.32,1988.81,1959.95,1914.01,1925.54,1917.16,1891.66,1868.59,1851.09,1873.19,1808.63,1806.41,1812.62,1805.32,1754.29,1766.58,1723.15,1718.19,1721.52,1687.2,1665.42,1642.1,1608.28,1605.05,1580.43,1578.64,1534.39,1520.75,1534.47,1502.78,1502.24,1447.83,1478.32,1428.75,1448.56,1387.06,1420.42,1389.14,1368.67,1375,1358.05,1354.42,1324.01,1335.57,1331.66,1311.96,1295.07,1289.87,1277.95,1275.97,1252.15,1259.39,1235.33,1224.12,1224.05,1183.72,1203.18,1188.49,1174.39,1163.74,1152.72,1136.22,1149.9,1112.99,1124.57,1101.14,1100.38,1071.89,1071.33,1073.32,1056.89,1054.65,1049.41,1029.16,1012.14,1017.05,1001.63,984.69,962.458,974.553,954.295,933.93,942.45,930.734,914.339,908.204,895.539,891.572,877.793,877.501,875.431,859.185,855.195,845.856,841.193,839.617,832.787,809.276,826.888,808.123,801.219,803.015,788.007,777.896,771.665,769.344,764.325,749.406,742.126,740.75,717.9,739.236,709.68,721.031,714.174,705.78,683.163,696.818,681.81,669.383,655.997,667.736,652.469,639.833,632.638,636.491,624.902,615.128,610.48,611.636,597.709,601.903,594.336,589.656,581.482,570.827,579.878,566.375,565.444,559.967,552.558,555.299,547.15,537.428,544.132,531.953,524.792,525.818,518.735,515.939,512.672,506.302,502.224,493.194,498.404,479.551,489.729,478.075,466.885,472.615,466.573,457.362,461.291,447.749,447.999,440.557,439.909,431.245,436.878,424.732,424.125,416.68,421.603,410.778,407.216,405.675,402.188,396.25,398.002,392.898,390.88,386.751,384.377,383.787,379.001,371.025,377.357,369.076,366.376,364.237,363.243,360.084,355.568,353.294,353.223,346.774,343.978,340.353,340.534,338.159,334.185,331.228,328.343,330.479,322.892,322.19,319.274,315.581,315.24,313.604,310.638,308.067,303.189,304.454,301.79,300.266,294.739,292.107,291.734,287.901,283.889,284.4,280.895,280.273,274.241,274.776,269.932,271.058,266.631,265.389,264.916,262.075,260.78,255.941,258.356,253.955,254.518,249.417,248.707,248.595,244.381,243.964,243.005,240.993,238.815,236.054,235.502,235.242,230.025,229.956,228.861,225.231,226.051,220.057,223.219,219.271,216.19,213.563,215.898,212.154,210.133,209.444,208.23,205.977,202.518,203.649,201.719,199.735,197.496,199.169,195.988,194.21,193.857,191.455,191.644,189.232,189.886,185.675,185.669,184.161,184.39,180.994,181.601,178.875,177.076,178.506,176.21,174.029,172.674,171.159,172.101,169.849,168.124,166.896,165.88,164.599,163.195,162.618,159.978,158.665,158.466,157.022,154.626,154.421,153.61,152.171,149.676,149.539,149.513,146.497,146.599,145.465,143.055,143.747,140.504,141.079,140.587,139.306,138.464,136.839,135.118,136.025,132.117,133.711,130.674,131.239,129.214,130.761,126.287,128.733,126.23,124.746,124.433,124.278,122.921,121.612,121.562,121.046,118.946,118.8,118.246,117.271,115.16,115.011,114.808,112.957,112.088,111.924,110.496,108.951,108.084,107.234,108.207,104.803,104.819,104.771,102.658,102.15,102.072,100.331,100.757,98.8981,98.8257,98.2231,96.5785,97.0944,95.61,94.5814,95.1781,93.6433,93.669,92.6167,92.7023,91.0037,90.6299,90.5289,89.4452,88.7685,88.9064,87.668,87.7713,86.6105,86.3313,85.4583,85.7129,84.7003,83.6333,83.8087,82.9466,82.452,82.1873,81.6475,80.8592,80.2232,79.9843,79.1008,78.8732,78.3588,78.0614,76.9859,76.7679,76.6159,75.6005,74.7662,75.1282,74.423,73.6587,72.7875,73.0403,72.6226,71.2875,71.4695,70.6084,70.9706,69.687,69.8601,69.0564,68.818,67.8377,68.0647,67.5885,66.9574,66.3927,66.1741,65.9403,65.161,65.1692,64.6152,64.2277,63.9394,63.4915,62.882,62.8216,62.3751,62.0675,61.6546,61.2727,61.4723,59.9372,60.6827,59.8804,59.4472,58.7735,58.9839,58.2994,58.1709,57.7595,57.6635,57.1077,56.6675,56.4038,56.0308,55.8595,55.3204,55.5655,55.009,54.461,53.9328,53.6366,53.5145,53.2936,52.8225,52.6263,52.0797,51.7166,51.5109,51.2047,50.7371,50.7033,50.086,49.9717,49.6515,49.3806,48.8775,48.5037,48.3463,47.9969,47.6378,47.2768,47.0238,46.989,46.3495,46.0625,45.7956,45.5394,44.8746,45.1488,44.3693,44.6716,43.8366,43.9882,43.3843,43.3125,42.8085,42.761,42.1201,42.3393,41.4611,41.8691,40.9962,40.9717,40.7773,40.3941,40.1868,39.9542,39.5163,39.4147,39.0658,39.1144,38.5715,38.7049,38.4417,38.013,37.8677,37.5599,37.7425,37.4078,36.8656,37.0105,36.9844,36.2427,36.4419,36.3562,35.8506,35.6385,35.5614,35.2959,35.023,34.5778,34.681,34.4768,34.2408,33.6657,34.0646,33.2982,33.3278,32.9867,32.9049,32.5865,32.7145,32.1686,32.1399,31.8212,31.6704,31.1935,31.4371,30.9881,30.8023,30.7304,30.6161,30.3723,30.2032,29.803,30.0305,29.6691,29.7208,29.0636,29.3077,29.0497,28.7687,28.668,28.5593,28.459,28.2455,28.0542,28.0934,27.8022,27.6361,27.4144,27.2753,27.2969,26.9601,26.7717,26.8417,26.5771,26.3934,26.24,26.1532,26.0525,25.7667,25.7192,25.5984,25.41,25.4803,25.093,25.0223,24.9985,24.6289,24.7141,24.5302,24.5805,24.1951,24.145,23.9514,24.0445,23.6312,23.7808,23.4652,23.5651,23.1895,23.1734,23.1857,23,22.783,22.8507,22.5354,22.5573,22.3775,22.2714,22.1621,22.1354,21.9814,21.8165,21.71,21.6047,21.6585,21.3267,21.2723,21.2314,21.1669,20.9969,20.7745,20.776,20.7002,20.5322,20.495,20.3795,20.2682,20.1253,20.1055,20.0014,19.6663,19.9085,19.5722,19.5514,19.49,19.3741,19.2238,19.1674,19.091,18.9791,18.9674,18.7836,18.7521,18.486,18.583,18.3313,18.3556,18.1952,18.2005,17.9499,17.9957,17.8556,17.7317,17.6048,17.7424,17.4562,17.3695,17.3984,17.224,17.1278,17.088,17.0211,16.9475,16.7574,16.7883,16.6384,16.6133,16.5896,16.4965,16.3207,16.315,16.1387,16.1814,16.0955,15.9474,16.0434,15.8281,15.7404,15.6892,15.7118,15.5367,15.5054,15.4549,15.4275,15.3227,15.2199,15.1949,15.1255,15.0765,15.0207,14.98,14.8567,14.7675,14.8268,14.6846,14.6251,14.5835,14.5303,14.4465,14.3896,14.2679,14.3397,14.1393,14.17,14.0388,14.0974,13.9227,13.894,13.8767,13.7957,13.7282,13.6992,13.5389,13.5499,13.4913,13.3599,13.3459,13.2869,13.2954,13.1881,13.0872,13.0919,12.9569,12.9474,12.8845,12.8483,12.7561,12.7299,12.6972,12.6354,12.4975,12.6147,12.4837,12.4204,12.3618,12.3573,12.2507,12.273,12.2115,12.0932,12.1541,12.1057,12.0044,11.923,11.9872,11.8614,11.9169,11.8114,11.8266,11.6345,11.7516,11.6538,11.5724,11.5349,11.56,11.433,11.4291,11.4222,11.3481,11.3,11.2728,11.2514,11.1914,11.1756,11.1718,11.0228,11.065,10.9908,11.0076,10.8814,10.894,10.8511,10.7859,10.7059,10.7424,10.6928,10.6736,10.5656,10.5954,10.4744,10.469,10.4582,10.4317,10.3805,10.2844,10.262,10.2672,10.1865,10.1357,10.1701,10.102,10.0729,9.99857,10.0185,9.93589,9.88225,9.9072,9.86777,9.84241,9.74749,9.73734,9.73511,9.65447,9.67321,9.64538,9.63468,9.54818,9.61048,9.46287,9.48589,9.43722,9.46389,9.34767,9.37673,9.32546,9.33464,9.2616,9.24862,9.23332,9.22444,9.1522,9.12242,9.12441,9.10061,9.01827,9.03627,9.01244,8.94227,8.96313,8.91228,8.87099,8.86019,8.847,8.84075,8.80892,8.72583,8.7785,8.70714,8.68665,8.68733,8.67708,8.61034,8.53866,8.58987,8.55986,8.51683,8.51459,8.45518,8.48128,8.39852,8.42,8.35965,8.34488,8.28671,8.36971,8.24708,8.2334,8.23754,8.17747,8.18628,8.17191,8.12122,8.15179,8.07903,8.04639,8.06117,8.00677,7.98302,8.00334,7.92342,7.9397,7.88786,7.91472,7.84253,7.82854,7.84076,7.8315,7.75803,7.78164,7.74007,7.77679,7.65347,7.71905,7.70663,7.63637,7.63614,7.59345,7.59226,7.61141,7.56556,7.52196,7.54281,7.47799,7.50831,7.44898,7.44704,7.39262,7.42943,7.37416,7.38658,7.35971,7.34992,7.28672,7.29725,7.26476,7.25847,7.23026,7.2377,7.16686,7.17005,7.11479,7.18094,7.09837,7.09372,7.05095,7.044,6.99224,7.00836,6.98139,6.97703,6.93411,6.91979,6.88153,6.88419,6.8823,6.83977,6.82065,6.81666,6.75338,6.73736,6.74516,6.71085,6.69716,6.69709,6.64347,6.62813,6.63643,6.61632,6.56285,6.57875,6.56231,6.53709,6.52629,6.49096,6.46373,6.44141,6.45432,6.4265,6.42798,6.36389,6.39669,6.33406,6.33018,6.3086,6.31812,6.26765,6.27262,6.26934,6.1967,6.19892,6.18663,6.17179,6.17301,6.11744,6.14851,6.10671,6.08067,6.04134,6.08608,6.03224,6.02651,5.96293,6.00611,5.9544,5.97065,5.91893,5.92911,5.88887,5.89785,5.86797,5.85897,5.8266,5.83112,5.78524,5.79923,5.76426,5.75285,5.70127,5.74834,5.70628,5.6867,5.66407,5.64662,5.65595,5.62431,5.59606,5.59785,5.57129,5.56911,5.54233,5.53656,5.50332,5.47142,5.46621,5.46431,5.4661,5.41053,5.42541,5.38595,5.38326,5.35917,5.36139,5.33273,5.30472,5.29896,5.28778,5.27164,5.2448,5.22792,5.2145,5.19387,5.20073,5.14522,5.17449,5.13435,5.12344,5.08165,5.10581,5.05668,5.06707,5.02217,5.02282,5.00596,4.97428,4.96259,4.95383,4.94032,4.91887,4.89338,4.86732,4.86999,4.84827,4.83299,4.81956,4.81029,4.77279,4.76998,4.75143,4.73371,4.74057,4.70314,4.66993,4.65136,4.66797,4.64002,4.63017,4.60543,4.58017,4.56886,4.56032,4.54134,4.51905,4.52002,4.48202,4.47525,4.46012,4.44999,4.42394,4.40607,4.39306,4.38342,4.34991,4.36486,4.32539,4.32556,4.27301,4.29687,4.26434,4.23785,4.23046,4.2294,4.20109,4.1917,4.1674,4.15916,4.13871,4.13074,4.10973,4.08439,4.08323,4.06189,4.03997,4.01706,4.02288,4.00194,3.98059,3.95737,3.958,3.94891,3.90671,3.90468,3.90298,3.86777,3.84683,3.84911,3.83519,3.80627,3.79211,3.78842,3.76266,3.75379,3.74508,3.70769,3.71845,3.68726,3.69822,3.65686,3.65195,3.63409,3.62659,3.59806,3.59366,3.59474,3.5581,3.54731,3.54897,3.51865,3.5205,3.48847,3.49673,3.46567,3.44807,3.44737,3.43178,3.4182,3.40543,3.37754,3.39425,3.35351,3.34284,3.33809,3.31641,3.31903,3.30015,3.2744,3.27444,3.25085,3.24844,3.23683,3.20648,3.21078,3.19114,3.18145,3.16496,3.14693,3.14498,3.12774,3.11655,3.1026,3.0934,3.07684,3.05948,3.0471,3.05048,3.03272,3.02092,3.00221,2.98529,2.9846,2.97458,2.95828,2.93207,2.93669,2.92236,2.90127,2.9022,2.89254,2.87256,2.86433,2.85931,2.84242,2.82868,2.81598,2.80744,2.79728,2.77477,2.78094,2.76064,2.75795,2.73164,2.73031,2.7218,2.70455,2.69362,2.68929,2.66938,2.66516,2.65064,2.64306,2.64124,2.61985,2.60352,2.61136,2.5916,2.57978,2.57502,2.55227,2.55486,2.54358,2.52173,2.52195,2.51677,2.49389,2.48538,2.47774,2.47407,2.45837,2.44803,2.45287,2.43397,2.41518,2.41228,2.40562,2.39925,2.38399,2.37358,2.37158,2.35748,2.35123,2.34175,2.33746,2.32246,2.30677,2.31529,2.28685,2.29917,2.27535,2.28349,2.26452,2.25359,2.25089,2.23533,2.22873,2.22816,2.21262,2.21439,2.19055,2.19305,2.17783,2.17423,2.16971,2.16413,2.1505,2.14516,2.13523,2.13394,2.12037,2.11241,2.10846,2.10085,2.09956,2.08106,2.07468,2.0785,2.0571,2.06222,2.05067,2.03841,2.04101,2.02553,2.0185,2.01849,2.00957,2.00477,1.99006,1.9902,1.97929,1.97575,1.96946,1.96599,1.95516,1.94791,1.94532,1.93705,1.93285,1.91745,1.92611,1.90898,1.9111,1.89226,1.89555,1.88994,1.88032,1.87705,1.86801,1.86398,1.85822,1.85213,1.84934,1.83533,1.83644,1.83056,1.82352,1.81821,1.81246,1.80805,1.79722,1.80192,1.79258,1.78263,1.77747,1.77884,1.7699,1.76122,1.76031,1.75752,1.74815,1.74469,1.73404,1.73902,1.73133,1.71994,1.71944,1.71406,1.71237,1.70191,1.70002,1.69559,1.69279,1.68608,1.68265,1.67408,1.67451,1.66816,1.66014,1.65831,1.65556,1.65026,1.64647,1.63893,1.63794,1.63116,1.62189,1.62831,1.6151,1.61576,1.61124,1.60685,1.60555,1.59264,1.59397,1.59371,1.58533,1.58297,1.57497,1.57404,1.57163,1.56356,1.56397,1.55847,1.55662,1.5514,1.54369,1.54623,1.53846,1.53535,1.53039,1.52756,1.52931,1.52535,1.51881,1.51166,1.51086,1.50979,1.50415,1.50294,1.50119,1.49362,1.49391,1.48962,1.48345,1.48457,1.48163,1.47477,1.47397,1.47227,1.46678,1.46495,1.46326,1.46137,1.45272,1.45262,1.44711,1.44775,1.44797,1.43974,1.44222,1.43731,1.43254,1.42822,1.43215,1.42477,1.42775,1.41601,1.41894,1.41659,1.41384,1.40893,1.41045,1.40348,1.40756,1.39735,1.40229,1.39573,1.39242,1.39274,1.39075,1.38902,1.38054,1.3828,1.38371,1.37501,1.37735,1.37139,1.37602,1.36695,1.37178,1.36079,1.36617,1.36193,1.36207,1.35398,1.3573,1.35571,1.34877,1.34762,1.35317,1.34624,1.34322,1.34308,1.34364,1.3389,1.3332,1.33615,1.3376,1.33017,1.32921,1.33221,1.32024,1.33094,1.31582,1.32936,1.31602,1.32109,1.31608,1.31626,1.31889,1.30935,1.31077,1.31152,1.30813,1.3076,1.30247,1.3094,1.30081,1.30027,1.30173,1.30245,1.29564,1.2963,1.28925,1.29754,1.29393,1.29484,1.2879,1.28956,1.28907,1.28597,1.28747,1.2842,1.28339,1.28358,1.27998,1.28137,1.28185,1.27807,1.27571,1.27876,1.27605,1.27621,1.27086,1.27479,1.27091,1.27068,1.27312,1.27004,1.26522,1.26864,1.27174,1.2641,1.26539,1.26362,1.26938,1.25897,1.26552,1.26305,1.26148,1.2614,1.26189,1.25588,1.26026,1.2562,1.26037,1.25579,1.25643,1.25558,1.25735,1.25782,1.25179,1.25707,1.25238,1.2565,1.25092,1.25186,1.25223,1.25149,1.25163,1.25258,1.24928,1.24609,1.25299,1.25437,1.24872,1.2492,1.24855,1.24806,1.24645,1.24773,1.25023,1.24784,1.24778,1.24766,1.24651,1.24617,1.24117,1.24861,1.24448,1.24874,1.24576,1.24774,1.24313,1.24826,1.24344,1.24756,1.24236,1.24579,1.24388,1.24608,1.24391,1.24608,1.2412,1.2478,1.243,1.24543,1.24206,1.24278,1.244,1.24923,1.24121,1.24561,1.24847,1.24038,1.24506,1.24475,1.24797,1.24364,1.24741,1.24501,1.24314,1.24652,1.24759,1.24391,1.24605,1.24527,1.24677,1.2481,1.24415,1.24742,1.24869,1.24149,1.25141,1.24551,1.24984,1.24474,1.25372,1.24705,1.24926,1.24893,1.24908,1.24967,1.2521,1.24951,1.25193,1.25154,1.25147,1.24946,1.2556,1.25038,1.2522,1.25298,1.25546,1.25199,1.25984,1.25427,1.25529,1.25378,1.25856,1.2557,1.25839,1.2563,1.25979,1.25594,1.25938,1.25977,1.26108,1.25985,1.25971,1.2627,1.26098,1.26236,1.26475,1.26211,1.26206,1.26388,1.26674,1.26757,1.26166,1.26729,1.26797,1.27035,1.26696,1.26897,1.26963,1.26793,1.27209,1.27161,1.27504,1.27084,1.27262,1.27274,1.27464,1.27501,1.27585,1.2787,1.276,1.28019,1.27744,1.27823,1.28125,1.27993,1.27862,1.28383,1.28054,1.28372,1.28562,1.28416,1.28413,1.29016,1.28386,1.29017,1.2877,1.28867,1.29024,1.28981,1.29231,1.29434,1.29046,1.29684,1.29626,1.29433,1.29513,1.30037,1.29524,1.29918,1.29979,1.30381,1.29771,1.30249,1.30464,1.30333,1.30384,1.30676,1.30646,1.30681,1.30781,1.30852,1.31181,1.3125,1.31097,1.30922,1.30531,1.30289,1.3049,1.3025,1.29844,1.299,1.29567,1.29376,1.29188,1.28933,1.2899,1.28521,1.28484,1.28189,1.27836,1.27782,1.27481,1.27411,1.27241,1.2724,1.26994,1.26475,1.26639,1.2628,1.26165,1.25957,1.2585,1.25612,1.25451,1.2508,1.24561,1.2534,1.24502,1.24398,1.24583,1.2436,1.2365,1.23934,1.23424,1.23428,1.23608,1.23013,1.22535,1.22931,1.22434,1.22272,1.2237,1.22075,1.21804,1.22042,1.21138,1.21567,1.2115,1.21212,1.20374,1.20984,1.20524,1.20144,1.20134,1.19892,1.19893,1.19598,1.19547,1.19378,1.19269,1.19023,1.18922,1.18692,1.18136,1.18696,1.18349,1.18016,1.17875,1.17742,1.17749,1.17445,1.17406,1.16949,1.16966,1.16728,1.16649,1.16315,1.16404,1.16164,1.16187,1.15649,1.15445,1.15459,1.15597,1.15321,1.15002,1.15009,1.14833,1.14334,1.14636,1.14301,1.14303,1.13768,1.14125,1.13619,1.13492,1.13437,1.13058,1.13282,1.12553,1.13254,1.12771,1.12298,1.12357,1.124,1.11858,1.11982,1.11858,1.11686,1.11502,1.11181,1.11107,1.1116,1.10886,1.10712,1.10618,1.10647,1.10212,1.10165,1.10152,1.09521,1.10293,1.09422,1.09555,1.09326,1.09062,1.09155,1.08581,1.08948,1.08742,1.08223,1.08486,1.08327,1.08172,1.07577,1.08005,1.07902,1.07337,1.07409,1.072,1.07354,1.06803,1.06736,1.06883,1.06791,1.06228,1.06188,1.06219,1.06209,1.05754,1.0584,1.0582,1.05363,1.05334,1.04948,1.05183,1.04867,1.04821,1.04724,1.04705,1.04228,1.04365,1.04031,1.04303,1.03684,1.03901,1.03492,1.03507,1.03504,1.03012,1.03313,1.02777,1.02954,1.02763,1.027,1.02268,1.02506,1.0183,1.01948,1.02162,1.01799,1.01406,1.01857,1.01355,1.01417,1.01216,1.00824,1.01096,1.00646,1.00829,1.00447,1.00461,1.00002,1.00492,1.00049,1.00171,0.996042,0.997324,0.994151,0.994166,0.993759,0.993672,0.98819,0.98995,0.98775,0.984455,0.986427,0.985344,0.98219,0.983433,0.978088,0.978431,0.976847,0.977559,0.976529,0.975064,0.973477,0.9693,0.97082,0.971767,0.96761,0.967332,0.968608,0.960973,0.963059,0.964075,0.960659,0.957926,0.960815,0.959162,0.956817,0.952791,0.951856,0.953945,0.950207,0.950701,0.952651,0.946339,0.946377,0.943937,0.945356,0.940932,0.940955,0.943289,0.939679,0.93826,0.936809,0.936669,0.934274,0.934059,0.930721,0.930301,0.932948,0.924906,0.92934,0.926321,0.924378,0.923909,0.923801,0.920122,0.921988,0.920556,0.917168,0.915874,0.914574,0.915948,0.911568,0.91192,0.91214,0.910205,0.909186,0.904796,0.909152,0.905744,0.902628,0.901504,0.902443,0.896813,0.901734,0.89706,0.898771,0.895357,0.894246,0.893662,0.892163,0.89041,0.890768,0.887222,0.887394,0.886972,0.88665,0.883234,0.881953,0.884146,0.879048,0.879783,0.877781,0.876185,0.877287,0.874073,0.873761,0.87348,0.872126,0.868922,0.869826,0.867921,0.866898,0.864925,0.864316,0.86361,0.86247,0.861923,0.860625,0.856506,0.858533,0.858172,0.853285,0.853496,0.854511,0.851959,0.851472,0.848653,0.848463,0.847073,0.845194,0.846043,0.844035,0.842699,0.841164,0.84178,0.838729,0.839263,0.837094,0.83613,0.834287,0.834086,0.833592,0.832143,0.830374,0.828421,0.827901,0.826143,0.827375,0.825299,0.824412,0.822993,0.820552,0.820627,0.818119,0.818659,0.81486,0.817179,0.814631,0.812044,0.813174,0.81157,0.807886,0.810401,0.808648,0.80506,0.803157,0.806127,0.803938,0.800217,0.801254,0.800567,0.800614,0.796143,0.795887,0.79556,0.795368,0.792968,0.793844,0.790011,0.788106,0.789926,0.786938,0.787302,0.784311,0.786374,0.782068,0.78091,0.782137,0.77902,0.778953,0.775151,0.778755,0.774124,0.774425,0.772856,0.771129,0.771636,0.767473,0.768618,0.767768,0.766171,0.764836,0.764163,0.763559,0.760475,0.760574,0.761516,0.755785,0.756716,0.757683,0.753915,0.754212,0.752286,0.751573,0.750261,0.748553,0.747579,0.749528,0.743794,0.74558,0.743524,0.742602,0.741721,0.740356,0.738523,0.738956,0.736788,0.737075,0.734606,0.732947,0.731443,0.731479,0.730735,0.728083,0.728968,0.727348,0.724616,0.72383,0.722845,0.724307,0.719618,0.72018,0.719575,0.718223,0.717002,0.715393,0.713701,0.712702,0.712185,0.712171,0.709506,0.708473,0.70744,0.708021,0.705833,0.703595,0.704833,0.702485,0.698774,0.701052,0.699751,0.695946,0.695536,0.697919,0.694397,0.691733,0.692822,0.691564,0.688538,0.688481,0.68687,0.687074,0.684943,0.683161,0.683484,0.681589,0.680931,0.679147,0.678493,0.676548,0.676421,0.673806,0.673235,0.67262,0.672696,0.670081,0.669558,0.667489,0.666517,0.667062,0.663215,0.663691,0.662524,0.661208,0.660277,0.660597,0.656959,0.658346,0.655638,0.655725,0.652002,0.651962,0.65195,0.651216,0.647643,0.648171,0.646688,0.644871,0.643821,0.643022,0.642695,0.639067,0.640254,0.638724,0.637019,0.635933,0.635171,0.633836,0.631529,0.632193,0.631043,0.628892,0.629189,0.627699,0.624793,0.624523,0.6232,0.622833,0.620676,0.620208,0.619529,0.618274,0.614948,0.615073,0.614522,0.615247,0.611867,0.61065,0.610443,0.6086,0.607501,0.606083,0.605459,0.603546,0.601735,0.602831,0.600193,0.599324,0.597372,0.59697,0.595659,0.592118,0.594282,0.593982,0.590582,0.588927,0.590252,0.586664,0.588041,0.584196,0.583844,0.58342,0.582008,0.580869,0.578708,0.579399,0.577051,0.575431,0.575333,0.574195,0.573459,0.570324,0.569591,0.569124,0.56792,0.565963,0.564178,0.565452,0.562334,0.561575,0.561934,0.559925,0.55893,0.555226,0.557428,0.554022,0.553374,0.550417,0.554279,0.549231,0.548419,0.546965,0.546664,0.545322,0.54381,0.543546,0.541818,0.539578,0.539911,0.538973,0.536913,0.535845,0.53547,0.533802,0.531802,0.530591,0.529949,0.530478,0.525439,0.526316,0.525627,0.522588,0.522482,0.5226,0.520383,0.518455,0.518073,0.517421,0.515087,0.513721,0.51424,0.511583,0.510938,0.509007,0.508744,0.506244,0.506871,0.504231,0.503317,0.501646,0.500117,0.501002,0.498048,0.497273,0.495816,0.495508,0.493977,0.491748,0.49087,0.490715,0.488117,0.488667,0.48596,0.484235,0.483208,0.484188,0.481503,0.479707,0.479704,0.478255,0.476506,0.474039,0.47547,0.472474,0.471321,0.471,0.469566,0.467814,0.467045,0.464672,0.46474,0.462669,0.461478,0.461072,0.459071,0.45692,0.455678,0.457182,0.453912,0.451746,0.452141,0.450966,0.448333,0.448471,0.446649,0.445053,0.444141,0.443748,0.441569,0.440089,0.438255,0.439685,0.436893,0.433629,0.435083,0.432787,0.430803,0.429902,0.429533,0.427583,0.426561,0.425937,0.424089,0.421796,0.421419,0.420654,0.41839,0.41794,0.416173,0.416503,0.414048,0.411702,0.411377,0.410971,0.408725,0.406091,0.406614,0.405297,0.402322,0.404338,0.400165,0.399002,0.39769,0.398588,0.395386,0.39437,0.392901,0.393123,0.390087,0.387721,0.389043,0.38578,0.385651,0.3834,0.384282,0.38081,0.38019,0.379154,0.378275,0.374865,0.374458,0.374386,0.373378,0.369911,0.369981,0.369302,0.366408,0.365498,0.364396,0.3638,0.360761,0.360978,0.35946,0.359233,0.354825,0.355678,0.353704,0.352253,0.351489,0.350367,0.348825,0.346398,0.346302,0.344985,0.342298,0.341715,0.342187,0.338533,0.33793,0.336701,0.336724,0.333388,0.331436,0.332461,0.329332,0.327515,0.327003,0.327173,0.324684,0.322036,0.322388,0.321037,0.317521,0.317214,0.317262,0.314888,0.312235,0.312572,0.311333,0.30883,0.307157,0.307997,0.304639,0.303432,0.303005,0.301625,0.299438,0.297398,0.296387,0.296918,0.293751,0.292331,0.291964,0.290735,0.288091,0.287741,0.286324,0.28371,0.282571,0.281687,0.281078,0.277592,0.278191,0.27622,0.27527,0.271996,0.272318,0.27102,0.269275,0.267238,0.26663,0.265683,0.262109,0.263108,0.260295,0.259139,0.257034,0.257778,0.254871,0.25361,0.251393,0.250969,0.249019,0.247532,0.2463,0.24535,0.243734,0.24195,0.240758,0.238849,0.238615,0.235465,0.234815,0.233342,0.233276,0.230891,0.230317,0.228822,0.227563,0.225594,0.225073,0.224011,0.222678,0.221881,0.220751,0.219481,0.217706,0.216966,0.216381,0.214863,0.213495,0.213203,0.211472,0.211063,0.209064,0.208971,0.206957,0.207165,0.205429,0.204629,0.203484,0.203037,0.20176,0.200524,0.200216,0.197808,0.198002,0.196208,0.195947,0.194618,0.194172,0.192927,0.192792,0.190523,0.190013,0.189244,0.189045,0.187761,0.186058,0.185992,0.185203,0.183853,0.182845,0.181971,0.181608,0.181187,0.179376,0.179002,0.177535,0.177567,0.175916,0.175229,0.175064,0.17423,0.173027,0.172162,0.171395,0.170399,0.170253,0.168625,0.168432,0.167289,0.167373,0.165223,0.165346,0.164178,0.163462,0.162026,0.16191,0.161328,0.160885,0.159735,0.15906,0.158148,0.157046,0.156993,0.155949,0.155249,0.154777,0.153963,0.152708,0.152559,0.150731,0.151215,0.149535,0.150116,0.148657,0.148348,0.147604,0.1468,0.146601,0.145127,0.144276,0.144087,0.143046,0.142389,0.142154,0.141084,0.141166,0.139528,0.13958,0.138084,0.137824,0.137208,0.137115,0.135526,0.135737,0.13445,0.134283,0.133211,0.132648,0.132394,0.131369,0.131402,0.129975,0.12987,0.128949,0.128711,0.12669,0.128159,0.125723,0.126588,0.1251,0.125019,0.124207,0.123207,0.123435,0.121857,0.121599,0.12113,0.120907,0.119779,0.119789,0.118366,0.119071,0.117169,0.117275,0.116197,0.11636,0.115764,0.114919,0.114392,0.113803,0.112767,0.112422,0.112112,0.111585,0.111298,0.110127,0.110298,0.108849,0.108827,0.108137,0.107858,0.107274,0.107097,0.105773,0.106025,0.104972,0.104546,0.104025,0.103277,0.103126,0.102605,0.10204,0.101347,0.100953,0.100541,0.0998817,0.0996119,0.0985678,0.0985926,0.0982902,0.0977563,0.0966482,0.096612,0.09622,0.0952075,0.0951129,0.0937428,0.0945869,0.0938957,0.0929401,0.0925341,0.0921818,0.0915824,0.0908932,0.0905977,0.0904887,0.0900653,0.0892679,0.0891926,0.0882537,0.0879424,0.0871495,0.0867636,0.0869193,0.0858051,0.0857728,0.0855958,0.0845384,0.0843796,0.0837835,0.0836203,0.0829368,0.0823864,0.0825745,0.0815213,0.0814313,0.0805448,0.0799925,0.0801156,0.0793727,0.0786565,0.0789558,0.0783138,0.0778509,0.0774961,0.0767594,0.0767621,0.0758084,0.0756094,0.0753715,0.074682,0.0750103,0.0740082,0.0737703,0.073273,0.0727038,0.0723037,0.0718748,0.0715704,0.0714732,0.0709093,0.0705232,0.0700497,0.0694205,0.0691695,0.0685192,0.0684721,0.0683037,0.0675843,0.0675539,0.0668189,0.0663781,0.0661356,0.0656526,0.0654221,0.0651952,0.0648212,0.064565,0.0639039,0.0637902,0.0631355,0.0627232,0.0624581,0.0619173,0.0620831,0.061431,0.0608073,0.0609627,0.0601129,0.0598082,0.0592432,0.0589717,0.0595402,0.0585204,0.05799,0.0578999,0.0574995,0.0571307,0.0563875,0.0564235,0.0561385,0.0554839,0.0557854,0.0553265,0.0546695,0.0544919,0.053917,0.0535614,0.053332,0.0532208,0.0529475,0.0526917,0.052132,0.0516758,0.0514256,0.0508995,0.0504776,0.0505708,0.0504301,0.0499707,0.0495058,0.0492137,0.0489187,0.0485755,0.0481689,0.0479608,0.0477822,0.0474445,0.0470701,0.0468123,0.0464367,0.0460125,0.0455466,0.0454987,0.0455055,0.0450914,0.0446178,0.0444991,0.0440629,0.0435636,0.0433771,0.0432501,0.0429485,0.0427595,0.042446,0.0422003,0.0417102,0.0413192,0.0411285,0.0407628,0.0404601,0.0403327,0.0402804,0.039901,0.0395435,0.0391764,0.0390731,0.0386446,0.0382611,0.0380169,0.0381041,0.0378038,0.0371355,0.0372909,0.0368483,0.0362516,0.0360919,0.0357911,0.035938,0.0356508,0.0351915,0.0350276,0.0346469,0.0343015,0.0340091,0.0339699,0.0335837,0.0335735,0.0332777,0.0331251,0.032703,0.0323128,0.0322363,0.0318467,0.0317151,0.031656,0.0314437,0.0312072,0.030631,0.0305086,0.0303634,0.0298473,0.0297688,0.0296416,0.0295022,0.0293068,0.0288554,0.0286782,0.0284472,0.0280385,0.0279449,0.0275319,0.0275722,0.0275386,0.0271776,0.0269642,0.0266442,0.0264001,0.0260381,0.0256624,0.0257465,0.0257916,0.0255007,0.0251926,0.0249464,0.0247748,0.0243463,0.0241799,0.0238289,0.0239581,0.0238426,0.0236379,0.0232181,0.0230324,0.0226966,0.0226003,0.0223967,0.0221443,0.0222552,0.0219768,0.021679,0.0215035,0.0211499,0.0208698,0.020668,0.0203738,0.0205611,0.0205011,0.0201466,0.0201225,0.019745,0.0195578,0.0192251,0.0190314,0.0189073,0.0190101,0.0187905,0.0184723,0.0182661,0.0180131,0.0178102,0.0175412,0.0173169,0.0174654,0.0172573,0.0170134,0.0168216,0.0167081,0.0163212,0.0162104,0.0161716,0.0157791,0.0160157,0.0158321,0.0155873,0.0152645,0.0150705,0.0150817,0.0146291,0.0145466,0.0146195,0.0146057,0.0143427,0.0141114,0.0138456,0.0137004,0.0134843,0.0132204,0.0133163,0.0132621,0.0130612,0.0129657,0.0127644,0.0124444,0.0123995,0.0121352,0.0117996,0.0120576,0.0119635,0.011771,0.0116443,0.0113314,0.0111444,0.0109873,0.0108455,0.0108254,0.0109411,0.0107291,0.0105857,0.0103078,0.0100599,0.0099977,0.00979742,0.0096276,0.00993745,0.00968088,0.00945597,0.00940513,0.00910165,0.00890313,0.00880237,0.00858575,0.00865622,0.00877724,0.0085188,0.00840124,0.00820956,0.00804312,0.00780588,0.00758485,0.00745326,0.0077675,0.00762932,0.00745974,0.00741539,0.0071937,0.00699875,0.00681349,0.0066463,0.00662672,0.00677156,0.00668947,0.00651438,0.00633397,0.0061567,0.0060274,0.00585403,0.00575335,0.00597125,0.00579795,0.00572989,0.00555587,0.00541883,0.0052902,0.00516969,0.00505777,0.00507774,0.00519491,0.0049339,0.0047426,0.00469811,0.00452275,0.00445905,0.00432559,0.00419144,0.00450597,0.00438063,0.00423236,0.00392514,0.00383947,0.00375489,0.00361116,0.0035328,0.00361661,0.00367407,0.00358459,0.00339886,0.00317832,0.00307924,0.00302443,0.002877,0.0027356,0.00317113,0.00304588,0.00293722,0.00283238,0.00264182,0.00241345,0.00233288,0.00220852,0.00233449,0.00258004,0.00248894,0.00237784,0.00225365,0.00210606,0.00187598,0.00175389,0.00165635,0.00207887,0.00202224,0.00197597,0.00185779,0.00178941,0.00162168,0.0013419,0.00120612,0.00140689,0.00163049,0.0015722,0.00144571,0.0013861,0.00125515,0.00120775,0.000886132,0.000764107,0.00117655,0.00120037,0.00111654,0.00105719,0.000999127,0.000899652,0.000762274,0.000492323,0.000590467,0.000812489,0.000765954,0.000720348,0.000688779,0.000656519,0.000589812,0.000477066,0.000137879,0.000513997,0.000505014,0.000458896,0.000421222,0.000390337,0.000355903,0.000341132,0.000222736,7.246e-05,0.000277757,0.000258856,0.000230602,0.000210292,0.000197659,0.000169072,0.00014672,9.02756e-06,0.000118935,0.000111148,0.000100613,8.9303e-05,6.88582e-05,6.41544e-05,4.9896e-05,3.87517e-05,0,2.61751e-05,2.28006e-05,1.50352e-05,1.24728e-05,5.71247e-06,2.69567e-06,1.04427e-06,0,1.45502e-07


==> Ancillary/Data/Spectra/spectraData/3Fields/fast/_2048_10_320/runParams.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4350
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 5546


==> Ancillary/Data/Spectra/spectraData/3Fields/fast/_2048_10_320/seed.txt <==
507275123 1358217733 921883268 -221228589 Thread: 0 
507275123 1358217733 921883268 -221228589 Thread: 49 
507275123 1358217733 921883268 -221228589 Thread: 55 
507275123 1358217733 921883268 -221228589 Thread: 59 
507275123 1358217733 921883268 -221228589 Thread: 56 
507275123 1358217733 921883268 -221228589 Thread: 18 
507275123 1358217733 921883268 -221228589 Thread: 14 
507275123 1358217733 921883268 -221228589 Thread: 36 
507275123 1358217733 921883268 -221228589 Thread: 45 
507275123 1358217733 921883268 -221228589 Thread: 63 
507275123 1358217733 921883268 -221228589 Thread: 51 
507275123 1358217733 921883268 -221228589 Thread: 57 
507275123 1358217733 921883268 -221228589 Thread: 48 
507275123 1358217733 921883268 -221228589 Thread: 5 
507275123 1358217733 921883268 -221228589 Thread: 27 
507275123 1358217733 921883268 -221228589 Thread: 33 
507275123 1358217733 921883268 -221228589 Thread: 8 
507275123 1358217733 921883268 -221228589 Thread: 38 
507275123 1358217733 921883268 -221228589 Thread: 35 
507275123 1358217733 921883268 -221228589 Thread: 42 
507275123 1358217733 921883268 -221228589 Thread: 41 
507275123 1358217733 921883268 -221228589 Thread: 54 
507275123 1358217733 921883268 -221228589 Thread: 44 
507275123 1358217733 921883268 -221228589 Thread: 19 
507275123 1358217733 921883268 -221228589 Thread: 53 
507275123 1358217733 921883268 -221228589 Thread: 46 
507275123 1358217733 921883268 -221228589 Thread: 39 
507275123 1358217733 921883268 -221228589 Thread: 29 
507275123 1358217733 921883268 -221228589 Thread: 50 
507275123 1358217733 921883268 -221228589 Thread: 9 
507275123 1358217733 921883268 -221228589 Thread: 62 
507275123 1358217733 921883268 -221228589 Thread: 23 
507275123 1358217733 921883268 -221228589 Thread: 25 
507275123 1358217733 921883268 -221228589 Thread: 24 
507275123 1358217733 921883268 -221228589 Thread: 22 
507275123 1358217733 921883268 -221228589 Thread: 10 
507275123 1358217733 921883268 -221228589 Thread: 13 
507275123 1358217733 921883268 -221228589 Thread: 47 
507275123 1358217733 921883268 -221228589 Thread: 15 
507275123 1358217733 921883268 -221228589 Thread: 11 
507275123 1358217733 921883268 -221228589 Thread: 17 
507275123 1358217733 921883268 -221228589 Thread: 12 
507275123 1358217733 921883268 -221228589 Thread: 26 
507275123 1358217733 921883268 -221228589 Thread: 31 
507275123 1358217733 921883268 -221228589 Thread: 30 
507275123 1358217733 921883268 -221228589 Thread: 20 
507275123 1358217733 921883268 -221228589 Thread: 32 
507275123 1358217733 921883268 -221228589 Thread: 28 
507275123 1358217733 921883268 -221228589 Thread: 52 
507275123 1358217733 921883268 -221228589 Thread: 21 
507275123 1358217733 921883268 -221228589 Thread: 2 
507275123 1358217733 921883268 -221228589 Thread: 1 
507275123 1358217733 921883268 -221228589 Thread: 40 
507275123 1358217733 921883268 -221228589 Thread: 16 
507275123 1358217733 921883268 -221228589 Thread: 60 
507275123 1358217733 921883268 -221228589 Thread: 61 
507275123 1358217733 921883268 -221228589 Thread: 6 
507275123 1358217733 921883268 -221228589 Thread: 7 
507275123 1358217733 921883268 -221228589 Thread: 3 
507275123 1358217733 921883268 -221228589 Thread: 4 
507275123 1358217733 921883268 -221228589 Thread: 34 
507275123 1358217733 921883268 -221228589 Thread: 37 
507275123 1358217733 921883268 -221228589 Thread: 43 
507275123 1358217733 921883268 -221228589 Thread: 58 


==> Ancillary/Data/Spectra/spectraData/4Fields/constant/_2048_10_100/axionNum.txt <==
6667,4.85467e+06,7.96906e+06


==> Ancillary/Data/Spectra/spectraData/4Fields/constant/_2048_10_100/kinSpect2pi.txt <==
1089,0.00500129,kinAxionNum2pi
6667,129215,1.05389e+06,1.49025e+06,700705,666552,418699,318101,248219,188768,152399,128129,110652,92148.9,78396.5,70784.1,61595.8,53828.7,49221.3,42668.5,39635.8,35821.8,33100.6,29058.8,27959.1,24643.1,23446.9,21589.7,19880.4,18565.5,17228.3,16545.5,15259.9,14262,13688.7,12915.5,12077.4,11539.7,10863.1,10231.1,9923.87,9392.16,8909.06,8540.02,8204.47,7831.29,7431.34,7217.22,6812.96,6570.48,6317.78,6062.17,5836.26,5587.12,5425.73,5186.25,4984.67,4872.6,4645.18,4495.85,4373.47,4208.86,4080.14,3995.57,3860.9,3766.41,3692.82,3608.99,3563.58,3580,3469.14,4431.81,4432.21,3730.88,3783.06,3396.29,3274.07,3050.15,2892.19,2687.56,2581.48,2407.73,2277.8,2162.39,2047.47,1923.25,1849.31,1746.81,1668.53,1573.41,1516.07,1443.9,1376.54,1321.49,1272.56,1207,1165.63,1118.96,1073.89,1034.64,996.506,951.097,920.968,887.969,858.564,824.206,794.364,768.376,739.456,715.552,691.528,664.583,643.013,622.852,601.246,579.572,562.444,544.057,524.584,505.43,493.09,473.209,458.075,445.013,429.144,415.895,402.446,387.395,375.484,363.61,351.827,339.771,328.996,318.355,307.497,298.127,287.913,278.786,268.038,260.812,251.403,243.648,235.933,227.868,219.696,213.495,205.739,199.219,192.743,186.969,180.471,174.243,168.572,162.625,157.552,152.352,148.054,142.338,137.781,133.36,129.02,124.51,120.88,116.757,112.779,109.233,105.705,101.841,99.2178,95.7479,92.0827,89.7701,86.3299,83.8486,81.0383,78.3505,75.8107,73.4049,70.9813,68.7905,66.3663,64.2661,62.4287,60.0513,58.3909,56.3803,54.3778,52.7817,51.1399,49.5247,47.837,46.3836,44.7408,43.4612,41.9752,40.7203,39.3418,38.1102,36.9248,35.7429,34.427,33.524,32.4473,31.3901,30.3806,29.5073,28.5312,27.6581,26.7558,25.8559,25.1136,24.2921,23.6037,22.801,22.1421,21.4211,20.7244,20.1287,19.5346,18.8442,18.3591,17.7691,17.2361,16.706,16.1748,15.6997,15.2319,14.7595,14.2996,13.9101,13.4634,13.0668,12.7158,12.2978,11.9431,11.6015,11.2409,10.9273,10.5908,10.3274,10.0057,9.71153,9.44384,9.15472,8.91158,8.66001,8.40924,8.18641,7.93367,7.72276,7.52493,7.31022,7.12772,6.90976,6.72189,6.53737,6.38132,6.21001,6.04202,5.87564,5.72553,5.58112,5.4281,5.30851,5.16109,5.03502,4.90785,4.79294,4.66915,4.55882,4.44317,4.33646,4.22789,4.14048,4.03539,3.94277,3.85403,3.76408,3.68091,3.60128,3.52289,3.4444,3.36891,3.29513,3.23088,3.16159,3.09546,3.03158,2.97031,2.91167,2.85611,2.80177,2.74154,2.69762,2.64585,2.59299,2.5556,2.50341,2.45637,2.41902,2.37756,2.33432,2.29926,2.261,2.22467,2.18829,2.15665,2.12776,2.09002,2.0654,2.02753,2.00771,1.97721,1.9524,1.92261,1.9007,1.87508,1.85147,1.8305,1.80446,1.78988,1.76438,1.74374,1.72871,1.70984,1.69408,1.67601,1.65592,1.64264,1.62524,1.61197,1.5982,1.581,1.57125,1.5595,1.54435,1.53482,1.52033,1.50984,1.50112,1.48663,1.47955,1.46891,1.46141,1.45124,1.44423,1.43342,1.42563,1.418,1.41011,1.40473,1.39619,1.39216,1.38196,1.37911,1.37136,1.36644,1.36,1.35871,1.35002,1.34601,1.34165,1.33752,1.33386,1.32951,1.32455,1.32302,1.31899,1.3146,1.31336,1.30879,1.30722,1.30375,1.30109,1.29818,1.29958,1.29225,1.29444,1.28982,1.29038,1.28743,1.28487,1.28482,1.28269,1.28137,1.28112,1.28073,1.27745,1.27912,1.27693,1.27639,1.27634,1.27433,1.27626,1.27631,1.27344,1.276,1.27251,1.27539,1.2744,1.27426,1.27407,1.27485,1.27479,1.27642,1.27756,1.27569,1.27883,1.27576,1.27968,1.27901,1.2791,1.28181,1.28206,1.28405,1.28477,1.28324,1.28586,1.28827,1.28767,1.28837,1.29225,1.29079,1.2923,1.29537,1.2941,1.29903,1.29777,1.30079,1.301,1.30301,1.305,1.30663,1.30663,1.31027,1.31201,1.31279,1.31521,1.31544,1.31947,1.31942,1.32179,1.32272,1.32648,1.32726,1.3297,1.33234,1.33278,1.33548,1.33751,1.33876,1.33969,1.34298,1.34571,1.34755,1.34893,1.35139,1.35337,1.35673,1.35634,1.36184,1.36218,1.3629,1.36567,1.36902,1.36867,1.37475,1.37558,1.37621,1.37965,1.38161,1.38435,1.38564,1.38933,1.3903,1.39236,1.39584,1.39823,1.40121,1.40227,1.40523,1.40571,1.40992,1.41119,1.41415,1.41789,1.41854,1.4215,1.42386,1.42547,1.42932,1.43032,1.4348,1.43508,1.43943,1.44099,1.44338,1.44619,1.44722,1.44948,1.45304,1.45434,1.45842,1.46074,1.46178,1.46444,1.46779,1.47137,1.47198,1.47563,1.47588,1.48098,1.48352,1.48607,1.48689,1.49048,1.49238,1.49463,1.49957,1.49939,1.5031,1.50485,1.50837,1.51059,1.51346,1.5153,1.51775,1.52021,1.52473,1.52451,1.52857,1.53086,1.53198,1.53675,1.53837,1.5409,1.54395,1.54552,1.54683,1.5521,1.55409,1.55614,1.55894,1.56127,1.56343,1.56697,1.56932,1.57159,1.57392,1.57725,1.57889,1.5816,1.58535,1.58674,1.58977,1.59236,1.59554,1.5955,1.60152,1.60175,1.6057,1.60716,1.61055,1.6141,1.61441,1.61948,1.62128,1.62306,1.62634,1.62947,1.63068,1.63376,1.63608,1.63793,1.6427,1.64387,1.64786,1.64923,1.65173,1.65429,1.65861,1.65928,1.66396,1.66478,1.66715,1.67114,1.67363,1.67658,1.67769,1.68075,1.68503,1.68543,1.68749,1.69221,1.69469,1.69568,1.70129,1.70172,1.70475,1.70634,1.70967,1.71306,1.71531,1.71724,1.72109,1.72288,1.72611,1.73021,1.73018,1.73346,1.7371,1.73743,1.74146,1.74571,1.74638,1.75152,1.75202,1.75448,1.75756,1.75965,1.76236,1.76552,1.76855,1.77081,1.77369,1.77679,1.77918,1.78026,1.78463,1.78253,1.77824,1.77067,1.76578,1.75976,1.75406,1.74902,1.74129,1.73443,1.73053,1.72242,1.71886,1.71074,1.70413,1.70022,1.69321,1.68649,1.68156,1.67709,1.67024,1.66342,1.65696,1.65056,1.64554,1.6409,1.63301,1.62729,1.6217,1.61493,1.60991,1.60464,1.59694,1.59377,1.58519,1.57976,1.57476,1.56819,1.56245,1.55629,1.55088,1.54505,1.53778,1.53291,1.52709,1.52107,1.51545,1.50934,1.50417,1.49726,1.4914,1.4856,1.48018,1.47404,1.46923,1.4624,1.45594,1.45248,1.44466,1.43922,1.43252,1.42766,1.42162,1.41522,1.40995,1.404,1.39816,1.39324,1.38689,1.38036,1.3761,1.36938,1.36273,1.35852,1.35217,1.34566,1.34119,1.33419,1.32922,1.32341,1.31748,1.31084,1.30603,1.30028,1.29435,1.28855,1.28255,1.27802,1.27163,1.26496,1.26024,1.25385,1.24773,1.24298,1.23694,1.23046,1.22661,1.21976,1.21394,1.20786,1.2026,1.19793,1.1916,1.18532,1.17966,1.17458,1.16872,1.16285,1.15654,1.15212,1.14605,1.13921,1.13372,1.12912,1.12237,1.11694,1.11216,1.1062,1.10014,1.09454,1.0879,1.08336,1.07695,1.07268,1.06544,1.06033,1.05496,1.04905,1.04337,1.03781,1.03229,1.0262,1.02072,1.01496,1.00936,1.00316,0.998057,0.992108,0.987854,0.981352,0.975403,0.970071,0.964204,0.958368,0.953241,0.946897,0.941445,0.93593,0.930318,0.925319,0.91881,0.913588,0.90781,0.902322,0.895908,0.891042,0.885802,0.879192,0.873656,0.868812,0.862544,0.857117,0.851799,0.846007,0.840334,0.834221,0.828946,0.823616,0.818052,0.812484,0.806889,0.8005,0.79622,0.789547,0.784276,0.778686,0.772974,0.76737,0.761536,0.757132,0.749986,0.744673,0.740065,0.733601,0.728073,0.722723,0.716566,0.711411,0.706109,0.700213,0.694551,0.688977,0.683835,0.677488,0.67192,0.666593,0.661445,0.655363,0.650086,0.644497,0.638811,0.632914,0.627516,0.621084,0.616498,0.610589,0.605573,0.599798,0.593474,0.588414,0.582798,0.576971,0.571904,0.565888,0.560075,0.554978,0.54934,0.54336,0.53899,0.532617,0.526969,0.521769,0.515374,0.510428,0.504988,0.499244,0.49327,0.488317,0.482293,0.476861,0.471107,0.466043,0.460008,0.454191,0.449154,0.443581,0.437285,0.432388,0.426589,0.420841,0.415531,0.410367,0.404537,0.398642,0.393308,0.387375,0.382034,0.376416,0.370636,0.364972,0.359698,0.354319,0.348698,0.342778,0.33746,0.331515,0.32621,0.321186,0.315038,0.309798,0.304225,0.298608,0.293055,0.288765,0.283626,0.279177,0.274391,0.270208,0.266069,0.261693,0.257926,0.253368,0.249648,0.245747,0.242166,0.238173,0.234689,0.231087,0.227167,0.224,0.220658,0.217518,0.21377,0.210376,0.20723,0.20384,0.201174,0.197861,0.194644,0.191646,0.188643,0.185786,0.182878,0.180374,0.177068,0.174299,0.171769,0.169171,0.16653,0.163851,0.161087,0.158443,0.155906,0.153448,0.151147,0.148708,0.146128,0.143893,0.141595,0.13939,0.136821,0.134632,0.132123,0.130069,0.12814,0.125955,0.123696,0.121558,0.119547,0.117547,0.11567,0.113587,0.111595,0.109546,0.107554,0.106089,0.104141,0.102099,0.100209,0.0984529,0.0965909,0.0952172,0.093296,0.0914075,0.089841,0.0880578,0.0865136,0.0849986,0.0833886,0.081685,0.0801668,0.0784585,0.0771754,0.0756614,0.0740652,0.0727216,0.0711725,0.0696813,0.0685624,0.0669874,0.0655969,0.0641896,0.0629521,0.0616551,0.0604021,0.0591025,0.0576667,0.0565194,0.055005,0.0542148,0.0529585,0.0516954,0.0505322,0.0493564,0.0482974,0.0472146,0.0460847,0.0449584,0.0438838,0.0428259,0.0419973,0.0407859,0.0399235,0.0387336,0.0377766,0.0369244,0.0360009,0.0350826,0.0341234,0.0332328,0.0322749,0.0314092,0.0306197,0.0298426,0.0289685,0.0281403,0.0272748,0.0264894,0.025754,0.0250546,0.0241955,0.0235,0.0226889,0.022149,0.0214411,0.0207535,0.0199036,0.019345,0.018747,0.0181181,0.0174398,0.0168165,0.0162225,0.0156017,0.0151752,0.0146043,0.0139329,0.0134317,0.0128623,0.0122388,0.0119866,0.0114705,0.0109583,0.0104084,0.00997987,0.00950418,0.00910768,0.00874017,0.00832376,0.00783896,0.00740883,0.00717253,0.00681654,0.00643977,0.00605355,0.00567654,0.00529451,0.00513489,0.00474596,0.00442436,0.00411373,0.00378501,0.00359561,0.00354188,0.00325771,0.00295867,0.00260487,0.00236177,0.002269,0.00210221,0.00185926,0.00164682,0.00136865,0.00113503,0.00121345,0.00106967,0.000944967,0.000811955,0.000648729,0.000484618,0.000525482,0.000436994,0.00034338,0.000267284,0.000194538,0.000101848,0.000102098,6.19185e-05,2.90971e-05,1.06909e-05,1.29439e-06,8.79514e-08


==> Ancillary/Data/Spectra/spectraData/4Fields/constant/_2048_10_100/potSpect2pi.txt <==
1089,0.00500129,potAxionNum2pi
6667,188792,430103,427714,1.14196e+06,526789,406357,336752,239564,193933,155459,136286,110690,93615.6,80505.1,72527.7,61003.4,54740.5,50661.8,42497.2,40447.3,36206.5,32989.4,29608.4,27879,24785.7,23674.5,21821.6,20185.5,18724.6,17500.5,16613.5,15438.3,14472.7,13685.8,12976.8,12098.9,11609.5,10939.9,10363.6,9913.32,9491.35,8965.1,8647.81,8185.61,7898.9,7413.59,7288.4,6836.43,6619.08,6343.8,6094.71,5902.47,5625.23,5475.91,5230.81,5051.56,4900.67,4700.47,4511.19,4456.38,4248.34,4140.76,4041.56,3892.53,3843.08,3758.97,3705.64,3667.88,3711.83,3849.41,3806.87,4185.37,4007.06,3544.97,3478.17,3181.91,3102.14,2835.39,2725.43,2559.66,2430.97,2268.48,2181.45,2048.9,1934.74,1855.41,1755.63,1675.79,1585.65,1528.91,1454.22,1391.6,1329.63,1281.97,1213.31,1172.09,1127.61,1081.62,1042.62,1003.37,961.217,930.449,895.324,867.249,832.503,802.485,778.03,745.09,724.291,699.297,673.504,651.813,630.104,608.969,587.786,570.229,551.375,531.683,513.217,500.661,479.739,465.939,452.205,435.152,421.79,409.698,393.409,381.456,370.582,358.027,345.116,334.876,324.073,313.329,303.041,293.357,283.885,273.406,266.025,256.642,248.369,241.048,232.84,224.27,218.054,210.376,203.738,197.173,191.163,184.225,178.284,173.059,166.752,161.371,156.002,152.052,145.965,141.365,137.007,132.575,127.963,124.268,119.98,115.992,112.373,108.886,104.986,102.149,98.8016,95.0833,92.7194,89.1658,86.4826,83.6878,80.8413,78.4029,75.9071,73.4612,71.0812,68.7183,66.5865,64.692,62.2422,60.5221,58.539,56.4437,54.8186,53.1234,51.4371,49.7546,48.2316,46.5831,45.2563,43.6996,42.4537,41.0217,39.7971,38.5104,37.3563,35.9582,35.1014,33.9623,32.8284,31.8182,30.8412,29.8754,28.9328,28.0376,27.1416,26.3458,25.5131,24.7913,23.963,23.3038,22.5535,21.8175,21.1878,20.5934,19.8923,19.3749,18.7315,18.2095,17.6474,17.1005,16.5935,16.1165,15.6319,15.1528,14.7328,14.2845,13.8765,13.503,13.0829,12.695,12.3392,11.952,11.6281,11.2711,11.0128,10.6732,10.3684,10.0845,9.78775,9.52752,9.25485,8.99012,8.76424,8.50583,8.28296,8.06817,7.83913,7.6442,7.4182,7.22696,7.03963,6.86902,6.68864,6.5104,6.33877,6.17468,6.02605,5.85834,5.73938,5.58311,5.44801,5.31352,5.19429,5.06008,4.94752,4.81826,4.71527,4.60366,4.50604,4.39348,4.29565,4.19995,4.10895,4.01609,3.92993,3.84827,3.76126,3.68654,3.60789,3.53785,3.46324,3.39771,3.32854,3.26354,3.20284,3.14246,3.08397,3.02046,2.97589,2.91657,2.86192,2.82487,2.76697,2.71971,2.67549,2.63368,2.58811,2.5508,2.50876,2.47,2.4328,2.39952,2.36876,2.32691,2.30282,2.26432,2.24151,2.20762,2.18185,2.15178,2.12839,2.10126,2.07572,2.05307,2.0283,2.01077,1.98534,1.96306,1.94725,1.92769,1.91201,1.89159,1.87165,1.85768,1.83999,1.82615,1.81168,1.79369,1.78342,1.77028,1.7567,1.74679,1.7312,1.72159,1.71275,1.69819,1.69155,1.67913,1.67199,1.66072,1.65441,1.64303,1.63531,1.63106,1.62109,1.61671,1.60708,1.60444,1.59529,1.59323,1.58454,1.58047,1.57482,1.57364,1.56619,1.56171,1.55825,1.55366,1.55211,1.54957,1.54316,1.54402,1.53964,1.5361,1.53545,1.53145,1.53198,1.52897,1.52687,1.52523,1.52824,1.52145,1.52403,1.5204,1.52261,1.51996,1.51905,1.52044,1.51874,1.51934,1.51966,1.51985,1.51983,1.5225,1.51874,1.52043,1.52171,1.52114,1.52443,1.5255,1.52511,1.52915,1.5273,1.53106,1.53198,1.53218,1.53435,1.53682,1.53782,1.54184,1.54397,1.54394,1.54939,1.54765,1.55303,1.55353,1.55619,1.55937,1.5623,1.56572,1.56784,1.56857,1.57349,1.57809,1.57888,1.58091,1.58784,1.58702,1.59155,1.59617,1.59746,1.60448,1.60514,1.60944,1.61254,1.61489,1.61955,1.62403,1.62589,1.63183,1.63664,1.63808,1.64354,1.64523,1.65168,1.65487,1.65916,1.66123,1.66721,1.67111,1.67605,1.68054,1.6836,1.68872,1.69335,1.69727,1.70075,1.70548,1.71149,1.71523,1.72002,1.72461,1.72824,1.7348,1.73614,1.74517,1.74824,1.75142,1.7572,1.7632,1.76591,1.77453,1.77787,1.78145,1.78751,1.79277,1.79783,1.80198,1.8081,1.8122,1.81715,1.82361,1.82908,1.83484,1.83848,1.84584,1.84806,1.85567,1.86012,1.86559,1.87326,1.87582,1.88322,1.88742,1.8918,1.89969,1.90289,1.91066,1.91405,1.92323,1.9275,1.93219,1.93887,1.94294,1.94793,1.95597,1.96073,1.96776,1.97423,1.97806,1.98426,1.99138,1.99826,2.00183,2.00952,2.0126,2.02108,2.02728,2.03356,2.03706,2.04679,2.05077,2.05753,2.06604,2.06957,2.07643,2.08142,2.08874,2.09529,2.10193,2.10727,2.11393,2.12038,2.12938,2.1322,2.14075,2.14712,2.1532,2.15978,2.16693,2.17274,2.18033,2.18558,2.19161,2.20296,2.2069,2.21371,2.21945,2.2258,2.23375,2.24175,2.24772,2.25468,2.26094,2.26893,2.2755,2.28179,2.2903,2.29507,2.30365,2.31101,2.31759,2.32304,2.33357,2.33803,2.34681,2.35294,2.36242,2.36913,2.37312,2.38329,2.39103,2.39724,2.40506,2.41432,2.41955,2.42876,2.43496,2.44133,2.45249,2.45715,2.46648,2.4733,2.48096,2.48822,2.49869,2.50273,2.51419,2.52012,2.52687,2.53738,2.5452,2.55295,2.55892,2.56681,2.57992,2.58537,2.59191,2.60052,2.61057,2.61425,2.62865,2.63414,2.64368,2.6499,2.65965,2.66826,2.67457,2.6817,2.69529,2.70161,2.70962,2.72079,2.72682,2.73508,2.7463,2.75065,2.76067,2.77358,2.77842,2.79195,2.79653,2.80634,2.81693,2.82345,2.83406,2.84434,2.85269,2.86245,2.87198,2.88103,2.88952,2.89525,2.9084,2.90795,2.89869,2.885,2.876,2.86332,2.85237,2.84268,2.82872,2.81819,2.8097,2.79503,2.78709,2.77497,2.76302,2.75501,2.74201,2.7297,2.72198,2.71434,2.70127,2.69,2.6801,2.66871,2.66197,2.65164,2.64021,2.62994,2.61997,2.60968,2.60066,2.59143,2.57939,2.5718,2.55883,2.55058,2.54342,2.53264,2.52283,2.51247,2.50522,2.49511,2.48294,2.47605,2.46646,2.45705,2.44778,2.4387,2.4299,2.42063,2.41066,2.40088,2.39249,2.38295,2.37593,2.36637,2.35464,2.34933,2.33783,2.32985,2.32022,2.313,2.30358,2.29274,2.2864,2.27668,2.26761,2.26091,2.25039,2.24022,2.23413,2.22458,2.2145,2.2084,2.19996,2.18932,2.18307,2.17266,2.16397,2.15589,2.14772,2.13938,2.13081,2.12262,2.11388,2.10482,2.0964,2.09031,2.08012,2.07072,2.06487,2.05433,2.04632,2.03824,2.0305,2.02055,2.01495,2.00523,1.99693,1.98833,1.98016,1.97316,1.9637,1.95451,1.94715,1.93917,1.93157,1.92366,1.91494,1.90805,1.89872,1.88993,1.88084,1.87465,1.86497,1.85617,1.84967,1.84133,1.83269,1.82448,1.81588,1.80815,1.79932,1.79228,1.78287,1.7754,1.76712,1.75876,1.75042,1.74166,1.7344,1.72574,1.71778,1.70958,1.70212,1.69145,1.68458,1.67653,1.6692,1.66063,1.6519,1.64325,1.63492,1.62753,1.61964,1.61136,1.60184,1.59404,1.58602,1.57898,1.56828,1.56011,1.55419,1.54414,1.53498,1.52859,1.51973,1.51013,1.50252,1.49402,1.48514,1.47687,1.47012,1.46055,1.45174,1.44347,1.43554,1.42686,1.41828,1.41012,1.40194,1.39177,1.38517,1.37616,1.36683,1.35816,1.3497,1.34176,1.33288,1.32601,1.3145,1.30689,1.2999,1.28933,1.28017,1.27265,1.26294,1.25418,1.2465,1.23723,1.22801,1.21963,1.21152,1.20134,1.19223,1.18449,1.17645,1.16581,1.15832,1.14902,1.13899,1.13107,1.12254,1.11141,1.10341,1.09345,1.0863,1.07631,1.06701,1.05805,1.04874,1.03787,1.03093,1.02108,1.01182,1.00348,0.992873,0.982752,0.974272,0.964597,0.95509,0.947197,0.936206,0.927441,0.917992,0.90798,0.898276,0.888838,0.879514,0.869349,0.859355,0.851596,0.840306,0.830202,0.821799,0.811595,0.800877,0.791166,0.781708,0.771191,0.761182,0.752326,0.741517,0.731168,0.722463,0.711155,0.701319,0.692041,0.681173,0.670324,0.661134,0.650703,0.639785,0.629741,0.619419,0.608562,0.59806,0.588669,0.576941,0.567554,0.555905,0.545507,0.535406,0.52706,0.517995,0.509567,0.501198,0.493032,0.485342,0.477849,0.470452,0.462677,0.455609,0.448914,0.442733,0.435652,0.428581,0.422369,0.415558,0.409512,0.403748,0.397538,0.391549,0.38573,0.379687,0.374226,0.36894,0.363491,0.357684,0.352263,0.347114,0.341982,0.336574,0.332053,0.326271,0.321731,0.317147,0.312724,0.307476,0.302954,0.297967,0.293576,0.288565,0.284815,0.280346,0.276168,0.271728,0.267427,0.263875,0.259391,0.255204,0.251191,0.247131,0.243153,0.239987,0.235933,0.23196,0.228238,0.224569,0.220769,0.218078,0.213729,0.210244,0.206739,0.203219,0.200233,0.196641,0.193393,0.18999,0.186673,0.183775,0.180844,0.177778,0.173926,0.171649,0.167993,0.165443,0.162481,0.159723,0.156577,0.153752,0.150855,0.148708,0.146249,0.14271,0.140333,0.137345,0.134959,0.132664,0.129804,0.127268,0.124822,0.122228,0.120066,0.117914,0.115551,0.112926,0.110631,0.108235,0.106528,0.103869,0.101795,0.0996228,0.0974465,0.0952745,0.0935435,0.0913692,0.0891114,0.0872897,0.0849645,0.0834073,0.0816144,0.0796122,0.0775212,0.0755087,0.0739099,0.0724879,0.0705904,0.0686636,0.0669506,0.0649872,0.0635594,0.0622385,0.0602081,0.0588165,0.0569589,0.0551981,0.0543242,0.052673,0.0510507,0.0495338,0.0479653,0.0462961,0.0457483,0.0440838,0.0427017,0.0413866,0.0398113,0.0384709,0.03774,0.0364406,0.0349435,0.0337793,0.0324926,0.0314,0.0305333,0.0294167,0.0281967,0.0271057,0.0261026,0.0253365,0.0240521,0.0230578,0.0221036,0.0210024,0.0203439,0.0197743,0.0187827,0.0176657,0.0168475,0.015915,0.0152152,0.0145045,0.0138456,0.0129991,0.0121894,0.0114503,0.0113406,0.0105386,0.009674,0.00900021,0.00837401,0.00782604,0.00743535,0.00684004,0.00622411,0.00558817,0.0050819,0.00494715,0.00469789,0.00431781,0.00388463,0.00328654,0.00273406,0.00295768,0.00254474,0.00218548,0.00184882,0.00142984,0.00103271,0.00112769,0.000892605,0.000697079,0.000543675,0.000390617,0.000205958,0.00021055,0.000119935,6.23219e-05,2.03689e-05,2.92068e-06,1.12016e-07


==> Ancillary/Data/Spectra/spectraData/4Fields/constant/_2048_10_100/runParams.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 6733


==> Ancillary/Data/Spectra/spectraData/4Fields/constant/_2048_10_100/seed.txt <==
122716468 -988085515 -1084361293 -1794287493 Thread: 60 
122716468 -988085515 -1084361293 -1794287493 Thread: 15 
122716468 -988085515 -1084361293 -1794287493 Thread: 17 
122716468 -988085515 -1084361293 -1794287493 Thread: 35 
122716468 -988085515 -1084361293 -1794287493 Thread: 10 
122716468 -988085515 -1084361293 -1794287493 Thread: 9 
122716468 -988085515 -1084361293 -1794287493 Thread: 25 
122716468 -988085515 -1084361293 -1794287493 Thread: 61 
122716468 -988085515 -1084361293 -1794287493 Thread: 13 
122716468 -988085515 -1084361293 -1794287493 Thread: 0 
122716468 -988085515 -1084361293 -1794287493 Thread: 20 
122716468 -988085515 -1084361293 -1794287493 Thread: 52 
122716468 -988085515 -1084361293 -1794287493 Thread: 23 
122716468 -988085515 -1084361293 -1794287493 Thread: 50 
122716468 -988085515 -1084361293 -1794287493 Thread: 30 
122716468 -988085515 -1084361293 -1794287493 Thread: 33 
122716468 -988085515 -1084361293 -1794287493 Thread: 40 
122716468 -988085515 -1084361293 -1794287493 Thread: 29 
122716468 -988085515 -1084361293 -1794287493 Thread: 31 
122716468 -988085515 -1084361293 -1794287493 Thread: 27 
122716468 -988085515 -1084361293 -1794287493 Thread: 26 
122716468 -988085515 -1084361293 -1794287493 Thread: 38 
122716468 -988085515 -1084361293 -1794287493 Thread: 39 
122716468 -988085515 -1084361293 -1794287493 Thread: 37 
122716468 -988085515 -1084361293 -1794287493 Thread: 6 
122716468 -988085515 -1084361293 -1794287493 Thread: 56 
122716468 -988085515 -1084361293 -1794287493 Thread: 22 
122716468 -988085515 -1084361293 -1794287493 Thread: 14 
122716468 -988085515 -1084361293 -1794287493 Thread: 11 
122716468 -988085515 -1084361293 -1794287493 Thread: 7 
122716468 -988085515 -1084361293 -1794287493 Thread: 47 
122716468 -988085515 -1084361293 -1794287493 Thread: 16 
122716468 -988085515 -1084361293 -1794287493 Thread: 58 
122716468 -988085515 -1084361293 -1794287493 Thread: 57 
122716468 -988085515 -1084361293 -1794287493 Thread: 46 
122716468 -988085515 -1084361293 -1794287493 Thread: 18 
122716468 -988085515 -1084361293 -1794287493 Thread: 28 
122716468 -988085515 -1084361293 -1794287493 Thread: 54 
122716468 -988085515 -1084361293 -1794287493 Thread: 24 
122716468 -988085515 -1084361293 -1794287493 Thread: 44 
122716468 -988085515 -1084361293 -1794287493 Thread: 41 
122716468 -988085515 -1084361293 -1794287493 Thread: 2 
122716468 -988085515 -1084361293 -1794287493 Thread: 3 
122716468 -988085515 -1084361293 -1794287493 Thread: 4 
122716468 -988085515 -1084361293 -1794287493 Thread: 34 
122716468 -988085515 -1084361293 -1794287493 Thread: 49 
122716468 -988085515 -1084361293 -1794287493 Thread: 55 
122716468 -988085515 -1084361293 -1794287493 Thread: 21 
122716468 -988085515 -1084361293 -1794287493 Thread: 62 
122716468 -988085515 -1084361293 -1794287493 Thread: 5 
122716468 -988085515 -1084361293 -1794287493 Thread: 45 
122716468 -988085515 -1084361293 -1794287493 Thread: 48 
122716468 -988085515 -1084361293 -1794287493 Thread: 59 
122716468 -988085515 -1084361293 -1794287493 Thread: 53 
122716468 -988085515 -1084361293 -1794287493 Thread: 36 
122716468 -988085515 -1084361293 -1794287493 Thread: 12 
122716468 -988085515 -1084361293 -1794287493 Thread: 19 
122716468 -988085515 -1084361293 -1794287493 Thread: 42 
122716468 -988085515 -1084361293 -1794287493 Thread: 51 
122716468 -988085515 -1084361293 -1794287493 Thread: 32 
122716468 -988085515 -1084361293 -1794287493 Thread: 43 
122716468 -988085515 -1084361293 -1794287493 Thread: 63 
122716468 -988085515 -1084361293 -1794287493 Thread: 1 
122716468 -988085515 -1084361293 -1794287493 Thread: 8 


==> Ancillary/Data/Spectra/spectraData/4Fields/fast/_2048_10_320/axionNum.txt <==
5334,2.48164e+06,1.08211e+09


==> Ancillary/Data/Spectra/spectraData/4Fields/fast/_2048_10_320/kinSpect2pi.txt <==
3483,0.00156272,kinAxionNum2pi
5334,302260,2.99939e+06,3.67635e+06,4.48834e+06,9.17701e+06,2.80559e+06,1.84663e+06,1.94157e+06,2.39408e+06,752197,1.83346e+06,879528,929874,686935,671329,580054,410386,417445,343735,281831,287781,242527,238966,212728,194861,169278,178717,130105,140782,125717,124056,105998,114162,101506,87838.8,83004.5,89892.2,80194,64817.4,73578,63134.4,58858.7,59748.4,60303.7,54640.8,53909.5,47123.3,48175.8,44096.2,42379.6,42546.4,44114.1,36752.3,40460.7,35250.7,37416.7,31977.1,33417.6,33044.8,32195.9,28897.8,29234.1,28290.1,26701.1,25960.9,27247.7,23894.9,24367.1,24056.1,22869.5,22292.5,21315.6,22338.8,20027.4,20477.1,19676.6,19176.9,19420.7,18885.3,17849.2,19047.1,16662.2,18545.4,17297.1,16752.4,16586.1,16343.1,16784.3,15563.4,15390.7,15413.1,15068.3,14519.9,15211.5,14835.1,14081.7,14474.6,13892.5,13595,13146.5,13950.6,13090.8,13092.5,12977.1,12492.3,12643.6,12467.7,11895.8,12128.8,11666.1,11789.1,11880.1,10892.9,11269.3,11113,10648.8,10483.1,10443.9,10759.1,10025.6,10007.4,9967.93,9683.14,9964.26,9322.04,9501.16,9317.31,9140.89,8876.68,8833.22,9019.93,8480.92,8664.62,8356.03,8331.67,8326.8,8402.54,8480.61,7981.37,8393.84,8115.5,8122.47,8073.29,8012.27,8217.89,7993.04,7858.12,7736.71,7509.88,7759.83,7540.2,7534.94,7123.56,7462.57,7224.46,7206.29,6987.12,7159.84,6771.97,7144.14,6762.29,7001.33,6621.79,6681.93,6541.36,6647.06,6284.11,6413.66,6356.76,6183.54,6104.44,6145.02,6024.86,6080.21,5795.46,5924.86,5769.93,5754,5667.35,5743.28,5496.75,5605.34,5416.13,5502.77,5325.03,5299.26,5224.95,5372.56,5154.22,5098.07,5071.96,4980.18,4898.32,4991.43,4822.92,4916.03,4791.39,4742.75,4643.42,4582.54,4632.76,4501.66,4492.38,4520.46,4430.32,4360.53,4399.37,4265.55,4216.6,4238.13,4168.44,4116.24,4200.76,4019.38,4148.71,4038.64,4042.7,3998.26,3995.37,3994.44,3870.48,3901,3982.99,3918.11,3966.51,4096.73,4059.51,3501.03,3567.87,3908.32,3759.31,3717.94,3767.21,3624.07,3638.38,3548.85,3561.5,3485.79,3477.95,3412.61,3488.47,3339.8,3291.07,3311.56,3221.66,3202.97,3184.52,3122.95,3062.41,2990.17,2964.36,2990.22,2858.88,2896.42,2860.17,2822.65,2714.36,2805.56,2661.53,2692.62,2640.92,2626.66,2592.87,2535.14,2490.79,2515.9,2372.18,2464.81,2364.25,2333.42,2291.35,2256.45,2204.9,2251.36,2139.12,2139.7,2108.35,2083.45,2051.27,2037.02,2024.76,1999.94,1960.33,1979.1,1923.74,1899.83,1901.5,1835.87,1875.25,1809.77,1824.04,1810.68,1761.18,1770.76,1709,1704.16,1720.18,1638.21,1678.3,1640.77,1623.66,1593.57,1580.3,1544.8,1564.82,1524.88,1502.71,1477.7,1482.03,1454.79,1437.76,1418.39,1414.35,1387.76,1356.64,1364.02,1347.04,1321.87,1307.2,1298.87,1306,1262.4,1257.51,1257.6,1247.56,1214.17,1215.36,1187.08,1188.15,1181.55,1162.32,1143.08,1126.07,1105.12,1101.25,1088.93,1086.3,1044.87,1038.78,1048.4,1030.7,1033.3,996.771,1021.43,996.966,1007.9,971.616,997.432,975.715,968.98,975.765,959.487,958.838,939.413,941.278,935.061,925.809,908.532,900.729,887.101,892.108,870.168,876.765,857.058,851.462,845.947,820.434,832.892,822.81,809.236,799.789,791.65,779.89,783.891,756.837,759.783,744.359,738.532,719.409,714.566,710.592,698.69,692.2,688.168,674.757,664.215,668.791,656.129,647.136,636.551,640.207,631.243,619.869,624.365,615.798,609.817,605.269,594.472,591.204,578.255,577.468,572.449,560.431,555.963,549.677,542.334,541.169,535.623,519.336,525.442,512.879,509.042,511.064,501.28,493.7,495.511,494.048,491.454,484.45,479.895,482.493,467.329,480.272,460.636,466.949,462.792,455.775,442.783,450.063,438.637,431.816,421.015,428.819,417.575,406.11,402.185,402.899,394.881,387.57,383.461,381.517,369.343,371.906,365.141,361.557,355.658,349.433,354.918,345.748,343.658,340.356,334.951,337.502,332.799,324.931,330.25,322.38,318.803,318.446,314.878,313.71,312.065,308.749,306.83,302.687,304.453,294.32,299.845,292.737,286.141,289.929,285.249,280.072,283.024,273.499,274.28,269.431,267.655,262.475,264.328,256.437,255.957,250.743,252.972,245.445,243.116,241.85,239.158,235.217,236.079,233.348,230.828,229.352,227.41,226.451,223.851,218.892,222.898,217.966,216.373,214.481,214.478,211.876,209.598,208.953,208.07,204.001,202.588,199.691,198.917,197.657,195.117,192.226,190.727,191.356,186.321,185.372,183.713,181.322,180.294,178.9,176.76,175.36,171.682,172.739,170.107,169.069,166.015,164.944,164.449,162.499,159.784,160.254,158.851,158.572,155.428,156.036,153.021,153.766,151.118,149.664,149.774,148.205,147.312,144.239,145.155,142.223,142.493,138.883,138.536,137.356,135.084,134.07,132.936,131.704,130.188,127.931,127.286,126.686,124.022,123.73,122.878,120.319,120.857,117.683,118.59,116.785,114.966,113.149,114.213,112.58,110.85,110.361,109.679,108.418,106.088,106.512,105.436,104.203,103.149,103.498,101.53,100.279,99.8691,98.6044,98.1392,96.9036,96.8963,94.2056,94.2304,93.2026,92.5368,90.6871,90.541,88.7678,87.6621,87.5592,86.6166,85.2349,84.0217,82.8204,82.9141,81.7098,80.6489,79.937,79.1986,78.421,77.6049,77.4563,76.5741,75.9263,75.8031,75.1565,74.4251,74.2209,74.05,73.7036,72.436,72.6497,72.82,71.5167,71.7137,71.207,70.1928,70.3524,68.7774,68.943,68.4776,67.7742,67.1864,66.5101,65.4702,65.6005,63.8236,64.2577,62.779,62.6745,61.5945,62.0684,59.8323,60.9701,59.5651,58.8679,58.5195,58.1365,57.6527,56.7969,56.6963,56.4936,55.3434,55.2463,54.7546,54.28,53.2298,53.0287,52.941,52.0795,51.6357,51.5684,50.9798,50.0987,49.8488,49.2522,49.8547,48.1495,48.0627,47.9085,46.9204,46.7627,46.5624,45.6776,45.7589,44.9407,44.76,44.4782,43.499,43.7682,42.9781,42.5055,42.6257,41.8597,41.8578,41.3061,41.1182,40.5685,40.2198,40.3283,39.6805,39.2903,39.2916,38.633,38.5291,37.8665,37.6774,37.167,37.108,36.5147,36.0097,35.9412,35.4099,34.9442,34.6408,34.3355,33.8981,33.451,33.3527,32.7454,32.632,32.3959,32.2116,31.6705,31.5617,31.4055,31.0177,30.5927,30.7735,30.4269,30.1577,29.7217,29.8276,29.6558,29.1452,29.1487,28.8222,28.9128,28.3899,28.4674,28.1467,28.0812,27.674,27.843,27.5331,27.307,27.102,27.0688,26.9864,26.6245,26.7058,26.3674,26.221,26.0922,25.8772,25.6697,25.5146,25.3257,25.1792,24.9548,24.748,24.6948,24.0662,24.2822,23.9013,23.6564,23.3241,23.3368,23.0276,22.8092,22.6623,22.4843,22.1987,22.0387,21.8135,21.5756,21.4682,21.2171,21.2932,20.9643,20.7094,20.4974,20.3439,20.2249,20.0735,19.9133,19.8087,19.5062,19.3287,19.2277,19.0544,18.8647,18.8158,18.5507,18.4356,18.3233,18.1918,17.9591,17.8016,17.6933,17.5736,17.3756,17.2274,17.133,17.0437,16.8144,16.7358,16.5367,16.4387,16.1476,16.2168,15.913,15.9699,15.6897,15.6677,15.4365,15.4087,15.2061,15.1695,14.9813,15.0242,14.7469,14.8758,14.5438,14.566,14.4913,14.3461,14.2324,14.148,14.019,13.9985,13.8299,13.8146,13.6315,13.6257,13.5272,13.3391,13.2856,13.1387,13.1601,13.0354,12.8048,12.8362,12.7653,12.494,12.5114,12.4511,12.28,12.1763,12.1312,12.0499,11.9388,11.7636,11.8015,11.7104,11.6011,11.3536,11.4801,11.2093,11.2012,11.0762,11.0303,10.898,10.932,10.7317,10.7014,10.5975,10.5238,10.38,10.4536,10.2573,10.1887,10.1232,10.1021,9.9956,9.92138,9.81579,9.85975,9.71794,9.73973,9.53479,9.5978,9.52067,9.40297,9.36331,9.30639,9.27884,9.21747,9.13973,9.14109,9.03616,8.97611,8.90374,8.89124,8.86597,8.75423,8.67172,8.72442,8.62584,8.57523,8.50483,8.48171,8.42601,8.33175,8.2951,8.25744,8.17981,8.18247,8.03454,8.002,7.94139,7.8104,7.801,7.71267,7.68928,7.54783,7.49612,7.43488,7.41143,7.26806,7.277,7.15261,7.15808,7.03581,6.99609,6.98648,6.91084,6.82883,6.83484,6.72669,6.71911,6.66317,6.64092,6.58987,6.58306,6.54548,6.48831,6.45988,6.4167,6.42403,6.30948,6.29347,6.30437,6.28409,6.22597,6.15962,6.1509,6.1254,6.06826,6.0343,5.99145,5.94392,5.89863,5.85929,5.83149,5.72694,5.77424,5.64812,5.63355,5.59417,5.55021,5.47841,5.44694,5.4016,5.34649,5.33241,5.27684,5.23265,5.15377,5.16567,5.09657,5.0972,5.0452,5.02894,4.95615,4.9607,4.9098,4.86835,4.82864,4.86298,4.7621,4.72841,4.72764,4.66703,4.64162,4.60513,4.58747,4.54226,4.48623,4.47531,4.43159,4.40315,4.38186,4.34937,4.28404,4.27951,4.22079,4.20996,4.18915,4.12986,4.14222,4.08704,4.0519,4.04017,4.02772,3.98092,3.96613,3.94503,3.92917,3.90052,3.87075,3.85761,3.82874,3.80837,3.7921,3.77218,3.73264,3.71134,3.71368,3.67254,3.64514,3.63474,3.61052,3.58265,3.55829,3.5341,3.5421,3.48936,3.48885,3.45579,3.45791,3.42188,3.40746,3.40549,3.37666,3.36063,3.34778,3.31211,3.30599,3.29834,3.25943,3.25847,3.23073,3.23311,3.19675,3.1789,3.17421,3.14694,3.13628,3.12704,3.11213,3.0816,3.07617,3.06351,3.04569,3.01143,3.03935,2.99663,2.9836,2.96318,2.96356,2.93636,2.93683,2.91264,2.88955,2.8907,2.87777,2.8479,2.82832,2.8321,2.79559,2.81101,2.78041,2.77121,2.72448,2.74069,2.7149,2.69203,2.67374,2.66984,2.63624,2.62653,2.61754,2.59031,2.57925,2.5583,2.54854,2.5258,2.51348,2.50835,2.46953,2.46666,2.44197,2.44161,2.40387,2.39862,2.38001,2.36192,2.33733,2.34148,2.32241,2.3147,2.28186,2.28946,2.26046,2.24857,2.24535,2.23241,2.224,2.19944,2.19456,2.19047,2.17063,2.15864,2.15969,2.14266,2.13427,2.11378,2.1201,2.1041,2.08665,2.09278,2.07151,2.06719,2.04041,2.04132,2.03126,2.00993,2.00966,2.00078,1.99282,1.97731,1.98188,1.95566,1.95184,1.94476,1.9445,1.91873,1.91888,1.90772,1.90151,1.88713,1.87785,1.8757,1.86647,1.85127,1.84111,1.83829,1.83139,1.81308,1.81544,1.80605,1.78964,1.79088,1.78209,1.76601,1.76128,1.75803,1.75078,1.74341,1.72506,1.73433,1.71434,1.70406,1.70797,1.70269,1.68952,1.66811,1.67838,1.67063,1.65921,1.6561,1.64321,1.64761,1.62763,1.63081,1.61933,1.61106,1.59933,1.60899,1.59037,1.58438,1.58308,1.57033,1.5695,1.56317,1.55234,1.55425,1.5411,1.53279,1.53575,1.52182,1.51755,1.51626,1.50239,1.5022,1.49371,1.49185,1.47964,1.47122,1.47496,1.47001,1.45352,1.45466,1.44761,1.44594,1.42237,1.43129,1.42704,1.41289,1.40905,1.40078,1.3968,1.39694,1.38814,1.37711,1.37866,1.36416,1.36919,1.35721,1.35401,1.34382,1.3458,1.33451,1.33435,1.32646,1.32178,1.30967,1.31098,1.30484,1.29971,1.2954,1.29435,1.28299,1.27935,1.27084,1.2811,1.26851,1.26422,1.25741,1.2548,1.24907,1.25018,1.24517,1.24268,1.23935,1.23495,1.22744,1.22686,1.22627,1.21851,1.21493,1.21606,1.20553,1.20243,1.20382,1.1957,1.19184,1.19168,1.18127,1.1796,1.18015,1.1741,1.16559,1.16623,1.1608,1.15511,1.15325,1.14688,1.14211,1.13338,1.13566,1.12933,1.12858,1.11611,1.12186,1.10988,1.10739,1.10463,1.1052,1.09471,1.09597,1.09579,1.08398,1.08347,1.07843,1.07639,1.07564,1.06709,1.07049,1.06384,1.05885,1.05318,1.06056,1.05126,1.04923,1.04099,1.0468,1.03935,1.04028,1.03313,1.03573,1.02902,1.0303,1.02641,1.02533,1.02233,1.0201,1.01451,1.01771,1.01271,1.01045,1.00439,1.01125,1.00463,1.00164,0.998423,0.996091,0.998242,0.994639,0.988184,0.990569,0.985235,0.986194,0.981332,0.981049,0.97555,0.971579,0.96974,0.972191,0.970656,0.962699,0.965457,0.958004,0.959081,0.955398,0.955619,0.951874,0.947452,0.947761,0.94635,0.943562,0.940884,0.939762,0.937545,0.933415,0.935148,0.927614,0.932572,0.928319,0.926683,0.921482,0.925854,0.920023,0.921892,0.915453,0.916788,0.916335,0.911223,0.912585,0.909708,0.910905,0.907122,0.905419,0.901638,0.906749,0.903311,0.899584,0.900145,0.900215,0.893944,0.896091,0.893652,0.892546,0.895283,0.890386,0.885027,0.884773,0.888652,0.884827,0.884156,0.881809,0.877948,0.878473,0.878385,0.876061,0.873958,0.874489,0.869404,0.869065,0.868058,0.867387,0.864274,0.862801,0.862225,0.86135,0.85544,0.861231,0.854575,0.856644,0.84766,0.853488,0.849842,0.845189,0.846231,0.846801,0.843345,0.843707,0.840679,0.841339,0.839029,0.839965,0.83715,0.83336,0.835595,0.835151,0.832678,0.82955,0.833618,0.831474,0.827978,0.826493,0.830094,0.828961,0.824439,0.825801,0.828784,0.822865,0.822446,0.824762,0.824527,0.82123,0.819747,0.82092,0.817941,0.819242,0.81987,0.813919,0.817688,0.814442,0.818098,0.812373,0.813923,0.812609,0.813047,0.809243,0.809873,0.812941,0.808553,0.80675,0.810349,0.805239,0.809248,0.803522,0.807825,0.804046,0.801926,0.803828,0.802181,0.801139,0.801398,0.798263,0.803429,0.797048,0.796342,0.79783,0.795315,0.798719,0.796768,0.791662,0.795186,0.791697,0.793467,0.793908,0.788643,0.792269,0.789495,0.789869,0.787869,0.786582,0.788636,0.786944,0.787113,0.785445,0.785225,0.784676,0.782267,0.782475,0.785926,0.783443,0.783151,0.781692,0.780303,0.782445,0.783069,0.781216,0.777913,0.781061,0.780034,0.777572,0.781308,0.781132,0.778132,0.778287,0.779848,0.77846,0.777028,0.777299,0.77745,0.777768,0.774228,0.778448,0.774701,0.777822,0.772872,0.775127,0.774734,0.772978,0.772235,0.775313,0.770722,0.77275,0.771083,0.771164,0.772199,0.769811,0.768123,0.773729,0.769823,0.768832,0.770089,0.76508,0.768952,0.769021,0.764924,0.768504,0.769364,0.764808,0.765236,0.765601,0.767339,0.765316,0.764091,0.768261,0.765725,0.762878,0.763922,0.76424,0.765487,0.762877,0.763293,0.765661,0.762822,0.763793,0.761993,0.764081,0.762625,0.761188,0.764895,0.75857,0.765282,0.760442,0.764629,0.761257,0.760934,0.763183,0.760742,0.760933,0.763324,0.760437,0.763739,0.758154,0.762163,0.759835,0.760054,0.762081,0.761781,0.759915,0.761246,0.759379,0.761911,0.760658,0.759441,0.760752,0.76068,0.763037,0.758836,0.75809,0.762369,0.757633,0.762442,0.760375,0.758672,0.761358,0.759021,0.757661,0.760594,0.760246,0.760417,0.758104,0.760218,0.758314,0.760781,0.758584,0.759395,0.758678,0.758746,0.760273,0.759381,0.760276,0.756654,0.760919,0.758308,0.760771,0.75533,0.760254,0.76002,0.758075,0.759489,0.759016,0.760268,0.759113,0.759074,0.761255,0.756417,0.760701,0.759857,0.759258,0.759891,0.759661,0.760502,0.758131,0.762617,0.760574,0.759398,0.760263,0.761468,0.760626,0.759161,0.760429,0.761924,0.760507,0.761079,0.759554,0.763337,0.762325,0.759272,0.762066,0.761018,0.763438,0.760931,0.761765,0.762929,0.763419,0.763542,0.762495,0.760696,0.762894,0.763209,0.761988,0.762775,0.763704,0.762781,0.76381,0.763181,0.765204,0.762768,0.761709,0.76709,0.762793,0.764354,0.764559,0.764862,0.766301,0.76282,0.76638,0.766809,0.764781,0.765675,0.764163,0.76624,0.767036,0.764626,0.767468,0.766735,0.766842,0.76691,0.765196,0.768201,0.767288,0.767307,0.767158,0.766875,0.770018,0.769804,0.76955,0.767647,0.768996,0.769115,0.768317,0.769437,0.770777,0.769491,0.770455,0.771299,0.768937,0.771592,0.772124,0.771203,0.771401,0.77275,0.771387,0.772506,0.773217,0.773983,0.771621,0.772847,0.772796,0.773246,0.776019,0.772586,0.776132,0.774887,0.773916,0.77367,0.776626,0.774958,0.778541,0.772809,0.777595,0.777201,0.776606,0.775727,0.778367,0.775757,0.779673,0.775862,0.7802,0.777828,0.777449,0.778758,0.7792,0.779923,0.777853,0.780015,0.781871,0.778199,0.781267,0.779445,0.782828,0.779623,0.783952,0.778766,0.783134,0.782271,0.78388,0.780439,0.78419,0.784105,0.781325,0.781786,0.787074,0.784619,0.783703,0.784847,0.786613,0.784581,0.783644,0.785953,0.788572,0.785068,0.78676,0.789369,0.783778,0.791674,0.783212,0.792846,0.785646,0.789871,0.788423,0.789444,0.792379,0.78759,0.790177,0.792018,0.790527,0.792255,0.789379,0.794609,0.790086,0.792011,0.793888,0.794453,0.791876,0.794032,0.791028,0.796248,0.79496,0.796534,0.792814,0.796198,0.796483,0.794882,0.797251,0.795184,0.796587,0.797506,0.796698,0.798889,0.79843,0.798056,0.797956,0.800149,0.799051,0.80136,0.798046,0.800883,0.799891,0.799915,0.803937,0.801497,0.799272,0.803312,0.804669,0.801838,0.802181,0.803656,0.806039,0.801263,0.806568,0.804866,0.804885,0.805643,0.807067,0.803589,0.808052,0.805685,0.807783,0.807165,0.80683,0.807778,0.808875,0.809992,0.807861,0.810458,0.811006,0.810426,0.809194,0.81127,0.810943,0.812644,0.811362,0.813834,0.810999,0.810686,0.813333,0.816451,0.813579,0.81368,0.815306,0.813813,0.815325,0.81542,0.816802,0.816334,0.816802,0.818017,0.816671,0.818682,0.813311,0.821019,0.817643,0.820182,0.819587,0.820612,0.819325,0.821819,0.820596,0.822721,0.82007,0.821581,0.82086,0.824286,0.822291,0.824547,0.820628,0.82603,0.824355,0.824648,0.824238,0.824036,0.825988,0.828514,0.824708,0.826924,0.829302,0.825328,0.827679,0.828588,0.830194,0.827862,0.829314,0.82912,0.828924,0.830995,0.831572,0.828987,0.83191,0.832089,0.832077,0.833587,0.830878,0.834177,0.833776,0.831325,0.836803,0.833717,0.836187,0.833616,0.839141,0.835417,0.837121,0.836503,0.836782,0.837018,0.839194,0.838415,0.839406,0.840196,0.838682,0.839484,0.841525,0.839661,0.840442,0.840824,0.84321,0.840692,0.844831,0.842311,0.843402,0.841067,0.845054,0.84407,0.845736,0.844582,0.846482,0.843973,0.846414,0.847084,0.847189,0.847411,0.847803,0.84881,0.84779,0.84919,0.850643,0.848969,0.849332,0.850179,0.852761,0.852833,0.848397,0.852421,0.852117,0.853966,0.851912,0.85311,0.853877,0.852059,0.855615,0.85408,0.857713,0.854529,0.856751,0.855865,0.857606,0.856202,0.857849,0.859357,0.857346,0.859786,0.859302,0.858039,0.860553,0.859995,0.860201,0.862007,0.860124,0.861895,0.863956,0.861747,0.862256,0.866146,0.861945,0.866031,0.86369,0.864065,0.865786,0.865072,0.866319,0.867563,0.86554,0.868785,0.869094,0.867232,0.867329,0.870644,0.867287,0.869704,0.869255,0.872701,0.868422,0.871713,0.872306,0.872074,0.872343,0.873729,0.873616,0.872942,0.873102,0.874576,0.87493,0.875462,0.875703,0.874735,0.871775,0.870488,0.872916,0.871236,0.869149,0.869727,0.867191,0.866798,0.866247,0.864171,0.865018,0.862498,0.86199,0.860135,0.859105,0.859068,0.857721,0.85682,0.856578,0.856103,0.855792,0.851633,0.853163,0.851556,0.851284,0.850142,0.848828,0.848664,0.84778,0.845479,0.84237,0.848326,0.841642,0.840782,0.843218,0.841404,0.837871,0.838835,0.836378,0.83777,0.837755,0.834744,0.831351,0.833619,0.831898,0.829964,0.831197,0.828929,0.827208,0.829118,0.824153,0.826358,0.824927,0.824497,0.820369,0.823733,0.820287,0.818712,0.81873,0.817812,0.817399,0.815291,0.814991,0.814671,0.814022,0.812992,0.811432,0.811388,0.807362,0.81089,0.808851,0.806633,0.805266,0.80408,0.805117,0.802831,0.802845,0.800888,0.800213,0.799094,0.798504,0.797054,0.797717,0.796451,0.795978,0.793117,0.791875,0.791596,0.792645,0.790581,0.788269,0.789334,0.788369,0.783879,0.78709,0.784906,0.78494,0.780948,0.783313,0.78083,0.780038,0.78016,0.776618,0.778674,0.77434,0.777999,0.775804,0.772464,0.77267,0.773144,0.76991,0.770643,0.769938,0.76941,0.767131,0.765587,0.765181,0.76613,0.763729,0.762327,0.762184,0.762157,0.759461,0.759039,0.759032,0.754773,0.759836,0.753925,0.754637,0.753425,0.752145,0.753632,0.748712,0.751074,0.750259,0.747109,0.747755,0.747645,0.746268,0.742186,0.744834,0.743982,0.740428,0.741075,0.740354,0.74076,0.73736,0.736789,0.737952,0.736806,0.733189,0.733453,0.733114,0.73326,0.729837,0.730989,0.731017,0.727671,0.727247,0.724828,0.72673,0.724471,0.724215,0.724164,0.722536,0.720134,0.721267,0.718647,0.720448,0.716182,0.717987,0.715244,0.714694,0.715331,0.711804,0.714013,0.71035,0.710847,0.70992,0.709555,0.707259,0.708321,0.703609,0.705334,0.705225,0.703414,0.699939,0.703971,0.700306,0.700778,0.698874,0.696573,0.699239,0.695565,0.695487,0.694067,0.693347,0.690851,0.693651,0.690268,0.691763,0.688075,0.688299,0.686449,0.686651,0.685746,0.686399,0.68283,0.683379,0.681788,0.679883,0.680639,0.679574,0.6779,0.678612,0.675274,0.67521,0.673728,0.674684,0.673432,0.672458,0.671883,0.668725,0.670096,0.66982,0.667063,0.666946,0.667868,0.662039,0.663414,0.665466,0.662515,0.660374,0.661407,0.660934,0.65911,0.65645,0.656501,0.657277,0.654246,0.65442,0.65567,0.651578,0.652009,0.649652,0.650877,0.648063,0.647925,0.648598,0.647126,0.645331,0.644696,0.644559,0.642729,0.642812,0.640306,0.640164,0.641724,0.636634,0.638553,0.637043,0.635531,0.635011,0.634631,0.632832,0.633216,0.632822,0.630266,0.62938,0.628074,0.629399,0.62636,0.626477,0.625591,0.624644,0.623331,0.62126,0.623442,0.621433,0.6192,0.619071,0.619592,0.615232,0.618496,0.615429,0.61613,0.613358,0.613375,0.612447,0.611343,0.60959,0.610322,0.607644,0.607447,0.607499,0.606395,0.604778,0.602965,0.604712,0.601842,0.602094,0.600562,0.599186,0.599465,0.597908,0.597504,0.597396,0.596091,0.5938,0.594446,0.593006,0.591347,0.590622,0.590691,0.589067,0.589334,0.587832,0.587112,0.584191,0.586142,0.585166,0.582207,0.581882,0.581822,0.581156,0.580406,0.578572,0.578521,0.57721,0.57539,0.576025,0.57482,0.573399,0.572479,0.573255,0.569848,0.570406,0.56919,0.568833,0.567341,0.566957,0.565935,0.565353,0.563724,0.56301,0.561944,0.560707,0.561303,0.559967,0.558974,0.558126,0.557237,0.556012,0.554855,0.555202,0.552687,0.553296,0.552254,0.550244,0.551323,0.54975,0.547039,0.548732,0.547187,0.544968,0.543734,0.545318,0.544073,0.541568,0.541775,0.541343,0.540722,0.537425,0.537068,0.537702,0.536874,0.535058,0.535359,0.532847,0.531914,0.532246,0.530861,0.53049,0.528286,0.530045,0.527523,0.52638,0.526222,0.524514,0.524694,0.521693,0.524237,0.520978,0.521105,0.519888,0.518879,0.518553,0.515866,0.516599,0.515601,0.514684,0.51333,0.512993,0.511962,0.510676,0.510409,0.510991,0.507001,0.507194,0.507973,0.505504,0.50547,0.504367,0.503197,0.50227,0.501344,0.500634,0.501695,0.497418,0.498597,0.49748,0.496618,0.495351,0.495174,0.493963,0.493113,0.492147,0.492195,0.490237,0.489453,0.488055,0.487477,0.487366,0.485446,0.485539,0.484973,0.483176,0.482168,0.481354,0.482448,0.479225,0.479165,0.47863,0.477727,0.476769,0.475997,0.474681,0.473892,0.472983,0.472861,0.47094,0.470084,0.469388,0.469705,0.467784,0.466228,0.466632,0.465527,0.463346,0.464359,0.463059,0.46115,0.46044,0.462101,0.459421,0.457722,0.457739,0.456985,0.455151,0.455429,0.45423,0.453318,0.452345,0.450832,0.451198,0.44964,0.449371,0.448083,0.447379,0.446212,0.446215,0.443958,0.443305,0.443093,0.442803,0.441173,0.440516,0.439228,0.438604,0.439035,0.435672,0.435888,0.435462,0.433746,0.43372,0.43373,0.431033,0.431348,0.429992,0.429931,0.427959,0.426828,0.427251,0.426631,0.424263,0.424444,0.423128,0.42233,0.421123,0.420923,0.420464,0.417993,0.41844,0.417134,0.416475,0.415043,0.415292,0.413482,0.411837,0.412118,0.411297,0.410152,0.410087,0.408831,0.407318,0.40689,0.405508,0.405675,0.403958,0.403782,0.403098,0.402313,0.399987,0.399704,0.398905,0.399236,0.397304,0.396332,0.39619,0.394555,0.393991,0.393305,0.392518,0.391725,0.38996,0.390452,0.388409,0.387941,0.38687,0.386375,0.385658,0.382953,0.384361,0.383811,0.381552,0.380725,0.380829,0.378712,0.379386,0.377038,0.376729,0.376641,0.375231,0.374406,0.372816,0.372828,0.371227,0.370444,0.370437,0.369614,0.368689,0.366979,0.366655,0.36573,0.365083,0.363843,0.362613,0.363474,0.360879,0.360507,0.360447,0.358976,0.35846,0.356155,0.357305,0.354998,0.354316,0.352958,0.354796,0.351537,0.350836,0.35049,0.349878,0.348629,0.347549,0.347346,0.346444,0.344716,0.345032,0.343886,0.342483,0.341878,0.340862,0.340162,0.339326,0.338709,0.337588,0.337679,0.334951,0.334865,0.334895,0.332774,0.332031,0.332349,0.330372,0.329955,0.329067,0.328414,0.326943,0.325586,0.326044,0.324581,0.324101,0.323062,0.322437,0.321236,0.320652,0.319388,0.318537,0.317023,0.317018,0.317044,0.315347,0.314326,0.313679,0.313207,0.3121,0.310727,0.309897,0.309752,0.308495,0.308279,0.306721,0.30561,0.30468,0.304942,0.30341,0.302058,0.301944,0.300565,0.300184,0.298341,0.29883,0.297435,0.296557,0.296214,0.295556,0.293763,0.293334,0.291897,0.292233,0.290336,0.289391,0.289754,0.288061,0.287043,0.286006,0.286488,0.284481,0.283024,0.283162,0.282424,0.280625,0.280691,0.279469,0.278691,0.27792,0.277458,0.275796,0.27518,0.273837,0.273978,0.272964,0.27085,0.271708,0.270071,0.269249,0.267949,0.268029,0.266816,0.266088,0.265249,0.264338,0.263082,0.262621,0.261597,0.260623,0.260276,0.258923,0.258613,0.257422,0.255742,0.255576,0.255242,0.253843,0.252707,0.252371,0.251888,0.249454,0.250711,0.248397,0.247652,0.246789,0.247028,0.245245,0.24452,0.243567,0.24359,0.241844,0.240346,0.24094,0.239203,0.238817,0.237602,0.237942,0.23628,0.235088,0.23471,0.234179,0.231799,0.231343,0.231804,0.2304,0.228709,0.228487,0.22828,0.22622,0.225856,0.224919,0.224404,0.222785,0.222676,0.221527,0.221337,0.219105,0.219472,0.217625,0.217306,0.216529,0.216038,0.214642,0.213599,0.213289,0.21252,0.210874,0.210516,0.21047,0.20837,0.207931,0.206877,0.207116,0.204882,0.203951,0.204165,0.202659,0.20155,0.201271,0.20086,0.199409,0.19802,0.198184,0.197316,0.195176,0.195089,0.194952,0.193954,0.192116,0.192267,0.19118,0.189944,0.188904,0.189236,0.187476,0.186724,0.186048,0.18549,0.183986,0.183158,0.18245,0.182299,0.180467,0.179802,0.179435,0.178419,0.177107,0.1765,0.175954,0.17466,0.173691,0.173489,0.172689,0.170867,0.170796,0.170067,0.169068,0.167322,0.167422,0.166558,0.165621,0.164123,0.163773,0.163475,0.161172,0.161797,0.159871,0.159708,0.158247,0.158571,0.156746,0.156174,0.154897,0.15492,0.153363,0.15262,0.151793,0.15119,0.150218,0.149109,0.148288,0.147536,0.147173,0.145452,0.145062,0.144381,0.144026,0.142758,0.142355,0.141275,0.140855,0.139432,0.139027,0.138429,0.137577,0.137168,0.136585,0.135701,0.134491,0.134087,0.133763,0.13288,0.132017,0.131774,0.130749,0.130546,0.129167,0.129175,0.12797,0.127797,0.127072,0.126546,0.125567,0.125336,0.124598,0.123852,0.123696,0.122311,0.122521,0.121365,0.121336,0.120158,0.120082,0.119061,0.118904,0.117523,0.117416,0.116673,0.116595,0.115871,0.114965,0.114867,0.114133,0.113413,0.112984,0.11231,0.112047,0.111465,0.110752,0.110361,0.1095,0.109694,0.108533,0.107921,0.107923,0.107364,0.10688,0.106003,0.105588,0.105085,0.104749,0.103909,0.103637,0.102959,0.103065,0.101765,0.101766,0.101202,0.100707,0.0997616,0.0995841,0.0992741,0.0988666,0.0983817,0.0977374,0.0973802,0.0966943,0.0965613,0.0957333,0.0953757,0.0949181,0.0946067,0.0939155,0.0938033,0.092657,0.0929388,0.0918585,0.091936,0.0910453,0.091064,0.0904266,0.0899693,0.089741,0.0888577,0.0884977,0.088267,0.0877701,0.0872469,0.0871565,0.0867034,0.0864452,0.0851953,0.0854368,0.084483,0.0843916,0.0839476,0.0839036,0.0829954,0.0828717,0.082244,0.081963,0.0813453,0.0807989,0.0807314,0.0802347,0.0800231,0.0793161,0.0791287,0.0787453,0.0783994,0.0772366,0.0778637,0.0766201,0.0771153,0.0762269,0.0761781,0.0756068,0.0750063,0.0751699,0.0739656,0.0740449,0.0737902,0.0734726,0.0728572,0.0727513,0.0719116,0.0721836,0.0711847,0.0712458,0.0705265,0.0705787,0.070265,0.0697175,0.0691374,0.0689971,0.0682982,0.0681375,0.0679655,0.0675146,0.0673475,0.0666975,0.066892,0.0659068,0.0656621,0.0653807,0.065108,0.0648012,0.0648558,0.0638675,0.0638271,0.0634084,0.0631205,0.0626632,0.0623879,0.0620237,0.0619858,0.0616248,0.0610483,0.0607643,0.0604558,0.0601434,0.0597558,0.05931,0.0593027,0.0591056,0.0586904,0.0580495,0.0579224,0.0577814,0.0572034,0.0569979,0.0564426,0.0567883,0.0562978,0.0557561,0.055546,0.0552171,0.0549338,0.0543862,0.0541577,0.0540847,0.053917,0.0533442,0.0532695,0.0527826,0.0525163,0.05215,0.0518477,0.0518778,0.0513058,0.0511567,0.0510041,0.0504232,0.0503212,0.0497708,0.0498105,0.0494042,0.049091,0.0490626,0.0485678,0.0485078,0.0479698,0.0475479,0.0476372,0.0470942,0.0467333,0.0468777,0.0465805,0.0462762,0.0459331,0.0455555,0.0455845,0.0448245,0.0447441,0.0445717,0.0441816,0.0443009,0.0436755,0.043599,0.0433288,0.0428162,0.0428743,0.0425113,0.042335,0.04225,0.0418841,0.0417036,0.0412423,0.0408881,0.0408605,0.0403559,0.0402776,0.0402527,0.039802,0.0396882,0.0394645,0.0390718,0.0388931,0.0384955,0.0384211,0.0382547,0.0380791,0.0378601,0.0374374,0.0372292,0.0369323,0.0366807,0.0365828,0.0364452,0.036333,0.0359531,0.0355414,0.0356347,0.0351244,0.034859,0.0346175,0.0344201,0.034663,0.0341563,0.0339418,0.0337969,0.0334491,0.0333467,0.0328544,0.0328282,0.0327189,0.032403,0.0324154,0.0321885,0.0318769,0.031583,0.0312905,0.0311545,0.0308674,0.0308108,0.0307184,0.0304435,0.0302393,0.0299029,0.0297826,0.0295136,0.0292958,0.0292733,0.0291508,0.0288647,0.0286259,0.0284008,0.0282194,0.0279028,0.0277597,0.0276525,0.0274982,0.0272997,0.0270871,0.0269465,0.0266768,0.026518,0.0262025,0.0262498,0.0261304,0.0258339,0.0255751,0.025527,0.025227,0.0250016,0.0247741,0.0246765,0.0244363,0.0244811,0.0241811,0.0241747,0.0238526,0.0236455,0.0235441,0.0233221,0.0230629,0.0231091,0.0230001,0.0227089,0.0226107,0.0222806,0.0222707,0.021951,0.0217111,0.0216242,0.0216531,0.0215037,0.0211728,0.0211145,0.0209807,0.020708,0.0204094,0.0203073,0.0203613,0.0202582,0.0199562,0.0197845,0.0195972,0.0194228,0.0191663,0.0191495,0.0189365,0.0189777,0.0188134,0.0186924,0.0184874,0.0182281,0.0180782,0.0180062,0.0177864,0.0177892,0.0177025,0.0175695,0.0172833,0.0171658,0.0170806,0.0168719,0.0166709,0.0165885,0.0164436,0.0163915,0.0161968,0.016053,0.015884,0.0157004,0.0156249,0.0153697,0.015397,0.0153413,0.0152302,0.0150649,0.0148343,0.0147478,0.014544,0.0142985,0.0143937,0.0143624,0.0141775,0.0140311,0.013783,0.0137427,0.0135232,0.0133722,0.0131905,0.0133082,0.0131291,0.0130555,0.0128414,0.0126964,0.0125572,0.0124818,0.0123328,0.0122999,0.0123658,0.0121351,0.0119659,0.0118526,0.0117117,0.01157,0.0114204,0.0113323,0.0113268,0.0112523,0.0110638,0.0109696,0.0108055,0.0107199,0.0104316,0.0103725,0.0103201,0.0103996,0.0102547,0.0101605,0.00999021,0.00984774,0.00974805,0.0095683,0.00948095,0.00958719,0.0094779,0.00934902,0.00920634,0.00906698,0.00899299,0.00880225,0.00875609,0.00863475,0.00874159,0.00857215,0.0084465,0.00833429,0.00815719,0.00813382,0.00792591,0.00783614,0.00788722,0.00785911,0.00778832,0.00763542,0.00747915,0.00733799,0.00721257,0.00712805,0.00716267,0.00719381,0.00709702,0.00700651,0.00684165,0.00675288,0.00669302,0.00656004,0.00646466,0.00656184,0.00646518,0.00632528,0.0062325,0.00614846,0.00600847,0.00592817,0.00580271,0.00581463,0.00574557,0.00566133,0.00559875,0.00546167,0.0053214,0.00526496,0.00514041,0.00507181,0.00523168,0.00512973,0.00505422,0.00500067,0.00480569,0.0047553,0.00465748,0.00457815,0.00458808,0.00466454,0.00456072,0.0045016,0.00436041,0.0042581,0.00416616,0.00405223,0.00399991,0.004152,0.00408487,0.00396653,0.00387659,0.00377565,0.00372913,0.00363075,0.00353937,0.00351712,0.00355113,0.00347584,0.00338174,0.00335326,0.00322919,0.00320742,0.00306574,0.0029754,0.00309306,0.00299925,0.00293072,0.00287751,0.00279029,0.00275604,0.00263134,0.00255916,0.00254994,0.00263762,0.00252687,0.00246273,0.0024355,0.00232789,0.00227787,0.00217601,0.00214252,0.00233041,0.00228744,0.00219255,0.00207774,0.00200618,0.00196501,0.00190278,0.00183795,0.00189849,0.00201644,0.00194592,0.0018549,0.00173492,0.00164953,0.00161237,0.00155571,0.00150214,0.00170155,0.00163865,0.00157509,0.00149032,0.00137975,0.00125648,0.00122049,0.00120083,0.00124072,0.00132231,0.00125651,0.00119511,0.00114022,0.00104363,0.000931667,0.00087638,0.00083256,0.00102194,0.000980594,0.000928013,0.000884774,0.000840369,0.000740321,0.000641399,0.000577663,0.000651671,0.000745138,0.000713795,0.000680532,0.000642811,0.000601719,0.000548646,0.000413238,0.00034705,0.000554337,0.000541334,0.000517978,0.000493359,0.000468346,0.000435162,0.000374075,0.000235257,0.00028415,0.00039964,0.000387068,0.000354882,0.000348473,0.000332022,0.000290807,0.000238483,6.65946e-05,0.000263635,0.000258544,0.000238444,0.000227646,0.000209708,0.000191304,0.000183646,0.000121861,4.13333e-05,0.000151555,0.000140124,0.000127922,0.000112503,0.000100234,9.38662e-05,8.41615e-05,5.20169e-06,6.54716e-05,6.20549e-05,5.34275e-05,4.4646e-05,3.80481e-05,3.21624e-05,2.50916e-05,1.97163e-05,0,1.64237e-05,1.08097e-05,7.84247e-06,6.07046e-06,2.77814e-06,1.64956e-06,5.16649e-07,0,3.60208e-08


==> Ancillary/Data/Spectra/spectraData/4Fields/fast/_2048_10_320/potSpect2pi.txt <==
3483,0.00156272,potAxionNum2pi
5334,989702,6.29382e+06,9.46026e+06,4.58262e+06,1.0847e+07,3.55018e+06,3.57302e+06,2.70296e+06,4.29722e+06,834527,1.86588e+06,1.24499e+06,961604,794289,754253,646775,466352,445217,408445,354803,346011,284463,300238,270455,246026,213764,222975,182539,191342,174692,169717,139369,153878,129945,119577,114749,117443,106020,82110.7,90530.5,79473.8,72135.4,71907.1,75398.3,63183.8,63140.7,55170.9,56459.1,52233,48696.7,49883,51317.1,41579.9,47446.3,40569,42314.8,35534,38725.1,37609.8,36463.2,32256.4,31874.6,31319.1,28571.8,27101,29073.8,24767.9,25603.9,25533.2,23594.7,23474.7,22267.4,23089.4,20973.4,22066.9,20745.7,19908.5,19945.2,19329.2,18503.5,18942.2,17221.8,18744.4,17240.5,16547.3,16547.4,16500.1,16892.3,15619,15528.3,15713.7,15451.8,14658.9,15142.7,15067.3,14044,14271.6,13821.5,13703.2,12926.9,13736,12656,12831.6,12786,12205.1,12565.7,12257.4,11301.9,11902.8,11273.2,11537,11572.1,10556.2,11445.3,11248.5,10913.6,10558.2,10625.2,10916.2,10211.8,10267.9,10055.1,9777.53,10057.3,9358.41,9509.68,9419.17,9286.13,9031.13,9232.16,9444.04,9015.73,9219.58,8751.55,8824.59,8675.97,8623.1,8596.47,8026.26,8299.9,7892.23,7779.37,7603.96,7568.06,7682.86,7477.79,7372.35,7309.37,7073.44,7404.83,7263.42,7206.8,6914.54,7172.92,6958.81,6942.16,6628.9,6839.45,6418,6754.07,6327.84,6605.33,6289.28,6315.38,6244.78,6382.91,6024.61,6214.1,6220.52,6088.31,6019.98,6094.54,5931.08,6027.62,5816.65,5947.13,5852.33,5768.07,5743.53,5843.9,5585.17,5716.32,5426.69,5569.74,5379.23,5321.04,5232.52,5368.1,5154.17,5113.45,5049.82,4976.8,4903.03,4998.71,4823.84,4934.4,4805.03,4746.06,4615.5,4577.04,4584.56,4471.37,4423.19,4490.77,4383.8,4291.24,4352.39,4233.7,4234.85,4185.79,4176.24,4064.51,4176.98,4006.91,4078.43,3970.63,4011.21,3998.56,3973.94,3995.06,3855.06,3916.05,4021.77,3917.09,3900.12,3750.99,4127.9,4638.17,4513.34,3995.73,3983.61,4014.67,3833.08,3862.88,3789.47,3616.7,3717.93,3523.6,3517.22,3468.97,3441.83,3354.9,3284.81,3258.87,3246.37,3175.08,3137.35,3130.7,3050.51,3006.66,2967.91,2975.26,2884.82,2885.14,2855.03,2815.74,2698.31,2780.6,2627.17,2651.06,2599.74,2580.83,2544.01,2495.15,2455.48,2486.96,2355.43,2432.7,2353.14,2322.26,2282.37,2276.44,2213.8,2266.92,2168.11,2170.63,2140.75,2092.8,2058.48,2047.61,2012.79,1986.52,1951.52,1960.47,1903.09,1861.66,1873.53,1801.03,1834.61,1763.29,1776.15,1753.64,1716.67,1712.33,1657.19,1645.53,1662.77,1584.84,1632.96,1594.51,1581.07,1554.62,1549.34,1519.12,1530.5,1494.78,1483.18,1455.18,1456.97,1438.35,1433.2,1413.4,1413.28,1383.22,1353.61,1364.57,1356.46,1327.63,1321.73,1304.55,1316,1267.12,1259.62,1262.6,1247.46,1213.99,1214.42,1191.38,1193.83,1190.51,1176.72,1160.75,1155.31,1138.3,1140.43,1125.42,1129.7,1090.3,1087.73,1096.53,1076.32,1076.75,1030.81,1048.71,1016.02,1019.87,969.7,992.524,964.728,949.218,947.767,923.638,920.982,898.976,899.312,891.084,881.371,865.105,858.452,849.381,848.679,829.881,833.443,816.225,805.676,807.717,776.865,793.583,782.144,773.842,763.418,757.607,751.183,755.302,736.706,743.406,732.518,733.892,717.497,714.481,714.51,704.417,700.322,698.581,685.188,673.317,674.722,665.084,653.296,639.784,647.564,635.364,618.817,623.292,612.943,604.254,600.263,592.846,586.104,579.473,576.881,577.009,564.943,562.534,557.953,553.697,553.12,546.763,533.284,536.946,525.306,519.039,519.679,510.005,499.182,496.149,492.965,488.152,477.462,469.556,468.599,453.175,464.567,445.503,451.07,445.333,438.611,427.549,437.119,427.948,422.075,415.073,425.628,415.907,408.398,405.679,409.754,403.688,396.539,396.533,395.653,385.685,388.456,383.693,381.336,375.603,368.74,374.467,364.829,362.258,357.086,351.155,351.948,345.796,336.975,341.232,332.107,326.157,325.581,319.413,317.779,313.506,307.614,305.322,300.839,300.83,290.121,294.493,286.694,280.539,283.807,278.873,274.465,276.577,267.975,269.403,265.654,264.027,260.155,264.332,257.028,256.639,252.806,255.919,248.99,247.11,245.81,243.247,238.549,238.928,236.025,232.873,231.025,228.361,227.372,223.846,217.975,221.156,216.021,214.299,211.778,211.399,208.691,206.989,205.817,205.432,201.368,199.606,197.259,196.83,195.298,193.094,190.779,189.556,190.164,185.823,185.289,183.385,181.743,181.654,179.935,178.048,176.541,173.376,174.785,172.191,171.418,168.188,167.354,166.879,164.263,161.718,161.148,159.193,158.394,154.762,154.737,151.63,151.683,148.92,147.462,147.353,145.654,144.293,141.099,142.094,139.472,139.734,136.597,136.226,135.594,133.887,133.356,132.424,131.5,130.463,128.699,128.186,127.961,125.731,125.062,124.476,121.994,122.686,119.466,120.469,118.624,116.766,114.693,115.84,113.995,112.538,111.734,111.452,109.723,107.319,107.888,106.301,104.81,103.842,104.152,101.981,100.759,100.299,98.5752,98.4042,97.0159,97.1632,94.7883,94.7201,93.5206,93.5634,91.9114,92.0454,90.3826,89.4588,89.7378,89.0464,87.8132,86.9788,86.0474,86.5351,85.459,84.5616,83.8298,83.2462,82.533,81.7049,81.2761,79.9914,78.9287,78.425,77.5322,76.3053,75.8956,74.9737,74.053,72.5115,72.0073,71.6684,69.9829,69.7322,68.8651,67.8069,67.6695,65.9812,66.0373,65.6628,64.9634,64.4277,63.7909,62.8863,63.2549,61.8655,62.4179,61.0616,61.0004,60.1643,60.8121,58.7777,59.7959,58.4669,57.8904,57.6778,57.3863,56.6944,55.8551,55.8215,55.4336,54.4046,54.3192,53.9392,53.4067,52.3637,52.4354,52.3187,51.497,50.9065,50.8987,50.3678,49.6375,49.2583,48.6981,49.3085,47.7852,47.7744,47.8075,46.7317,46.6332,46.4656,45.7118,45.7527,44.9593,44.8964,44.6726,43.6736,43.937,43.2159,42.7185,42.8192,42.0944,42.0428,41.527,41.3754,40.5984,40.3217,40.3844,39.5636,39.3079,39.3134,38.733,38.6881,38.1352,38.0711,37.6949,37.7215,37.2733,36.9715,37.111,36.7558,36.5558,36.3451,36.2829,36.0063,35.6779,35.7894,35.2292,35.1504,34.8938,34.8061,34.3757,34.1851,34.0414,33.5858,33.1061,33.2455,32.8285,32.4879,32.0098,32.0175,31.7286,31.1286,31.064,30.6588,30.6452,30.016,30.0282,29.5473,29.3369,28.8024,28.8212,28.462,28.1069,27.7213,27.4889,27.2857,26.8423,26.787,26.3616,26.1392,25.9011,25.5671,25.2854,25.0938,24.8934,24.7059,24.4446,24.2273,24.209,23.675,23.8968,23.5314,23.3548,23.0391,23.0966,22.8369,22.6694,22.5885,22.4375,22.176,22.0423,21.8671,21.695,21.6115,21.3407,21.4453,21.1754,20.951,20.754,20.5721,20.5184,20.3337,20.1984,20.1116,19.8303,19.6777,19.6245,19.4505,19.2653,19.207,18.975,18.88,18.7678,18.6669,18.4769,18.3372,18.2501,18.1206,17.9343,17.7738,17.6912,17.6413,17.409,17.3316,17.1646,17.1226,16.8464,16.963,16.6474,16.739,16.4556,16.4622,16.2339,16.2514,16.0074,15.9814,15.7671,15.804,15.5028,15.6072,15.2529,15.2542,15.121,14.972,14.8428,14.722,14.5594,14.5152,14.3362,14.3042,14.0928,14.0783,13.9668,13.7932,13.7374,13.6011,13.6312,13.4954,13.2843,13.3114,13.2559,13.0096,13.0298,12.9913,12.7785,12.7006,12.6771,12.5808,12.4902,12.315,12.33,12.2528,12.1798,11.9657,12.1171,11.8416,11.8273,11.7309,11.6928,11.5722,11.617,11.4037,11.4177,11.2837,11.2232,11.0623,11.1409,10.953,10.8787,10.8053,10.7659,10.6717,10.57,10.4297,10.4643,10.3072,10.3213,10.0736,10.139,10.0079,9.88476,9.82682,9.76247,9.69079,9.59098,9.49943,9.47929,9.36121,9.27572,9.19052,9.14167,9.10286,8.95627,8.86971,8.88259,8.76549,8.70447,8.61821,8.58292,8.52695,8.42169,8.3952,8.3428,8.26874,8.2866,8.15722,8.12746,8.11017,7.99387,8.03209,7.96017,7.98838,7.85604,7.83755,7.80097,7.82259,7.69528,7.74137,7.62662,7.66875,7.55484,7.51952,7.5176,7.43915,7.37454,7.38422,7.2722,7.25987,7.1881,7.13818,7.06096,7.04794,6.97472,6.89421,6.84533,6.77886,6.77059,6.6235,6.58215,6.56137,6.52503,6.4438,6.35702,6.32855,6.29243,6.22208,6.1864,6.14453,6.11369,6.05753,6.02605,5.99612,5.90463,5.9647,5.8594,5.8522,5.82182,5.79719,5.74441,5.72609,5.69194,5.65859,5.65333,5.60044,5.57132,5.48401,5.50731,5.4374,5.43291,5.37723,5.36081,5.28778,5.29697,5.23739,5.19918,5.15277,5.18755,5.09266,5.06967,5.06801,5.01103,4.98472,4.95661,4.94623,4.91094,4.86242,4.86811,4.82218,4.81099,4.79772,4.77639,4.72545,4.72011,4.67824,4.67246,4.65439,4.60229,4.62015,4.56336,4.52539,4.52167,4.49823,4.44763,4.42678,4.40847,4.38491,4.3466,4.31395,4.2933,4.26121,4.23555,4.22121,4.19974,4.1635,4.12663,4.13397,4.09372,4.06334,4.05876,4.0279,3.99817,3.97253,3.94838,3.95306,3.89642,3.88683,3.85489,3.85144,3.80656,3.79038,3.78127,3.74759,3.72754,3.71844,3.67088,3.65915,3.64152,3.59969,3.59526,3.5661,3.56215,3.52258,3.497,3.49468,3.4544,3.43647,3.42238,3.39776,3.36619,3.35684,3.33911,3.3115,3.27179,3.29268,3.24267,3.22301,3.20199,3.18657,3.15403,3.14505,3.11759,3.08756,3.08783,3.06797,3.03244,3.0086,3.01042,2.97324,2.98628,2.95533,2.9441,2.89761,2.9197,2.88617,2.86901,2.85713,2.85319,2.81812,2.81059,2.80881,2.78139,2.77126,2.75887,2.74484,2.7291,2.72209,2.71994,2.68631,2.68741,2.67352,2.67889,2.64265,2.64533,2.628,2.61749,2.59981,2.60715,2.58798,2.58115,2.55454,2.55863,2.52899,2.52395,2.519,2.50383,2.4969,2.46894,2.46064,2.45844,2.43808,2.42116,2.42378,2.40703,2.39619,2.36915,2.37843,2.35685,2.33607,2.34305,2.32848,2.3221,2.29055,2.29086,2.28395,2.26262,2.26102,2.25438,2.24933,2.22936,2.23743,2.20579,2.20316,2.19494,2.19451,2.16662,2.16688,2.15731,2.1524,2.13719,2.12982,2.12546,2.11812,2.10235,2.09164,2.09018,2.08206,2.0651,2.0691,2.05768,2.0404,2.04191,2.03057,2.01496,2.00998,2.00738,2.00006,1.99162,1.97238,1.98059,1.9593,1.95059,1.95304,1.94518,1.92949,1.90914,1.92158,1.90994,1.89901,1.89235,1.8808,1.88462,1.86096,1.86477,1.85412,1.8432,1.83112,1.84196,1.82,1.81278,1.81165,1.79844,1.79447,1.78803,1.77827,1.78202,1.76427,1.75334,1.75726,1.74123,1.73569,1.7332,1.71894,1.71922,1.70886,1.70752,1.69534,1.68559,1.68963,1.68441,1.66699,1.67164,1.66111,1.66314,1.63526,1.64918,1.64451,1.62819,1.62785,1.61664,1.61413,1.61522,1.60607,1.59748,1.5969,1.58179,1.59155,1.57319,1.57384,1.56263,1.56539,1.5563,1.55506,1.54733,1.54415,1.53214,1.53368,1.52602,1.52162,1.51634,1.51598,1.50152,1.49961,1.48988,1.4992,1.48447,1.47822,1.47093,1.46603,1.45718,1.45715,1.45102,1.44672,1.43876,1.43488,1.42536,1.42093,1.42071,1.41116,1.40503,1.40567,1.39347,1.38861,1.38919,1.38026,1.37859,1.378,1.36643,1.36588,1.36746,1.36296,1.35326,1.35478,1.35121,1.34571,1.34723,1.34246,1.33747,1.33025,1.33299,1.32858,1.33045,1.31815,1.32542,1.31213,1.31229,1.3091,1.31203,1.30215,1.30334,1.30446,1.29185,1.29413,1.28825,1.28755,1.2878,1.27821,1.28517,1.27645,1.27124,1.26382,1.27463,1.26121,1.2607,1.24845,1.25843,1.24804,1.25079,1.23989,1.2425,1.23413,1.23651,1.23054,1.22942,1.2216,1.22294,1.21524,1.21664,1.21068,1.20752,1.1983,1.20811,1.19945,1.19516,1.19098,1.18836,1.19185,1.18567,1.1793,1.1824,1.17609,1.17743,1.17377,1.17347,1.16782,1.16392,1.16303,1.16392,1.16454,1.15756,1.15908,1.15332,1.15395,1.15033,1.15228,1.14815,1.14405,1.14526,1.14422,1.14166,1.13829,1.13624,1.13565,1.13293,1.13449,1.12492,1.13249,1.12621,1.12587,1.11875,1.12412,1.11623,1.12018,1.11296,1.11424,1.11359,1.10715,1.10936,1.10581,1.1056,1.10291,1.10002,1.09549,1.09938,1.09516,1.0925,1.09107,1.09131,1.08423,1.08661,1.08456,1.08275,1.08431,1.07983,1.0748,1.0738,1.07705,1.07383,1.07357,1.07212,1.06803,1.06789,1.06849,1.06531,1.06512,1.06724,1.0618,1.06171,1.06202,1.06229,1.05905,1.05794,1.05846,1.05881,1.05453,1.06007,1.0553,1.0584,1.04851,1.0565,1.05174,1.04857,1.04965,1.05223,1.04875,1.04863,1.04681,1.04733,1.04526,1.04686,1.04383,1.04153,1.04344,1.0422,1.03949,1.03694,1.04115,1.03971,1.03575,1.0323,1.0372,1.03587,1.02832,1.03114,1.03374,1.02776,1.02515,1.02854,1.02818,1.02356,1.02258,1.02582,1.02041,1.02135,1.0238,1.01651,1.02151,1.01716,1.02253,1.01419,1.01811,1.0155,1.01693,1.01117,1.01339,1.01732,1.01157,1.01053,1.01542,1.00853,1.01378,1.00775,1.01251,1.00881,1.00713,1.01028,1.00815,1.00821,1.00897,1.00331,1.01248,1.00532,1.00421,1.00737,1.00331,1.00878,1.00681,1.00128,1.00628,1.00325,1.00548,1.00716,1.00156,1.00727,1.00441,1.00493,1.0034,1.00191,1.00553,1.00328,1.00452,1.00309,1.0039,1.0025,0.999309,1.00061,1.00409,1.00291,1.00112,1.00108,0.998538,1.00106,1.00273,1.00081,0.995746,0.999939,0.997972,0.994835,0.999725,0.9996,0.996069,0.997844,0.998668,0.997642,0.994872,0.99523,0.996421,0.997262,0.99267,0.997364,0.994069,0.998452,0.99312,0.996273,0.99598,0.994216,0.993632,0.997321,0.992489,0.99596,0.995009,0.994579,0.997552,0.994517,0.992267,1.00073,0.996027,0.995832,0.997673,0.991424,0.998715,0.998627,0.993462,0.998217,0.999621,0.994721,0.994423,0.997682,0.999196,0.996959,0.996519,1.00175,0.998405,0.994592,0.997467,0.997965,0.999602,0.996585,0.998087,1.00054,0.99731,1.00034,0.998126,1.00009,0.998957,0.996825,1.00254,0.994431,1.00334,0.997709,1.00406,0.999569,0.998835,1.00231,0.999069,1.00011,1.00437,0.999433,1.00476,0.997822,1.00302,1.00066,1.00088,1.00407,1.00488,1.00256,1.00404,1.00135,1.00632,1.004,1.00311,1.00485,1.00518,1.00877,1.00369,1.00356,1.00991,1.00382,1.01026,1.00839,1.00515,1.0104,1.00793,1.00758,1.01107,1.01054,1.01083,1.00875,1.01171,1.01015,1.01348,1.01235,1.01407,1.01305,1.01301,1.01508,1.01453,1.01678,1.01166,1.01992,1.01545,1.0196,1.01348,1.01956,1.02001,1.01892,1.0209,1.02049,1.02173,1.02177,1.02103,1.02549,1.01911,1.02479,1.02403,1.02415,1.02546,1.02627,1.02615,1.0237,1.03001,1.0271,1.02575,1.02802,1.03013,1.02929,1.02672,1.03072,1.03345,1.03153,1.03252,1.03027,1.03598,1.03419,1.03158,1.0353,1.03474,1.03844,1.03482,1.03664,1.03873,1.03943,1.04035,1.03988,1.0386,1.04132,1.04182,1.04072,1.04248,1.04428,1.04446,1.04612,1.04569,1.04728,1.0457,1.04461,1.05271,1.04588,1.05022,1.04985,1.05171,1.05292,1.04948,1.05466,1.05636,1.05393,1.05568,1.05392,1.05641,1.05864,1.05655,1.05962,1.06012,1.06036,1.06003,1.05918,1.06293,1.0631,1.06341,1.06297,1.06379,1.06855,1.06781,1.06778,1.06574,1.06768,1.06959,1.06983,1.07065,1.07289,1.07059,1.07373,1.07396,1.07157,1.07552,1.07672,1.07572,1.07647,1.07856,1.078,1.07992,1.08171,1.08233,1.07946,1.08201,1.0813,1.08374,1.0881,1.08346,1.0889,1.08779,1.08749,1.0869,1.09164,1.08937,1.09416,1.08794,1.09438,1.09504,1.09524,1.09339,1.09832,1.0945,1.10037,1.09657,1.10224,1.10098,1.09972,1.10234,1.10388,1.10482,1.10263,1.1055,1.10961,1.10528,1.10998,1.10716,1.11202,1.10936,1.11566,1.10902,1.11544,1.11364,1.1172,1.11307,1.1186,1.12037,1.11645,1.11855,1.12506,1.12169,1.12172,1.12335,1.12669,1.12574,1.12261,1.12836,1.13009,1.12832,1.12943,1.13397,1.12676,1.13752,1.12622,1.14018,1.13194,1.13826,1.13607,1.13948,1.14135,1.13691,1.1396,1.14334,1.14267,1.14455,1.1421,1.15024,1.14472,1.14663,1.14943,1.15194,1.14721,1.15274,1.1483,1.15695,1.15614,1.15741,1.15492,1.15716,1.15976,1.15778,1.16145,1.1601,1.16027,1.16437,1.16269,1.16645,1.16906,1.1666,1.1675,1.16997,1.17109,1.17265,1.16958,1.1748,1.1713,1.17562,1.17969,1.17763,1.17641,1.18031,1.18397,1.1779,1.18313,1.18156,1.1893,1.1806,1.18874,1.18971,1.18712,1.19015,1.19162,1.18899,1.1954,1.19137,1.19846,1.19353,1.19668,1.19686,1.20027,1.20223,1.19895,1.2054,1.20184,1.20771,1.20228,1.20748,1.2081,1.2084,1.21154,1.21068,1.21189,1.20779,1.21594,1.22089,1.21589,1.21857,1.2174,1.22155,1.21806,1.22269,1.22497,1.22506,1.22635,1.22644,1.22887,1.22782,1.22526,1.23319,1.23,1.23627,1.23282,1.23915,1.23276,1.24148,1.23611,1.24345,1.23854,1.24199,1.24265,1.24462,1.24705,1.2462,1.24514,1.25284,1.25001,1.25281,1.25023,1.25342,1.25361,1.26127,1.25404,1.25925,1.26356,1.25759,1.26259,1.2625,1.26733,1.26323,1.26781,1.26673,1.2678,1.27162,1.27279,1.2703,1.27323,1.27463,1.27708,1.27838,1.27593,1.28087,1.28294,1.27669,1.28762,1.28174,1.28732,1.28382,1.29355,1.28855,1.29086,1.29199,1.29093,1.29375,1.29777,1.29612,1.29963,1.29888,1.30144,1.29964,1.30663,1.30148,1.30553,1.30568,1.31086,1.30752,1.31475,1.31167,1.31162,1.31233,1.31784,1.31591,1.31884,1.31884,1.32304,1.31792,1.32379,1.32436,1.32532,1.32606,1.32825,1.33057,1.32997,1.33241,1.33523,1.33238,1.33457,1.3358,1.34162,1.34149,1.33643,1.34224,1.34398,1.34656,1.34511,1.34659,1.34992,1.347,1.35229,1.35162,1.35718,1.35368,1.35593,1.35779,1.35862,1.36013,1.36071,1.36673,1.36212,1.36801,1.3661,1.36771,1.37118,1.37126,1.37108,1.37573,1.37347,1.37675,1.38032,1.3797,1.37953,1.38572,1.38025,1.38786,1.38491,1.3853,1.38921,1.38937,1.39213,1.39484,1.39266,1.39797,1.39887,1.39699,1.39789,1.4035,1.39967,1.40363,1.40485,1.40971,1.40502,1.40935,1.41189,1.41123,1.41324,1.41671,1.41668,1.41653,1.41842,1.42077,1.42351,1.42437,1.42357,1.42359,1.41865,1.41521,1.41815,1.41665,1.41226,1.412,1.40874,1.40823,1.40658,1.40251,1.40489,1.4002,1.40035,1.3968,1.39345,1.39469,1.39041,1.39003,1.38787,1.38862,1.38731,1.38014,1.38255,1.37971,1.37821,1.37725,1.37481,1.37394,1.37276,1.3684,1.36451,1.37157,1.36396,1.36144,1.36348,1.36149,1.35517,1.35794,1.35253,1.35362,1.35451,1.34893,1.34416,1.34862,1.34531,1.34185,1.34385,1.3405,1.33644,1.3396,1.3308,1.33552,1.33145,1.33248,1.32493,1.32917,1.32429,1.32316,1.32167,1.31932,1.31939,1.31548,1.31591,1.31495,1.31307,1.31112,1.30925,1.30846,1.30136,1.30805,1.30475,1.30143,1.2986,1.29766,1.29826,1.2946,1.29469,1.29182,1.29054,1.28807,1.28673,1.28365,1.28567,1.28339,1.28252,1.27796,1.27628,1.2747,1.27687,1.27462,1.27104,1.27165,1.26989,1.26529,1.26827,1.26517,1.26452,1.25894,1.2627,1.25839,1.25665,1.25614,1.25151,1.25416,1.24704,1.25355,1.24948,1.24478,1.24451,1.24569,1.2399,1.24079,1.23997,1.23925,1.23662,1.23268,1.23275,1.23335,1.2304,1.22814,1.22695,1.22734,1.22344,1.22273,1.22184,1.21703,1.22516,1.21541,1.21608,1.21448,1.21219,1.21417,1.20627,1.21034,1.20858,1.20436,1.20523,1.20352,1.20235,1.19679,1.2002,1.1994,1.19335,1.19472,1.19377,1.19477,1.18829,1.18721,1.18985,1.18726,1.18248,1.18215,1.18116,1.18243,1.17778,1.1789,1.17826,1.17317,1.17346,1.1685,1.1722,1.16895,1.16868,1.16772,1.16568,1.16213,1.16387,1.16017,1.16214,1.1556,1.15891,1.15404,1.15283,1.15409,1.14873,1.15194,1.14682,1.1474,1.14589,1.14558,1.14095,1.14385,1.13665,1.13936,1.13983,1.13673,1.13075,1.13768,1.1317,1.13153,1.12979,1.12619,1.12895,1.1236,1.12487,1.12163,1.12173,1.1164,1.12158,1.11705,1.11834,1.11181,1.11383,1.11096,1.11117,1.10963,1.11063,1.10495,1.10527,1.10363,1.09976,1.10179,1.10146,1.09796,1.09925,1.09264,1.09383,1.0926,1.09284,1.09149,1.09036,1.089,1.08403,1.08586,1.08622,1.08116,1.08126,1.08353,1.07435,1.07711,1.07861,1.07483,1.0705,1.07388,1.07366,1.07026,1.06538,1.06556,1.06738,1.06299,1.06275,1.06625,1.05776,1.0593,1.05599,1.05827,1.05322,1.05237,1.05446,1.05197,1.0489,1.04885,1.04754,1.04638,1.04684,1.04256,1.0421,1.04284,1.0361,1.04051,1.03763,1.03506,1.034,1.03404,1.03034,1.0324,1.03099,1.02841,1.02665,1.0243,1.0259,1.02186,1.02237,1.02146,1.01911,1.01886,1.01437,1.01868,1.01531,1.01033,1.01024,1.01218,1.00508,1.01118,1.00527,1.00746,1.00316,1.00263,1.00125,1.0007,0.998214,0.999181,0.99413,0.994362,0.994621,0.993069,0.991502,0.988723,0.990654,0.986368,0.986586,0.984652,0.981667,0.983285,0.980495,0.979877,0.979023,0.977227,0.974698,0.975155,0.973681,0.971384,0.969925,0.970059,0.967352,0.968103,0.966374,0.964949,0.960747,0.963485,0.962666,0.956992,0.957259,0.958206,0.956251,0.955521,0.952755,0.953021,0.95127,0.948352,0.94921,0.946938,0.945361,0.944231,0.945236,0.940025,0.941775,0.939634,0.938475,0.936359,0.935708,0.934831,0.934623,0.931215,0.929944,0.928891,0.926636,0.928702,0.92538,0.924539,0.923194,0.921502,0.921146,0.91799,0.919127,0.915447,0.916311,0.914899,0.911326,0.913897,0.910228,0.907251,0.910039,0.907738,0.903523,0.902827,0.905194,0.903082,0.899349,0.899728,0.898811,0.89847,0.89328,0.892832,0.894077,0.892259,0.889689,0.891087,0.887121,0.885735,0.887049,0.883774,0.883048,0.880484,0.882791,0.879388,0.877318,0.878276,0.874863,0.874827,0.870769,0.875008,0.869695,0.869907,0.868211,0.866719,0.866385,0.862493,0.863897,0.862302,0.860425,0.859265,0.858574,0.857377,0.854758,0.854496,0.855636,0.849752,0.849873,0.851747,0.846579,0.847393,0.845629,0.844567,0.843133,0.840736,0.840006,0.841987,0.835501,0.837268,0.83543,0.834388,0.832608,0.832833,0.830748,0.82968,0.827352,0.828774,0.825312,0.824046,0.821615,0.821929,0.821338,0.818414,0.819066,0.818368,0.814682,0.813352,0.81195,0.814443,0.808452,0.809789,0.808983,0.80757,0.805755,0.804438,0.803231,0.801295,0.800121,0.80011,0.797428,0.795643,0.795228,0.79539,0.793608,0.790494,0.792308,0.790102,0.786489,0.788087,0.785411,0.783113,0.78172,0.784031,0.780643,0.777149,0.779012,0.777178,0.774088,0.773778,0.772417,0.771157,0.769992,0.767485,0.768003,0.766132,0.766143,0.764213,0.762995,0.761242,0.761183,0.7585,0.757304,0.75646,0.756047,0.753619,0.753087,0.750055,0.749696,0.750521,0.74498,0.746285,0.745394,0.743026,0.74224,0.743037,0.738502,0.739559,0.736284,0.736668,0.733985,0.732907,0.732726,0.732202,0.72751,0.728656,0.72659,0.725276,0.72363,0.723813,0.723549,0.718744,0.720073,0.718515,0.717359,0.715177,0.714958,0.71244,0.710291,0.710957,0.709789,0.707897,0.707274,0.705506,0.703375,0.702541,0.700484,0.701006,0.697777,0.697909,0.697277,0.695433,0.692015,0.691582,0.690648,0.692228,0.688216,0.685897,0.686593,0.684502,0.682957,0.681888,0.681288,0.679342,0.677132,0.677961,0.675112,0.67414,0.672082,0.672139,0.670274,0.666264,0.669474,0.667979,0.665007,0.663147,0.663718,0.659564,0.661814,0.6579,0.656529,0.656389,0.654324,0.653441,0.651182,0.651211,0.648975,0.64779,0.647643,0.645669,0.64437,0.642086,0.641461,0.640059,0.63908,0.636407,0.634535,0.635765,0.632544,0.632431,0.631992,0.630182,0.629153,0.624857,0.626876,0.623309,0.622563,0.6195,0.623237,0.618582,0.616708,0.615824,0.615762,0.613853,0.611633,0.61155,0.610387,0.60706,0.607591,0.606113,0.603779,0.602462,0.602017,0.600851,0.598678,0.597571,0.596268,0.596497,0.591709,0.592278,0.591515,0.588398,0.588485,0.587619,0.584958,0.583721,0.582466,0.581038,0.579384,0.577531,0.578053,0.575787,0.57502,0.573394,0.573002,0.570296,0.569185,0.568415,0.566595,0.563834,0.563549,0.563897,0.560575,0.559625,0.558066,0.557517,0.555024,0.553445,0.551899,0.552734,0.549833,0.548877,0.54698,0.545641,0.543243,0.544417,0.541817,0.539466,0.539568,0.537744,0.536172,0.533767,0.534474,0.531866,0.530094,0.529599,0.528422,0.525623,0.525661,0.523402,0.522785,0.520326,0.519105,0.518791,0.516742,0.514824,0.513246,0.51452,0.511033,0.507781,0.509136,0.508137,0.504672,0.504854,0.503544,0.501485,0.499795,0.499742,0.497043,0.49536,0.493044,0.49452,0.492261,0.488068,0.489984,0.486869,0.486051,0.483353,0.483481,0.481566,0.480006,0.479112,0.477178,0.475249,0.473824,0.472344,0.471269,0.470643,0.468064,0.468617,0.465477,0.4627,0.463135,0.462329,0.459881,0.457132,0.458117,0.45699,0.452183,0.455021,0.450985,0.449872,0.447483,0.448823,0.445695,0.444016,0.442133,0.44207,0.439412,0.437215,0.437998,0.434389,0.43354,0.432126,0.432133,0.428868,0.427473,0.426521,0.425494,0.422,0.421995,0.421372,0.419661,0.416936,0.416051,0.41606,0.412572,0.41134,0.410444,0.409663,0.406436,0.40641,0.404469,0.403799,0.3995,0.400661,0.398099,0.396779,0.395305,0.394674,0.392224,0.389748,0.390335,0.388946,0.385455,0.384879,0.384787,0.381009,0.380112,0.379216,0.378931,0.374983,0.372915,0.374436,0.371198,0.368848,0.368591,0.368028,0.364778,0.36272,0.3632,0.361423,0.357688,0.356654,0.35711,0.354706,0.351488,0.352159,0.350439,0.3473,0.345587,0.346823,0.343078,0.341619,0.340404,0.339518,0.336502,0.334745,0.333841,0.333779,0.330645,0.32939,0.328553,0.326331,0.32448,0.323766,0.322206,0.31977,0.318034,0.317605,0.316063,0.312994,0.31298,0.311145,0.309283,0.306332,0.306787,0.305041,0.303318,0.300478,0.300059,0.299154,0.295156,0.296619,0.292922,0.291997,0.289599,0.290317,0.286821,0.285332,0.283182,0.282779,0.280438,0.278717,0.277333,0.276319,0.274259,0.272429,0.270618,0.269191,0.268909,0.26531,0.264578,0.263112,0.262517,0.259995,0.259292,0.257477,0.256747,0.254148,0.253332,0.252596,0.250872,0.249842,0.248366,0.247329,0.245076,0.244277,0.243642,0.242177,0.240743,0.240563,0.237988,0.237695,0.23519,0.235238,0.232986,0.232925,0.231856,0.230547,0.229026,0.228818,0.226919,0.225467,0.225371,0.222704,0.223005,0.221387,0.221219,0.219108,0.218645,0.21715,0.217033,0.214674,0.214104,0.213093,0.212824,0.211723,0.209875,0.209747,0.2082,0.206992,0.206148,0.205021,0.204473,0.20345,0.202228,0.201741,0.199636,0.199851,0.198385,0.197077,0.196924,0.196086,0.195097,0.193424,0.193064,0.191875,0.191574,0.189632,0.189538,0.188275,0.188299,0.186143,0.186352,0.185136,0.184287,0.18251,0.182594,0.181622,0.181075,0.179893,0.179087,0.178262,0.176963,0.177078,0.175565,0.174831,0.174115,0.173596,0.172135,0.172064,0.170146,0.170669,0.168681,0.168556,0.167263,0.167229,0.166292,0.165396,0.165075,0.163243,0.162607,0.162343,0.160853,0.160468,0.160285,0.159223,0.158989,0.156785,0.157459,0.155528,0.155262,0.154488,0.154556,0.152893,0.153088,0.151562,0.151497,0.150351,0.149366,0.149142,0.147944,0.147699,0.146423,0.146128,0.145279,0.145294,0.142913,0.144365,0.141741,0.142511,0.141001,0.140965,0.140232,0.138679,0.139088,0.137266,0.137425,0.136673,0.136186,0.134815,0.13492,0.133339,0.13404,0.131905,0.132406,0.131013,0.131144,0.13054,0.129713,0.128632,0.128342,0.12702,0.126852,0.126581,0.125748,0.125578,0.124419,0.124358,0.122623,0.122595,0.121668,0.121252,0.120793,0.120674,0.119061,0.11915,0.11819,0.117727,0.117308,0.116512,0.115938,0.115707,0.114987,0.114201,0.113577,0.113407,0.112533,0.111965,0.111087,0.111005,0.110504,0.110117,0.108909,0.108893,0.108368,0.107282,0.107005,0.105835,0.106812,0.105712,0.104788,0.104337,0.103938,0.103419,0.102398,0.102047,0.101932,0.101341,0.100507,0.100297,0.0993917,0.0991453,0.0983516,0.0978746,0.097782,0.0967651,0.0966418,0.0964656,0.0954364,0.0950269,0.0941002,0.0940778,0.0933526,0.0927626,0.0927457,0.091864,0.0916634,0.0908536,0.0902843,0.090579,0.089443,0.0887305,0.0891947,0.0882824,0.0876616,0.0872034,0.0863473,0.0864649,0.0852014,0.0852415,0.0850057,0.0842001,0.0844468,0.0834901,0.0829424,0.0826903,0.081799,0.0816827,0.0810159,0.0807796,0.0803624,0.0797311,0.079709,0.0788768,0.0783977,0.0781711,0.0774897,0.0772961,0.0770739,0.0762456,0.0759625,0.0751987,0.0747513,0.0745544,0.0739259,0.0736946,0.0735304,0.0730468,0.0724704,0.0718022,0.0718119,0.0711535,0.070607,0.0704201,0.0700428,0.0698987,0.06925,0.0684614,0.0687415,0.0678151,0.0673603,0.0668221,0.0664816,0.0671013,0.0659286,0.0656735,0.0652243,0.0646089,0.0644127,0.0635647,0.0636246,0.0633485,0.0626229,0.0628289,0.0621487,0.0616294,0.0613538,0.0606042,0.0605484,0.0601421,0.0599323,0.0596617,0.0593894,0.0587401,0.058084,0.057942,0.0574915,0.0569497,0.0569477,0.0568225,0.05649,0.0557091,0.0555054,0.0550888,0.054727,0.0542549,0.0540942,0.0539622,0.0534392,0.0530493,0.0526141,0.0522267,0.0519585,0.0512049,0.0513829,0.0511373,0.050667,0.0502256,0.0500795,0.0497232,0.0492045,0.0488447,0.0487163,0.0483118,0.0482044,0.0475321,0.0475042,0.0470963,0.0465772,0.0463918,0.0460409,0.0454259,0.0454791,0.0452936,0.0449283,0.0446923,0.0441096,0.0440551,0.0434007,0.042917,0.0428198,0.0431076,0.0426985,0.0419553,0.0419139,0.0415347,0.0410239,0.0403756,0.0402488,0.0404982,0.0401548,0.0396459,0.0395767,0.039072,0.0388231,0.03839,0.0382791,0.0379114,0.037942,0.0376061,0.0373081,0.0368421,0.0365449,0.0362392,0.036001,0.0354769,0.0354609,0.035321,0.0350229,0.0345818,0.0343912,0.0340352,0.0337072,0.0333708,0.0332188,0.0331702,0.0330943,0.0326582,0.0323612,0.0321096,0.0317735,0.0314853,0.0310222,0.0310785,0.0307856,0.030595,0.030312,0.0299196,0.0296875,0.02923,0.0289166,0.0289277,0.0289612,0.0287902,0.0283969,0.0280575,0.0278628,0.0274082,0.0272377,0.0270384,0.0271422,0.0267538,0.0265571,0.0262433,0.0258264,0.0257111,0.0254746,0.0252479,0.0249434,0.0250164,0.0245685,0.0244715,0.0241516,0.0238808,0.0236395,0.0232158,0.0230137,0.0231326,0.0230167,0.0227912,0.0225173,0.0223059,0.022011,0.0217183,0.021529,0.0213227,0.0215114,0.0211961,0.0209365,0.0205877,0.0203346,0.0200999,0.0196691,0.0194556,0.0196174,0.0194811,0.0191777,0.0189503,0.0187817,0.018498,0.0181572,0.0180627,0.0178771,0.018139,0.0178791,0.0176412,0.0173304,0.0169453,0.0169119,0.0164584,0.016442,0.0165741,0.0163865,0.0161662,0.0159483,0.0156399,0.0154678,0.0152449,0.0149314,0.0148898,0.0148577,0.0147661,0.0144947,0.0143523,0.0140597,0.0138963,0.0135906,0.0133391,0.0135584,0.0133841,0.0132012,0.0131195,0.0127621,0.012521,0.0123726,0.0122285,0.0123015,0.0123622,0.0121216,0.0119184,0.0116654,0.0114532,0.0112748,0.0110684,0.0109335,0.0112599,0.0108834,0.0107513,0.0105752,0.0102192,0.0101169,0.00992453,0.00969796,0.00971824,0.00981074,0.00963481,0.00940977,0.00923364,0.00904278,0.00887797,0.00850239,0.00834125,0.00865451,0.00851422,0.00842412,0.00828191,0.00806918,0.00791011,0.00764085,0.00737552,0.00741045,0.00765947,0.00743791,0.00737688,0.00719943,0.00691726,0.0067876,0.00662209,0.00646887,0.00681618,0.00663909,0.00651794,0.00630269,0.00610324,0.00605489,0.00585416,0.00576026,0.00581208,0.00589447,0.00566308,0.00545557,0.00532275,0.00516339,0.00510193,0.00491306,0.004755,0.0050552,0.00487225,0.00469695,0.00444626,0.00429779,0.0042391,0.00402787,0.00393527,0.00397969,0.00413236,0.00395418,0.00382281,0.00356044,0.00338898,0.00331973,0.00320189,0.00297025,0.00349396,0.00334882,0.00326069,0.00312207,0.00293949,0.00276089,0.00257537,0.00246037,0.00264398,0.00289556,0.0027748,0.00271291,0.00256886,0.00240576,0.00213859,0.00198295,0.00189551,0.00242882,0.00236581,0.00227213,0.00216964,0.00204326,0.00186938,0.00160614,0.00143322,0.00164041,0.00190561,0.00182626,0.00174578,0.00166437,0.00151468,0.00137838,0.00106179,0.000891886,0.00140505,0.00136972,0.00128509,0.00123,0.0011414,0.00103422,0.000897,0.000560878,0.000683158,0.000942429,0.000869503,0.000810352,0.000773743,0.000709441,0.000646245,0.000538176,0.000151056,0.000586114,0.000541286,0.000504837,0.000467737,0.000423566,0.000406255,0.000356804,0.000246251,8.36423e-05,0.000300242,0.000270967,0.00024572,0.000219368,0.000200925,0.000176965,0.000160371,8.06026e-06,0.000129836,0.000118718,0.000105186,9.20327e-05,7.32438e-05,6.23978e-05,5.06661e-05,3.59149e-05,0,3.23358e-05,2.0784e-05,1.58862e-05,1.13273e-05,5.49245e-06,1.89243e-06,1.50346e-06,0,1.84255e-07


==> Ancillary/Data/Spectra/spectraData/4Fields/fast/_2048_10_320/runParams.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 5546


==> Ancillary/Data/Spectra/spectraData/4Fields/fast/_2048_10_320/seed.txt <==
337814093 239296159 -833185502 -1292573950 Thread: 52 
337814093 239296159 -833185502 -1292573950 Thread: 34 
337814093 239296159 -833185502 -1292573950 Thread: 39 
337814093 239296159 -833185502 -1292573950 Thread: 23 
337814093 239296159 -833185502 -1292573950 Thread: 0 
337814093 239296159 -833185502 -1292573950 Thread: 47 
337814093 239296159 -833185502 -1292573950 Thread: 54 
337814093 239296159 -833185502 -1292573950 Thread: 43 
337814093 239296159 -833185502 -1292573950 Thread: 60 
337814093 239296159 -833185502 -1292573950 Thread: 56 
337814093 239296159 -833185502 -1292573950 Thread: 9 
337814093 239296159 -833185502 -1292573950 Thread: 25 
337814093 239296159 -833185502 -1292573950 Thread: 14 
337814093 239296159 -833185502 -1292573950 Thread: 24 
337814093 239296159 -833185502 -1292573950 Thread: 51 
337814093 239296159 -833185502 -1292573950 Thread: 32 
337814093 239296159 -833185502 -1292573950 Thread: 48 
337814093 239296159 -833185502 -1292573950 Thread: 35 
337814093 239296159 -833185502 -1292573950 Thread: 61 
337814093 239296159 -833185502 -1292573950 Thread: 22 
337814093 239296159 -833185502 -1292573950 Thread: 7 
337814093 239296159 -833185502 -1292573950 Thread: 26 
337814093 239296159 -833185502 -1292573950 Thread: 18 
337814093 239296159 -833185502 -1292573950 Thread: 29 
337814093 239296159 -833185502 -1292573950 Thread: 46 
337814093 239296159 -833185502 -1292573950 Thread: 58 
337814093 239296159 -833185502 -1292573950 Thread: 59 
337814093 239296159 -833185502 -1292573950 Thread: 4 
337814093 239296159 -833185502 -1292573950 Thread: 27 
337814093 239296159 -833185502 -1292573950 Thread: 13 
337814093 239296159 -833185502 -1292573950 Thread: 1 
337814093 239296159 -833185502 -1292573950 Thread: 20 
337814093 239296159 -833185502 -1292573950 Thread: 19 
337814093 239296159 -833185502 -1292573950 Thread: 28 
337814093 239296159 -833185502 -1292573950 Thread: 17 
337814093 239296159 -833185502 -1292573950 Thread: 8 
337814093 239296159 -833185502 -1292573950 Thread: 53 
337814093 239296159 -833185502 -1292573950 Thread: 12 
337814093 239296159 -833185502 -1292573950 Thread: 11 
337814093 239296159 -833185502 -1292573950 Thread: 62 
337814093 239296159 -833185502 -1292573950 Thread: 63 
337814093 239296159 -833185502 -1292573950 Thread: 21 
337814093 239296159 -833185502 -1292573950 Thread: 37 
337814093 239296159 -833185502 -1292573950 Thread: 57 
337814093 239296159 -833185502 -1292573950 Thread: 45 
337814093 239296159 -833185502 -1292573950 Thread: 55 
337814093 239296159 -833185502 -1292573950 Thread: 44 
337814093 239296159 -833185502 -1292573950 Thread: 40 
337814093 239296159 -833185502 -1292573950 Thread: 36 
337814093 239296159 -833185502 -1292573950 Thread: 42 
337814093 239296159 -833185502 -1292573950 Thread: 33 
337814093 239296159 -833185502 -1292573950 Thread: 6 
337814093 239296159 -833185502 -1292573950 Thread: 5 
337814093 239296159 -833185502 -1292573950 Thread: 10 
337814093 239296159 -833185502 -1292573950 Thread: 3 
337814093 239296159 -833185502 -1292573950 Thread: 50 
337814093 239296159 -833185502 -1292573950 Thread: 30 
337814093 239296159 -833185502 -1292573950 Thread: 31 
337814093 239296159 -833185502 -1292573950 Thread: 15 
337814093 239296159 -833185502 -1292573950 Thread: 16 
337814093 239296159 -833185502 -1292573950 Thread: 38 
337814093 239296159 -833185502 -1292573950 Thread: 2 
337814093 239296159 -833185502 -1292573950 Thread: 49 
337814093 239296159 -833185502 -1292573950 Thread: 41 


==> Ancillary/Data/Spectra/spectraData/5Fields/constant/_2048_10_100/axionNum.txt <==
35,1.73407e+06,1.63936e+09
105,3.88245e+07,3.30073e+10
175,3.2294e+07,1.30495e+10
245,2.94706e+07,9.97355e+09
315,3.36002e+07,5.8295e+09
385,4.1063e+07,3.88128e+09
455,4.90006e+07,2.6292e+09
525,5.57596e+07,1.96443e+09
595,6.1614e+07,1.52336e+09
665,6.79019e+07,1.15127e+09
735,7.52634e+07,8.96211e+08
805,8.29788e+07,7.13398e+08
875,8.97336e+07,5.84445e+08
945,9.49051e+07,4.95624e+08
1015,9.88686e+07,4.1799e+08
1085,1.01915e+08,3.54188e+08
1155,1.03209e+08,3.08637e+08
1225,1.01034e+08,2.81694e+08
1295,9.41216e+07,2.72086e+08
1365,8.26503e+07,2.64793e+08
1435,6.80794e+07,2.53667e+08
1505,5.2542e+07,2.46168e+08
1575,3.89434e+07,2.41317e+08
1645,3.06498e+07,2.27676e+08
1715,2.98606e+07,1.99714e+08
1785,3.6033e+07,1.64358e+08
1855,4.57751e+07,1.30863e+08
1925,5.43713e+07,1.05072e+08
1995,5.79267e+07,9.08883e+07
2065,5.48711e+07,8.80435e+07
2135,4.62926e+07,9.06033e+07
2205,3.52322e+07,9.40295e+07
2275,2.56791e+07,9.60075e+07
2345,2.13308e+07,9.21548e+07
2415,2.35374e+07,8.01804e+07
2485,2.98971e+07,6.49669e+07
2555,3.56085e+07,5.32342e+07
2625,3.65894e+07,4.81093e+07
2695,3.18186e+07,4.9811e+07
2765,2.39103e+07,5.48854e+07
2835,1.76694e+07,5.71482e+07
2905,1.68701e+07,5.2954e+07
2975,2.11562e+07,4.38876e+07
3045,2.60303e+07,3.53217e+07
3115,2.66646e+07,3.24744e+07
3185,2.21163e+07,3.53387e+07
3255,1.60329e+07,3.90456e+07
3325,1.34481e+07,3.86983e+07
3395,1.60684e+07,3.30303e+07
3465,2.02787e+07,2.63592e+07
3535,2.09098e+07,2.43043e+07
3605,1.68773e+07,2.70263e+07
3675,1.2272e+07,2.98507e+07
3745,1.18413e+07,2.82156e+07
3815,1.53064e+07,2.27469e+07
3885,1.75215e+07,1.92708e+07
3955,1.51573e+07,2.07094e+07
4025,1.09766e+07,2.36252e+07
4095,1.01593e+07,2.29148e+07
4165,1.31349e+07,1.84741e+07
4235,1.48492e+07,1.58335e+07
4305,1.23028e+07,1.76415e+07
4375,9.03774e+06,1.98468e+07
4445,9.66212e+06,1.80062e+07
4515,1.24615e+07,1.42232e+07
4585,1.22114e+07,1.38568e+07
4655,8.99323e+06,1.6362e+07
4725,8.01473e+06,1.63684e+07
4795,1.04137e+07,1.30892e+07
4865,1.11878e+07,1.17448e+07
4935,8.53483e+06,1.38487e+07
5005,7.1907e+06,1.44014e+07
5075,9.22998e+06,1.16344e+07
5145,9.99827e+06,1.03787e+07
5215,7.58146e+06,1.22982e+07
5285,6.69183e+06,1.25335e+07
5355,8.70643e+06,9.94128e+06
5425,8.73084e+06,9.5235e+06
5495,6.39833e+06,1.13843e+07
5565,6.63735e+06,1.05821e+07
5635,8.38935e+06,8.40727e+06
5705,7.12881e+06,9.3348e+06
5775,5.59083e+06,1.0397e+07
5845,7.10046e+06,8.43416e+06
5915,7.45951e+06,7.77392e+06
5985,5.48318e+06,9.38926e+06
6055,5.90214e+06,8.52937e+06
6125,7.15955e+06,6.97379e+06
6195,5.61177e+06,8.22307e+06
6265,5.14946e+06,8.30174e+06
6335,6.61639e+06,6.54636e+06
6405,5.60611e+06,7.30653e+06
6475,4.70074e+06,7.87067e+06
6545,6.10328e+06,6.19297e+06
6615,5.43133e+06,6.64682e+06
6667,4.40225e+06,7.44414e+06
6685,4.41154e+06,7.35482e+06


==> Ancillary/Data/Spectra/spectraData/5Fields/constant/_2048_10_100/kinSpect2pi.txt <==
1089,0.00500129,kinAxionNum2pi
6667,198603,1.35477e+06,1.36816e+06,658278,572521,379548,289715,205777,159652,125116,107827,92512.3,76623.5,63497.9,57451.3,49139.1,43322.1,39031.4,34232.8,30726,27842.4,25633.3,22613.7,21720.7,18790.9,18291.1,16362,15508.5,14339.5,13442.4,12545.3,11764.5,11004.6,10502.9,9865.72,9324.64,8863.07,8396.77,7826.92,7715.01,7165.94,6947.89,6576.44,6396,6036.87,5825.29,5603.34,5361.59,5163.68,5002.46,4789.06,4645.44,4474.06,4328.66,4216.65,4016.49,3974.17,3783.37,3721.93,3609.42,3507.8,3446.58,3386.74,3329.19,3248.38,3263.07,3197.63,3241.75,3297.98,3289.49,4590.49,4657.84,3984.74,4069.99,3520.21,3435.02,3094.18,2934.06,2667.02,2545.4,2318.93,2178.82,2033.89,1906.14,1768.67,1684.24,1576.98,1490.76,1403.2,1333.37,1264.84,1196,1141.98,1092.82,1033.04,988.529,950.551,903.403,866.792,831.465,795.053,764.693,733.088,707.993,677.365,651.721,628.006,600.109,579.47,559.273,534.716,516.327,497.974,479.429,460.396,445.784,429.253,411.811,396.165,385.139,368.322,354.762,343.385,330.224,319.054,307.493,294.772,284.898,274.833,264.442,254.246,245.49,236.343,227.628,219.055,211.499,203.952,195.199,189.378,181.33,174.815,168.667,162.283,155.683,150.678,144.679,139.38,133.975,129.408,124.267,119.486,115.264,110.581,106.59,102.545,99.361,94.8725,91.4974,88.2171,84.8534,81.5346,78.819,75.7634,72.7955,70.2569,67.7177,64.9185,62.9363,60.5882,57.9349,56.3378,53.8318,52.0187,50.0713,48.2353,46.5139,44.7915,43.206,41.6472,40.052,38.5634,37.3345,35.7663,34.6404,33.3035,32.0032,30.9294,29.8152,28.7991,27.6747,26.7456,25.7135,24.8763,23.9066,23.1029,22.2704,21.4592,20.7218,19.9883,19.2004,18.6342,17.9572,17.2916,16.6993,16.145,15.5752,15.0206,14.5025,13.9851,13.5314,13.0403,12.6402,12.1551,11.7697,11.357,10.9708,10.614,10.2823,9.88131,9.59841,9.26159,8.97602,8.67657,8.39258,8.1174,7.85193,7.605,7.35409,7.13344,6.89354,6.68322,6.48917,6.27106,6.08132,5.90263,5.71145,5.54457,5.37507,5.22999,5.06898,4.92081,4.78188,4.6299,4.51115,4.37722,4.25455,4.14442,4.01901,3.91971,3.81647,3.70972,3.61995,3.51632,3.42966,3.3391,3.25941,3.18205,3.10045,3.02212,2.95405,2.88749,2.81312,2.75871,2.68841,2.63042,2.57348,2.52241,2.4659,2.41758,2.36555,2.31962,2.27239,2.23374,2.1891,2.148,2.1099,2.07039,2.03472,2.00217,1.96846,1.93507,1.90462,1.87381,1.84744,1.81956,1.79327,1.769,1.74159,1.71868,1.69839,1.67565,1.65165,1.63742,1.61584,1.59591,1.58359,1.56214,1.54482,1.5314,1.51672,1.50094,1.48996,1.47576,1.46306,1.44848,1.43861,1.42889,1.41483,1.40806,1.3944,1.38957,1.37829,1.37152,1.36102,1.35513,1.34608,1.3387,1.3329,1.32544,1.32262,1.31383,1.30657,1.30348,1.2987,1.29545,1.29002,1.28353,1.28097,1.27732,1.27381,1.27132,1.2653,1.26383,1.2626,1.25819,1.25832,1.25367,1.25209,1.25109,1.2467,1.24796,1.24525,1.24541,1.24288,1.24253,1.2397,1.23946,1.23969,1.23769,1.2386,1.23731,1.23859,1.23523,1.2389,1.23573,1.23724,1.23632,1.2393,1.23716,1.23735,1.23892,1.23861,1.23993,1.24028,1.23972,1.24277,1.24304,1.24186,1.24498,1.24465,1.24688,1.24706,1.24792,1.2492,1.25354,1.24995,1.25489,1.25424,1.25746,1.25789,1.25811,1.26109,1.26223,1.26366,1.26601,1.2678,1.26854,1.27271,1.27194,1.274,1.27562,1.27696,1.28016,1.28362,1.28252,1.28752,1.28628,1.29016,1.29226,1.29356,1.29515,1.29757,1.2991,1.30298,1.3056,1.30444,1.31028,1.30928,1.31415,1.31527,1.31602,1.31994,1.32237,1.32527,1.32746,1.32724,1.33187,1.335,1.33495,1.33718,1.3429,1.34114,1.34428,1.34912,1.34807,1.35439,1.35408,1.35817,1.35918,1.36247,1.3652,1.36741,1.3686,1.37299,1.37558,1.37702,1.38076,1.38133,1.38572,1.38793,1.39006,1.39175,1.39536,1.3978,1.40076,1.40366,1.40471,1.40826,1.41059,1.4131,1.41445,1.41855,1.42094,1.42361,1.42567,1.42872,1.43159,1.43438,1.43428,1.44084,1.44198,1.44362,1.44654,1.45057,1.45062,1.45706,1.45832,1.45887,1.46282,1.46514,1.46816,1.46991,1.47392,1.47493,1.47779,1.48187,1.48413,1.48818,1.489,1.49305,1.49393,1.49783,1.50007,1.50281,1.50627,1.50806,1.51108,1.51375,1.51528,1.51951,1.52097,1.525,1.52615,1.53074,1.53237,1.53454,1.53834,1.54055,1.54212,1.54659,1.5479,1.5518,1.5551,1.55643,1.55885,1.56227,1.56663,1.56711,1.57092,1.57133,1.57692,1.5798,1.58265,1.5832,1.58778,1.58928,1.5913,1.59615,1.5976,1.60075,1.60309,1.60677,1.60873,1.61214,1.61403,1.61654,1.61959,1.62366,1.62456,1.62785,1.63172,1.63362,1.63679,1.63855,1.64169,1.64543,1.6469,1.64874,1.65414,1.6559,1.65866,1.66108,1.66358,1.66641,1.66933,1.67245,1.67472,1.67788,1.68113,1.68324,1.68587,1.69,1.69133,1.69447,1.69756,1.70075,1.70194,1.70651,1.70756,1.71118,1.71329,1.71771,1.72055,1.72122,1.7262,1.72818,1.73053,1.7339,1.73742,1.73834,1.74204,1.74398,1.7472,1.75132,1.75219,1.75673,1.75839,1.76042,1.76417,1.76877,1.7689,1.77377,1.77494,1.7764,1.78175,1.78477,1.7871,1.78853,1.7923,1.79625,1.79754,1.79992,1.80405,1.8079,1.80714,1.81348,1.8144,1.81831,1.81981,1.82368,1.82669,1.82872,1.83053,1.83588,1.83758,1.84008,1.84454,1.84516,1.84853,1.85281,1.85292,1.85599,1.86216,1.86208,1.86818,1.86797,1.87095,1.87413,1.87663,1.8799,1.88251,1.88608,1.88809,1.89154,1.89448,1.89732,1.89835,1.90313,1.90145,1.89661,1.88944,1.88388,1.87645,1.8694,1.86531,1.85681,1.84926,1.8457,1.83651,1.83293,1.82509,1.81715,1.8133,1.80558,1.79817,1.79284,1.78837,1.78048,1.77353,1.76706,1.75989,1.75505,1.74959,1.74111,1.73583,1.72965,1.7225,1.71698,1.7116,1.7029,1.69878,1.69034,1.68458,1.67965,1.67268,1.66578,1.65963,1.65457,1.64692,1.64019,1.63475,1.62865,1.622,1.61686,1.61023,1.60385,1.59751,1.59057,1.58403,1.5785,1.57182,1.56705,1.56013,1.55242,1.54845,1.54026,1.53487,1.52794,1.52305,1.51616,1.50972,1.50398,1.4974,1.49188,1.48611,1.47927,1.47212,1.46733,1.46091,1.45385,1.44867,1.44228,1.43556,1.43047,1.42326,1.41744,1.41102,1.40595,1.39834,1.3932,1.38663,1.38051,1.3741,1.36829,1.36368,1.35612,1.34894,1.34502,1.33711,1.33176,1.32539,1.31989,1.31265,1.30793,1.30114,1.29513,1.28914,1.28236,1.27738,1.27033,1.26455,1.2581,1.25277,1.24674,1.24047,1.23367,1.22885,1.22212,1.21554,1.20921,1.2048,1.19737,1.1916,1.18575,1.17995,1.17357,1.16816,1.16092,1.15628,1.14951,1.14437,1.13662,1.13123,1.12526,1.11962,1.11303,1.10691,1.10089,1.09454,1.08868,1.08274,1.07758,1.07046,1.0649,1.05838,1.05372,1.04692,1.04057,1.03514,1.02855,1.02291,1.01697,1.01076,1.00403,0.998545,0.992581,0.987428,0.980108,0.974649,0.968674,0.96292,0.955718,0.950704,0.945074,0.938103,0.932817,0.926975,0.920575,0.914697,0.909105,0.902807,0.896834,0.890231,0.88469,0.879073,0.872847,0.866917,0.861209,0.854369,0.849145,0.842819,0.836994,0.830455,0.824594,0.818602,0.81259,0.808232,0.800032,0.794751,0.789494,0.78291,0.777057,0.771468,0.764783,0.759225,0.753246,0.747362,0.741418,0.735206,0.729337,0.722989,0.717303,0.711366,0.705892,0.699198,0.694152,0.687621,0.681435,0.675713,0.669849,0.663195,0.657782,0.651539,0.646041,0.639881,0.633338,0.628259,0.622183,0.616218,0.610701,0.603951,0.597804,0.592266,0.586296,0.580164,0.574842,0.568258,0.562108,0.556804,0.549961,0.544803,0.539031,0.532825,0.526526,0.521096,0.514786,0.508994,0.502869,0.497423,0.490789,0.484616,0.478948,0.473657,0.466881,0.46124,0.455345,0.449067,0.443641,0.438179,0.431992,0.42581,0.420128,0.413527,0.407614,0.401694,0.396016,0.389319,0.383789,0.378216,0.371876,0.365976,0.36056,0.354247,0.347962,0.342812,0.336323,0.330783,0.324629,0.318848,0.312584,0.308322,0.302942,0.298022,0.292982,0.288367,0.284069,0.279386,0.275218,0.270737,0.266438,0.262406,0.258614,0.254251,0.250361,0.246703,0.24245,0.239014,0.23556,0.231955,0.228157,0.224623,0.221147,0.217576,0.214878,0.211284,0.207725,0.204831,0.201388,0.198527,0.195275,0.192506,0.18908,0.186306,0.183184,0.180732,0.177689,0.174721,0.172047,0.169239,0.16649,0.163851,0.161381,0.158685,0.155927,0.153555,0.15119,0.148813,0.146146,0.14373,0.141033,0.138983,0.136729,0.134522,0.132021,0.129826,0.127636,0.125568,0.123536,0.121226,0.11927,0.117022,0.114846,0.113215,0.110974,0.109028,0.107078,0.105014,0.103293,0.101616,0.0995962,0.0975967,0.0959965,0.0940052,0.0923035,0.0907924,0.088984,0.0871572,0.0855646,0.0838093,0.0825509,0.0807683,0.0791374,0.0775741,0.0760289,0.0742909,0.0731911,0.0715696,0.0700582,0.068579,0.0670949,0.0659151,0.0643604,0.0631343,0.0616253,0.0603976,0.0588304,0.0578036,0.0566006,0.0552576,0.0539799,0.0525406,0.0516281,0.0505229,0.049235,0.0479738,0.0468334,0.0457025,0.0448339,0.0435693,0.0425956,0.0413484,0.0403896,0.0394507,0.0383251,0.0374878,0.0364132,0.0354764,0.0345546,0.0334706,0.0326189,0.0318463,0.0309337,0.0300349,0.0291693,0.0282215,0.0274734,0.0267796,0.0258432,0.0251394,0.0243219,0.0235084,0.0228442,0.022179,0.021301,0.0206724,0.0201129,0.0193086,0.0185579,0.0179556,0.0172664,0.0166467,0.0163174,0.0156316,0.0148696,0.0143131,0.0137418,0.0129982,0.0128223,0.0123891,0.0117391,0.0111133,0.0106742,0.0101897,0.00967538,0.00928949,0.00893578,0.00839855,0.00788622,0.00772961,0.00737974,0.00687278,0.00640275,0.00607947,0.00563553,0.00543972,0.00497006,0.00469191,0.00435679,0.00403343,0.00384138,0.00381062,0.00354747,0.00320968,0.00283938,0.00257623,0.0024592,0.00222853,0.00194176,0.00168268,0.0014179,0.00115317,0.00123326,0.00109613,0.000969471,0.000845107,0.000694238,0.000515433,0.000582256,0.00048471,0.000384678,0.000297612,0.000218767,0.000115306,0.000114429,6.96776e-05,3.18562e-05,1.19462e-05,1.51556e-06,6.91887e-08


==> Ancillary/Data/Spectra/spectraData/5Fields/constant/_2048_10_100/potSpect2pi.txt <==
1089,0.00500129,potAxionNum2pi
6667,155654,303727,586259,1.04551e+06,528467,352394,281268,213534,166220,132524,112279,90442.8,75260.7,64913.8,60108.6,48282.6,43424.2,40364.2,33289.6,31681.5,28099.8,25752.7,22974,21388.9,19475.7,18017.2,16832.3,15382.9,14626,13375.3,12801.8,11787.1,11147.4,10476.1,10017.6,9278.09,9029.33,8354.71,8016.97,7618.67,7349.85,6886.97,6751.41,6306.95,6208.98,5749.88,5737.18,5357.25,5230.75,5028.81,4809.39,4713.61,4482.16,4417.1,4196.87,4114.79,3958.51,3878.9,3719.35,3688.11,3535.73,3494.75,3437.6,3332.28,3338.15,3276.71,3296.61,3287.89,3425.7,3661.21,3696.02,4584.76,4303.98,3728.87,3715.37,3267.29,3208.95,2859.79,2728.73,2508.27,2349.57,2162.9,2058.9,1908.14,1780.47,1694.69,1586.82,1500.47,1404.37,1344.32,1268.6,1207.67,1144.17,1103.88,1037.98,1000.62,954.404,913.417,875.331,840.432,801.896,770.338,743.217,713.993,684.981,656.464,636.203,606.471,588.076,564.112,542.157,523.494,503.858,485.597,466.667,452.261,435.071,418.529,401.785,390.501,372.763,360.685,348.966,335.416,323.891,312.376,299.422,289.568,279.309,269.279,258.838,250.175,240.952,232.03,223.797,215.357,208.26,198.917,193.107,185.063,178.591,172.211,165.968,158.997,153.942,148.009,142.342,137.184,132.441,127.16,122.373,118.11,113.162,109.319,105.027,101.891,97.5566,94.0555,90.5339,87.185,83.7995,80.986,77.9003,74.9606,72.3293,69.7139,66.7597,64.8307,62.4534,59.8513,58.1314,55.5548,53.6853,51.7457,49.8072,48.0392,46.3089,44.6609,43.0879,41.4225,39.9695,38.6593,37.0855,35.8987,34.5789,33.2152,32.1221,31.0149,29.9412,28.7915,27.8098,26.7549,25.8844,24.9225,24.1033,23.2177,22.4005,21.6475,20.8708,20.0444,19.4711,18.7765,18.0935,17.4764,16.905,16.2993,15.7383,15.2043,14.6561,14.2025,13.6874,13.269,12.7744,12.3849,11.9513,11.5544,11.1818,10.8288,10.4288,10.1318,9.77941,9.47104,9.17433,8.86747,8.57403,8.31329,8.05653,7.79163,7.55796,7.31405,7.09563,6.89819,6.66448,6.46055,6.27137,6.07795,5.90606,5.72341,5.57283,5.39858,5.24963,5.10532,4.94684,4.81835,4.6814,4.55234,4.43781,4.30531,4.19567,4.09489,3.9808,3.88451,3.77689,3.68533,3.59135,3.50866,3.42492,3.33979,3.25824,3.18689,3.11337,3.03866,2.98014,2.90783,2.84669,2.78856,2.73178,2.67208,2.6242,2.56706,2.51789,2.47263,2.43014,2.38048,2.33718,2.29881,2.25831,2.22005,2.18435,2.15094,2.11559,2.08343,2.05011,2.02487,1.99486,1.96612,1.94044,1.91288,1.88975,1.86838,1.84498,1.81898,1.80516,1.78201,1.76107,1.74924,1.7255,1.70916,1.6944,1.67896,1.66292,1.65094,1.63671,1.62455,1.60976,1.60015,1.58989,1.57473,1.56873,1.55538,1.54999,1.53872,1.53267,1.52179,1.51679,1.50869,1.49987,1.49606,1.4875,1.48514,1.47781,1.47024,1.46887,1.46376,1.46147,1.45623,1.44854,1.44808,1.44504,1.44244,1.43967,1.43527,1.43502,1.43324,1.42996,1.43147,1.42609,1.4259,1.42704,1.42216,1.42422,1.42227,1.42419,1.42278,1.42302,1.42174,1.42155,1.42354,1.42254,1.42509,1.42385,1.42701,1.42359,1.42882,1.42714,1.43044,1.42932,1.43442,1.4334,1.43536,1.43785,1.43945,1.44253,1.44436,1.44424,1.44941,1.44971,1.45129,1.45627,1.45597,1.46061,1.46145,1.46433,1.46733,1.47318,1.4702,1.47716,1.47838,1.48363,1.48476,1.48685,1.49181,1.49405,1.49721,1.50096,1.50531,1.50783,1.51454,1.51308,1.51815,1.52178,1.52443,1.53004,1.53517,1.53537,1.54316,1.54396,1.54959,1.55372,1.55548,1.55988,1.56433,1.56785,1.57338,1.57861,1.57947,1.58717,1.58758,1.5954,1.59748,1.60194,1.60728,1.61104,1.61635,1.62095,1.62285,1.62909,1.63484,1.63747,1.64168,1.65016,1.65066,1.65617,1.66271,1.66466,1.67326,1.67521,1.68084,1.68423,1.6888,1.69548,1.70021,1.70273,1.70994,1.71518,1.71967,1.72548,1.72783,1.73529,1.73929,1.74456,1.74826,1.75512,1.76046,1.76529,1.77212,1.77501,1.78106,1.78645,1.79139,1.7956,1.80175,1.80728,1.81294,1.81727,1.82324,1.82838,1.83598,1.83725,1.84801,1.8515,1.85539,1.86045,1.86794,1.87045,1.88063,1.88497,1.88829,1.89598,1.901,1.90679,1.91119,1.91896,1.92325,1.92907,1.93491,1.94131,1.9492,1.95247,1.96028,1.96287,1.97051,1.97681,1.98253,1.99017,1.99358,2.0022,2.00707,2.01187,2.02029,2.02369,2.03251,2.03604,2.04617,2.04992,2.05578,2.06291,2.0675,2.0731,2.08166,2.08688,2.09418,2.10113,2.10646,2.11098,2.11886,2.12762,2.13125,2.13872,2.14283,2.15171,2.15987,2.16529,2.16881,2.17906,2.18472,2.19168,2.20091,2.2044,2.21302,2.21677,2.22559,2.23087,2.23848,2.24512,2.2528,2.25897,2.2691,2.27224,2.28056,2.28837,2.29331,2.30159,2.30776,2.31504,2.32307,2.32988,2.33534,2.34744,2.35192,2.35836,2.36628,2.37342,2.38035,2.38875,2.39523,2.40307,2.41052,2.41896,2.42494,2.43269,2.44099,2.44688,2.45562,2.46316,2.47083,2.47594,2.48831,2.49234,2.5018,2.50937,2.51846,2.52602,2.53074,2.54272,2.54941,2.55596,2.56455,2.57446,2.57997,2.58823,2.59526,2.60286,2.61466,2.62046,2.63087,2.63679,2.64593,2.65381,2.66414,2.66864,2.68093,2.68764,2.69484,2.70595,2.7139,2.72199,2.72789,2.73919,2.74978,2.75548,2.76384,2.77478,2.78237,2.78728,2.80281,2.80913,2.81909,2.82537,2.83529,2.84538,2.85252,2.86099,2.87372,2.88068,2.89056,2.90194,2.90762,2.91775,2.92877,2.93418,2.94538,2.9578,2.96362,2.97733,2.98356,2.99264,3.00408,3.0122,3.02121,3.03304,3.04201,3.05248,3.06327,3.07253,3.08207,3.08951,3.10251,3.10145,3.09213,3.07821,3.067,3.05419,3.04216,3.03295,3.01777,3.00441,2.99786,2.98035,2.97406,2.96028,2.94817,2.93935,2.92553,2.91237,2.90246,2.89485,2.88136,2.86933,2.85901,2.84586,2.83859,2.82857,2.81467,2.80458,2.79491,2.78337,2.77439,2.76417,2.75147,2.74373,2.73032,2.72111,2.71208,2.70102,2.69055,2.68,2.67161,2.66011,2.64821,2.64075,2.63029,2.62058,2.61111,2.6008,2.59089,2.5798,2.57149,2.56063,2.55126,2.541,2.53348,2.52358,2.51178,2.50623,2.49314,2.48497,2.47466,2.46597,2.45575,2.44613,2.43928,2.42777,2.41905,2.41083,2.40058,2.39041,2.38333,2.37276,2.36153,2.35471,2.34596,2.33579,2.3276,2.31834,2.30848,2.30045,2.29136,2.28122,2.27318,2.26429,2.25418,2.24594,2.23587,2.23091,2.21898,2.20971,2.20183,2.19187,2.1824,2.17425,2.16545,2.15667,2.14915,2.13973,2.13083,2.12109,2.11303,2.10506,2.09532,2.08549,2.07745,2.06855,2.06009,2.05114,2.04143,2.03536,2.02506,2.01601,2.0064,1.99984,1.98879,1.98036,1.97281,1.96404,1.95499,1.94687,1.93663,1.92895,1.91991,1.91312,1.90182,1.89373,1.88559,1.87616,1.86747,1.85883,1.85042,1.841,1.83204,1.82455,1.8152,1.805,1.79786,1.78875,1.78108,1.77171,1.76241,1.75397,1.74437,1.73627,1.72709,1.71882,1.70935,1.69987,1.69271,1.68446,1.67391,1.66557,1.6574,1.64746,1.63818,1.63025,1.62119,1.61094,1.60317,1.59535,1.58466,1.57613,1.56819,1.55842,1.54863,1.5402,1.5315,1.52272,1.51409,1.5042,1.4951,1.48508,1.47828,1.46799,1.45873,1.44936,1.44094,1.43111,1.42188,1.41485,1.40279,1.39471,1.38614,1.37502,1.36672,1.35819,1.34811,1.33865,1.32936,1.32042,1.31067,1.30171,1.29213,1.28202,1.27273,1.26398,1.25532,1.24432,1.23533,1.22503,1.21545,1.20669,1.19736,1.18601,1.17743,1.167,1.15871,1.1489,1.13842,1.12885,1.11856,1.10845,1.10004,1.08951,1.0801,1.07113,1.05982,1.04854,1.04009,1.03002,1.0188,1.01102,0.998723,0.989544,0.979973,0.969666,0.958222,0.948578,0.937528,0.928184,0.916849,0.908683,0.896929,0.886174,0.877303,0.86602,0.855094,0.844439,0.834707,0.823089,0.812214,0.802841,0.791434,0.779962,0.770986,0.758649,0.748709,0.738857,0.727072,0.715351,0.706249,0.694643,0.683527,0.672329,0.661293,0.64928,0.638411,0.628163,0.615884,0.604981,0.593832,0.582577,0.571837,0.562752,0.552824,0.544076,0.535061,0.526491,0.518272,0.510218,0.502136,0.494185,0.486575,0.479031,0.472228,0.464677,0.457895,0.451163,0.443846,0.437152,0.431749,0.424836,0.417773,0.411726,0.405467,0.399297,0.393951,0.387811,0.381936,0.376204,0.370565,0.36485,0.359659,0.354406,0.348546,0.343859,0.338362,0.333663,0.328466,0.323417,0.318138,0.313426,0.308459,0.304257,0.299374,0.294761,0.290177,0.285408,0.281643,0.277118,0.272317,0.2684,0.264054,0.259612,0.256464,0.251523,0.247596,0.243662,0.239772,0.235636,0.232349,0.228192,0.224503,0.220817,0.217073,0.213764,0.210142,0.20633,0.20298,0.199409,0.196225,0.192634,0.190021,0.18589,0.18331,0.179113,0.176978,0.173606,0.170461,0.167269,0.164323,0.161132,0.158465,0.15581,0.152419,0.149767,0.146738,0.143996,0.141531,0.138678,0.136223,0.133378,0.130651,0.127921,0.125853,0.123399,0.120539,0.118203,0.115453,0.11374,0.111046,0.108601,0.106184,0.103996,0.101965,0.0996012,0.0976798,0.0952459,0.0933099,0.0906197,0.0888485,0.0872228,0.0849351,0.0828445,0.080782,0.0785292,0.0775099,0.0752854,0.0733394,0.0715441,0.0691453,0.067993,0.0665998,0.0642859,0.0627771,0.0607484,0.0588741,0.0582244,0.0564527,0.0543825,0.0529415,0.0510684,0.0493995,0.0489957,0.047247,0.0454568,0.0441785,0.0424288,0.0409347,0.0404614,0.0391653,0.0373133,0.0361771,0.0345795,0.0334022,0.0326179,0.0315937,0.0301893,0.0289946,0.0281153,0.0270704,0.0255452,0.0245099,0.0235576,0.0222979,0.0218036,0.0212856,0.0201723,0.0188749,0.0178541,0.0169785,0.0161471,0.0154287,0.0147721,0.0139255,0.0129685,0.0121995,0.0122485,0.0113862,0.010483,0.00964248,0.00900219,0.00836302,0.00791954,0.00714281,0.00647374,0.00587789,0.00532594,0.00524352,0.00510432,0.00471181,0.00424596,0.0036478,0.00304868,0.00326088,0.00284622,0.00238257,0.00199086,0.00152559,0.00109377,0.00115587,0.000893139,0.00070817,0.000545555,0.000388514,0.000203096,0.000201591,0.000120314,6.0946e-05,2.21984e-05,2.24447e-06,1.17828e-07


==> Ancillary/Data/Spectra/spectraData/5Fields/constant/_2048_10_100/runParams.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 100
t_max: 6733


==> Ancillary/Data/Spectra/spectraData/5Fields/constant/_2048_10_100/seed.txt <==
1359015635 1483609309 1778755536 924124262 Thread: 35 
1359015635 1483609309 1778755536 924124262 Thread: 59 
1359015635 1483609309 1778755536 924124262 Thread: 15 
1359015635 1483609309 1778755536 924124262 Thread: 21 
1359015635 1483609309 1778755536 924124262 Thread: 3 
1359015635 1483609309 1778755536 924124262 Thread: 23 
1359015635 1483609309 1778755536 924124262 Thread: 24 
1359015635 1483609309 1778755536 924124262 Thread: 17 
1359015635 1483609309 1778755536 924124262 Thread: 56 
1359015635 1483609309 1778755536 924124262 Thread: 44 
1359015635 1483609309 1778755536 924124262 Thread: 0 
1359015635 1483609309 1778755536 924124262 Thread: 46 
1359015635 1483609309 1778755536 924124262 Thread: 14 
1359015635 1483609309 1778755536 924124262 Thread: 13 
1359015635 1483609309 1778755536 924124262 Thread: 9 
1359015635 1483609309 1778755536 924124262 Thread: 11 
1359015635 1483609309 1778755536 924124262 Thread: 60 
1359015635 1483609309 1778755536 924124262 Thread: 4 
1359015635 1483609309 1778755536 924124262 Thread: 5 
1359015635 1483609309 1778755536 924124262 Thread: 52 
1359015635 1483609309 1778755536 924124262 Thread: 62 
1359015635 1483609309 1778755536 924124262 Thread: 61 
1359015635 1483609309 1778755536 924124262 Thread: 39 
1359015635 1483609309 1778755536 924124262 Thread: 58 
1359015635 1483609309 1778755536 924124262 Thread: 22 
1359015635 1483609309 1778755536 924124262 Thread: 32 
1359015635 1483609309 1778755536 924124262 Thread: 7 
1359015635 1483609309 1778755536 924124262 Thread: 10 
1359015635 1483609309 1778755536 924124262 Thread: 49 
1359015635 1483609309 1778755536 924124262 Thread: 40 
1359015635 1483609309 1778755536 924124262 Thread: 50 
1359015635 1483609309 1778755536 924124262 Thread: 47 
1359015635 1483609309 1778755536 924124262 Thread: 57 
1359015635 1483609309 1778755536 924124262 Thread: 63 
1359015635 1483609309 1778755536 924124262 Thread: 43 
1359015635 1483609309 1778755536 924124262 Thread: 33 
1359015635 1483609309 1778755536 924124262 Thread: 27 
1359015635 1483609309 1778755536 924124262 Thread: 36 
1359015635 1483609309 1778755536 924124262 Thread: 48 
1359015635 1483609309 1778755536 924124262 Thread: 41 
1359015635 1483609309 1778755536 924124262 Thread: 34 
1359015635 1483609309 1778755536 924124262 Thread: 19 
1359015635 1483609309 1778755536 924124262 Thread: 55 
1359015635 1483609309 1778755536 924124262 Thread: 53 
1359015635 1483609309 1778755536 924124262 Thread: 54 
1359015635 1483609309 1778755536 924124262 Thread: 28 
1359015635 1483609309 1778755536 924124262 Thread: 20 
1359015635 1483609309 1778755536 924124262 Thread: 38 
1359015635 1483609309 1778755536 924124262 Thread: 2 
1359015635 1483609309 1778755536 924124262 Thread: 45 
1359015635 1483609309 1778755536 924124262 Thread: 29 
1359015635 1483609309 1778755536 924124262 Thread: 42 
1359015635 1483609309 1778755536 924124262 Thread: 1 
1359015635 1483609309 1778755536 924124262 Thread: 37 
1359015635 1483609309 1778755536 924124262 Thread: 30 
1359015635 1483609309 1778755536 924124262 Thread: 31 
1359015635 1483609309 1778755536 924124262 Thread: 51 
1359015635 1483609309 1778755536 924124262 Thread: 8 
1359015635 1483609309 1778755536 924124262 Thread: 12 
1359015635 1483609309 1778755536 924124262 Thread: 25 
1359015635 1483609309 1778755536 924124262 Thread: 26 
1359015635 1483609309 1778755536 924124262 Thread: 16 
1359015635 1483609309 1778755536 924124262 Thread: 18 
1359015635 1483609309 1778755536 924124262 Thread: 6 


==> Ancillary/Data/Spectra/spectraData/5Fields/fast/_2048_10_320/axionNum.txt <==
35,1.73331e+06,9.12393e+09
105,3.67563e+07,6.45431e+10
175,2.45164e+07,1.52164e+10
245,1.55387e+07,1.34952e+10
315,1.2226e+07,1.11106e+10
385,1.06312e+07,1.08406e+10
455,9.32491e+06,7.94279e+09
525,8.07377e+06,5.98191e+09
595,7.01272e+06,5.34611e+09
665,6.24188e+06,4.99536e+09
735,5.71305e+06,5.06752e+09
805,5.29917e+06,4.56859e+09
875,4.91211e+06,3.73085e+09
945,4.55056e+06,3.34344e+09
1015,4.26344e+06,3.12927e+09
1085,4.08849e+06,3.05637e+09
1155,4.02743e+06,2.87485e+09
1225,4.06387e+06,2.44895e+09
1295,4.19982e+06,2.15912e+09
1365,4.46594e+06,1.95476e+09
1435,4.90724e+06,1.74061e+09
1505,5.55418e+06,1.55581e+09
1575,6.40691e+06,1.34168e+09
1645,7.44749e+06,1.15193e+09
1715,8.67553e+06,1.00505e+09
1785,1.01315e+07,8.61489e+08
1855,1.18754e+07,7.40486e+08
1925,1.3936e+07,6.35379e+08
1995,1.62901e+07,5.3927e+08
2065,1.89086e+07,4.63936e+08
2135,2.18278e+07,3.9855e+08
2205,2.5152e+07,3.40125e+08
2275,2.89705e+07,2.92221e+08
2345,3.3279e+07,2.49822e+08
2415,3.801e+07,2.14873e+08
2485,4.31619e+07,1.86386e+08
2555,4.88719e+07,1.60572e+08
2625,5.53202e+07,1.39007e+08
2695,6.25583e+07,1.205e+08
2765,7.04573e+07,1.04277e+08
2835,7.88494e+07,9.14853e+07
2905,8.76822e+07,8.08545e+07
2975,9.69074e+07,7.19128e+07
3045,1.06093e+08,6.52413e+07
3115,1.14046e+08,6.19302e+07
3185,1.18755e+08,6.46679e+07
3255,1.17631e+08,7.43649e+07
3325,1.07974e+08,9.14167e+07
3395,8.81536e+07,1.19578e+08
3465,6.05304e+07,1.59409e+08
3535,3.50986e+07,1.93241e+08
3605,2.8036e+07,1.90282e+08
3675,4.98982e+07,1.43187e+08
3745,9.1936e+07,8.15852e+07
3815,1.28597e+08,4.09205e+07
3885,1.35024e+08,3.79912e+07
3955,1.01842e+08,7.43112e+07
4025,4.92824e+07,1.28276e+08
4095,3.15578e+07,1.3873e+08
4165,7.63878e+07,7.90627e+07
4235,1.19959e+08,3.28802e+07
4305,9.09443e+07,6.37626e+07
4375,3.338e+07,1.18886e+08
4445,6.06645e+07,8.09829e+07
4515,1.08549e+08,3.10437e+07
4585,5.53118e+07,8.37518e+07
4655,4.25197e+07,8.93301e+07
4725,9.95065e+07,2.99164e+07
4795,4.03962e+07,8.70554e+07
4865,6.66176e+07,5.4614e+07
4935,6.9676e+07,5.15181e+07
5005,4.28187e+07,7.2395e+07
5075,7.52204e+07,3.95366e+07
5145,4.18672e+07,6.7515e+07
5215,6.17243e+07,4.73187e+07
5285,6.06014e+07,4.40229e+07
5334,5.82049e+07,4.60611e+07
5355,3.19472e+07,6.98538e+07
5425,7.44362e+07,2.73102e+07
5495,4.92768e+07,4.74833e+07


==> Ancillary/Data/Spectra/spectraData/5Fields/fast/_2048_10_320/kinSpect2pi.txt <==
3483,0.00156272,kinAxionNum2pi
5334,360068,3.84277e+06,9.78636e+06,5.25802e+06,8.65693e+06,2.79815e+06,2.17296e+06,1.26725e+06,2.21147e+06,585609,1.24518e+06,733756,675220,521676,434950,394416,311406,283934,229941,217643,213287,168685,166920,143024,126860,111800,111889,82319.6,94307.5,79630.1,75623.3,65176.4,71052.8,60006.8,55173.5,54413.1,53086.6,49194.8,41148.5,43459.9,39197.4,35849.6,34724.8,36408.1,32300,32021.7,28373.5,28356.1,25385.9,25518.4,25124.1,25828.8,21772.7,23917.4,19984.1,22018.9,17959.7,19670.2,19021.2,17872.3,16652.3,16621.3,16020.6,15081,13967.7,15608.2,13316.4,13364.3,13434.6,12833.8,12195.6,11926.8,12092.7,10926.7,11649.7,10800,10070.7,10305.3,9908.3,9506.38,9845.6,8467.34,9524.48,8589.34,8205.91,8456.04,7969.63,8337.8,7688.11,7338.66,7619.04,7295.46,6781.89,7195.82,7032.69,6642.98,6864.18,6384.02,6393.47,6091.68,6283.04,6032.49,5942.33,6014.67,5709.88,5712.87,5731.23,5359.18,5475.41,5294.54,5343.16,5329.68,4912.88,5091.46,5090.28,4822.23,4722.55,4750.85,4759.29,4555.02,4544.63,4438.52,4438.34,4424.85,4126.01,4294.48,4104.54,4085.99,3983.57,3926.2,4090.95,3793.77,3909.47,3738.35,3679.22,3690.81,3654.09,3671.77,3515.96,3567.79,3433.98,3408.52,3358.47,3382.01,3377.22,3313.19,3268.01,3181.11,3111.33,3256.42,3132.49,3163.67,2958.59,3130.14,3040.08,2991.74,2937.46,2982.94,2805.44,2993.64,2754.58,2923.22,2760.56,2750.33,2758.29,2766.88,2639.73,2695.4,2665.92,2623.72,2559.51,2577.41,2523.1,2536.56,2452.13,2479.61,2413.29,2434.5,2366.68,2401.81,2317.07,2331.14,2278.34,2299.88,2221.61,2216.41,2166.01,2247.39,2154.69,2126.98,2143.66,2070.97,2057.58,2111.45,2010.16,2081.89,2003.3,1998.82,1963.41,1923.12,1977.05,1909.92,1915.05,1944.66,1881.12,1879.48,1906.58,1854.2,1870.76,1821.02,1855.43,1816.15,1864.23,1809.91,1852.45,1837.9,1859.2,1842.84,1902.83,1896.36,1887.85,1952.19,1990.18,2059.18,2119.45,2365.66,2340.46,1706.26,2050.61,2546.71,2120.71,2212.6,2273.31,1999.92,2166.86,2070.23,1949.16,2045.02,1919.95,1859.11,1966.01,1766.41,1805.97,1811.97,1682.42,1736.74,1656.91,1611.31,1630.17,1508.77,1521.57,1536.8,1421.35,1466.58,1411.27,1373.06,1335.28,1329.09,1275.2,1278.02,1219.08,1234.15,1182.13,1150.83,1139.15,1117.83,1068.95,1103.37,1036.16,1034.77,997.544,984.961,970.798,965.866,931.905,927.07,905.193,892.363,869.634,864.363,856.633,835.091,825.769,828.701,799.628,794.471,788.182,762.012,778.016,739.197,750.844,742.679,717.773,725.137,695.877,692.707,701.035,661.548,682.546,660.013,651.633,641.076,632.647,622.152,621.565,604.43,599.626,580.412,582.181,572.414,560.874,554.863,549.269,538.027,521.463,519.938,515.949,504.915,496.542,493.128,490.32,474.83,469.896,466.578,464.08,448.721,449.167,438.401,438.384,436.68,429.856,422.326,419.714,410.844,409.727,406.352,404.399,391.43,389.48,392.038,385.301,384.678,371.418,377.469,366.239,369.952,354.72,362.711,353.347,348.954,349.985,343.271,340.979,333.423,333.743,330.597,326.99,320.838,318.378,314.123,313.978,307.18,308.08,302.114,297.851,294.985,286.158,289.956,285.468,282.357,276.834,275.151,269.741,271.71,263.082,264.179,259.574,258.237,252.026,250.081,249.756,244.887,243.522,241.896,237.146,233.964,234.728,231.507,228.832,224.692,227.243,223.254,219.997,221.281,218.396,216.498,215.438,213.438,212.32,209.956,210.297,210.351,205.708,205.282,204.431,202.027,202.812,201.104,196.03,198.676,194.42,192.974,193.465,190.092,187.085,186.369,185.587,184.108,180.356,177.808,177.463,171.413,175.113,167.107,169.183,166.198,163.438,158.141,160.703,156.396,152.9,148.985,151.371,146.727,142.73,141.431,141.16,138.054,134.82,133.315,132.274,127.78,128.259,125.723,123.924,121.828,119.628,120.748,117.469,116.209,114.621,112.286,112.428,110.673,107.612,109.194,106.251,104.156,104.1,102.57,101.695,100.725,98.9136,98.0657,96.538,96.8892,93.5539,94.8771,92.1834,89.836,90.9552,89.3376,87.751,88.0105,85.2544,85.5686,83.8668,83.1564,81.5606,82.4905,79.8951,79.473,78.0386,78.645,76.5457,75.6161,75.362,74.355,73.1654,73.3423,72.4327,71.6152,71.0117,70.4544,70.1181,69.1267,67.6464,68.7442,67.3034,66.8561,66.1502,66.1521,65.477,64.9055,64.7196,64.7109,63.5488,63.0406,62.2949,62.3847,61.8518,61.3665,60.5237,60.1425,60.492,58.9779,58.9681,58.6028,57.6215,57.7155,57.2138,56.6438,56.066,55.3422,55.5219,54.6542,54.5033,53.449,53.1504,52.9156,52.2976,51.4876,51.4003,50.8313,50.5425,49.5366,49.4748,48.4998,48.7238,47.668,47.0661,47.1158,46.4499,45.9518,44.9394,45.0928,44.0668,44.1789,43.0173,42.8513,42.3539,41.5674,41.2252,40.7272,40.2131,39.6706,38.991,38.7504,38.4504,37.5727,37.2595,36.9495,36.0832,36.1569,35.0595,35.2935,34.5386,33.8311,33.268,33.4953,32.812,32.232,31.9383,31.8191,31.2491,30.5915,30.6273,30.1464,29.6239,29.2815,29.3546,28.7451,28.3111,28.1723,27.6172,27.5332,27.1187,27.1064,26.3329,26.2201,25.9141,25.8258,25.2233,25.1499,24.652,24.2808,24.2694,23.9516,23.5704,23.171,22.8542,22.8262,22.4493,22.1036,21.9266,21.6589,21.4059,21.1317,20.9616,20.6612,20.3838,20.2546,20.0205,19.756,19.587,19.4479,19.2322,18.8585,18.7462,18.7058,18.3533,18.2949,18.1129,17.8659,17.8521,17.4157,17.4376,17.3185,17.1586,16.9941,16.8611,16.5835,16.6199,16.1876,16.3445,15.9746,15.9616,15.6688,15.8212,15.273,15.5153,15.1606,14.9314,14.8905,14.7596,14.5823,14.3627,14.3221,14.2262,13.9588,13.9102,13.7925,13.665,13.3916,13.3547,13.2943,13.0751,12.9353,12.937,12.7631,12.5554,12.4838,12.3246,12.4512,12.0734,12.0265,12.0276,11.7497,11.6853,11.6482,11.4161,11.4449,11.2286,11.1615,11.1033,10.8621,10.8895,10.6956,10.5476,10.5753,10.3865,10.352,10.2126,10.1451,9.95076,9.88586,9.86937,9.6697,9.57081,9.56226,9.41147,9.3691,9.19874,9.14931,9.02944,9.02356,8.88767,8.74743,8.75126,8.63767,8.53543,8.45918,8.39525,8.30843,8.19513,8.17757,8.0305,7.98387,7.92175,7.8696,7.75637,7.69551,7.65504,7.53098,7.42537,7.44451,7.34691,7.27071,7.13486,7.17332,7.10942,6.96984,6.95854,6.86438,6.87565,6.74332,6.73658,6.66805,6.61566,6.50575,6.54235,6.4571,6.39655,6.33105,6.30373,6.26907,6.1797,6.18029,6.09234,6.05322,6.01784,5.94359,5.8797,5.84543,5.79655,5.75529,5.69031,5.63385,5.61764,5.46794,5.49625,5.40987,5.34916,5.26175,5.24426,5.17169,5.11203,5.06042,5.01616,4.93798,4.86931,4.81615,4.74916,4.70888,4.63793,4.63912,4.55399,4.48752,4.43182,4.38116,4.34519,4.29515,4.24724,4.21233,4.14715,4.10428,4.07627,4.03389,3.98156,3.96672,3.90556,3.88176,3.85744,3.8295,3.78132,3.74035,3.71667,3.68679,3.65019,3.61361,3.59566,3.58457,3.53413,3.51458,3.47531,3.46175,3.39795,3.41004,3.34293,3.36099,3.29278,3.29017,3.2421,3.23606,3.18404,3.17345,3.12956,3.13408,3.063,3.08098,3.00106,2.995,2.97313,2.93548,2.91095,2.88079,2.85116,2.83603,2.79562,2.79164,2.74702,2.73431,2.71302,2.67435,2.65585,2.6293,2.63159,2.59847,2.56232,2.56573,2.55236,2.50176,2.51305,2.50447,2.47186,2.45955,2.45573,2.44345,2.43302,2.40583,2.41483,2.40863,2.39963,2.3627,2.39696,2.35502,2.36189,2.34869,2.34852,2.33861,2.35162,2.32068,2.32876,2.31551,2.31144,2.28764,2.3096,2.28309,2.27296,2.26947,2.2718,2.25127,2.24232,2.21582,2.23481,2.20901,2.21669,2.16995,2.18599,2.16722,2.14718,2.13778,2.12826,2.12004,2.10361,2.08533,2.08707,2.06138,2.04383,2.03099,2.02174,2.01625,1.99018,1.97616,1.98229,1.95479,1.94593,1.93143,1.92254,1.91195,1.89029,1.88132,1.87521,1.85727,1.86065,1.83199,1.82898,1.82267,1.79343,1.80108,1.78576,1.78488,1.75769,1.75064,1.74224,1.74319,1.71196,1.71955,1.69432,1.7011,1.67435,1.66837,1.66798,1.64904,1.63415,1.63482,1.60857,1.60649,1.59099,1.58072,1.56599,1.56237,1.54709,1.52977,1.52082,1.5066,1.50479,1.47362,1.46663,1.46318,1.45446,1.43363,1.41467,1.40774,1.39776,1.38044,1.37175,1.35864,1.34748,1.33554,1.32456,1.31423,1.29051,1.30253,1.27214,1.26964,1.25918,1.2494,1.23539,1.22824,1.21887,1.2073,1.20629,1.19391,1.18592,1.16849,1.17293,1.15699,1.15863,1.14904,1.14593,1.13191,1.13421,1.12368,1.11465,1.107,1.11662,1.09912,1.09367,1.09676,1.08577,1.08112,1.07606,1.07777,1.071,1.06239,1.06367,1.05715,1.05459,1.05506,1.05116,1.04014,1.04162,1.03265,1.03429,1.03279,1.02357,1.0298,1.01986,1.01442,1.01514,1.01613,1.00599,1.00504,1.00452,1.00309,0.999246,0.994362,0.994563,0.99068,0.989869,0.988206,0.987587,0.981923,0.9788,0.983709,0.976248,0.97433,0.975998,0.974505,0.9716,0.969708,0.96812,0.972813,0.962387,0.967102,0.963119,0.965842,0.960814,0.960943,0.963549,0.960347,0.958068,0.959753,0.95356,0.956538,0.957839,0.949942,0.954429,0.950342,0.955032,0.949761,0.947858,0.949224,0.944837,0.944139,0.944176,0.944396,0.940271,0.942485,0.94094,0.938426,0.930669,0.943189,0.932737,0.932663,0.927447,0.929775,0.924657,0.927005,0.922542,0.917365,0.921896,0.920046,0.913227,0.908656,0.913779,0.903916,0.911119,0.903778,0.905537,0.892438,0.902086,0.894481,0.889701,0.887691,0.889817,0.881281,0.880245,0.881003,0.87501,0.872299,0.869517,0.868631,0.864739,0.863349,0.862482,0.852609,0.854289,0.849134,0.852223,0.842283,0.842535,0.838735,0.835786,0.82968,0.833522,0.829577,0.828161,0.820241,0.824038,0.814327,0.813035,0.813619,0.810527,0.808787,0.800988,0.800813,0.80058,0.796237,0.791201,0.792969,0.789803,0.787064,0.780059,0.783661,0.778769,0.773455,0.77814,0.773175,0.772488,0.763803,0.765218,0.763743,0.757852,0.75858,0.757529,0.755614,0.750778,0.754681,0.745395,0.746139,0.744946,0.745259,0.737594,0.739441,0.736607,0.735693,0.732565,0.731026,0.730764,0.730591,0.72577,0.724887,0.726013,0.723914,0.718998,0.722296,0.719768,0.715717,0.718501,0.716314,0.713277,0.712301,0.713763,0.713405,0.712563,0.706685,0.712297,0.707601,0.705398,0.709616,0.708487,0.705838,0.699995,0.706649,0.706066,0.704531,0.703797,0.702375,0.70571,0.699908,0.703646,0.701538,0.700348,0.698258,0.706078,0.699823,0.699931,0.701368,0.699125,0.701147,0.701424,0.699629,0.70382,0.700335,0.699325,0.703932,0.699816,0.700256,0.702044,0.699121,0.702671,0.700827,0.703439,0.70027,0.697688,0.703795,0.703353,0.699119,0.703504,0.701663,0.705034,0.696714,0.704046,0.704695,0.699738,0.701567,0.699156,0.700788,0.703661,0.702095,0.700861,0.703106,0.69856,0.703552,0.699452,0.701327,0.698703,0.701373,0.698135,0.700982,0.69972,0.700137,0.695788,0.698633,0.69851,0.698156,0.697904,0.699672,0.69516,0.696279,0.693235,0.700008,0.695535,0.695727,0.693822,0.693717,0.691969,0.693659,0.692807,0.693875,0.692098,0.691364,0.689157,0.690972,0.693052,0.689524,0.689382,0.691152,0.686451,0.686466,0.689158,0.686249,0.685435,0.687847,0.683624,0.683792,0.686568,0.685296,0.682378,0.68419,0.682598,0.68223,0.682578,0.681907,0.680722,0.679108,0.681488,0.679524,0.681546,0.676576,0.681757,0.677033,0.67735,0.677129,0.679604,0.675245,0.677353,0.67914,0.67427,0.675892,0.674097,0.675525,0.676949,0.672243,0.677312,0.674162,0.672596,0.670274,0.67733,0.673147,0.673442,0.669181,0.674542,0.67131,0.673924,0.670846,0.672873,0.670171,0.672837,0.670931,0.6727,0.670228,0.671341,0.669882,0.672774,0.670543,0.670507,0.667109,0.674219,0.671578,0.670882,0.670027,0.670587,0.67326,0.671844,0.669353,0.673142,0.671427,0.673751,0.67222,0.67386,0.671886,0.671128,0.672458,0.674441,0.675835,0.671721,0.675823,0.673033,0.675536,0.674979,0.676612,0.676157,0.674419,0.676894,0.676302,0.677475,0.67682,0.677959,0.677714,0.677794,0.679905,0.676426,0.68161,0.679487,0.679752,0.678092,0.683349,0.679559,0.683254,0.680282,0.682812,0.683532,0.681384,0.683924,0.683166,0.684897,0.683472,0.683591,0.682901,0.686412,0.685483,0.684639,0.685905,0.687321,0.68381,0.68642,0.686028,0.686562,0.689706,0.687775,0.685244,0.685752,0.689153,0.688633,0.689836,0.689099,0.686726,0.68836,0.690454,0.689251,0.689609,0.691707,0.688279,0.689401,0.689894,0.691574,0.690235,0.690269,0.691026,0.691657,0.688995,0.69473,0.691093,0.693206,0.688303,0.694532,0.692351,0.69062,0.692321,0.693803,0.692543,0.693204,0.69237,0.693646,0.693505,0.694313,0.693563,0.691943,0.695166,0.694763,0.694272,0.692518,0.697143,0.695428,0.693893,0.692759,0.696447,0.697528,0.693716,0.695932,0.698857,0.694918,0.694843,0.698011,0.697736,0.696633,0.69576,0.698795,0.696391,0.698161,0.699815,0.696049,0.699259,0.697653,0.701555,0.69727,0.700005,0.699053,0.701059,0.697968,0.699484,0.703342,0.69906,0.70064,0.703027,0.69947,0.702948,0.699949,0.704051,0.701834,0.700813,0.703959,0.702415,0.703488,0.704208,0.70216,0.70796,0.703421,0.703381,0.705616,0.704305,0.708162,0.706991,0.704072,0.707604,0.705546,0.707529,0.709429,0.706024,0.709617,0.70788,0.709154,0.709167,0.708219,0.711048,0.710178,0.711302,0.7107,0.711851,0.71168,0.710217,0.711056,0.714711,0.71384,0.714236,0.714067,0.712541,0.716352,0.716235,0.715549,0.713616,0.716937,0.716628,0.715347,0.718318,0.718969,0.717628,0.718822,0.720277,0.720034,0.718948,0.719673,0.720982,0.721325,0.718757,0.723782,0.721647,0.724432,0.720951,0.723889,0.724635,0.723367,0.723614,0.726831,0.723287,0.725752,0.72538,0.725989,0.728962,0.72665,0.724895,0.731253,0.728514,0.729015,0.730625,0.726111,0.731802,0.73131,0.728055,0.731868,0.732962,0.7298,0.730195,0.731968,0.734657,0.73246,0.732429,0.736806,0.735417,0.73291,0.734289,0.7361,0.736507,0.735066,0.736332,0.738477,0.736536,0.738043,0.737857,0.739937,0.738416,0.73745,0.741593,0.736188,0.743216,0.738881,0.744092,0.740845,0.740544,0.743243,0.741237,0.741976,0.74429,0.742459,0.746997,0.741567,0.746038,0.743215,0.744608,0.746442,0.747346,0.745773,0.747673,0.745609,0.748312,0.747408,0.746369,0.748394,0.749129,0.751575,0.748274,0.747917,0.752355,0.748637,0.753397,0.751453,0.749699,0.75359,0.752279,0.751589,0.754035,0.754363,0.754712,0.752952,0.755599,0.753992,0.756681,0.75526,0.756506,0.754933,0.756281,0.758071,0.757643,0.758821,0.755437,0.761944,0.758041,0.761129,0.756424,0.760736,0.762155,0.760491,0.761994,0.760679,0.762545,0.761971,0.762664,0.765121,0.760767,0.764674,0.764316,0.764117,0.765365,0.765778,0.766399,0.764457,0.768881,0.767381,0.766111,0.767191,0.769542,0.769269,0.76706,0.769329,0.771206,0.770229,0.770537,0.769047,0.773272,0.772321,0.769311,0.77281,0.772099,0.774886,0.772547,0.773489,0.775469,0.775956,0.77572,0.77562,0.774986,0.77706,0.777063,0.775985,0.777606,0.778981,0.778032,0.77987,0.779494,0.781785,0.779214,0.778379,0.784435,0.77983,0.782134,0.781928,0.78295,0.784823,0.78124,0.784619,0.785774,0.784325,0.785487,0.784269,0.785887,0.787097,0.785239,0.788625,0.787588,0.788715,0.788987,0.787098,0.790667,0.789963,0.789442,0.789502,0.78977,0.793244,0.793304,0.792432,0.791057,0.792849,0.793422,0.793589,0.794765,0.796216,0.793965,0.795809,0.7967,0.793962,0.796997,0.798119,0.796902,0.79718,0.799231,0.797957,0.799562,0.800067,0.80171,0.798354,0.799928,0.800614,0.800882,0.803978,0.800758,0.804893,0.804683,0.802889,0.802843,0.805826,0.804456,0.807803,0.802234,0.807331,0.807054,0.807009,0.806739,0.807925,0.806916,0.81079,0.806361,0.811289,0.810118,0.809347,0.810832,0.811679,0.812009,0.80966,0.812512,0.814463,0.811248,0.814932,0.811941,0.816477,0.813296,0.817881,0.812309,0.817625,0.8162,0.817978,0.814986,0.818739,0.819584,0.816822,0.817152,0.822871,0.820152,0.818995,0.820742,0.82203,0.82075,0.818714,0.821388,0.824787,0.821519,0.824149,0.826003,0.820402,0.828648,0.820183,0.830727,0.822855,0.827557,0.826282,0.826407,0.830843,0.824577,0.828448,0.829595,0.828958,0.830535,0.827294,0.833873,0.829191,0.830356,0.832005,0.833088,0.831533,0.832943,0.830213,0.835828,0.834874,0.836408,0.832929,0.836425,0.836599,0.835307,0.838105,0.835137,0.837365,0.83757,0.837838,0.839278,0.840071,0.839819,0.838137,0.841706,0.840073,0.842899,0.839987,0.842663,0.841164,0.84099,0.846769,0.843595,0.841492,0.845882,0.846153,0.845198,0.8445,0.846506,0.849036,0.844022,0.850021,0.848071,0.84959,0.847238,0.851423,0.846897,0.851487,0.850004,0.851412,0.851661,0.849589,0.8521,0.852995,0.854421,0.852928,0.854078,0.855266,0.854434,0.854572,0.854841,0.855512,0.85739,0.855571,0.859291,0.854424,0.856709,0.859005,0.86193,0.85931,0.858272,0.862441,0.858952,0.861711,0.860141,0.862606,0.86302,0.862104,0.865346,0.861642,0.866427,0.859305,0.867957,0.864259,0.866883,0.867527,0.866008,0.867405,0.867795,0.868665,0.869602,0.867896,0.870433,0.867683,0.872607,0.868635,0.872719,0.867682,0.874621,0.872073,0.872322,0.872495,0.870586,0.874543,0.876264,0.873982,0.875134,0.878521,0.873214,0.875403,0.878127,0.877512,0.877461,0.878037,0.878468,0.877934,0.879795,0.881048,0.878124,0.881603,0.881164,0.882414,0.883479,0.880201,0.883588,0.883398,0.881063,0.8869,0.883381,0.886242,0.883091,0.889458,0.884566,0.887888,0.886004,0.887059,0.887237,0.889624,0.888893,0.889007,0.890877,0.888339,0.890049,0.891737,0.891117,0.891004,0.891834,0.894143,0.891609,0.897109,0.892487,0.894796,0.89196,0.897645,0.894241,0.89658,0.896001,0.897706,0.895346,0.897772,0.899325,0.898345,0.89996,0.898849,0.900909,0.899382,0.900894,0.902854,0.901058,0.900905,0.902333,0.904871,0.905201,0.900625,0.904843,0.904578,0.906814,0.904172,0.905661,0.906792,0.905919,0.908073,0.90651,0.911059,0.906707,0.909564,0.907905,0.910649,0.90877,0.910765,0.911817,0.910658,0.912772,0.911856,0.911684,0.91369,0.913317,0.91339,0.915635,0.913246,0.915238,0.917051,0.916032,0.915926,0.919569,0.916123,0.920185,0.917594,0.917722,0.919271,0.919586,0.920622,0.9216,0.919015,0.923253,0.923187,0.921319,0.921019,0.925411,0.921619,0.924174,0.924053,0.927334,0.922901,0.926176,0.927058,0.926948,0.926551,0.928772,0.928378,0.92733,0.928333,0.929098,0.930044,0.930406,0.931416,0.929439,0.927518,0.925199,0.927338,0.926602,0.92356,0.924497,0.922624,0.921615,0.920407,0.919042,0.919578,0.917367,0.916455,0.91596,0.913439,0.913802,0.91235,0.911515,0.910691,0.91033,0.910602,0.90533,0.907661,0.905124,0.904858,0.903715,0.903632,0.902271,0.901687,0.899312,0.895527,0.901879,0.8959,0.894739,0.896569,0.895317,0.890772,0.892955,0.889276,0.890841,0.891486,0.887453,0.884332,0.886792,0.88562,0.883076,0.884469,0.881993,0.880766,0.881989,0.877106,0.879017,0.877414,0.876923,0.872421,0.876914,0.87305,0.87162,0.871499,0.870239,0.869385,0.868003,0.867398,0.867625,0.866151,0.864844,0.863656,0.86372,0.858601,0.862514,0.860859,0.857502,0.856765,0.856564,0.856988,0.854692,0.854758,0.852388,0.852039,0.850848,0.849904,0.847914,0.848871,0.847337,0.847483,0.843695,0.843336,0.841959,0.843934,0.841698,0.839714,0.84006,0.839298,0.83526,0.837128,0.835112,0.835635,0.83082,0.834228,0.831457,0.830211,0.830774,0.826531,0.829178,0.82448,0.828204,0.825504,0.822443,0.822785,0.822709,0.819844,0.820346,0.819691,0.818803,0.817284,0.815126,0.814519,0.815221,0.813145,0.811327,0.811272,0.811632,0.809116,0.808292,0.808212,0.804419,0.809784,0.803356,0.803889,0.802502,0.801357,0.802285,0.797914,0.799524,0.799211,0.795353,0.796934,0.795839,0.7946,0.790549,0.793368,0.792711,0.78878,0.790007,0.788027,0.789151,0.785306,0.784482,0.785535,0.784455,0.781061,0.780777,0.780576,0.781019,0.77771,0.778739,0.778691,0.775236,0.774789,0.771959,0.774064,0.771844,0.770986,0.770978,0.770197,0.767332,0.768401,0.765365,0.766836,0.762727,0.765203,0.762071,0.761178,0.761578,0.75805,0.760727,0.756818,0.757595,0.756074,0.756081,0.753147,0.753945,0.75015,0.750912,0.751711,0.749137,0.74576,0.749863,0.745987,0.746049,0.744941,0.742276,0.744389,0.740942,0.741247,0.739027,0.739069,0.735995,0.738787,0.735767,0.736803,0.732441,0.733871,0.731387,0.731893,0.730782,0.731325,0.727661,0.728032,0.726493,0.724306,0.725961,0.724075,0.722089,0.723516,0.71907,0.719569,0.717608,0.719,0.717978,0.716863,0.716065,0.712632,0.713885,0.713803,0.710749,0.710213,0.711366,0.706268,0.707686,0.708668,0.705833,0.703532,0.705227,0.704671,0.702606,0.699668,0.699275,0.700727,0.697649,0.697358,0.699103,0.694441,0.695031,0.692473,0.693405,0.690181,0.69019,0.691729,0.689332,0.687888,0.687163,0.686312,0.684986,0.685478,0.682945,0.681939,0.68348,0.678118,0.680617,0.67893,0.677504,0.676756,0.676277,0.673934,0.675197,0.673993,0.671999,0.670489,0.669373,0.670678,0.666978,0.667573,0.666946,0.665842,0.664649,0.661911,0.664588,0.66226,0.659678,0.659391,0.66036,0.655875,0.659591,0.655405,0.656816,0.653775,0.653572,0.652472,0.651979,0.650363,0.650835,0.648005,0.648045,0.647441,0.646727,0.645191,0.643083,0.644997,0.641483,0.642047,0.640249,0.638879,0.639325,0.637135,0.63661,0.63648,0.63528,0.633239,0.633999,0.632284,0.630954,0.629409,0.629312,0.628244,0.627988,0.626548,0.626096,0.622969,0.624709,0.623897,0.619887,0.620143,0.620799,0.619316,0.618253,0.61649,0.616799,0.615333,0.613823,0.61421,0.612261,0.611205,0.610508,0.611095,0.607702,0.608292,0.606953,0.606416,0.604352,0.604353,0.603341,0.603134,0.601022,0.599984,0.59914,0.597849,0.598367,0.597242,0.596389,0.594725,0.59382,0.593317,0.591779,0.592099,0.58975,0.590096,0.589125,0.586929,0.587429,0.585095,0.583289,0.584993,0.583929,0.580954,0.579521,0.581602,0.579732,0.577399,0.577394,0.57698,0.576559,0.573193,0.572939,0.573494,0.572662,0.57064,0.57099,0.568674,0.566831,0.567941,0.565857,0.56534,0.56344,0.564661,0.562514,0.56104,0.561501,0.559528,0.559731,0.556135,0.558801,0.555819,0.555552,0.554315,0.553004,0.55311,0.550282,0.551125,0.549558,0.548523,0.54792,0.547115,0.546337,0.544244,0.544092,0.545097,0.540514,0.540888,0.541861,0.538874,0.539037,0.537805,0.536715,0.536396,0.534378,0.533823,0.534823,0.530486,0.531761,0.530305,0.529586,0.52836,0.527593,0.526465,0.525988,0.524451,0.524846,0.522614,0.521499,0.520162,0.519999,0.519796,0.517652,0.517793,0.51745,0.515337,0.51451,0.513429,0.514625,0.511104,0.511096,0.510481,0.509527,0.508371,0.507394,0.506315,0.50497,0.504398,0.504611,0.502423,0.500999,0.500684,0.500813,0.499251,0.497242,0.497761,0.496588,0.494008,0.495296,0.494069,0.492018,0.490939,0.492679,0.489503,0.488348,0.488556,0.487352,0.485416,0.485343,0.484439,0.483581,0.482315,0.481218,0.481144,0.479345,0.479492,0.477904,0.47736,0.475958,0.475939,0.473415,0.473345,0.472204,0.47279,0.470375,0.469785,0.468704,0.468221,0.468142,0.464714,0.465019,0.464571,0.462833,0.462397,0.462429,0.459957,0.460277,0.45854,0.458353,0.456443,0.455467,0.455425,0.455082,0.452041,0.452669,0.450905,0.450355,0.449212,0.448623,0.448574,0.445816,0.446456,0.44538,0.44424,0.442895,0.442307,0.441271,0.439451,0.439907,0.438753,0.437498,0.437108,0.435894,0.434684,0.434032,0.432623,0.432603,0.431104,0.430737,0.430296,0.428595,0.426674,0.426445,0.425856,0.426118,0.424021,0.422597,0.422441,0.421211,0.420316,0.41933,0.419042,0.417564,0.416255,0.41665,0.414599,0.414125,0.413101,0.412354,0.411625,0.408723,0.40995,0.409539,0.407148,0.406332,0.406383,0.404035,0.404749,0.402416,0.40215,0.401723,0.400185,0.399444,0.397959,0.398124,0.39606,0.395437,0.394801,0.394046,0.393131,0.391658,0.390714,0.390279,0.389823,0.387951,0.38664,0.387816,0.385329,0.384588,0.384622,0.382738,0.382004,0.379935,0.380845,0.378767,0.378142,0.376313,0.378247,0.375425,0.374455,0.373628,0.373404,0.371755,0.370554,0.370647,0.369937,0.367684,0.367779,0.366793,0.365311,0.364121,0.363701,0.362757,0.361679,0.36107,0.359626,0.360377,0.35728,0.357249,0.356659,0.354927,0.354298,0.354596,0.352646,0.352188,0.351242,0.350556,0.348848,0.347648,0.347938,0.346183,0.345965,0.344273,0.344054,0.342363,0.341848,0.340746,0.340004,0.338659,0.338061,0.338254,0.336327,0.335801,0.334461,0.334316,0.332716,0.331605,0.330948,0.330733,0.329128,0.328959,0.327044,0.326237,0.32486,0.325252,0.323622,0.322253,0.322067,0.320518,0.320185,0.318353,0.318944,0.31706,0.316203,0.315979,0.315046,0.31361,0.313185,0.311328,0.311614,0.30957,0.308586,0.308978,0.307474,0.306391,0.305301,0.305614,0.303583,0.302063,0.302024,0.301175,0.299368,0.299399,0.297751,0.297211,0.296494,0.295755,0.294131,0.293374,0.292186,0.292622,0.29136,0.289137,0.289842,0.288396,0.28743,0.28569,0.286052,0.28472,0.283892,0.283301,0.282323,0.280396,0.280175,0.279158,0.278203,0.277584,0.276153,0.276083,0.274517,0.272698,0.272809,0.272441,0.270608,0.269477,0.269201,0.268722,0.266355,0.267395,0.264879,0.264345,0.26324,0.263426,0.261578,0.260886,0.25977,0.259658,0.258343,0.256606,0.257362,0.255197,0.254929,0.253297,0.254076,0.252044,0.250741,0.25041,0.249954,0.247308,0.247199,0.247109,0.245883,0.243936,0.243762,0.243823,0.241472,0.240712,0.239742,0.239634,0.237702,0.237525,0.236194,0.236,0.23388,0.234072,0.232304,0.23167,0.231013,0.230253,0.229039,0.227762,0.227447,0.226648,0.225136,0.224512,0.224307,0.222277,0.221893,0.220617,0.221036,0.218804,0.217856,0.217873,0.216439,0.215173,0.214733,0.214416,0.212649,0.211355,0.21147,0.210751,0.208492,0.208081,0.208123,0.20664,0.205003,0.205462,0.204281,0.20277,0.201587,0.20224,0.200036,0.199158,0.198636,0.197995,0.196189,0.195174,0.194989,0.19467,0.192736,0.19176,0.191717,0.190637,0.189093,0.188555,0.187952,0.186195,0.185189,0.184994,0.18424,0.182168,0.182314,0.181466,0.180318,0.178551,0.1784,0.17785,0.176751,0.175163,0.175069,0.174346,0.171889,0.172609,0.170681,0.170399,0.168848,0.169109,0.167429,0.166612,0.165172,0.165414,0.163665,0.162801,0.161785,0.161317,0.160304,0.159159,0.158436,0.157543,0.157112,0.15522,0.154822,0.153892,0.153532,0.152162,0.151808,0.15085,0.150384,0.148725,0.148287,0.147733,0.146804,0.146302,0.145557,0.144928,0.143505,0.143215,0.142729,0.141502,0.140824,0.140761,0.139444,0.13935,0.137763,0.137828,0.136793,0.136468,0.135644,0.134992,0.134173,0.133744,0.13295,0.132234,0.132132,0.130613,0.130656,0.129634,0.129394,0.128209,0.128113,0.127203,0.126997,0.12576,0.125284,0.124726,0.124475,0.123742,0.122735,0.122523,0.121792,0.121069,0.120497,0.119928,0.119523,0.119075,0.118081,0.117852,0.116857,0.116816,0.115943,0.115276,0.115039,0.114545,0.113965,0.113113,0.112801,0.112116,0.111723,0.110697,0.110602,0.109939,0.110035,0.108547,0.108635,0.107825,0.107486,0.106705,0.106229,0.105861,0.105572,0.104828,0.104363,0.103799,0.103105,0.102912,0.102099,0.101642,0.101333,0.101035,0.100213,0.100084,0.0989803,0.0990708,0.098028,0.0980003,0.0971216,0.0969523,0.0964897,0.0960875,0.095866,0.0949388,0.0944395,0.094302,0.0934493,0.0930069,0.0928724,0.0922441,0.0921339,0.0909671,0.0911178,0.0901173,0.090098,0.0895384,0.0895306,0.0885547,0.0883498,0.087723,0.0874837,0.086764,0.0863571,0.0863457,0.0855799,0.085614,0.0846575,0.0843795,0.0838493,0.0837368,0.0824561,0.0833048,0.0818131,0.0822731,0.0814008,0.0812129,0.0807664,0.0799521,0.080268,0.0790801,0.079029,0.0785808,0.0783737,0.0778129,0.0776063,0.0766402,0.0771482,0.0759549,0.0759954,0.0752568,0.0751419,0.0749265,0.0744399,0.0738627,0.0737007,0.0729582,0.0727364,0.0725661,0.0721544,0.0717965,0.0711493,0.0713424,0.0701722,0.0702541,0.0696781,0.0694322,0.0691985,0.0691012,0.0681965,0.0681247,0.0676139,0.0673665,0.0669373,0.0664655,0.0661098,0.0661118,0.0656439,0.0652154,0.064892,0.0647542,0.0642076,0.0639144,0.0635525,0.0631724,0.0629313,0.0626291,0.0620053,0.0619126,0.0615466,0.0611397,0.0609381,0.0601907,0.0606343,0.0601738,0.0594533,0.0592109,0.058901,0.0586302,0.0578965,0.0577073,0.0577328,0.0576051,0.0570263,0.056835,0.0562739,0.0561693,0.0556615,0.0552889,0.0552988,0.054541,0.0546037,0.0544564,0.0538058,0.0537571,0.0531604,0.053182,0.0527397,0.0523911,0.0524069,0.0517902,0.0516055,0.0511923,0.0507517,0.0508191,0.0501283,0.0498358,0.0500919,0.0495963,0.0493568,0.0490762,0.048622,0.0486644,0.0478804,0.0477956,0.0476949,0.0471851,0.0471495,0.046692,0.0465223,0.0461952,0.0458086,0.0457442,0.045353,0.0452766,0.0450572,0.0445201,0.0444972,0.0440824,0.0436791,0.0434793,0.0431211,0.0429468,0.0429755,0.0425229,0.042457,0.0420873,0.0417405,0.0415453,0.0411937,0.0409956,0.0408086,0.0406493,0.0403298,0.0398661,0.0397893,0.039364,0.0390835,0.0390072,0.0388967,0.0388642,0.0384341,0.0379055,0.0380752,0.0376447,0.0373633,0.03709,0.0366638,0.0370191,0.0363674,0.0362384,0.0360726,0.0357742,0.0355543,0.0350994,0.0350847,0.0350065,0.0346606,0.0345372,0.034257,0.0339557,0.0337358,0.0333842,0.0332491,0.0329549,0.032831,0.0328409,0.0326223,0.0322845,0.0318998,0.0317961,0.0315029,0.0313222,0.0313005,0.031114,0.0307756,0.0305375,0.0303561,0.030109,0.0298096,0.029652,0.0294598,0.0293582,0.0291078,0.0289697,0.0288333,0.0285063,0.0283613,0.0280276,0.0280345,0.0279686,0.0276288,0.0273398,0.0272471,0.0269974,0.0266974,0.0265079,0.0263595,0.02609,0.0260756,0.0259268,0.0257622,0.0254989,0.0252953,0.0251938,0.0249316,0.0246624,0.0247087,0.0245227,0.0243069,0.0240702,0.023779,0.0236734,0.0233761,0.0231539,0.0229665,0.0231507,0.0229585,0.0225797,0.0225108,0.0223601,0.0221654,0.0219062,0.0217729,0.0218231,0.0216785,0.021399,0.0211795,0.0209627,0.0208058,0.0205589,0.0204542,0.0202026,0.0201955,0.0200376,0.019914,0.0196877,0.0193937,0.0193291,0.019199,0.0189662,0.0191047,0.0189357,0.018703,0.0184537,0.0183058,0.0182017,0.0180526,0.0177873,0.0176763,0.0175535,0.0174607,0.0172124,0.0170909,0.0169018,0.0167276,0.0166181,0.0163388,0.0164296,0.0164355,0.0163279,0.0160738,0.0158902,0.0157577,0.0155607,0.0153876,0.015378,0.0153446,0.0151371,0.0149408,0.0147541,0.0146524,0.0144319,0.0142687,0.0140732,0.014119,0.0140302,0.0139137,0.0136936,0.0135906,0.013429,0.0133057,0.013121,0.0130988,0.0131858,0.0129476,0.0128751,0.0126879,0.0125509,0.0123807,0.0122346,0.01209,0.0120619,0.0120487,0.0118145,0.0117093,0.0115615,0.011405,0.0111207,0.0110762,0.0109057,0.0110546,0.0109294,0.0108328,0.0106412,0.0105123,0.0104504,0.0102442,0.0101619,0.0103125,0.0101719,0.0100037,0.00982717,0.00970308,0.00963927,0.00946939,0.00938609,0.00926171,0.00933064,0.00914292,0.00900959,0.00885983,0.00867382,0.00867387,0.00847043,0.00834706,0.00839772,0.00832654,0.008274,0.00814749,0.00798614,0.00780734,0.00768569,0.00759374,0.00762325,0.00772744,0.00761507,0.0074873,0.00732292,0.00722948,0.00715457,0.00705746,0.00696683,0.00700538,0.00690135,0.00675937,0.00665266,0.00656046,0.00641824,0.00636659,0.00620171,0.00617923,0.00613357,0.00602467,0.00591254,0.00585828,0.00570328,0.0056145,0.00545239,0.00532844,0.00557546,0.00547159,0.00543424,0.00536575,0.00517205,0.00504774,0.00495346,0.00486702,0.00489758,0.00502257,0.00493265,0.00483628,0.00468346,0.00449241,0.00445332,0.00437102,0.0042894,0.00448539,0.00437714,0.00424876,0.00412102,0.00403357,0.00398599,0.00389842,0.00381874,0.00378015,0.00380394,0.00369916,0.00361867,0.00356797,0.00350013,0.00343904,0.00328562,0.00317229,0.00324974,0.00314956,0.00310843,0.00304705,0.00295413,0.00290655,0.00276561,0.00268123,0.00266873,0.00278945,0.00267225,0.00260316,0.00255712,0.00247553,0.00239765,0.00230456,0.00222638,0.00247704,0.0024505,0.00237194,0.00224983,0.0021844,0.00213196,0.002029,0.0019885,0.00209558,0.002226,0.00213803,0.00204298,0.00190902,0.00178216,0.00176105,0.00169751,0.00165731,0.0018876,0.00181116,0.00173177,0.00162443,0.00148617,0.00137677,0.00131375,0.001294,0.0013596,0.00142172,0.00134323,0.00125523,0.00119854,0.00108862,0.00098828,0.00093186,0.00088466,0.00105067,0.00100129,0.000951951,0.000882141,0.000843512,0.0007749,0.000662349,0.000591999,0.000663575,0.000749928,0.000708307,0.000673784,0.000640903,0.000604227,0.000565281,0.000428761,0.000342322,0.000563027,0.000543208,0.000527614,0.000512756,0.000487285,0.000448304,0.000396278,0.000244722,0.000294522,0.000419958,0.00040075,0.000383258,0.000369768,0.000351533,0.000323807,0.000264357,6.93114e-05,0.00028101,0.0002836,0.000263532,0.000246996,0.000231885,0.00022037,0.000201436,0.000137967,4.62342e-05,0.000170858,0.000154726,0.000141882,0.000127043,0.00011401,0.000106987,9.04173e-05,4.98365e-06,7.22458e-05,6.95634e-05,6.25185e-05,5.38014e-05,4.5615e-05,3.63621e-05,2.8365e-05,2.4272e-05,0,1.68156e-05,1.32084e-05,1.04665e-05,5.81606e-06,3.72804e-06,1.95139e-06,6.34631e-07,0,3.56379e-08


==> Ancillary/Data/Spectra/spectraData/5Fields/fast/_2048_10_320/potSpect2pi.txt <==
3483,0.00156272,potAxionNum2pi
5334,471415,7.10592e+06,1.15604e+07,6.58041e+06,9.18032e+06,3.45253e+06,3.77079e+06,2.83305e+06,3.14152e+06,709329,1.5891e+06,914664,750312,558899,588366,475087,346616,342626,284645,227684,227749,199794,183612,162333,155924,136248,135785,108561,111423,102049,97231.9,82288.8,86318.8,77098.1,65948.1,62742,65225.5,56656.5,45815.7,51033.1,44408.1,40000.9,41583.9,41321.7,36620.3,38668.4,30653.1,31883.5,30115,27753,27730.3,29580.4,23083.6,26547.4,22779.7,23393.8,19929.3,21640.1,20231.6,20295.5,17680.9,17609.4,17350.1,15908.6,15175.4,16752.1,13810.1,14330.7,14426.7,13128.9,13146.6,12201.3,12421,11553,11656.5,11395.5,10668,10519.4,10498.1,9972.11,10154.4,9001.89,9737.17,8929.96,8824.04,8435.65,8478.25,8717.78,7826.56,7821.71,7751.43,7528.83,7195.72,7234.55,7361.38,6932.57,6798.13,6810.8,6419.25,6118.57,6651.77,5945.03,6146.45,6086.55,5711.94,5931.9,5649.34,5371.49,5717.15,5170.84,5370.75,5393.5,4796.76,5194.59,4987.6,4877.48,4771.3,4689.56,4889.8,4491.31,4534.36,4534.05,4325.12,4505.68,4183.51,4219.43,4269.47,4101.46,3995.9,4067.73,4050.29,3907.75,3964.18,3728.08,3787.56,3663.4,3721.44,3774.32,3448.77,3659.19,3456.59,3406.95,3425.08,3346.7,3426.63,3330.68,3217.66,3253.58,3055.45,3191.73,3137.9,3097.63,2983.06,3089.26,2982.41,3005.49,2803.83,2922.98,2764.1,2882.29,2719.53,2823.63,2686.78,2702.05,2616.54,2714.43,2538.89,2570.36,2605.59,2489.62,2477.53,2504.9,2421.55,2485.31,2355.26,2394,2351.81,2293.46,2314.56,2311.06,2215.82,2295.61,2164.26,2224.43,2168.82,2118.9,2133.48,2168.42,2088.15,2089.54,2049.88,2066.98,1990.94,2034.81,1988.72,2018.21,1990.36,1965.03,1909.28,1936.72,1911.9,1899.63,1895.96,1902.6,1894.51,1839.24,1891.21,1855.1,1831.39,1855.17,1841.59,1810.37,1874.38,1773.94,1862.1,1819.21,1833.61,1854.12,1831.87,1876.86,1822.24,1874.78,1960.78,1913.08,1951.5,1840.65,2284.23,3117.52,2721.86,2098.21,2392.32,2267.99,2078.43,2315.48,2074.86,2023.01,2178.16,1881.62,1977.47,1934.07,1821.65,1890.2,1752.48,1733.81,1764.3,1619.49,1647.96,1631.95,1513.2,1552.09,1474.35,1462.19,1453.47,1380.74,1393.26,1364.15,1262.88,1344.98,1238,1241.01,1235.6,1190.1,1185.08,1157.59,1116.55,1143.59,1064.5,1097.35,1070.42,1032.91,1022.07,1009.68,970.422,999.28,943.235,937.817,926.385,897.812,886.558,877.633,857.116,848.979,822.298,821.544,799.283,776.208,783.469,746.436,757.314,724.165,722.909,714.543,694.014,689.178,667.695,660.26,663.196,635.462,645.087,630.732,621.563,607.653,604.311,592.392,592.827,582.185,573.575,564.643,566.377,555.765,552.375,544.235,544.186,534.616,518.758,525.031,520.613,510.266,504.44,498.22,503.49,485.727,482.109,482.028,476.17,463.472,463.578,452.128,454.084,450.976,440.717,436.246,429.292,423.578,419.49,412.977,413.653,398.688,396.96,397.511,387.835,388.827,374.125,379.406,368.938,368.93,354.675,361.673,351.759,347.09,346.489,339.743,336.846,328.746,331.585,326.434,321.34,316.582,313.819,310.11,310.483,302.723,304.987,297.656,295.627,294.43,283.907,290.531,285.306,282.562,278.132,276.814,272.312,274.976,267.108,269.736,264.876,263.574,257.966,255.731,256.334,251.39,250.178,249.954,243.993,240.902,241.566,237.042,234.103,229.189,230.95,227.16,221.255,221.989,218.301,214.558,212.385,209.366,206.518,202.665,202.052,199.773,194.707,192.416,190.274,186.653,185.33,182.743,177.655,178.816,173.944,172.395,172.17,168.762,165.454,165.246,164.127,162.546,159.633,157.446,157.582,153.028,157.188,151.193,153.559,152.155,150.608,146.796,150.245,147.323,145.778,143.105,146.626,143.935,140.875,140.464,141.988,139.651,137.862,137.229,137.304,133.52,134.662,133.241,131.807,130.027,127.843,129.658,126.93,125.854,124.524,122.396,122.519,120.667,117.816,119.266,116.147,114.563,114.081,112.264,111.435,110.36,108.681,107.287,105.628,106.302,102.482,104.065,101.31,99.1493,99.9696,98.4807,96.5663,97.2795,94.1524,94.3817,92.5207,92.0843,90.3911,91.305,88.0839,87.9615,86.1826,87.0597,84.5715,83.6084,83.1098,82.0151,80.4434,80.3685,79.4113,78.2839,77.16,76.3468,75.4832,74.5295,72.1574,73.1281,71.2102,70.3794,69.254,68.9077,67.7613,66.71,66.2994,65.6963,64.0469,63.0635,62.0468,61.7181,60.8014,59.9438,58.8862,58.2462,58.325,56.4321,56.1698,55.4983,54.5247,54.2431,53.6357,52.7882,52.0729,51.0348,51.1772,50.2571,49.9752,48.8786,48.5391,48.2385,47.4669,46.7486,46.586,46.0491,45.849,44.7182,44.6822,43.8834,43.8931,43.093,42.6278,42.618,42.133,41.8487,40.9137,41.2011,40.3018,40.4739,39.5811,39.534,39.1773,38.5769,38.5365,38.1836,37.9541,37.5658,37.1422,37.0383,36.9108,36.2748,36.1585,35.9825,35.2944,35.5616,34.6739,35.0813,34.4852,34.0448,33.5618,33.8915,33.3476,32.8852,32.7196,32.6065,32.1454,31.4742,31.6407,31.2433,30.7916,30.4385,30.564,29.9932,29.542,29.4548,28.9396,28.8612,28.4081,28.4356,27.6682,27.595,27.3041,27.2559,26.6097,26.5879,26.1251,25.802,25.8237,25.6129,25.1738,24.8931,24.5806,24.6099,24.2894,23.9443,23.7663,23.498,23.2997,22.9971,22.8498,22.5514,22.2855,22.1593,21.8534,21.5604,21.425,21.2454,20.9879,20.5419,20.3788,20.294,19.8223,19.7392,19.5189,19.1377,19.0634,18.578,18.5118,18.3531,18.0657,17.8831,17.626,17.2831,17.3136,16.777,16.8735,16.4347,16.3824,16.0561,16.1848,15.5484,15.8114,15.4072,15.204,15.1068,14.9693,14.7507,14.4893,14.4285,14.3211,14.015,13.9834,13.8089,13.6479,13.3701,13.3348,13.2605,13.0102,12.8294,12.819,12.6393,12.4013,12.2954,12.1278,12.2308,11.8238,11.7773,11.7662,11.4885,11.432,11.3586,11.1199,11.132,10.9192,10.8778,10.795,10.5511,10.5579,10.4019,10.2621,10.2783,10.1214,10.0624,9.93319,9.88934,9.715,9.64183,9.62695,9.45328,9.36534,9.35749,9.21388,9.1677,9.02115,8.99066,8.87533,8.84566,8.7372,8.59466,8.60159,8.48843,8.39856,8.32775,8.27634,8.17797,8.08228,8.07824,7.92438,7.87818,7.81566,7.76311,7.65644,7.61254,7.57644,7.45456,7.34339,7.37844,7.2709,7.19099,7.08872,7.09602,7.03332,6.89604,6.88967,6.78257,6.79272,6.64118,6.62059,6.53391,6.49341,6.37268,6.38115,6.29572,6.21714,6.14767,6.11048,6.06194,5.97504,5.95728,5.86339,5.8153,5.77538,5.70136,5.63568,5.60476,5.56356,5.53323,5.47003,5.43235,5.44004,5.30506,5.34789,5.29332,5.2547,5.19372,5.20487,5.15976,5.1339,5.11977,5.09979,5.06293,5.03309,5.00169,4.97318,4.95333,4.91214,4.94854,4.89845,4.85165,4.82306,4.79525,4.78294,4.74583,4.72671,4.70731,4.65026,4.62018,4.60149,4.56884,4.52229,4.51248,4.44454,4.42813,4.40258,4.36364,4.31412,4.27424,4.25062,4.21842,4.17067,4.12589,4.09986,4.08742,4.01758,3.99153,3.94442,3.92437,3.85455,3.86948,3.79096,3.80547,3.7347,3.72928,3.67128,3.66869,3.61013,3.59679,3.55101,3.56132,3.4819,3.50653,3.42453,3.4232,3.4003,3.36443,3.34001,3.31627,3.28428,3.2764,3.23881,3.23068,3.18914,3.17684,3.15101,3.11289,3.09314,3.05614,3.06358,3.02581,2.97378,2.9759,2.9555,2.89049,2.88877,2.87531,2.82449,2.79884,2.78034,2.75119,2.71625,2.67163,2.66482,2.6373,2.60806,2.55113,2.56587,2.49822,2.48516,2.44833,2.42776,2.39165,2.38864,2.33506,2.32428,2.28947,2.2692,2.22173,2.23156,2.18323,2.16765,2.14072,2.13231,2.10458,2.08227,2.0523,2.06015,2.0253,2.0275,1.98026,1.98895,1.97136,1.95027,1.94068,1.92717,1.92118,1.90468,1.88813,1.89233,1.87065,1.85775,1.84718,1.84171,1.83905,1.81784,1.80492,1.81563,1.79679,1.78631,1.77681,1.77016,1.76555,1.74682,1.74481,1.73819,1.7243,1.72999,1.70445,1.70153,1.69713,1.67421,1.68016,1.66714,1.67113,1.64532,1.63996,1.63224,1.63545,1.6091,1.61976,1.59917,1.60684,1.58535,1.58263,1.58468,1.57291,1.56105,1.56881,1.54895,1.55268,1.54502,1.54064,1.53227,1.53372,1.53142,1.52168,1.51795,1.51339,1.52462,1.50155,1.50257,1.50963,1.50946,1.49986,1.49252,1.49625,1.4946,1.49014,1.4915,1.48745,1.48558,1.48269,1.48342,1.48209,1.46407,1.48842,1.46562,1.46833,1.46796,1.46462,1.4555,1.45586,1.45257,1.44573,1.45168,1.44145,1.43841,1.42123,1.43193,1.41578,1.42118,1.41113,1.4107,1.39506,1.39946,1.38862,1.38118,1.37011,1.3835,1.36069,1.35383,1.35582,1.34327,1.3367,1.33048,1.32974,1.31914,1.307,1.30736,1.29694,1.29276,1.29123,1.28264,1.2691,1.26948,1.25517,1.25583,1.25031,1.23824,1.24209,1.22881,1.22043,1.2175,1.21544,1.20154,1.19746,1.19463,1.19017,1.18263,1.17426,1.17162,1.16485,1.15811,1.15642,1.15058,1.14051,1.13401,1.13497,1.12504,1.11871,1.11533,1.11027,1.10296,1.09675,1.08976,1.09142,1.07532,1.07702,1.06705,1.0673,1.05699,1.05295,1.05243,1.04267,1.0384,1.03554,1.0244,1.02255,1.01938,1.0081,1.00873,1.00158,1.00419,0.994965,0.989024,0.986848,0.979045,0.977069,0.973687,0.970963,0.962633,0.962649,0.959229,0.954752,0.945184,0.955065,0.944551,0.942118,0.936427,0.936849,0.931062,0.932789,0.927912,0.922068,0.925924,0.92319,0.917826,0.913053,0.918235,0.908015,0.916365,0.910048,0.912687,0.899889,0.909828,0.903752,0.900981,0.900733,0.904399,0.89677,0.897385,0.899319,0.89593,0.89577,0.894747,0.893943,0.894057,0.893831,0.896554,0.888358,0.893515,0.889548,0.895617,0.887157,0.892387,0.88927,0.888296,0.884153,0.890933,0.888304,0.890574,0.884235,0.891364,0.883557,0.885675,0.888203,0.886669,0.88723,0.882045,0.884343,0.885944,0.883381,0.880863,0.88547,0.883783,0.883463,0.877958,0.885369,0.880496,0.87796,0.884739,0.882085,0.882806,0.875405,0.878985,0.879986,0.875672,0.877883,0.879622,0.879807,0.875321,0.880845,0.872778,0.876517,0.875921,0.879475,0.871302,0.874398,0.873527,0.874473,0.872054,0.871537,0.872122,0.872117,0.869691,0.867949,0.869316,0.868372,0.86532,0.86811,0.866897,0.862305,0.86603,0.863338,0.859816,0.859773,0.861061,0.860431,0.859214,0.85408,0.860122,0.853602,0.851076,0.855845,0.853457,0.849396,0.843409,0.850497,0.848989,0.845511,0.844446,0.841627,0.845817,0.837461,0.841595,0.837038,0.836138,0.831936,0.839423,0.831776,0.830616,0.831104,0.827417,0.828783,0.827581,0.823892,0.827878,0.821831,0.819802,0.822738,0.818162,0.816956,0.818827,0.81404,0.815835,0.812554,0.81491,0.80941,0.807062,0.810807,0.809693,0.80451,0.807101,0.805516,0.80774,0.797149,0.80595,0.80513,0.799648,0.800207,0.797688,0.798233,0.800953,0.799692,0.796195,0.798717,0.794112,0.79974,0.794575,0.795652,0.792493,0.797252,0.792766,0.796066,0.794498,0.794966,0.790728,0.794484,0.793967,0.793703,0.793575,0.795747,0.79167,0.79306,0.790265,0.798779,0.793021,0.793985,0.792655,0.793309,0.790959,0.795028,0.794259,0.795354,0.794244,0.794874,0.793494,0.795979,0.798215,0.795268,0.796436,0.799989,0.795216,0.796445,0.799658,0.796822,0.797791,0.801772,0.797226,0.798386,0.801905,0.80144,0.799239,0.801889,0.801744,0.801869,0.804256,0.803558,0.803067,0.801094,0.805649,0.804987,0.808248,0.801964,0.80983,0.803757,0.805541,0.806211,0.80959,0.805788,0.810601,0.812823,0.806742,0.810209,0.809112,0.809932,0.814066,0.809202,0.816101,0.812748,0.811526,0.810189,0.81872,0.813924,0.81594,0.810923,0.818789,0.815012,0.818749,0.815135,0.818485,0.816158,0.819298,0.81856,0.820574,0.818407,0.820008,0.818966,0.823198,0.820204,0.820246,0.817281,0.825839,0.822143,0.822015,0.821346,0.820682,0.825405,0.823862,0.821011,0.824552,0.823355,0.82655,0.824972,0.826313,0.823669,0.822752,0.824206,0.825833,0.828565,0.823393,0.827902,0.823805,0.827059,0.825057,0.828741,0.826902,0.825892,0.82676,0.828203,0.828114,0.82656,0.826628,0.8279,0.826644,0.830779,0.824359,0.831476,0.828474,0.829368,0.826264,0.83281,0.827373,0.832257,0.828867,0.831727,0.831797,0.829904,0.831553,0.831789,0.832814,0.831379,0.83267,0.830954,0.835229,0.834525,0.833169,0.834746,0.836041,0.832612,0.835368,0.835979,0.836107,0.839959,0.837948,0.834707,0.836116,0.840563,0.839833,0.841216,0.840731,0.838702,0.840271,0.843662,0.842455,0.843271,0.845831,0.84287,0.844613,0.84522,0.847781,0.846911,0.847085,0.848638,0.849709,0.846563,0.853697,0.849978,0.853768,0.846884,0.856092,0.853911,0.852389,0.854184,0.857925,0.855907,0.858321,0.856782,0.858843,0.859074,0.861432,0.86055,0.859351,0.86294,0.863405,0.862438,0.861942,0.868043,0.866845,0.866268,0.864028,0.869852,0.871427,0.866458,0.870097,0.873772,0.869891,0.869688,0.874535,0.875808,0.872474,0.874784,0.877422,0.875578,0.878286,0.880772,0.876239,0.88136,0.878687,0.88489,0.879099,0.882391,0.882663,0.886086,0.882345,0.88488,0.889672,0.88573,0.886485,0.891599,0.88714,0.892566,0.888328,0.894364,0.89121,0.890259,0.895209,0.895107,0.894461,0.897082,0.893468,0.901709,0.896541,0.897489,0.900673,0.89947,0.903573,0.903194,0.900167,0.905211,0.902041,0.906065,0.907699,0.903003,0.908332,0.907674,0.908618,0.908304,0.907822,0.911735,0.911419,0.912132,0.911908,0.913397,0.913522,0.911982,0.913681,0.917992,0.917995,0.91727,0.917878,0.916349,0.920878,0.922495,0.921945,0.917994,0.9235,0.922949,0.921481,0.925231,0.927752,0.924803,0.927392,0.929051,0.928298,0.92767,0.9285,0.930619,0.931297,0.928515,0.935264,0.93242,0.93743,0.932247,0.936812,0.93647,0.936467,0.936542,0.941289,0.936821,0.941281,0.939097,0.941102,0.944475,0.942903,0.941555,0.949953,0.945633,0.946725,0.948896,0.943873,0.95112,0.95153,0.947082,0.952465,0.954836,0.950482,0.951062,0.955062,0.956643,0.955392,0.955838,0.961524,0.959879,0.956889,0.959395,0.961133,0.963992,0.961003,0.963061,0.966497,0.964169,0.966859,0.967337,0.968673,0.968174,0.966435,0.97352,0.966991,0.976223,0.970605,0.978088,0.973744,0.974614,0.978162,0.975571,0.977001,0.9819,0.978643,0.984674,0.978705,0.984661,0.982,0.983829,0.986889,0.988826,0.987068,0.989286,0.987506,0.992283,0.99113,0.990285,0.992988,0.99387,0.997525,0.993436,0.994957,1.00068,0.995799,1.00289,1.00105,0.998275,1.00402,1.0018,1.00299,1.00603,1.00773,1.00773,1.00571,1.00918,1.00914,1.01258,1.0115,1.01379,1.01231,1.01402,1.01731,1.01584,1.01815,1.01413,1.0222,1.01942,1.02346,1.01683,1.02419,1.02437,1.02386,1.02644,1.02617,1.0284,1.02842,1.02905,1.03312,1.02733,1.03379,1.03358,1.03388,1.03592,1.03673,1.038,1.03628,1.04237,1.03981,1.03925,1.04223,1.04419,1.04391,1.04186,1.04636,1.04895,1.04779,1.04878,1.04723,1.0528,1.05191,1.04979,1.05364,1.05342,1.05719,1.05462,1.05694,1.05894,1.06006,1.06017,1.06115,1.06067,1.06342,1.06532,1.06327,1.06609,1.06804,1.06875,1.0697,1.0697,1.07245,1.07106,1.0698,1.07763,1.073,1.07651,1.07637,1.07884,1.08137,1.07736,1.08143,1.08441,1.08161,1.0844,1.08265,1.08606,1.08739,1.08527,1.09025,1.09034,1.09146,1.09219,1.08988,1.09538,1.09474,1.09656,1.09588,1.09701,1.10136,1.1021,1.10182,1.09976,1.10283,1.10406,1.1045,1.10629,1.10986,1.10688,1.11026,1.1105,1.10896,1.11293,1.1145,1.11384,1.11441,1.11786,1.11669,1.11914,1.12161,1.12189,1.11922,1.12189,1.12235,1.12424,1.12834,1.1245,1.13161,1.1289,1.12906,1.12861,1.13439,1.13258,1.13684,1.13193,1.13795,1.13928,1.13918,1.13803,1.14313,1.13999,1.14632,1.14121,1.14824,1.14654,1.14547,1.14875,1.15075,1.15081,1.14932,1.15346,1.15709,1.15328,1.15747,1.1551,1.16053,1.15803,1.16516,1.15728,1.16525,1.16268,1.16673,1.164,1.16818,1.17135,1.16591,1.16944,1.17629,1.17346,1.17371,1.17512,1.17932,1.17617,1.17541,1.18151,1.18288,1.18169,1.18218,1.18793,1.18,1.19167,1.18142,1.19506,1.18634,1.19322,1.19006,1.195,1.19798,1.1932,1.19593,1.20062,1.19881,1.20113,1.19906,1.20613,1.20242,1.20415,1.20676,1.21088,1.20528,1.21148,1.20605,1.21531,1.21474,1.2159,1.21406,1.21556,1.21993,1.2174,1.221,1.22061,1.21994,1.2257,1.22261,1.22713,1.2298,1.22722,1.23022,1.23011,1.23371,1.23377,1.2308,1.23733,1.23324,1.23862,1.24117,1.2421,1.23821,1.24251,1.24929,1.24006,1.24825,1.24504,1.25406,1.24512,1.25303,1.2549,1.25128,1.25806,1.25598,1.25427,1.26112,1.25614,1.26609,1.25788,1.26476,1.26206,1.26781,1.26963,1.26434,1.27435,1.26682,1.27655,1.26883,1.27553,1.27516,1.27525,1.28101,1.2772,1.2828,1.27526,1.28607,1.28938,1.28393,1.28948,1.28454,1.29252,1.28575,1.2939,1.2938,1.29429,1.29776,1.29458,1.3009,1.2955,1.29693,1.30319,1.30168,1.30776,1.30211,1.31263,1.30126,1.31663,1.30688,1.31653,1.31083,1.31382,1.31651,1.31642,1.32139,1.31803,1.31947,1.32484,1.32298,1.32601,1.3227,1.3297,1.32551,1.33789,1.32651,1.33452,1.33697,1.33012,1.33806,1.33631,1.34436,1.3369,1.34465,1.34176,1.34364,1.34801,1.34912,1.34753,1.349,1.352,1.35246,1.35522,1.35221,1.3562,1.36054,1.35316,1.36609,1.35895,1.36535,1.36137,1.36977,1.36672,1.36755,1.37105,1.36831,1.37275,1.37508,1.37433,1.37925,1.37668,1.38128,1.37672,1.38699,1.37944,1.3859,1.38409,1.38991,1.38719,1.39411,1.39258,1.39171,1.39418,1.3971,1.39812,1.39926,1.39951,1.40435,1.3985,1.4071,1.40429,1.40847,1.40712,1.40917,1.41177,1.41163,1.41461,1.41688,1.41645,1.41622,1.4193,1.42423,1.42452,1.41923,1.4252,1.42769,1.42958,1.42913,1.42946,1.43353,1.43139,1.43647,1.4356,1.44054,1.43838,1.44038,1.44263,1.44398,1.44587,1.44494,1.4524,1.4465,1.45364,1.45132,1.45258,1.45641,1.45779,1.45726,1.46221,1.45969,1.46326,1.46652,1.46519,1.46601,1.47301,1.46729,1.47377,1.47271,1.47245,1.47661,1.47622,1.48044,1.4817,1.47938,1.48549,1.48788,1.48487,1.48604,1.49232,1.48913,1.49112,1.49412,1.49857,1.49396,1.49826,1.50195,1.5012,1.50306,1.50537,1.50705,1.50627,1.50806,1.51142,1.51227,1.51498,1.51327,1.5138,1.50815,1.50605,1.50849,1.50681,1.50178,1.50193,1.49892,1.49783,1.49715,1.49186,1.49421,1.489,1.48951,1.48514,1.48343,1.48351,1.47882,1.47983,1.47693,1.4777,1.47582,1.46947,1.47024,1.46799,1.46544,1.46468,1.46276,1.46162,1.46036,1.45568,1.45161,1.45891,1.45168,1.44675,1.45218,1.44834,1.44325,1.44412,1.43949,1.44127,1.44186,1.43558,1.42996,1.43554,1.43163,1.42877,1.42901,1.42617,1.42324,1.42708,1.41658,1.42115,1.4177,1.41843,1.40975,1.41544,1.41075,1.40781,1.40821,1.40505,1.40486,1.40083,1.40103,1.39966,1.39807,1.39565,1.39399,1.39377,1.38524,1.39178,1.38903,1.38499,1.38371,1.3815,1.38276,1.37843,1.37823,1.37496,1.3738,1.37174,1.36985,1.36697,1.36879,1.36697,1.36527,1.36035,1.35909,1.35759,1.35997,1.35751,1.35302,1.35419,1.35179,1.34704,1.34983,1.34654,1.34739,1.34023,1.34469,1.3402,1.33823,1.3382,1.33242,1.3359,1.32811,1.33462,1.32983,1.32589,1.32535,1.32698,1.32064,1.32177,1.32063,1.3193,1.316,1.31352,1.31302,1.3137,1.31076,1.30816,1.30736,1.30706,1.30363,1.30294,1.30241,1.29582,1.30431,1.29451,1.29657,1.29339,1.29083,1.29265,1.28552,1.28901,1.28735,1.2819,1.28441,1.28199,1.28023,1.27491,1.27954,1.27799,1.27146,1.2726,1.26993,1.27179,1.26704,1.26536,1.26697,1.26491,1.259,1.25979,1.25928,1.25936,1.25443,1.25588,1.25503,1.25014,1.2497,1.24546,1.24898,1.2448,1.24401,1.24404,1.24257,1.23758,1.23938,1.23574,1.23812,1.23107,1.23427,1.22899,1.229,1.22909,1.22376,1.22782,1.22157,1.22277,1.22168,1.22129,1.21573,1.21824,1.21164,1.21368,1.21473,1.21108,1.2054,1.21172,1.20646,1.20517,1.20317,1.19947,1.20334,1.19757,1.1979,1.19558,1.19596,1.18994,1.19488,1.19058,1.19204,1.18547,1.18699,1.18377,1.18427,1.18343,1.18353,1.17734,1.17857,1.17598,1.17246,1.17465,1.1729,1.17034,1.17147,1.16446,1.16615,1.16323,1.16522,1.16361,1.16114,1.15979,1.15569,1.15779,1.15717,1.15319,1.15307,1.15476,1.14516,1.14736,1.15038,1.1451,1.14185,1.14543,1.14377,1.14061,1.13615,1.13504,1.13819,1.1327,1.1329,1.13597,1.12812,1.1297,1.12547,1.1274,1.12218,1.12222,1.1248,1.12067,1.11934,1.11818,1.11651,1.11444,1.11575,1.11146,1.11096,1.11311,1.10489,1.10911,1.10603,1.10314,1.10299,1.10183,1.09857,1.1008,1.09873,1.09575,1.09365,1.09119,1.09412,1.08872,1.09002,1.0887,1.08704,1.08556,1.08088,1.08528,1.08185,1.07753,1.07803,1.07871,1.07166,1.07816,1.07151,1.07335,1.07008,1.06865,1.06793,1.06687,1.06395,1.06558,1.06022,1.06074,1.06042,1.05922,1.05658,1.05398,1.05622,1.05107,1.05131,1.04944,1.04729,1.04819,1.04444,1.04512,1.04428,1.04219,1.03972,1.04058,1.03838,1.03545,1.0349,1.03418,1.03229,1.03183,1.02991,1.02929,1.02442,1.02759,1.02635,1.0203,1.02104,1.02167,1.01976,1.01863,1.01542,1.01616,1.01374,1.0108,1.01208,1.01003,1.00808,1.00691,1.00792,1.00279,1.00381,1.00149,1.00091,0.998272,0.997787,0.997203,0.996466,0.993013,0.991239,0.990756,0.988069,0.989668,0.987645,0.986254,0.984793,0.983002,0.982138,0.979047,0.979967,0.976578,0.977046,0.975978,0.972168,0.974403,0.971282,0.967794,0.97085,0.967759,0.964526,0.961959,0.965216,0.962522,0.958387,0.959412,0.959614,0.958141,0.952875,0.95193,0.953634,0.951653,0.948496,0.950446,0.946223,0.944524,0.946283,0.942863,0.941779,0.938554,0.941265,0.937321,0.935814,0.936438,0.934067,0.933253,0.928112,0.933082,0.927934,0.927802,0.925747,0.92339,0.923998,0.919442,0.921128,0.920586,0.917602,0.916266,0.915954,0.913944,0.911132,0.910798,0.91236,0.905932,0.906352,0.907557,0.903713,0.903732,0.902271,0.901132,0.899426,0.896815,0.895024,0.89845,0.891425,0.893518,0.891342,0.88973,0.887773,0.887826,0.885462,0.885013,0.882681,0.88386,0.880543,0.878326,0.876415,0.876714,0.876086,0.872488,0.873329,0.872247,0.868728,0.867604,0.865869,0.868739,0.862536,0.863536,0.863212,0.860367,0.859713,0.858678,0.856121,0.85481,0.85277,0.853458,0.849611,0.848996,0.847887,0.848992,0.846318,0.843093,0.845188,0.842044,0.838269,0.840163,0.838714,0.835285,0.833481,0.836436,0.832477,0.82974,0.830236,0.829166,0.825179,0.826214,0.824101,0.823177,0.821365,0.819274,0.819809,0.817584,0.817087,0.814855,0.814881,0.811568,0.812292,0.808863,0.806624,0.806714,0.806772,0.803894,0.803075,0.800023,0.79952,0.800778,0.794837,0.795656,0.795783,0.79267,0.791712,0.792193,0.787833,0.788847,0.786094,0.785953,0.782798,0.781345,0.781728,0.781045,0.776858,0.777489,0.775431,0.773933,0.772487,0.772457,0.771241,0.767123,0.767808,0.765933,0.764837,0.763259,0.762769,0.759772,0.757695,0.75833,0.757224,0.755058,0.754561,0.753298,0.750622,0.748794,0.747187,0.74724,0.744366,0.744563,0.743257,0.741876,0.738139,0.738492,0.737387,0.737539,0.734025,0.732543,0.732601,0.730579,0.729192,0.727318,0.726558,0.724732,0.722065,0.723083,0.720156,0.719675,0.717753,0.71755,0.715541,0.710313,0.713639,0.712799,0.709289,0.706996,0.707724,0.703992,0.70521,0.701821,0.70049,0.70053,0.698196,0.696989,0.694839,0.695034,0.692572,0.69126,0.690958,0.689269,0.688116,0.684496,0.684497,0.683467,0.681801,0.679794,0.67748,0.678076,0.675276,0.674545,0.674172,0.671888,0.670905,0.666904,0.669558,0.665589,0.664336,0.661539,0.665305,0.659895,0.658231,0.657479,0.65671,0.654624,0.652415,0.652163,0.650566,0.647578,0.648522,0.646814,0.64431,0.642788,0.642298,0.640908,0.639162,0.637248,0.636601,0.636925,0.631767,0.632447,0.631302,0.627421,0.626975,0.627028,0.623687,0.623329,0.621213,0.620898,0.618215,0.616847,0.617282,0.614169,0.613148,0.611496,0.610986,0.608898,0.607768,0.606399,0.605058,0.601804,0.601476,0.601364,0.597958,0.597611,0.595032,0.594614,0.592553,0.589929,0.588835,0.589603,0.586511,0.586825,0.583272,0.581795,0.579658,0.581619,0.578672,0.575502,0.576077,0.573994,0.572415,0.569142,0.570745,0.568084,0.56568,0.565594,0.563959,0.561403,0.561049,0.557286,0.558262,0.554982,0.553253,0.55383,0.551298,0.549809,0.547655,0.54858,0.544908,0.542626,0.543141,0.542075,0.538346,0.538392,0.537067,0.534763,0.533362,0.533168,0.530805,0.528344,0.526778,0.527409,0.525124,0.520784,0.52248,0.519516,0.518321,0.515898,0.515354,0.513335,0.512451,0.510995,0.509216,0.506359,0.505774,0.504398,0.502913,0.502035,0.499495,0.499794,0.497058,0.494096,0.494452,0.493876,0.490672,0.488222,0.488506,0.487899,0.482794,0.485351,0.481335,0.479577,0.477526,0.479092,0.475251,0.473283,0.47215,0.471876,0.469185,0.465914,0.467346,0.463755,0.462796,0.460545,0.461262,0.45743,0.45669,0.455006,0.453866,0.450204,0.449851,0.449429,0.447586,0.444411,0.443933,0.443986,0.440139,0.439706,0.437949,0.437189,0.433879,0.433571,0.431908,0.431104,0.426391,0.427828,0.424971,0.423558,0.421701,0.421395,0.41901,0.416053,0.416743,0.415269,0.411891,0.409987,0.411414,0.407076,0.405484,0.404196,0.404603,0.399787,0.398328,0.399716,0.39606,0.393704,0.393281,0.392956,0.38941,0.387023,0.387308,0.385364,0.381053,0.38083,0.380754,0.378707,0.375187,0.375943,0.373377,0.370594,0.368713,0.3697,0.365478,0.364257,0.363233,0.361811,0.359269,0.357729,0.356201,0.356017,0.352861,0.351366,0.350739,0.348534,0.346455,0.34512,0.343656,0.340958,0.339723,0.339021,0.337442,0.334088,0.334103,0.332389,0.33029,0.326803,0.327114,0.325629,0.324148,0.321171,0.320009,0.319216,0.314716,0.316006,0.312382,0.311529,0.309423,0.309635,0.306549,0.304876,0.302562,0.301998,0.299366,0.297862,0.29582,0.294891,0.292993,0.290804,0.289092,0.287502,0.286809,0.282748,0.282432,0.280941,0.280448,0.277709,0.277078,0.274884,0.273962,0.270842,0.270101,0.26929,0.267587,0.266736,0.265625,0.263893,0.261885,0.260652,0.259899,0.25818,0.256651,0.256361,0.254101,0.253837,0.250892,0.250977,0.24845,0.248674,0.247078,0.246295,0.244678,0.243942,0.242314,0.240839,0.240623,0.23773,0.237885,0.236422,0.23601,0.234068,0.233582,0.231953,0.23172,0.228679,0.228629,0.227194,0.227145,0.225736,0.224077,0.22348,0.222535,0.22104,0.219842,0.218519,0.21836,0.217673,0.215813,0.215266,0.213243,0.213614,0.211853,0.210322,0.210172,0.209504,0.208475,0.206858,0.206175,0.205105,0.20433,0.202682,0.20216,0.20093,0.201129,0.198684,0.198667,0.197665,0.196773,0.194986,0.194976,0.19376,0.193274,0.191983,0.191038,0.190319,0.188767,0.188698,0.187268,0.186312,0.185795,0.185474,0.183746,0.183551,0.1814,0.182078,0.179999,0.180499,0.178773,0.178582,0.17714,0.176396,0.176018,0.174539,0.17359,0.173018,0.171946,0.17144,0.170824,0.169823,0.16965,0.167552,0.167836,0.165856,0.165774,0.164869,0.165069,0.16347,0.163242,0.161915,0.161144,0.160548,0.159287,0.159171,0.158088,0.157861,0.156376,0.156164,0.155111,0.154857,0.152447,0.154245,0.151332,0.151979,0.150548,0.150433,0.149406,0.148069,0.148593,0.146398,0.146571,0.145948,0.145354,0.143923,0.14398,0.142135,0.143095,0.140716,0.140913,0.139653,0.139936,0.139298,0.138299,0.137361,0.136942,0.135665,0.135234,0.134773,0.134108,0.133912,0.132453,0.132971,0.130896,0.130769,0.130055,0.129494,0.128902,0.128788,0.127051,0.127204,0.126282,0.125738,0.125067,0.12446,0.124065,0.123579,0.122553,0.12188,0.121362,0.120977,0.120272,0.119589,0.118582,0.118639,0.11811,0.117876,0.116131,0.116205,0.115622,0.114735,0.114253,0.112838,0.113528,0.11285,0.111881,0.111276,0.1108,0.110238,0.109413,0.108982,0.108905,0.108187,0.107076,0.107053,0.106106,0.10574,0.104763,0.10431,0.104303,0.103286,0.103364,0.1029,0.101712,0.101454,0.100473,0.100336,0.0995336,0.0989096,0.0991968,0.0983393,0.0978474,0.097202,0.0964522,0.0965114,0.0954253,0.0948656,0.0951327,0.093937,0.093571,0.0932078,0.092336,0.0925201,0.091035,0.0909253,0.0908426,0.0899984,0.090169,0.0889887,0.0887142,0.0880947,0.0872696,0.0869962,0.0860568,0.0860916,0.0858786,0.0851239,0.084972,0.084255,0.0835578,0.0833777,0.0826335,0.082478,0.082031,0.0813333,0.0811273,0.0802621,0.0798544,0.0794832,0.078805,0.0785624,0.0785626,0.0782536,0.0776769,0.0767592,0.0765794,0.0760042,0.0752724,0.0752549,0.0745818,0.0745241,0.0737756,0.0729923,0.0732722,0.0723619,0.071904,0.0715823,0.0710693,0.0716353,0.0705431,0.0701009,0.0697377,0.0690769,0.0687425,0.0679151,0.0677226,0.0676937,0.0669707,0.0668287,0.0664686,0.0658001,0.0654891,0.0647979,0.0647983,0.064347,0.0639096,0.0639335,0.0634378,0.0626758,0.0620829,0.0620186,0.0613154,0.0607821,0.0607837,0.0606842,0.0602834,0.0595925,0.0593784,0.0588881,0.0583382,0.0581894,0.0578735,0.0576707,0.0571184,0.0565988,0.056342,0.0558234,0.0554106,0.0547915,0.0547624,0.0544839,0.0541541,0.0535757,0.0536384,0.0530487,0.0526188,0.0521235,0.0521498,0.0517551,0.0515582,0.050936,0.0507727,0.0501859,0.0496907,0.0496158,0.0490814,0.0484121,0.0485604,0.0484047,0.0479523,0.0476903,0.0471123,0.0470069,0.0465842,0.0459702,0.0459411,0.0461257,0.045577,0.0449252,0.0446952,0.0444131,0.0437463,0.0433491,0.0430145,0.0429923,0.0427967,0.0424896,0.0421862,0.0417268,0.0412903,0.0410393,0.0408226,0.040611,0.0406963,0.040151,0.0397901,0.0394214,0.0389295,0.0388037,0.0385138,0.0379579,0.0379193,0.0377133,0.0372362,0.0369521,0.0367523,0.0363885,0.0360067,0.0354998,0.0356814,0.0355971,0.0354273,0.0348343,0.0346003,0.0344139,0.0339679,0.0336669,0.0332014,0.0331333,0.0330005,0.0326697,0.0324253,0.0318707,0.0317179,0.0313538,0.0308797,0.0308006,0.0309868,0.0307674,0.0304799,0.0300385,0.0298442,0.0292422,0.0291061,0.0288542,0.0291454,0.0288206,0.0284487,0.0280685,0.027757,0.0273941,0.0272146,0.0269128,0.0265897,0.0266792,0.026313,0.0259549,0.0256523,0.0253785,0.025109,0.0247571,0.0244514,0.0248598,0.0247481,0.0243487,0.0242117,0.0238708,0.0235982,0.0231278,0.0231194,0.0229061,0.0230182,0.0226026,0.0223181,0.0219788,0.0217107,0.0216059,0.0210448,0.02071,0.0208493,0.0206863,0.0204184,0.0202822,0.019971,0.0196857,0.0193339,0.0191962,0.0190601,0.0194294,0.0190478,0.0187742,0.0184287,0.018161,0.0181828,0.0177257,0.0176197,0.0178012,0.0177113,0.0173243,0.017096,0.0168,0.0166733,0.0163672,0.0160831,0.015907,0.015824,0.0157205,0.0155601,0.0152702,0.014923,0.0147258,0.0143543,0.0140842,0.0143394,0.0143323,0.0140901,0.0139504,0.0136048,0.0133116,0.0131066,0.0130024,0.0131625,0.0132843,0.0131264,0.0127857,0.0125228,0.0122465,0.0120788,0.011946,0.0118129,0.0121254,0.0117455,0.0114539,0.0112948,0.0109091,0.0107707,0.010632,0.0103865,0.0102462,0.0103457,0.0100893,0.00999458,0.00987468,0.00967623,0.00944836,0.00910771,0.00880448,0.00915172,0.00905957,0.00895934,0.00886519,0.00862243,0.00836129,0.00809739,0.00785154,0.0078337,0.00813834,0.00805638,0.00780704,0.00765719,0.00736147,0.00729896,0.0069768,0.00692531,0.00738545,0.00720833,0.00702302,0.00678676,0.00654512,0.00646926,0.00632759,0.0062899,0.00633384,0.00643064,0.00614225,0.00584504,0.00573848,0.00554402,0.00547889,0.00535935,0.00517126,0.00540568,0.00522492,0.0049162,0.00463695,0.00452453,0.00447939,0.00422221,0.00412029,0.00414002,0.00425629,0.0040712,0.00393242,0.00370124,0.00353454,0.00348621,0.00329433,0.00305994,0.0035648,0.0034501,0.00336178,0.00328563,0.00309424,0.00289403,0.00271075,0.00255751,0.00274708,0.00307481,0.00295821,0.00291198,0.00279774,0.00260643,0.00230234,0.00214159,0.0020298,0.00265817,0.00260072,0.00254307,0.00243659,0.00230288,0.00211985,0.00179538,0.00158275,0.00186068,0.00216884,0.0020593,0.0019533,0.00186258,0.00172123,0.00156056,0.0011535,0.00101465,0.00157787,0.00148409,0.00143659,0.00137776,0.00128829,0.0011248,0.000976136,0.000616491,0.00074562,0.0010085,0.000936035,0.000872784,0.000823654,0.00076163,0.000676488,0.000542552,0.000154418,0.00058232,0.000554751,0.000524171,0.000482933,0.000429242,0.000398098,0.000364581,0.000248417,8.40571e-05,0.00030972,0.00027091,0.000247808,0.000224908,0.000199754,0.00018141,0.000154834,9.13836e-06,0.000127977,0.000118758,0.000101758,8.85323e-05,7.19441e-05,6.34897e-05,5.00201e-05,3.79091e-05,0,3.129e-05,2.2736e-05,1.52808e-05,9.69647e-06,5.44136e-06,2.59894e-06,1.33432e-06,0,8.69494e-08


==> Ancillary/Data/Spectra/spectraData/5Fields/fast/_2048_10_320/runParams.txt <==
Tilt coefficient L: 1
Lattice Spacing: 1
Time Spacing: 0.15
Maximum Time Steps: 4000
Lattice Size (Points): 2048
gradient Strength: 1
Lambda(m_s^2): 1t0: 320
t_max: 5546


==> Ancillary/Data/Spectra/spectraData/5Fields/fast/_2048_10_320/seed.txt <==
1046269788 533853281 1066071825 -264826498 Thread: 36 
1046269788 533853281 1066071825 -264826498 Thread: 23 
1046269788 533853281 1066071825 -264826498 Thread: 0 
1046269788 533853281 1066071825 -264826498 Thread: 15 
1046269788 533853281 1066071825 -264826498 Thread: 17 
1046269788 533853281 1066071825 -264826498 Thread: 5 
1046269788 533853281 1066071825 -264826498 Thread: 30 
1046269788 533853281 1066071825 -264826498 Thread: 28 
1046269788 533853281 1066071825 -264826498 Thread: 29 
1046269788 533853281 1066071825 -264826498 Thread: 35 
1046269788 533853281 1066071825 -264826498 Thread: 31 
1046269788 533853281 1066071825 -264826498 Thread: 43 
1046269788 533853281 1066071825 -264826498 Thread: 59 
1046269788 533853281 1066071825 -264826498 Thread: 44 
1046269788 533853281 1066071825 -264826498 Thread: 24 
1046269788 533853281 1066071825 -264826498 Thread: 21 
1046269788 533853281 1066071825 -264826498 Thread: 18 
1046269788 533853281 1066071825 -264826498 Thread: 22 
1046269788 533853281 1066071825 -264826498 Thread: 6 
1046269788 533853281 1066071825 -264826498 Thread: 7 
1046269788 533853281 1066071825 -264826498 Thread: 53 
1046269788 533853281 1066071825 -264826498 Thread: 49 
1046269788 533853281 1066071825 -264826498 Thread: 25 
1046269788 533853281 1066071825 -264826498 Thread: 41 
1046269788 533853281 1066071825 -264826498 Thread: 34 
1046269788 533853281 1066071825 -264826498 Thread: 1 
1046269788 533853281 1066071825 -264826498 Thread: 42 
1046269788 533853281 1066071825 -264826498 Thread: 60 
1046269788 533853281 1066071825 -264826498 Thread: 4 
1046269788 533853281 1066071825 -264826498 Thread: 9 
1046269788 533853281 1066071825 -264826498 Thread: 45 
1046269788 533853281 1066071825 -264826498 Thread: 57 
1046269788 533853281 1066071825 -264826498 Thread: 13 
1046269788 533853281 1066071825 -264826498 Thread: 38 
1046269788 533853281 1066071825 -264826498 Thread: 47 
1046269788 533853281 1066071825 -264826498 Thread: 63 
1046269788 533853281 1066071825 -264826498 Thread: 61 
1046269788 533853281 1066071825 -264826498 Thread: 51 
1046269788 533853281 1066071825 -264826498 Thread: 37 
1046269788 533853281 1066071825 -264826498 Thread: 50 
1046269788 533853281 1066071825 -264826498 Thread: 46 
1046269788 533853281 1066071825 -264826498 Thread: 40 
1046269788 533853281 1066071825 -264826498 Thread: 2 
1046269788 533853281 1066071825 -264826498 Thread: 12 
1046269788 533853281 1066071825 -264826498 Thread: 55 
1046269788 533853281 1066071825 -264826498 Thread: 62 
1046269788 533853281 1066071825 -264826498 Thread: 27 
1046269788 533853281 1066071825 -264826498 Thread: 26 
1046269788 533853281 1066071825 -264826498 Thread: 33 
1046269788 533853281 1066071825 -264826498 Thread: 19 
1046269788 533853281 1066071825 -264826498 Thread: 14 
1046269788 533853281 1066071825 -264826498 Thread: 8 
1046269788 533853281 1066071825 -264826498 Thread: 32 
1046269788 533853281 1066071825 -264826498 Thread: 11 
1046269788 533853281 1066071825 -264826498 Thread: 3 
1046269788 533853281 1066071825 -264826498 Thread: 58 
1046269788 533853281 1066071825 -264826498 Thread: 16 
1046269788 533853281 1066071825 -264826498 Thread: 56 
1046269788 533853281 1066071825 -264826498 Thread: 52 
1046269788 533853281 1066071825 -264826498 Thread: 48 
1046269788 533853281 1066071825 -264826498 Thread: 54 
1046269788 533853281 1066071825 -264826498 Thread: 39 
1046269788 533853281 1066071825 -264826498 Thread: 10 
1046269788 533853281 1066071825 -264826498 Thread: 20 


==> Ancillary/Scripts/README.txt <==
Directory of Mathematica Scripts for evaluation and plot generation:

extrapolDiffErr_const.nb

	Performs extrapolation for data with arbitrary N and n=0, given in the input format generated by the provided code. One needs to adjust the path to the *directory* containing the folders _latticeSize_mra_t0 in the script. 

extrapolDiffErr_fast.nb
	same as above, but for n=7

extrapolN=3,n=7.nb
	special script for N=3,n=7 due to initially using different data format as output from simulations. See note in paper for reference, no fitting of the tails is performed, instead a simple average of two points at late time. 

fig2.nb
	creates figure 2 from the paper. Needs adjusting the file path to the data as well (../Data/3Fields/constMass/Data)

fig3.nb
	creates figure 3 from the paper. Needs adjusting the file path (../Data/Spectra/spectraData/4Fields/fast/_2048_10_320/kinSpect2pi.txt
(../Data/Spectra/spectraData/4Fields/fast/_2048_10_320/potSpect2pi.txt)

==> Ancillary/figs/nax.dat <==
0.010000 0.000258
0.020000 0.001032
0.030000 0.002322
0.040000 0.004129
0.050000 0.006452
0.060000 0.009291
0.070000 0.012647
0.080000 0.016520
0.090000 0.020911
0.100000 0.025818
0.110000 0.031244
0.120000 0.037188
0.130000 0.043650
0.140000 0.050631
0.150000 0.058132
0.160000 0.066153
0.170000 0.074695
0.180000 0.083757
0.190000 0.093341
0.200000 0.103448
0.210000 0.114078
0.220000 0.125232
0.230000 0.136910
0.240000 0.149113
0.250000 0.161843
0.260000 0.175100
0.270000 0.188885
0.280000 0.203199
0.290000 0.218042
0.300000 0.233417
0.310000 0.249324
0.320000 0.265763
0.330000 0.282737
0.340000 0.300247
0.350000 0.318293
0.360000 0.336876
0.370000 0.355999
0.380000 0.375663
0.390000 0.395868
0.400000 0.416616
0.410000 0.437910
0.420000 0.459749
0.430000 0.482136
0.440000 0.505073
0.450000 0.528560
0.460000 0.552600
0.470000 0.577194
0.480000 0.602345
0.490000 0.628053
0.500000 0.654320
0.510000 0.681150
0.520000 0.708542
0.530000 0.736500
0.540000 0.765026
0.550000 0.794121
0.560000 0.823787
0.570000 0.854027
0.580000 0.884844
0.590000 0.916238
0.600000 0.948213
0.610000 0.980770
0.620000 1.013913
0.630000 1.047643
0.640000 1.081964
0.650000 1.116877
0.660000 1.152385
0.670000 1.188491
0.680000 1.225198
0.690000 1.262508
0.700000 1.300424
0.710000 1.338950
0.720000 1.378087
0.730000 1.417839
0.740000 1.458209
0.750000 1.499200
0.760000 1.540815
0.770000 1.583058
0.780000 1.625931
0.790000 1.669438
0.800000 1.713583
0.810000 1.758368
0.820000 1.803798
0.830000 1.849875
0.840000 1.896605
0.850000 1.943989
0.860000 1.992032
0.870000 2.040739
0.880000 2.090112
0.890000 2.140156
0.900000 2.190874
0.910000 2.242272
0.920000 2.294353
0.930000 2.347122
0.940000 2.400582
0.950000 2.454738
0.960000 2.509596
0.970000 2.565158
0.980000 2.621431
0.990000 2.678419
1.000000 2.736126
1.010000 2.794558
1.020000 2.853719
1.030000 2.913615
1.040000 2.974251
1.050000 3.035632
1.060000 3.097764
1.070000 3.160651
1.080000 3.224301
1.090000 3.288717
1.100000 3.353906
1.110000 3.419875
1.120000 3.486628
1.130000 3.554172
1.140000 3.622513
1.150000 3.691658
1.160000 3.761612
1.170000 3.832383
1.180000 3.903977
1.190000 3.976400
1.200000 4.049660
1.210000 4.123763
1.220000 4.198718
1.230000 4.274530
1.240000 4.351207
1.250000 4.428757
1.260000 4.507188
1.270000 4.586507
1.280000 4.666722
1.290000 4.747841
1.300000 4.829873
1.310000 4.912825
1.320000 4.996707
1.330000 5.081527
1.340000 5.167294
1.350000 5.254016
1.360000 5.341704
1.370000 5.430366
1.380000 5.520012
1.390000 5.610651
1.400000 5.702293
1.410000 5.794949
1.420000 5.888629
1.430000 5.983343
1.440000 6.079102
1.450000 6.175916
1.460000 6.273797
1.470000 6.372756
1.480000 6.472804
1.490000 6.573953
1.500000 6.676215
1.510000 6.779603
1.520000 6.884128
1.530000 6.989804
1.540000 7.096642
1.550000 7.204657
1.560000 7.313862
1.570000 7.424270
1.580000 7.535896
1.590000 7.648753
1.600000 7.762857
1.610000 7.878222
1.620000 7.994863
1.630000 8.112796
1.640000 8.232036
1.650000 8.352601
1.660000 8.474505
1.670000 8.597766
1.680000 8.722402
1.690000 8.848430
1.700000 8.975867
1.710000 9.104732
1.720000 9.235044
1.730000 9.366822
1.740000 9.500086
1.750000 9.634855
1.760000 9.771150
1.770000 9.908992
1.780000 10.048402
1.790000 10.189403
1.800000 10.332016
1.810000 10.476264
1.820000 10.622172
1.830000 10.769763
1.840000 10.919061
1.850000 11.070092
1.860000 11.222882
1.870000 11.377456
1.880000 11.533843
1.890000 11.692069
1.900000 11.852163
1.910000 12.014154
1.920000 12.178073
1.930000 12.343949
1.940000 12.511813
1.950000 12.681699
1.960000 12.853639
1.970000 13.027667
1.980000 13.203818
1.990000 13.382127
2.000000 13.562632
2.010000 13.745369
2.020000 13.930377
2.030000 14.117697
2.040000 14.307368
2.050000 14.499434
2.060000 14.693936
2.070000 14.890920
2.080000 15.090431
2.090000 15.292516
2.100000 15.497223
2.110000 15.704603
2.120000 15.914706
2.130000 16.127585
2.140000 16.343295
2.150000 16.561892
2.160000 16.783433
2.170000 17.007979
2.180000 17.235590
2.190000 17.466330
2.200000 17.700265
2.210000 17.937463
2.220000 18.177992
2.230000 18.421926
2.240000 18.669339
2.250000 18.920309
2.260000 19.174915
2.270000 19.433239
2.280000 19.695368
2.290000 19.961389
2.300000 20.231395
2.310000 20.505481
2.320000 20.783745
2.330000 21.066290
2.340000 21.353222
2.350000 21.644650
2.360000 21.940690
2.370000 22.241461
2.380000 22.547085
2.390000 22.857693
2.400000 23.173417
2.410000 23.494398
2.420000 23.820780
2.430000 24.152715
2.440000 24.490362
2.450000 24.833884
2.460000 25.183455
2.470000 25.539254
2.480000 25.901469
2.490000 26.270298
2.500000 26.645947
2.510000 27.028631
2.520000 27.418577
2.530000 27.816023
2.540000 28.221218
2.550000 28.634426
2.560000 29.055921
2.570000 29.485995
2.580000 29.924953
2.590000 30.373118
2.600000 30.830832
2.610000 31.298454
2.620000 31.776366
2.630000 32.264970
2.640000 32.764694
2.650000 33.275992
2.660000 33.799346
2.670000 34.335270
2.680000 34.884309
2.690000 35.447046
2.700000 36.024103
2.710000 36.616147
2.720000 37.223891
2.730000 37.848100
2.740000 38.489597
2.750000 39.149267
2.760000 39.828067
2.770000 40.527029
2.780000 41.247270
2.790000 41.990006
2.800000 42.756557
2.810000 43.548361
2.820000 44.366994
2.830000 45.214179
2.840000 46.091814
2.850000 47.001987
2.860000 47.947011
2.870000 48.929453
2.880000 49.952169
2.890000 51.018359
2.900000 52.131612
2.910000 53.295981
2.920000 54.516062
2.930000 55.797097
2.940000 57.145097
2.950000 58.567007
2.960000 60.070902
2.970000 61.666248
2.980000 63.364242
2.990000 65.178256
3.000000 67.124436
3.010000 69.222524
3.020000 71.497002
3.030000 73.978736
3.040000 76.707408
3.050000 79.735220
3.060000 83.132784
3.070000 86.998901
3.080000 91.477763
3.090000 96.791554
3.100000 103.308875
3.110000 111.710256
3.120000 123.481053
3.130000 143.048987
3.140000 207.862000

